Measuring and Modeling Bipartite Graphs with Community Structure

Network science is a powerful tool for analyzing complex systems in fields ranging from sociology to engineering to biology. This paper is focused on generative models of large-scale bipartite graphs, also known as two-way graphs or two-mode networks. We propose two generative models that can be easily tuned to reproduce the characteristics of real-world networks, not just qualitatively, but quantitatively. The characteristics we consider are the degree distributions and the metamorphosis coefficient. The metamorphosis coefficient, a bipartite analogue of the clustering coefficient, is the proportion of length-three paths that participate in length-four cycles. Having a high metamorphosis coefficient is a necessary condition for close-knit community structure. We define edge, node, and degreewise metamorphosis coefficients, enabling a more detailed understanding of the bipartite connectivity that is not explained by degree distribution alone. Our first model, bipartite Chung-Lu (CL), is able to reproduce real-world degree distributions, and our second model, bipartite block two-level Erd\"os-R\'enyi (BTER), reproduces both the degree distributions as well as the degreewise metamorphosis coefficients. We demonstrate the effectiveness of these models on several real-world data sets.

==> data/CondMat-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   3158
     2   3259
     3   2440
     4   1257
     5    771
     6    509
     7    471
     8    338
     9    217
    10    214
    11    182
    12    146
    13    128
    14     96
    15     78
    16     52
    17     74
    18     54
    19     46
    20     53
    21     25
    22     22
    23     26
    24     28
    25     16
    26     16
    27     17
    28     17
    29      8
    30     11
    31      6
    32      9
    33     10
    34      3
    35     10
    36      4
    37      4
    38      8
    39      6
    40      2
    42      4
    43      2
    44      2
    45      5
    46      2
    47      2
    48      1
    55      2
    57      1
    59      1
    60      2
    70      1
    80      1
    98      1


==> data/CondMat-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   3246
     2   7175
     3   4559
     4   2440
     5   1313
     6    764
     7    394
     8    255
     9    118
    10     63
    11     38
    12     23
    13     16
    14      7
    15     10
    16      7
    17      2
    18      2
    19      1
    20      2
    22      1
    23      1


==> data/CondMat-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   3158
     2 2.849500e+03
     4    752
     8 1.748750e+02
    16 2.943750e+01
    32 2.500000e+00
    64 4.687500e-02


==> data/CondMat-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   3246
     2   5867
     4 1.227750e+03
     8 6.625000e+01
    16      1


==> data/CondMat-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   3158
     2   5699
     4   3008
     8   1399
    16    471
    32     80
    64      3


==> data/CondMat-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   3246
     2  11734
     4   4911
     8    530
    16     16


==> data/CondMat-BTER-info.dat <==
#
#
#
#
#
Size: 16726 x 22015
Edges: 60108
Caterpillars: 2331298
Butterflies: 115907
Metamorphossis: 1.988712e-01


==> data/CondMat-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 2.478511e-01
     4 3.583895e-01
     8 2.677702e-01
    16 1.770674e-01
    32 9.269200e-02
    64 6.676859e-04


==> data/CondMat-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 3.443227e-01
     4 1.934054e-01
     8 7.013544e-02
    16 3.469029e-04


==> data/CondMat-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 2.478512e-01
     4 3.583895e-01
     8 2.677702e-01
    16 1.770674e-01
    32 5.793250e-02
    64 3.129778e-05


==> data/CondMat-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.443227e-01
     4 1.934054e-01
     8 7.013544e-02
    16 1.517700e-04


==> data/CondMat-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 2.004338e-01
     3 2.952685e-01
     4 3.295711e-01
     5 3.579114e-01
     6 3.679290e-01
     7 3.781466e-01
     8 3.561210e-01
     9 2.920113e-01
    10 2.981488e-01
    11 2.549631e-01
    12 2.587877e-01
    13 2.339388e-01
    14 2.262036e-01
    15 2.219873e-01
    16 2.090842e-01
    17 1.917662e-01
    18 1.993220e-01
    19 2.105655e-01
    20 2.010229e-01
    21 1.930528e-01
    22 1.662397e-01
    23 1.534471e-01
    24 1.460423e-01
    25 1.605513e-01
    26 1.471830e-01
    27 1.443539e-01
    28 1.404809e-01
    29 1.991464e-01
    30 1.844725e-01
    31 1.863479e-01
    32 1.885881e-01
    33 9.157945e-02
    34 1.245282e-01
    35 1.677219e-01
    36 1.403627e-01
    37 1.374000e-01
    38 1.592007e-01
    39 1.414719e-01
    40 1.546620e-01
    42 6.303689e-02
    43 1.561827e-01
    44 8.336867e-02
    45 5.849617e-02
    46 9.665851e-02
    47 7.006734e-04
    48 8.874659e-02
    55 5.703864e-04
    57 7.323504e-05
    59 2.133719e-04
    60 2.779459e-04
    70 7.989164e-04
    80 4.839135e-04
    98 7.202279e-04


==> data/CondMat-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.777616e-01
     3 3.108838e-01
     4 2.267487e-01
     5 1.880488e-01
     6 1.848354e-01
     7 1.739887e-01
     8 1.773923e-01
     9 1.625209e-01
    10 1.122390e-01
    11 5.960277e-02
    12 2.535841e-02
    13 2.261707e-02
    14 9.931866e-04
    15 3.598765e-04
    16 5.072736e-05
    17 1.513166e-03
    18 4.086913e-04
    19 1.175584e-04
    20 2.073365e-04
    23 1.308410e-04


==> data/CondMat-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4097
     2   2796
     3   1639
     4   1071
     5    757
     6    509
     7    413
     8    298
     9    266
    10    249
    11    187
    12    159
    13    119
    14    110
    15     78
    16     87
    17     72
    18     54
    19     42
    20     30
    21     35
    22     37
    23     29
    24     31
    25     21
    26     19
    27     16
    28     20
    29      9
    30     13
    31      7
    32      7
    33     11
    34      3
    35     11
    36      5
    37      2
    38      8
    39      1
    40      2
    41      4
    42      3
    43      3
    44      4
    45      1
    46      1
    47      2
    48      1
    49      3
    50      1
    51      1
    53      1
    56      1
    64      3
    70      1
    78      1
    80      1
    89      1
    90      1
   103      1


==> data/CondMat-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4781
     2   4667
     3   3427
     4   2408
     5   1483
     6    929
     7    552
     8    344
     9    164
    10    110
    11     62
    12     43
    13     29
    14     12
    15     11
    16     10
    17      7
    18      2
    19      1
    20      4
    21      2


==> data/CondMat-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4097
     2 2.217500e+03
     4 6.875000e+02
     8 1.832500e+02
    16 3.262500e+01
    32 2.375000e+00
    64 1.406250e-01


==> data/CondMat-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4781
     2   4047
     4   1343
     8 9.687500e+01
    16 1.625000e+00


==> data/CondMat-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4097
     2   4435
     4   2750
     8   1466
    16    522
    32     76
    64      9


==> data/CondMat-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4781
     2   8094
     4   5372
     8    775
    16     26


==> data/CondMat-CL-info.dat <==
#
#
#
#
#
Size: 16725 x 22016
Edges: 58573
Caterpillars: 2219283
Butterflies: 357
Metamorphossis: 6.434511e-04


==> data/CondMat-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 7.902897e-04
     4 5.974014e-04
     8 6.706725e-04
    16 5.610020e-04
    32 6.130947e-04
    64 6.787745e-04


==> data/CondMat-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 6.983832e-04
     4 6.197076e-04
     8 6.433835e-04
    16 3.833419e-04


==> data/CondMat-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 7.902895e-04
     4 5.974014e-04
     8 6.706725e-04
    16 5.610019e-04
    32 4.215026e-04
    64 7.424096e-05


==> data/CondMat-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 6.983833e-04
     4 6.197076e-04
     8 6.433835e-04
    16 1.437532e-04


==> data/CondMat-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.118591e-03
     3 4.619883e-04
     4 9.084815e-04
     5 4.184917e-04
     6 4.299072e-04
     7 6.327252e-04
     8 5.464337e-04
     9 6.404195e-04
    10 5.634866e-04
    11 8.440481e-04
    12 7.102723e-04
    13 8.606994e-04
    14 5.059592e-04
    15 6.940612e-04
    16 5.578234e-04
    17 6.027985e-04
    18 4.918734e-04
    19 5.603473e-04
    20 7.822682e-04
    21 7.020799e-04
    22 4.663761e-04
    23 3.667980e-04
    24 5.058739e-04
    25 6.881874e-04
    26 3.944477e-04
    27 7.139880e-04
    28 4.548230e-04
    29 4.158221e-04
    30 5.264085e-04
    31 7.461160e-04
    32 8.761132e-04
    33 4.559287e-04
    34 8.593275e-04
    35 8.345208e-04
    36 3.349229e-04
    37 4.379379e-04
    38 5.707572e-04
    39 8.434548e-04
    40 1.359751e-04
    41 1.962652e-04
    42 8.065557e-04
    43 5.790023e-04
    44 5.474177e-04
    45 6.986532e-04
    47 8.654254e-04
    48 1.563555e-03
    49 3.668974e-04
    50 4.112554e-04
    53 1.552169e-03
    56 5.519481e-04
    64 8.465346e-04
    70 7.046297e-04
    78 9.292295e-04
    80 4.272152e-04
    89 8.021122e-04
    90 3.952446e-04
   103 6.464560e-04


==> data/CondMat-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 7.413799e-04
     3 6.553866e-04
     4 6.889003e-04
     5 7.421271e-04
     6 5.154307e-04
     7 5.323723e-04
     8 7.621544e-04
     9 6.436844e-04
    10 5.206156e-04
    11 5.156951e-04
    12 6.208749e-04
    13 6.340054e-04
    14 1.175207e-03
    15 2.748312e-04
    16 4.748857e-04
    17 3.265173e-04
    18 6.980313e-04
    19 4.337767e-04
    20 1.954530e-04
    21 1.713875e-04


==> data/CondMat-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   7819
     2   2881
     3   1569
     4    975
     5    667
     6    523
     7    389
     8    302
     9    217
    10    221
    11    156
    12    151
    13    133
    14    111
    15     77
    16     75
    17     59
    18     48
    19     43
    20     36
    21     38
    22     27
    23     29
    24     17
    25     16
    26     12
    27     10
    28     17
    29     11
    30     10
    31     10
    32      8
    33      9
    34      4
    35      4
    36      6
    37      6
    38      6
    39      2
    40      9
    41      3
    42      1
    44      3
    45      1
    46      3
    47      2
    50      1
    53      1
    56      1
    60      1
    68      1
    70      1
    74      1
    75      1
    79      1
   116      1


==> data/CondMat-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4178
     2   8186
     3   5239
     4   2304
     5    993
     6    486
     7    268
     8    159
     9     87
    10     49
    11     29
    12     16
    13      8
    14      6
    15      3
    16      3
    18      1


==> data/CondMat-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   7819
     2   2225
     4 6.385000e+02
     8    171
    16 2.862500e+01
    32 2.218750e+00
    64 9.375000e-02


==> data/CondMat-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4178
     2 6.712500e+03
     4 1.012750e+03
     8 4.462500e+01
    16 2.500000e-01


==> data/CondMat-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   7819
     2   4450
     4   2554
     8   1368
    16    458
    32     71
    64      6


==> data/CondMat-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   4178
     2  13425
     4   4051
     8    357
    16      4


==> data/CondMat-Orig-info.dat <==
#
#
#
#
#
Size: 16726 x 22016
Edges: 58595
Caterpillars: 1236527
Butterflies: 70549
Metamorphossis: 2.282166e-01


==> data/CondMat-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 4.913983e-01
     4 3.766368e-01
     8 2.520365e-01
    16 1.796833e-01
    32 1.279910e-01
    64 6.258004e-02


==> data/CondMat-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 3.180280e-01
     4 2.654163e-01
     8 2.011769e-01
    16 2.644171e-01


==> data/CondMat-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.913984e-01
     4 3.766367e-01
     8 2.520365e-01
    16 1.796833e-01
    32 7.599465e-02
    64 5.866879e-03


==> data/CondMat-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.180280e-01
     4 2.654163e-01
     8 2.011769e-01
    16 3.305213e-02


==> data/CondMat-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.131113e-01
     3 4.696854e-01
     4 4.092668e-01
     5 3.725783e-01
     6 3.829451e-01
     7 3.417569e-01
     8 2.925058e-01
     9 2.872120e-01
    10 2.705304e-01
    11 2.830015e-01
    12 2.392340e-01
    13 2.301065e-01
    14 2.019503e-01
    15 2.117518e-01
    16 2.158318e-01
    17 2.218068e-01
    18 2.292771e-01
    19 2.492669e-01
    20 1.933876e-01
    21 1.898352e-01
    22 1.492226e-01
    23 1.788491e-01
    24 1.929129e-01
    25 1.312655e-01
    26 1.364342e-01
    27 1.239802e-01
    28 1.645542e-01
    29 1.889741e-01
    30 1.351050e-01
    31 1.742294e-01
    32 2.069370e-01
    33 1.372878e-01
    34 1.054107e-01
    35 8.691176e-02
    36 1.597213e-01
    37 1.561783e-01
    38 2.052061e-01
    39 7.338619e-02
    40 1.514404e-01
    41 7.692412e-02
    42 2.244483e-01
    44 6.986434e-02
    45 1.507239e-01
    46 1.641439e-01
    47 1.401095e-01
    50 3.836735e-02
    53 1.079783e-01
    56 1.576840e-01
    60 1.910546e-02
    68 6.862013e-02
    70 4.196671e-02
    74 8.418178e-02
    75 6.603604e-02
    79 5.917709e-02
   116 5.549850e-02


==> data/CondMat-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.382767e-01
     3 2.977792e-01
     4 2.807928e-01
     5 2.750572e-01
     6 2.586843e-01
     7 2.471309e-01
     8 2.345697e-01
     9 2.182175e-01
    10 1.853330e-01
    11 1.948811e-01
    12 2.272465e-01
    13 2.022260e-01
    14 2.056697e-01
    15 1.412713e-01
    16 2.097810e-01
    18 3.190532e-01


==> data/Flickr-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  58634
     2  54886
     3  35408
     4  22457
     5  15553
     6  11728
     7   9795
     8   8259
     9   6847
    10   5370
    11   4862
    12   4401
    13   4112
    14   3897
    15   3579
    16   3155
    17   3031
    18   2793
    19   2601
    20   2384
    21   2253
    22   2098
    23   1976
    24   1963
    25   1878
    26   1739
    27   1605
    28   1518
    29   1590
    30   1431
    31   1382
    32   1316
    33   1255
    34   1212
    35   1138
    36   1127
    37   1047
    38    998
    39   1000
    40    957
    41    972
    42    924
    43    902
    44    856
    45    853
    46    783
    47    835
    48    755
    49    745
    50    703
    51    734
    52    738
    53    635
    54    626
    55    622
    56    632
    57    595
    58    610
    59    606
    60    564
    61    568
    62    560
    63    565
    64    538
    65    485
    66    516
    67    488
    68    532
    69    480
    70    475
    71    470
    72    438
    73    414
    74    448
    75    451
    76    394
    77    379
    78    408
    79    414
    80    418
    81    380
    82    400
    83    344
    84    338
    85    339
    86    349
    87    305
    88    325
    89    308
    90    307
    91    310
    92    327
    93    306
    94    288
    95    305
    96    304
    97    314
    98    291
    99    297
   100    274
   101    274
   102    250
   103    250
   104    247
   105    279
   106    264
   107    262
   108    245
   109    222
   110    260
   111    251
   112    191
   113    212
   114    205
   115    196
   116    196
   117    200
   118    207
   119    226
   120    182
   121    192
   122    173
   123    205
   124    178
   125    177
   126    179
   127    191
   128    158
   129    175
   130    168
   131    170
   132    156
   133    175
   134    154
   135    166
   136    172
   137    173
   138    180
   139    144
   140    167
   141    149
   142    155
   143    143
   144    157
   145    160
   146    132
   147    170
   148    114
   149    152
   150    154
   151    146
   152    137
   153    140
   154    124
   155    158
   156    152
   157    148
   158    129
   159    142
   160    130
   161    102
   162    120
   163    113
   164    116
   165    117
   166    104
   167     94
   168    135
   169    134
   170    109
   171     75
   172     93
   173     92
   174     74
   175    106
   176     93
   177     92
   178     88
   179     94
   180    101
   181     87
   182     91
   183     97
   184     97
   185    108
   186     84
   187     93
   188     91
   189     82
   190     89
   191    103
   192     88
   193     71
   194     85
   195     89
   196     85
   197     88
   198     86
   199     84
   200     70
   201     94
   202     74
   203     74
   204     55
   205     68
   206     63
   207     94
   208     72
   209     73
   210     58
   211     61
   212     72
   213     59
   214     79
   215     77
   216     64
   217     67
   218     62
   219     58
   220     58
   221     63
   222     76
   223     56
   224     53
   225     49
   226     62
   227     55
   228     69
   229     61
   230     61
   231     66
   232     51
   233     70
   234     61
   235     51
   236     48
   237     39
   238     57
   239     67
   240     49
   241     62
   242     35
   243     56
   244     53
   245     42
   246     49
   247     64
   248     52
   249     49
   250     55
   251     51
   252     39
   253     45
   254     38
   255     40
   256     38
   257     41
   258     53
   259     38
   260     38
   261     45
   262     44
   263     48
   264     42
   265     38
   266     34
   267     44
   268     34
   269     32
   270     33
   271     37
   272     32
   273     42
   274     36
   275     25
   276     23
   277     31
   278     41
   279     30
   280     26
   281     31
   282     29
   283     27
   284     29
   285     25
   286     27
   287     42
   288     28
   289     22
   290     34
   291     24
   292     28
   293     22
   294     26
   295     20
   296     25
   297     25
   298     28
   299     30
   300     33
   301     17
   302     23
   303     24
   304     27
   305     27
   306     18
   307     21
   308     14
   309     23
   310     16
   311     20
   312     27
   313     31
   314     16
   315     23
   316     17
   317     12
   318     18
   319     18
   320     15
   321     18
   322     16
   323     12
   324     18
   325     13
   326     18
   327     19
   328     21
   329     21
   330     16
   331     14
   332     21
   333     12
   334     16
   335     26
   336     19
   337     22
   338     16
   339     13
   340     12
   341     16
   342     14
   343     13
   344     22
   345      9
   346     21
   347     17
   348     17
   349     15
   350     16
   351     15
   352     14
   353     17
   354     10
   355     17
   356     14
   357     11
   358     16
   359     18
   360     14
   361     15
   362      6
   363     11
   364     16
   365     14
   366     19
   367      8
   368      7
   369     10
   370     13
   371      6
   372     14
   373      9
   374     16
   375     12
   376      9
   377     17
   378     14
   379     11
   380      6
   381     12
   382      9
   383     15
   384      9
   385     10
   386     10
   387      6
   388     11
   389     10
   390      6
   391     12
   392      5
   393      9
   394     14
   395      7
   396      8
   397     11
   398      8
   399      8
   400      8
   401      5
   402     13
   403     10
   404      7
   405      8
   406      8
   407      6
   408      3
   409      7
   410      6
   411      6
   412      9
   413      8
   414      7
   415      3
   416      8
   417      1
   418      4
   419      5
   420      5
   421      9
   422      4
   423      8
   424      7
   425      7
   426      8
   427      5
   428      5
   429      9
   430      6
   431      6
   432      6
   433      5
   434      5
   435      8
   436      5
   437      3
   438     12
   439      3
   440      6
   441      4
   442      4
   443      5
   444      5
   445      5
   446      3
   447      6
   448      8
   449      4
   450      6
   451      5
   452      5
   453      8
   454      1
   455      4
   456      5
   457      6
   458      3
   459      6
   460      2
   461     12
   462      9
   463      6
   464      3
   465      5
   466      4
   467      6
   468      7
   469      3
   470      3
   471      3
   472      7
   473      5
   475      4
   476      1
   477      8
   478      2
   479      7
   480      7
   481      6
   482      1
   483      4
   484      7
   485      7
   486      5
   487      1
   488      4
   489      2
   490      2
   491      6
   492      4
   493      9
   494      1
   495      3
   496      2
   497      3
   498      4
   499      5
   500      1
   501      5
   502      7
   503      1
   504      2
   505      4
   506      2
   507      5
   508      4
   509      5
   510      5
   511      1
   512      5
   513      2
   514      1
   515      4
   516      3
   517      2
   518      2
   519      2
   520      4
   521      2
   522      3
   523      3
   524      5
   525      4
   526      2
   527      2
   528      3
   529      1
   530      6
   531      4
   532      1
   533      2
   535      2
   536      3
   537      3
   538      4
   539      3
   540      3
   541      5
   543      1
   544      2
   545      3
   547      2
   548      5
   549      4
   550      2
   551      3
   552      1
   553      6
   554      3
   555      2
   556      2
   558      2
   559      2
   560      2
   562      2
   563      3
   564      4
   565      2
   566      2
   568      1
   570      3
   571      4
   572      1
   573      3
   574      1
   576      3
   578      2
   579      1
   580      2
   581      1
   582      3
   583      2
   584      2
   585      1
   587      1
   588      1
   590      1
   592      1
   593      1
   594      3
   595      2
   596      2
   597      1
   598      3
   599      1
   600      1
   601      3
   602      3
   603      1
   604      1
   605      2
   608      1
   609      2
   610      3
   611      2
   612      1
   613      3
   614      1
   615      1
   616      1
   617      1
   619      3
   621      4
   622      4
   623      1
   625      1
   628      1
   629      1
   630      1
   631      3
   632      1
   635      2
   638      3
   639      4
   642      1
   643      1
   646      1
   647      1
   648      2
   649      2
   651      1
   652      1
   655      1
   656      1
   658      2
   661      1
   663      1
   666      1
   667      3
   668      1
   669      1
   671      2
   672      2
   678      1
   679      1
   680      3
   681      1
   682      1
   683      1
   684      3
   685      2
   687      1
   689      1
   691      1
   693      1
   694      2
   698      2
   700      1
   702      2
   703      1
   704      1
   706      2
   707      1
   708      1
   711      1
   713      1
   715      2
   717      1
   718      1
   719      1
   722      2
   725      1
   726      1
   729      1
   732      1
   736      1
   737      1
   744      1
   750      1
   751      1
   753      1
   755      1
   758      2
   768      1
   770      3
   771      3
   783      1
   784      2
   792      1
   794      1
   798      2
   799      1
   803      1
   804      1
   805      1
   811      2
   814      2
   817      1
   820      1
   822      1
   826      1
   827      1
   832      1
   835      1
   842      1
   852      1
   853      1
   872      1
   873      1
   880      1
   890      1
   893      1
   897      2
   904      1
   905      1
   916      1
   917      1
   924      1
   930      1
   944      1
   953      2
   955      1
   969      1
   984      1
  1008      1
  1020      1
  1022      1
  1043      1
  1048      1
  1050      1
  1058      1
  1081      1
  1083      1
  1113      1
  1123      1
  1227      1
  1263      1
  1432      1
  1561      1
  1588      1
  1703      1


==> data/Flickr-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  12285
     2  11586
     3   6664
     4   4587
     5   3400
     6   2789
     7   2338
     8   1967
     9   1686
    10   1522
    11   1393
    12   1239
    13   1161
    14   1082
    15    998
    16    879
    17    855
    18    783
    19    799
    20    688
    21    641
    22    611
    23    577
    24    602
    25    567
    26    568
    27    528
    28    477
    29    463
    30    513
    31    441
    32    437
    33    395
    34    415
    35    395
    36    381
    37    340
    38    317
    39    316
    40    307
    41    326
    42    305
    43    280
    44    313
    45    296
    46    298
    47    281
    48    243
    49    241
    50    240
    51    236
    52    206
    53    243
    54    198
    55    212
    56    217
    57    202
    58    203
    59    200
    60    200
    61    224
    62    200
    63    220
    64    216
    65    231
    66    198
    67    197
    68    174
    69    163
    70    134
    71    177
    72    145
    73    163
    74    160
    75    159
    76    139
    77    128
    78    159
    79    151
    80    156
    81    170
    82    159
    83    128
    84    134
    85    151
    86    134
    87    129
    88    137
    89    145
    90    114
    91    109
    92    115
    93    118
    94    107
    95    110
    96    118
    97    122
    98    113
    99    107
   100    100
   101    123
   102     97
   103     99
   104     91
   105    105
   106     93
   107     89
   108    101
   109     67
   110    104
   111     97
   112     95
   113     88
   114     90
   115     92
   116     90
   117     82
   118    100
   119     90
   120     90
   121     87
   122     70
   123     66
   124     74
   125     80
   126     80
   127     67
   128     84
   129     81
   130     74
   131     70
   132     93
   133     62
   134     71
   135     75
   136     69
   137     69
   138     37
   139     72
   140     66
   141     60
   142     58
   143     77
   144     52
   145     69
   146     56
   147     58
   148     71
   149     53
   150     59
   151     54
   152     54
   153     58
   154     60
   155     59
   156     57
   157     59
   158     62
   159     64
   160     44
   161     69
   162     56
   163     62
   164     53
   165     43
   166     56
   167     37
   168     55
   169     63
   170     53
   171     56
   172     39
   173     58
   174     54
   175     49
   176     51
   177     49
   178     44
   179     47
   180     54
   181     52
   182     36
   183     43
   184     38
   185     48
   186     43
   187     39
   188     39
   189     36
   190     36
   191     32
   192     37
   193     41
   194     43
   195     36
   196     34
   197     41
   198     40
   199     29
   200     30
   201     37
   202     37
   203     35
   204     41
   205     39
   206     53
   207     38
   208     31
   209     26
   210     29
   211     31
   212     36
   213     41
   214     42
   215     41
   216     46
   217     17
   218     36
   219     33
   220     30
   221     36
   222     23
   223     35
   224     32
   225     40
   226     34
   227     24
   228     21
   229     39
   230     44
   231     33
   232     31
   233     30
   234     33
   235     29
   236     27
   237     28
   238     31
   239     28
   240     21
   241     28
   242     30
   243     27
   244     23
   245     23
   246     20
   247     29
   248     13
   249     21
   250     25
   251     26
   252     22
   253     34
   254     29
   255     19
   256     22
   257     23
   258     23
   259     33
   260     35
   261     28
   262     14
   263     18
   264     29
   265     24
   266     22
   267     18
   268     22
   269     24
   270     33
   271     25
   272     29
   273     25
   274     25
   275     30
   276     29
   277     14
   278     20
   279     22
   280     16
   281     38
   282     26
   283     28
   284     17
   285     19
   286     20
   287     20
   288     31
   289     24
   290     22
   291     24
   292     23
   293     20
   294     19
   295     26
   296     20
   297     20
   298     18
   299     24
   300     23
   301     16
   302     24
   303     30
   304     16
   305     20
   306     14
   307     16
   308     17
   309     18
   310     17
   311     27
   312     19
   313     24
   314     10
   315     24
   316     14
   317      9
   318     21
   319     18
   320     17
   321     14
   322     30
   323     14
   324     20
   325     20
   326     10
   327     12
   328     21
   329     16
   330     14
   331     16
   332     25
   333     15
   334     17
   335     14
   336     16
   337     14
   338     12
   339     18
   340     11
   341     20
   342     14
   343     11
   344     19
   345     17
   346     15
   347     16
   348     14
   349     25
   350     17
   351     13
   352     11
   353     14
   354     16
   355     11
   356     21
   357     22
   358      9
   359     19
   360     15
   361     13
   362     17
   363     13
   364     21
   365     19
   366     10
   367      9
   368     18
   369     12
   370     23
   371     15
   372     16
   373     21
   374      8
   375      9
   376     17
   377     12
   378     12
   379     13
   380     12
   381     10
   382     13
   383     16
   384     15
   385     17
   386     11
   387     13
   388     13
   389     13
   390     10
   391     13
   392      6
   393      7
   394     12
   395     12
   396     11
   397     11
   398     12
   399     13
   400     12
   401     15
   402     12
   403      7
   404     17
   405     11
   406     10
   407      5
   408     19
   409      9
   410     10
   411      8
   412      6
   413     14
   414     11
   415     14
   416     11
   417     12
   418     13
   419      8
   420     10
   421      8
   422     14
   423     14
   424     15
   425     10
   426     10
   427      9
   428      5
   429      8
   430     11
   431      6
   432     14
   433      4
   434     13
   435     13
   436     15
   437      9
   438      9
   439      9
   440     12
   441      5
   442      9
   443     11
   444      9
   445      7
   446      4
   447     10
   448      8
   449      6
   450     11
   451      7
   452      6
   453      9
   454      9
   455      8
   456     10
   457     11
   458     17
   459     12
   460     13
   461     15
   462      9
   463     11
   464      3
   465      8
   466      8
   467      5
   468     10
   469      8
   470      4
   471      7
   472     11
   473      7
   474      8
   475     10
   476     11
   477      7
   478      9
   479     13
   480     13
   481      7
   482     13
   483      9
   484     11
   485      9
   486     11
   487      7
   488     10
   489      7
   490      6
   491     10
   492     11
   493     10
   494      7
   495     11
   496     11
   497      7
   498      9
   499      5
   500     11
   501      8
   502      1
   503      8
   504      4
   505      7
   506      9
   507      8
   508      6
   509      3
   510      5
   511      8
   512     15
   513      9
   514     13
   515     10
   516      4
   517      6
   518      8
   519     12
   520      4
   521      6
   522      7
   523     10
   524      4
   525      8
   526      5
   527      1
   528      8
   529      8
   530      2
   531      2
   532      5
   533      9
   534      9
   535     14
   536      7
   537      5
   538     11
   539      4
   540      9
   541      9
   542      2
   543     12
   544      6
   545     10
   546      6
   547      3
   548      8
   549      6
   550      8
   551      6
   552      7
   553      7
   554      5
   555      7
   556      5
   557      6
   558      6
   559      6
   560      4
   561      3
   562     14
   563      2
   564      6
   565      4
   566      7
   567      7
   568      5
   569      9
   570      6
   571      4
   572      6
   573      3
   574      8
   575      4
   576      6
   577     10
   578      7
   579      9
   580      9
   581      7
   582      5
   583      6
   584     10
   585      6
   586      7
   587      5
   588      6
   589      4
   590     10
   591     10
   592      4
   593      1
   594      7
   595      4
   596      3
   597      5
   598      3
   599      3
   600      6
   601      3
   602      4
   603      4
   604      7
   605      4
   606      4
   607      4
   608      5
   609      7
   610      9
   611      4
   612      2
   613      3
   614      3
   615      3
   616      4
   617      2
   618      5
   619      9
   620      7
   621      6
   622      5
   623      8
   624      6
   625      7
   626     11
   627      7
   628      7
   629      3
   630      5
   631      3
   632      3
   633     11
   634      6
   635      4
   636      3
   637      6
   638      3
   639      6
   640      9
   641      7
   642      5
   643      4
   644      1
   645      7
   646      9
   647      7
   648     10
   649      3
   650     10
   651      3
   652      6
   653      5
   654      4
   655      5
   656      2
   657     12
   658      7
   659      4
   660      7
   661      5
   662      5
   663      4
   664      4
   665      2
   666      2
   667      4
   668      6
   669      9
   670      4
   671      2
   672      5
   673      6
   674      1
   675      2
   676      7
   677      4
   678      4
   679      7
   680      5
   681      5
   682      2
   683      5
   684      3
   685      4
   686      3
   687      5
   688      3
   689      4
   690      6
   691      2
   692      6
   693      3
   694      4
   695      3
   696      5
   697      6
   698      4
   699      3
   700      6
   701      4
   702     10
   703      3
   704      1
   705      5
   706      2
   707      4
   708      4
   709      5
   710      2
   711      6
   712      3
   713      2
   714      3
   715      4
   716      2
   717      2
   718      4
   719      6
   720      3
   721      4
   722      1
   723      1
   724      5
   725      3
   726      2
   727      2
   728      3
   729      2
   730     10
   731      8
   732      8
   733      6
   734      5
   735      6
   736      5
   737      4
   738      5
   739      6
   740      2
   741      4
   742      4
   743      4
   744      4
   745      4
   746      5
   747      5
   748      6
   749      4
   750      4
   751      2
   752      3
   753      2
   754      3
   755      4
   756      4
   757      1
   758      9
   759      4
   760      2
   761      3
   762      1
   763      3
   764      2
   765      4
   766      5
   767      3
   768      3
   769      1
   770      2
   771      5
   772      4
   773      2
   775      7
   776      4
   777      1
   778      1
   779      4
   780      2
   781      3
   782      6
   783      3
   784      2
   785      4
   786      2
   788      3
   789      2
   790      4
   791      6
   792      2
   793      1
   794      4
   795      5
   796      4
   797      3
   798      3
   799      2
   801      5
   802      6
   803      2
   804      3
   805      6
   806      1
   807      3
   808      3
   809      2
   810      5
   811      3
   812      4
   813      4
   814      4
   815      5
   816      7
   817      3
   818      2
   819      1
   820      5
   821      5
   822      7
   823      3
   824     10
   825      7
   826      4
   827      3
   828      2
   829      7
   830      5
   831      6
   832      4
   833      4
   834      4
   835      1
   836      2
   837      4
   838      2
   839      2
   840      2
   841      5
   842      4
   843      1
   844      1
   845      2
   846      1
   847      2
   848      3
   849      4
   850      3
   851      1
   852      2
   853      6
   854      1
   855      4
   856      2
   857      9
   858      1
   859      1
   860      2
   862      2
   863      1
   864      1
   865      1
   867      2
   868      2
   869      2
   870      2
   871      5
   872      3
   873      2
   874      4
   875      1
   876      2
   877      3
   878      1
   879      3
   880      1
   881      4
   882      2
   883      2
   884      3
   885      3
   886      4
   888      2
   889      3
   890      5
   891      5
   892      3
   893      3
   894      4
   895      1
   896      2
   897      1
   898      3
   900      3
   901      2
   902      1
   903      3
   904      3
   905      4
   906      1
   909      4
   910      1
   911      5
   912      2
   914      2
   915      1
   916      1
   917      2
   918      3
   919      5
   920      2
   921      3
   922      2
   923      3
   925      7
   926      3
   927      4
   928      2
   929      3
   930      2
   931      7
   932      4
   933      1
   935      3
   936      1
   937      3
   938      3
   939      1
   940      1
   941      2
   942      2
   943      2
   946      4
   947      8
   948      4
   949      1
   950      2
   951      3
   952      2
   953      3
   954      3
   955      2
   956      3
   957      2
   959      2
   960      2
   961      5
   963      3
   964      1
   965      2
   966      4
   967      2
   969      2
   970      3
   971      2
   972      2
   973      1
   974      1
   975      1
   977      5
   978      1
   979      3
   980      2
   981      3
   983      2
   984      3
   985      3
   986      2
   987      4
   988      1
   989      2
   990      3
   991      5
   992      2
   993      1
   994      3
   995      2
   996      2
   997      1
   998      2
   999      1
  1000      3
  1001      4
  1002      1
  1003      3
  1004      3
  1005      1
  1006      2
  1007      3
  1008      1
  1011      1
  1012      3
  1013      1
  1014      1
  1015      2
  1016      4
  1017      4
  1018      1
  1020      2
  1021      1
  1022      1
  1023      5
  1025      1
  1026      6
  1027      1
  1028      2
  1030      2
  1032      2
  1033      1
  1034      1
  1037      1
  1039      2
  1040      1
  1042      3
  1043      1
  1044      1
  1045      2
  1046      5
  1047      1
  1048      3
  1049      3
  1050      1
  1051      2
  1052      2
  1054      1
  1055      2
  1056      4
  1057      2
  1058      3
  1059      4
  1060      2
  1062      1
  1064      1
  1065      1
  1066      2
  1067      2
  1068      2
  1069      2
  1070      2
  1071      2
  1072      4
  1073      1
  1074      1
  1075      2
  1076      1
  1077      5
  1078      1
  1079      2
  1084      1
  1085      1
  1086      1
  1087      2
  1089      2
  1090      1
  1091      1
  1092      2
  1093      2
  1094      2
  1095      2
  1096      2
  1097      2
  1098      3
  1099      3
  1100      2
  1101      1
  1102      3
  1104      2
  1105      2
  1108      2
  1109      2
  1111      1
  1113      2
  1114      2
  1115      2
  1116      1
  1117      2
  1118      1
  1120      3
  1121      1
  1122      1
  1123      2
  1124      2
  1126      2
  1127      2
  1128      2
  1131      2
  1132      2
  1133      1
  1134      2
  1135      1
  1136      1
  1137      3
  1139      2
  1140      1
  1141      1
  1142      1
  1143      2
  1144      1
  1146      4
  1148      1
  1149      1
  1150      3
  1154      1
  1155      1
  1156      1
  1158      1
  1159      1
  1160      1
  1162      1
  1163      3
  1164      1
  1165      1
  1169      1
  1170      1
  1171      1
  1172      2
  1174      3
  1175      3
  1176      4
  1177      3
  1178      3
  1180      1
  1181      1
  1183      2
  1184      1
  1185      2
  1186      2
  1187      6
  1189      1
  1190      2
  1192      3
  1193      1
  1194      1
  1195      3
  1197      4
  1198      1
  1199      1
  1200      2
  1201      1
  1203      2
  1205      4
  1206      2
  1207      4
  1209      1
  1212      2
  1213      1
  1216      1
  1217      3
  1218      2
  1219      2
  1220      1
  1221      2
  1222      2
  1223      3
  1224      1
  1227      2
  1228      2
  1229      3
  1230      1
  1232      2
  1233      1
  1234      2
  1236      1
  1237      2
  1238      1
  1239      3
  1240      2
  1242      1
  1243      4
  1244      3
  1245      1
  1246      1
  1251      2
  1254      3
  1255      1
  1256      1
  1257      2
  1258      2
  1259      2
  1260      2
  1261      1
  1262      2
  1263      1
  1264      5
  1266      1
  1267      3
  1269      1
  1271      1
  1272      1
  1273      2
  1274      2
  1275      2
  1276      2
  1277      2
  1278      1
  1279      1
  1280      2
  1282      3
  1283      1
  1285      1
  1286      1
  1287      1
  1288      2
  1289      2
  1290      1
  1292      1
  1294      3
  1295      2
  1296      1
  1297      1
  1298      1
  1299      1
  1301      1
  1302      2
  1303      1
  1305      2
  1307      2
  1310      1
  1311      2
  1312      1
  1313      1
  1314      1
  1315      1
  1317      1
  1318      3
  1319      2
  1321      2
  1322      2
  1323      1
  1324      1
  1326      2
  1328      1
  1329      2
  1330      3
  1331      1
  1333      1
  1335      1
  1337      1
  1338      1
  1341      1
  1342      1
  1343      3
  1344      2
  1345      1
  1347      1
  1348      1
  1350      1
  1354      2
  1356      3
  1358      2
  1359      1
  1362      1
  1364      3
  1365      1
  1367      1
  1368      1
  1372      1
  1375      1
  1377      1
  1379      1
  1381      1
  1384      1
  1385      2
  1388      1
  1389      1
  1390      1
  1392      1
  1393      1
  1397      2
  1398      2
  1399      1
  1400      1
  1402      1
  1404      2
  1405      1
  1408      1
  1409      1
  1410      2
  1412      1
  1413      2
  1414      1
  1415      2
  1416      2
  1417      3
  1418      1
  1421      1
  1422      2
  1424      1
  1426      1
  1427      3
  1429      2
  1430      1
  1431      2
  1432      1
  1434      1
  1436      1
  1439      1
  1440      2
  1441      2
  1442      1
  1443      2
  1444      1
  1445      1
  1446      2
  1447      1
  1448      2
  1449      1
  1450      2
  1451      1
  1452      1
  1455      1
  1457      2
  1458      3
  1459      1
  1460      1
  1461      1
  1462      1
  1466      2
  1467      1
  1468      2
  1471      3
  1472      3
  1473      1
  1475      1
  1476      3
  1482      1
  1484      2
  1485      3
  1486      2
  1488      2
  1490      1
  1491      1
  1493      1
  1497      1
  1498      1
  1500      2
  1501      1
  1502      2
  1505      1
  1506      1
  1510      1
  1512      1
  1514      1
  1516      1
  1517      1
  1519      2
  1521      1
  1523      1
  1525      1
  1526      1
  1527      1
  1528      2
  1530      1
  1532      1
  1534      2
  1535      2
  1537      2
  1539      1
  1541      2
  1542      1
  1543      2
  1545      1
  1548      3
  1549      1
  1551      1
  1552      1
  1553      1
  1554      1
  1561      1
  1562      1
  1570      1
  1571      1
  1572      1
  1573      1
  1575      2
  1579      2
  1581      1
  1583      3
  1584      1
  1585      1
  1586      1
  1588      1
  1590      3
  1591      2
  1593      1
  1595      1
  1598      2
  1599      2
  1601      1
  1602      2
  1603      2
  1604      2
  1606      1
  1607      2
  1608      1
  1614      1
  1615      1
  1616      1
  1620      1
  1623      1
  1624      1
  1626      1
  1627      1
  1629      1
  1630      3
  1631      3
  1634      1
  1635      2
  1636      2
  1639      1
  1640      1
  1645      1
  1647      2
  1651      1
  1652      2
  1653      1
  1655      1
  1656      2
  1657      2
  1660      1
  1663      2
  1665      2
  1667      1
  1668      1
  1669      1
  1671      1
  1673      1
  1675      1
  1678      2
  1679      1
  1680      1
  1685      1
  1690      1
  1691      1
  1695      1
  1698      1
  1699      1
  1704      1
  1707      1
  1709      1
  1711      1
  1712      1
  1714      2
  1717      1
  1719      1
  1722      1
  1724      1
  1725      1
  1727      1
  1734      2
  1741      1
  1746      1
  1748      1
  1750      1
  1751      2
  1752      1
  1754      1
  1756      2
  1759      1
  1760      1
  1764      1
  1765      1
  1767      1
  1769      1
  1772      1
  1773      1
  1774      1
  1775      1
  1777      1
  1778      1
  1782      2
  1784      1
  1788      2
  1789      1
  1790      1
  1791      1
  1794      1
  1799      2
  1803      2
  1806      2
  1807      2
  1810      1
  1819      1
  1820      1
  1823      1
  1825      1
  1827      1
  1835      1
  1837      2
  1838      1
  1839      2
  1841      1
  1845      2
  1848      1
  1849      2
  1850      1
  1853      1
  1854      1
  1855      1
  1856      1
  1860      1
  1861      1
  1865      3
  1871      1
  1872      1
  1874      1
  1881      1
  1884      1
  1885      1
  1888      3
  1889      1
  1907      1
  1908      1
  1909      1
  1917      2
  1918      1
  1922      1
  1924      1
  1926      1
  1927      1
  1928      1
  1929      1
  1936      1
  1937      1
  1943      2
  1947      1
  1951      1
  1953      1
  1955      1
  1958      1
  1959      1
  1961      1
  1962      1
  1965      1
  1968      2
  1970      1
  1973      1
  1974      1
  1987      1
  1992      1
  1993      1
  1994      1
  1995      1
  1999      3
  2001      1
  2003      1
  2006      1
  2007      1
  2012      1
  2014      1
  2017      1
  2018      1
  2019      1
  2024      2
  2026      1
  2029      1
  2031      1
  2032      1
  2034      1
  2037      1
  2042      1
  2043      1
  2044      1
  2052      1
  2055      2
  2061      1
  2063      1
  2066      1
  2067      1
  2072      1
  2074      1
  2079      1
  2084      1
  2086      1
  2087      1
  2089      1
  2090      1
  2092      1
  2094      1
  2097      1
  2098      2
  2101      1
  2105      1
  2107      1
  2109      1
  2112      1
  2114      2
  2115      1
  2116      1
  2123      2
  2125      1
  2133      1
  2135      1
  2136      1
  2137      1
  2138      1
  2141      1
  2142      1
  2143      1
  2145      1
  2147      2
  2158      2
  2159      1
  2164      1
  2167      1
  2173      1
  2175      1
  2176      1
  2177      1
  2178      1
  2179      1
  2182      1
  2183      1
  2192      1
  2203      2
  2206      1
  2207      1
  2210      1
  2211      1
  2213      1
  2214      1
  2218      1
  2223      1
  2224      1
  2232      2
  2234      1
  2254      1
  2267      2
  2268      1
  2269      1
  2273      1
  2281      1
  2283      1
  2287      1
  2297      2
  2308      1
  2315      1
  2322      2
  2337      2
  2338      1
  2341      1
  2344      1
  2351      1
  2354      1
  2361      1
  2367      1
  2371      1
  2372      1
  2386      1
  2392      2
  2400      1
  2403      2
  2404      1
  2409      1
  2411      1
  2417      1
  2426      2
  2427      1
  2432      1
  2435      1
  2436      1
  2437      1
  2445      1
  2449      1
  2453      1
  2458      1
  2465      1
  2470      2
  2478      1
  2495      1
  2502      1
  2505      1
  2509      1
  2510      1
  2518      1
  2519      1
  2524      1
  2525      1
  2527      1
  2529      1
  2538      2
  2551      2
  2568      2
  2571      1
  2579      2
  2584      1
  2585      1
  2591      1
  2592      1
  2604      1
  2609      1
  2618      1
  2630      1
  2637      1
  2642      1
  2644      1
  2652      1
  2653      1
  2661      1
  2665      1
  2677      1
  2681      1
  2694      1
  2695      1
  2696      1
  2708      1
  2719      1
  2721      1
  2728      1
  2734      1
  2735      1
  2738      1
  2742      1
  2749      2
  2752      1
  2759      1
  2760      1
  2766      1
  2776      1
  2782      1
  2786      1
  2789      1
  2803      1
  2815      1
  2816      2
  2836      1
  2855      1
  2856      1
  2857      1
  2866      1
  2875      1
  2876      1
  2877      1
  2883      2
  2900      1
  2904      1
  2906      1
  2913      2
  2916      1
  2918      1
  2922      2
  2928      1
  2930      1
  2934      1
  2936      1
  2937      1
  2938      1
  2958      1
  2963      1
  2969      1
  2971      1
  2972      1
  2980      1
  2986      1
  2998      1
  3001      1
  3002      1
  3005      1
  3006      1
  3011      1
  3028      1
  3032      1
  3036      1
  3042      1
  3044      1
  3055      1
  3064      1
  3068      1
  3075      1
  3078      1
  3097      1
  3102      1
  3129      1
  3133      1
  3144      1
  3152      1
  3156      1
  3167      1
  3168      1
  3171      1
  3183      1
  3186      1
  3193      2
  3196      1
  3197      2
  3204      1
  3211      1
  3237      1
  3242      1
  3256      1
  3273      1
  3284      1
  3287      1
  3289      1
  3290      1
  3291      2
  3294      1
  3306      1
  3319      1
  3321      2
  3342      1
  3344      2
  3359      1
  3367      1
  3369      1
  3404      1
  3411      1
  3449      1
  3476      1
  3478      1
  3485      1
  3496      1
  3528      1
  3533      1
  3534      1
  3536      2
  3553      1
  3559      1
  3560      1
  3599      1
  3614      1
  3628      1
  3630      1
  3643      1
  3664      1
  3667      1
  3681      1
  3708      1
  3711      1
  3720      1
  3741      1
  3766      1
  3775      1
  3780      1
  3788      1
  3796      1
  3803      1
  3807      1
  3832      1
  3888      1
  3898      1
  3904      1
  3919      1
  3932      1
  3933      1
  3935      1
  3944      1
  3951      1
  3953      1
  3955      1
  3969      1
  3972      1
  3978      1
  3982      1
  4025      1
  4037      1
  4040      1
  4046      1
  4077      2
  4107      1
  4124      1
  4185      1
  4196      1
  4210      1
  4246      1
  4254      1
  4259      1
  4266      1
  4270      1
  4290      1
  4300      1
  4308      1
  4320      1
  4335      1
  4339      1
  4365      1
  4377      1
  4392      1
  4396      1
  4419      1
  4434      1
  4445      1
  4481      1
  4489      1
  4504      1
  4521      1
  4524      1
  4551      1
  4582      1
  4601      1
  4605      1
  4618      1
  4639      1
  4674      1
  4781      1
  4782      1
  4790      1
  4800      1
  4858      1
  4874      1
  4876      1
  4940      1
  4952      2
  5004      1
  5051      1
  5053      1
  5061      1
  5067      1
  5069      1
  5117      1
  5131      1
  5139      1
  5150      1
  5166      1
  5182      1
  5185      1
  5206      1
  5280      1
  5284      1
  5298      1
  5313      1
  5405      1
  5456      1
  5470      1
  5482      1
  5497      1
  5582      1
  5592      1
  5942      1
  5979      1
  5984      1
  6085      1
  6128      1
  6131      1
  6252      1
  6259      1
  6276      1
  6283      1
  6383      1
  6469      1
  6483      1
  6554      1
  6673      1
  6694      1
  6733      1
  6755      1
  6759      1
  6881      1
  6888      1
  6893      1
  6923      1
  6932      1
  6992      1
  7027      1
  7176      1
  7275      1
  7338      1
  7502      1
  7542      1
  7818      1
  7984      1
  8114      1
  8198      1
  8407      1
  8525      1
  8937      1
  8980      1
  8992      1
  9098      1
  9133      1
  9135      1
  9750      1
  9946      1
 10777      1
 11004      1
 11176      1
 11376      1
 11657      1
 11812      1
 12161      1
 12560      1
 12945      1
 13613      1
 16368      1
 16390      1
 16857      1
 19715      1
 21526      1
 23794      1


==> data/Flickr-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  58634
     2  45147
     4 1.488325e+04
     8 5.165875e+03
    16 2.087313e+03
    32 8.260313e+02
    64 3.136406e+02
   128 9.489063e+01
   256 1.378125e+01
   512 7.343750e-01
  1024 1.367188e-02


==> data/Flickr-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  12285
     2   9125
     4 3.278500e+03
     8   1381
    16 6.245000e+02
    32 2.777188e+02
    64 1.215156e+02
   128 4.402344e+01
   256 1.426563e+01
   512 3.939453e+00
  1024 8.408203e-01
  2048 1.601563e-01
  4096 2.539063e-02
  8192 2.685547e-03
 16384 3.051758e-04


==> data/Flickr-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  58634
     2  90294
     4  59533
     8  41327
    16  33397
    32  26433
    64  20073
   128  12146
   256   3528
   512    376
  1024     14


==> data/Flickr-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  12285
     2  18250
     4  13114
     8  11048
    16   9992
    32   8887
    64   7777
   128   5635
   256   3652
   512   2017
  1024    861
  2048    328
  4096    104
  8192     22
 16384      5


==> data/Flickr-BTER-info.dat <==
#
#
#
#
#
Size: 395979 x 103631
Edges: 8342912
Caterpillars: 2362086877420
Butterflies: 42601024903
Metamorphossis: 7.214133e-02


==> data/Flickr-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.217044e-01
     4 1.331164e-01
     8 1.197288e-01
    16 1.140110e-01
    32 1.113507e-01
    64 1.067157e-01
   128 1.111516e-01
   256 4.786221e-02
   512 3.860473e-02
  1024 3.072966e-02


==> data/Flickr-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 1.157475e-01
     4 9.587121e-02
     8 9.787787e-02
    16 9.641244e-02
    32 1.049139e-01
    64 1.070712e-01
   128 1.057706e-01
   256 1.158598e-01
   512 1.189762e-01
  1024 1.067959e-01
  2048 9.388367e-02
  4096 4.617309e-02
  8192 3.879307e-02
 16384 3.191949e-02


==> data/Flickr-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.217044e-01
     4 1.331164e-01
     8 1.197288e-01
    16 1.140110e-01
    32 1.113507e-01
    64 1.067157e-01
   128 1.111516e-01
   256 4.767525e-02
   512 1.568317e-02
  1024 4.201320e-04


==> data/Flickr-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.157475e-01
     4 9.587121e-02
     8 9.787786e-02
    16 9.641245e-02
    32 1.049139e-01
    64 1.070712e-01
   128 1.057706e-01
   256 1.158598e-01
   512 1.138640e-01
  1024 5.850827e-02
  2048 1.356912e-02
  4096 1.161091e-03
  8192 1.041806e-04
 16384 9.741055e-06


==> data/Flickr-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.140874e-01
     3 1.293214e-01
     4 1.326319e-01
     5 1.350646e-01
     6 1.319166e-01
     7 1.328526e-01
     8 1.294667e-01
     9 1.276927e-01
    10 1.206422e-01
    11 1.152643e-01
    12 1.180904e-01
    13 1.151059e-01
    14 1.165509e-01
    15 1.150176e-01
    16 1.134299e-01
    17 1.138675e-01
    18 1.148105e-01
    19 1.144363e-01
    20 1.143238e-01
    21 1.148188e-01
    22 1.165988e-01
    23 1.148802e-01
    24 1.151851e-01
    25 1.139961e-01
    26 1.131297e-01
    27 1.148845e-01
    28 1.125198e-01
    29 1.130180e-01
    30 1.135650e-01
    31 1.107116e-01
    32 1.116948e-01
    33 1.108959e-01
    34 1.128611e-01
    35 1.134857e-01
    36 1.111007e-01
    37 1.099278e-01
    38 1.131518e-01
    39 1.116907e-01
    40 1.120056e-01
    41 1.122930e-01
    42 1.107824e-01
    43 1.122853e-01
    44 1.112116e-01
    45 1.116147e-01
    46 1.120191e-01
    47 1.107535e-01
    48 1.114775e-01
    49 1.120995e-01
    50 1.112758e-01
    51 1.107593e-01
    52 1.110508e-01
    53 1.131776e-01
    54 1.108468e-01
    55 1.114067e-01
    56 1.111358e-01
    57 1.111503e-01
    58 1.108634e-01
    59 1.098746e-01
    60 1.111591e-01
    61 1.079044e-01
    62 1.111774e-01
    63 1.100907e-01
    64 1.079243e-01
    65 1.100818e-01
    66 1.072929e-01
    67 1.095076e-01
    68 1.093663e-01
    69 1.091264e-01
    70 1.098159e-01
    71 1.100786e-01
    72 1.096925e-01
    73 1.078945e-01
    74 1.095128e-01
    75 1.106202e-01
    76 1.103441e-01
    77 1.081667e-01
    78 1.086192e-01
    79 1.091457e-01
    80 1.094612e-01
    81 1.080272e-01
    82 1.087995e-01
    83 1.075269e-01
    84 1.088333e-01
    85 1.083982e-01
    86 1.086350e-01
    87 1.081184e-01
    88 1.087597e-01
    89 1.068663e-01
    90 1.085821e-01
    91 1.057689e-01
    92 1.069353e-01
    93 1.063587e-01
    94 1.074422e-01
    95 1.086625e-01
    96 1.069182e-01
    97 1.097649e-01
    98 1.085010e-01
    99 1.082301e-01
   100 1.061392e-01
   101 1.068645e-01
   102 1.053693e-01
   103 1.076486e-01
   104 1.077150e-01
   105 1.075427e-01
   106 1.053899e-01
   107 1.064374e-01
   108 1.060963e-01
   109 1.065194e-01
   110 1.065529e-01
   111 1.044241e-01
   112 1.045225e-01
   113 1.036559e-01
   114 1.022383e-01
   115 1.041541e-01
   116 1.001233e-01
   117 1.025749e-01
   118 1.018362e-01
   119 1.027105e-01
   120 1.027403e-01
   121 9.987073e-02
   122 1.017087e-01
   123 1.016295e-01
   124 1.044430e-01
   125 1.042113e-01
   126 1.049655e-01
   127 1.039390e-01
   128 1.042806e-01
   129 1.027755e-01
   130 1.042609e-01
   131 1.051320e-01
   132 1.056626e-01
   133 1.047435e-01
   134 1.049410e-01
   135 1.052955e-01
   136 1.052476e-01
   137 1.057272e-01
   138 1.053936e-01
   139 1.073015e-01
   140 1.088352e-01
   141 1.087633e-01
   142 1.127015e-01
   143 1.120624e-01
   144 1.141949e-01
   145 1.127070e-01
   146 1.156680e-01
   147 1.176166e-01
   148 1.162190e-01
   149 1.166424e-01
   150 1.177920e-01
   151 1.192284e-01
   152 1.151920e-01
   153 1.198359e-01
   154 1.177992e-01
   155 1.198950e-01
   156 1.197134e-01
   157 1.193914e-01
   158 1.197616e-01
   159 1.178634e-01
   160 1.161019e-01
   161 1.186961e-01
   162 1.128533e-01
   163 1.153009e-01
   164 1.160613e-01
   165 1.134814e-01
   166 1.116620e-01
   167 1.097530e-01
   168 1.134597e-01
   169 1.114810e-01
   170 1.127064e-01
   171 1.130224e-01
   172 1.137247e-01
   173 1.118010e-01
   174 1.137577e-01
   175 1.135320e-01
   176 1.128872e-01
   177 1.124068e-01
   178 1.124590e-01
   179 1.122750e-01
   180 1.107766e-01
   181 1.121146e-01
   182 1.115942e-01
   183 1.103937e-01
   184 1.099995e-01
   185 1.109426e-01
   186 1.093278e-01
   187 1.092430e-01
   188 1.088047e-01
   189 1.098354e-01
   190 1.113606e-01
   191 1.085462e-01
   192 1.102741e-01
   193 1.083342e-01
   194 1.079518e-01
   195 1.087553e-01
   196 1.104347e-01
   197 1.077742e-01
   198 1.096196e-01
   199 1.085631e-01
   200 1.100532e-01
   201 1.091516e-01
   202 1.085671e-01
   203 1.091289e-01
   204 1.095656e-01
   205 1.091427e-01
   206 1.102370e-01
   207 1.087426e-01
   208 1.097012e-01
   209 1.106659e-01
   210 1.086031e-01
   211 1.077407e-01
   212 1.109488e-01
   213 1.082114e-01
   214 1.082409e-01
   215 1.073140e-01
   216 1.106527e-01
   217 1.101267e-01
   218 1.125749e-01
   219 1.104464e-01
   220 1.105362e-01
   221 1.098662e-01
   222 1.144160e-01
   223 1.165508e-01
   224 1.146541e-01
   225 1.135191e-01
   226 1.126331e-01
   227 1.161298e-01
   228 1.165629e-01
   229 1.137577e-01
   230 1.155011e-01
   231 1.136154e-01
   232 1.177992e-01
   233 1.168384e-01
   234 1.157984e-01
   235 1.089676e-01
   236 1.207634e-01
   237 1.127442e-01
   238 1.122370e-01
   239 1.142532e-01
   240 1.153476e-01
   241 1.115248e-01
   242 1.094986e-01
   243 1.087197e-01
   244 1.106293e-01
   245 1.098269e-01
   246 1.093088e-01
   247 1.055638e-01
   248 1.105768e-01
   249 1.010438e-01
   250 1.076179e-01
   251 1.051924e-01
   252 1.026552e-01
   253 1.024917e-01
   254 9.574349e-02
   255 9.998801e-02
   256 9.500439e-02
   257 1.006800e-01
   258 9.417955e-02
   259 8.285131e-02
   260 9.625814e-02
   261 8.572146e-02
   262 9.111580e-02
   263 8.766948e-02
   264 8.088796e-02
   265 9.028897e-02
   266 8.113357e-02
   267 8.637386e-02
   268 7.810125e-02
   269 8.485408e-02
   270 7.861405e-02
   271 7.171948e-02
   272 6.789236e-02
   273 7.186254e-02
   274 6.737067e-02
   275 7.381400e-02
   276 6.908530e-02
   277 6.216264e-02
   278 6.072143e-02
   279 6.752126e-02
   280 5.957673e-02
   281 5.435191e-02
   282 5.505630e-02
   283 5.641015e-02
   284 5.388350e-02
   285 5.225148e-02
   286 4.735212e-02
   287 4.998462e-02
   288 4.711083e-02
   289 4.797138e-02
   290 4.751329e-02
   291 5.155554e-02
   292 4.956692e-02
   293 4.954418e-02
   294 4.955856e-02
   295 4.667348e-02
   296 4.612987e-02
   297 4.640369e-02
   298 4.663270e-02
   299 4.663178e-02
   300 4.643691e-02
   301 4.701855e-02
   302 4.586130e-02
   303 4.667235e-02
   304 4.656838e-02
   305 4.623260e-02
   306 4.725522e-02
   307 4.686640e-02
   308 4.715487e-02
   309 4.655846e-02
   310 4.647618e-02
   311 4.643700e-02
   312 4.685526e-02
   313 4.649381e-02
   314 4.657940e-02
   315 4.647580e-02
   316 4.481000e-02
   317 4.724908e-02
   318 4.694995e-02
   319 4.567073e-02
   320 4.589420e-02
   321 4.665563e-02
   322 4.533706e-02
   323 4.616879e-02
   324 4.555300e-02
   325 4.563579e-02
   326 4.484790e-02
   327 4.628294e-02
   328 4.476545e-02
   329 4.552549e-02
   330 4.510951e-02
   331 4.638214e-02
   332 4.650054e-02
   333 4.624135e-02
   334 4.615858e-02
   335 4.616406e-02
   336 4.612707e-02
   337 4.622351e-02
   338 4.565551e-02
   339 4.514001e-02
   340 4.703971e-02
   341 4.564427e-02
   342 4.632727e-02
   343 4.557637e-02
   344 4.574281e-02
   345 4.463959e-02
   346 4.630793e-02
   347 4.624597e-02
   348 4.503542e-02
   349 4.608636e-02
   350 4.571439e-02
   351 4.455649e-02
   352 4.533033e-02
   353 4.521188e-02
   354 4.593671e-02
   355 4.523683e-02
   356 4.505809e-02
   357 4.400799e-02
   358 4.545345e-02
   359 4.502618e-02
   360 4.534036e-02
   361 4.460699e-02
   362 4.647803e-02
   363 4.501154e-02
   364 4.487384e-02
   365 4.468852e-02
   366 4.515797e-02
   367 4.569006e-02
   368 4.196609e-02
   369 4.507091e-02
   370 4.369015e-02
   371 4.245245e-02
   372 4.503215e-02
   373 4.502349e-02
   374 4.407665e-02
   375 4.468328e-02
   376 4.547401e-02
   377 4.549448e-02
   378 4.418748e-02
   379 4.477924e-02
   380 4.420612e-02
   381 4.477773e-02
   382 4.530472e-02
   383 4.491833e-02
   384 4.403598e-02
   385 4.573243e-02
   386 4.506652e-02
   387 4.577323e-02
   388 4.581820e-02
   389 4.547413e-02
   390 4.405869e-02
   391 4.459398e-02
   392 4.445856e-02
   393 4.551684e-02
   394 4.390204e-02
   395 4.602893e-02
   396 4.438709e-02
   397 4.435087e-02
   398 4.514198e-02
   399 4.341336e-02
   400 4.312087e-02
   401 4.332198e-02
   402 4.507011e-02
   403 4.489042e-02
   404 4.524915e-02
   405 4.381867e-02
   406 4.379714e-02
   407 4.565999e-02
   408 4.432314e-02
   409 4.318989e-02
   410 4.266872e-02
   411 4.452257e-02
   412 4.303674e-02
   413 4.467916e-02
   414 4.411670e-02
   415 4.513007e-02
   416 4.359723e-02
   417 4.470797e-02
   418 4.244657e-02
   419 4.451769e-02
   420 4.239703e-02
   421 4.297040e-02
   422 4.453769e-02
   423 4.378584e-02
   424 4.403268e-02
   425 4.205330e-02
   426 4.319684e-02
   427 4.237715e-02
   428 4.245635e-02
   429 4.357147e-02
   430 4.380875e-02
   431 4.432905e-02
   432 4.292975e-02
   433 4.241403e-02
   434 4.255286e-02
   435 4.345314e-02
   436 4.270311e-02
   437 4.352052e-02
   438 4.279592e-02
   439 4.186552e-02
   440 4.244128e-02
   441 4.280369e-02
   442 4.264619e-02
   443 4.094862e-02
   444 4.157139e-02
   445 4.374084e-02
   446 4.481133e-02
   447 4.094054e-02
   448 4.346296e-02
   449 4.259538e-02
   450 4.210603e-02
   451 4.126013e-02
   452 4.363359e-02
   453 4.211749e-02
   454 3.863952e-02
   455 4.329071e-02
   456 4.171685e-02
   457 4.316032e-02
   458 4.344109e-02
   459 4.434980e-02
   460 4.378843e-02
   461 4.156395e-02
   462 4.184177e-02
   463 4.240712e-02
   464 4.300618e-02
   465 4.138548e-02
   466 4.297626e-02
   467 4.236070e-02
   468 4.219353e-02
   469 4.253499e-02
   470 4.205335e-02
   471 4.465437e-02
   472 4.294160e-02
   473 4.063427e-02
   475 4.283106e-02
   476 4.072453e-02
   477 4.171477e-02
   478 4.493151e-02
   479 4.240071e-02
   480 4.310421e-02
   481 4.176264e-02
   482 4.179600e-02
   483 4.232371e-02
   484 4.248754e-02
   485 4.119932e-02
   486 3.959045e-02
   487 4.333476e-02
   488 4.247121e-02
   489 3.873929e-02
   490 4.096488e-02
   491 4.151843e-02
   492 4.171676e-02
   493 4.131827e-02
   494 4.107908e-02
   495 4.331009e-02
   496 4.137811e-02
   497 4.135367e-02
   498 4.135032e-02
   499 4.186564e-02
   500 4.111757e-02
   501 4.214691e-02
   502 4.081766e-02
   503 3.925366e-02
   504 4.062328e-02
   505 4.096685e-02
   506 4.360911e-02
   507 3.927380e-02
   508 4.199921e-02
   509 4.108119e-02
   510 4.073001e-02
   511 4.239302e-02
   512 4.012744e-02
   513 4.307576e-02
   514 4.443135e-02
   515 4.250494e-02
   516 4.199023e-02
   517 4.108622e-02
   518 4.151694e-02
   519 3.947643e-02
   520 4.047801e-02
   521 3.893955e-02
   522 4.078603e-02
   523 4.221780e-02
   524 4.122275e-02
   525 4.115266e-02
   526 4.058741e-02
   527 4.043418e-02
   528 4.180606e-02
   529 4.135648e-02
   530 4.077309e-02
   531 4.193330e-02
   532 4.045517e-02
   533 4.156271e-02
   535 3.989068e-02
   536 4.217052e-02
   537 4.045023e-02
   538 4.020898e-02
   539 4.174572e-02
   540 3.981398e-02
   541 4.000831e-02
   543 4.442418e-02
   544 4.022642e-02
   545 4.143200e-02
   547 4.044565e-02
   548 4.155683e-02
   549 3.950755e-02
   550 4.195170e-02
   551 4.051631e-02
   552 3.959540e-02
   553 4.037248e-02
   554 4.021167e-02
   555 3.764036e-02
   556 3.972808e-02
   558 3.946018e-02
   559 4.052483e-02
   560 4.055476e-02
   562 4.313664e-02
   563 4.037670e-02
   564 4.080938e-02
   565 4.228994e-02
   566 3.972545e-02
   568 3.986687e-02
   570 4.170224e-02
   571 4.057317e-02
   572 3.770057e-02
   573 3.912398e-02
   574 4.004705e-02
   576 4.058547e-02
   578 4.028474e-02
   579 4.336955e-02
   580 3.964554e-02
   581 3.999293e-02
   582 4.107413e-02
   583 3.887150e-02
   584 3.852519e-02
   585 3.787369e-02
   587 4.040742e-02
   588 3.880170e-02
   590 4.021318e-02
   592 3.913861e-02
   593 3.790278e-02
   594 3.965029e-02
   595 4.075948e-02
   596 3.808047e-02
   597 4.248632e-02
   598 3.906708e-02
   599 4.092844e-02
   600 3.913758e-02
   601 3.955999e-02
   602 3.888535e-02
   603 4.219431e-02
   604 4.068705e-02
   605 3.957256e-02
   608 3.704981e-02
   609 3.825548e-02
   610 3.856388e-02
   611 3.867589e-02
   612 4.221279e-02
   613 3.841060e-02
   614 4.172850e-02
   615 3.696340e-02
   616 3.646771e-02
   617 4.006609e-02
   619 4.056195e-02
   621 4.006536e-02
   622 3.911901e-02
   623 3.865664e-02
   625 4.031777e-02
   628 4.301904e-02
   629 4.047244e-02
   630 4.083213e-02
   631 3.949512e-02
   632 3.932003e-02
   635 3.699708e-02
   638 3.886359e-02
   639 3.881738e-02
   642 3.580104e-02
   643 3.851069e-02
   646 4.108050e-02
   647 4.024876e-02
   648 4.070631e-02
   649 3.779535e-02
   651 4.069103e-02
   652 3.734681e-02
   655 3.618883e-02
   656 4.126201e-02
   658 3.968372e-02
   661 3.854691e-02
   663 3.828610e-02
   666 3.478402e-02
   667 3.881843e-02
   668 3.897429e-02
   669 3.942599e-02
   671 3.840351e-02
   672 4.077857e-02
   678 3.716561e-02
   679 3.959496e-02
   680 3.846423e-02
   681 3.589076e-02
   682 3.562878e-02
   683 3.916742e-02
   684 3.874097e-02
   685 3.756070e-02
   687 3.641086e-02
   689 3.812699e-02
   691 3.875336e-02
   693 3.791818e-02
   694 3.670904e-02
   698 3.897739e-02
   700 3.852312e-02
   702 3.820967e-02
   703 3.959549e-02
   704 3.915854e-02
   706 4.004802e-02
   707 3.852699e-02
   708 4.026816e-02
   711 3.705881e-02
   713 3.870454e-02
   715 3.702245e-02
   717 3.839761e-02
   718 3.677691e-02
   719 3.431447e-02
   722 3.775851e-02
   725 3.785809e-02
   726 3.766417e-02
   729 3.643742e-02
   732 3.748976e-02
   736 3.485518e-02
   737 3.792991e-02
   744 3.721205e-02
   750 3.675291e-02
   751 3.725960e-02
   753 3.742830e-02
   755 3.474165e-02
   758 3.801158e-02
   768 3.789941e-02
   770 3.726800e-02
   771 3.888782e-02
   783 3.634583e-02
   784 3.719153e-02
   792 3.720337e-02
   794 3.599236e-02
   798 3.559831e-02
   799 3.462416e-02
   803 3.613779e-02
   804 3.461522e-02
   805 3.571642e-02
   811 3.632267e-02
   814 3.421409e-02
   817 3.761944e-02
   820 3.745482e-02
   822 3.530216e-02
   826 3.705804e-02
   827 3.658790e-02
   832 3.938676e-02
   835 3.661636e-02
   842 3.519389e-02
   852 3.583369e-02
   853 3.323100e-02
   872 3.451523e-02
   873 3.617521e-02
   880 3.383686e-02
   890 3.503125e-02
   893 3.601992e-02
   897 3.518945e-02
   904 3.531511e-02
   905 3.361048e-02
   916 3.439710e-02
   917 3.232652e-02
   924 3.532944e-02
   930 3.358191e-02
   944 3.654472e-02
   953 3.378217e-02
   955 3.284057e-02
   969 3.238634e-02
   984 3.262031e-02
  1008 3.295003e-02
  1020 3.350116e-02
  1022 3.475164e-02
  1043 3.372009e-02
  1048 3.245020e-02
  1050 3.402633e-02
  1058 3.164738e-02
  1081 3.122236e-02
  1083 3.281087e-02
  1113 3.119486e-02
  1123 3.157616e-02
  1227 3.037446e-02
  1263 3.180882e-02
  1432 2.770528e-02
  1561 2.765831e-02
  1588 2.793518e-02
  1703 2.608491e-02


==> data/Flickr-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.263370e-01
     3 1.051580e-01
     4 9.842860e-02
     5 9.516262e-02
     6 9.427678e-02
     7 9.561684e-02
     8 9.601733e-02
     9 9.723877e-02
    10 9.823426e-02
    11 9.887514e-02
    12 1.001290e-01
    13 1.019042e-01
    14 9.818229e-02
    15 9.244195e-02
    16 9.186091e-02
    17 9.681942e-02
    18 9.316846e-02
    19 9.476970e-02
    20 9.331948e-02
    21 9.568245e-02
    22 9.611324e-02
    23 9.686920e-02
    24 9.816490e-02
    25 9.958084e-02
    26 9.561273e-02
    27 9.772578e-02
    28 9.699749e-02
    29 9.770701e-02
    30 9.643620e-02
    31 1.017713e-01
    32 9.979114e-02
    33 9.933146e-02
    34 1.003978e-01
    35 1.041655e-01
    36 9.835310e-02
    37 1.028869e-01
    38 9.798042e-02
    39 9.841418e-02
    40 1.044406e-01
    41 1.024736e-01
    42 1.000626e-01
    43 1.000897e-01
    44 9.773689e-02
    45 1.030112e-01
    46 9.931988e-02
    47 1.003940e-01
    48 1.008983e-01
    49 9.930136e-02
    50 9.903814e-02
    51 9.919610e-02
    52 1.016616e-01
    53 1.017249e-01
    54 9.976852e-02
    55 1.060996e-01
    56 1.043045e-01
    57 1.037395e-01
    58 1.071612e-01
    59 1.146537e-01
    60 1.209488e-01
    61 1.233984e-01
    62 1.339421e-01
    63 1.325586e-01
    64 1.362248e-01
    65 1.384534e-01
    66 1.309296e-01
    67 1.275455e-01
    68 1.227488e-01
    69 1.201358e-01
    70 1.174216e-01
    71 1.166262e-01
    72 1.170967e-01
    73 1.159096e-01
    74 1.093351e-01
    75 1.096616e-01
    76 1.088737e-01
    77 1.110688e-01
    78 1.147933e-01
    79 1.103187e-01
    80 1.066168e-01
    81 1.165867e-01
    82 1.059073e-01
    83 1.088951e-01
    84 1.081774e-01
    85 1.069507e-01
    86 1.042751e-01
    87 1.084483e-01
    88 1.119646e-01
    89 1.115869e-01
    90 1.039652e-01
    91 1.083246e-01
    92 1.060776e-01
    93 1.005164e-01
    94 1.055273e-01
    95 1.079021e-01
    96 1.023603e-01
    97 9.944790e-02
    98 1.044219e-01
    99 1.006065e-01
   100 1.007250e-01
   101 9.931087e-02
   102 1.013698e-01
   103 1.011839e-01
   104 1.019234e-01
   105 1.024576e-01
   106 1.015371e-01
   107 9.763449e-02
   108 1.002684e-01
   109 1.041999e-01
   110 1.003131e-01
   111 9.972034e-02
   112 1.017745e-01
   113 9.786635e-02
   114 9.806128e-02
   115 9.868152e-02
   116 9.948907e-02
   117 9.926127e-02
   118 1.022955e-01
   119 1.012232e-01
   120 1.012623e-01
   121 9.993109e-02
   122 1.007444e-01
   123 1.002244e-01
   124 1.002814e-01
   125 1.016539e-01
   126 1.006996e-01
   127 1.027587e-01
   128 9.793866e-02
   129 9.823923e-02
   130 1.051750e-01
   131 1.017476e-01
   132 1.043297e-01
   133 1.078044e-01
   134 1.015753e-01
   135 1.039280e-01
   136 1.045832e-01
   137 1.084581e-01
   138 1.018000e-01
   139 1.095095e-01
   140 1.079049e-01
   141 1.050526e-01
   142 1.034721e-01
   143 1.038617e-01
   144 1.025934e-01
   145 1.048312e-01
   146 1.053719e-01
   147 1.084495e-01
   148 1.039857e-01
   149 9.951576e-02
   150 1.068522e-01
   151 1.034266e-01
   152 1.059941e-01
   153 1.059761e-01
   154 1.054297e-01
   155 1.089859e-01
   156 1.032837e-01
   157 1.028514e-01
   158 1.059887e-01
   159 1.054276e-01
   160 1.043536e-01
   161 1.071925e-01
   162 1.029733e-01
   163 1.037987e-01
   164 1.058637e-01
   165 1.043435e-01
   166 1.028272e-01
   167 1.031028e-01
   168 1.022790e-01
   169 1.023236e-01
   170 1.026142e-01
   171 1.065136e-01
   172 1.002720e-01
   173 1.017061e-01
   174 9.853518e-02
   175 1.018885e-01
   176 1.040616e-01
   177 9.742214e-02
   178 1.036177e-01
   179 1.019902e-01
   180 1.028804e-01
   181 9.884679e-02
   182 1.029354e-01
   183 1.032121e-01
   184 1.022673e-01
   185 1.004893e-01
   186 1.020685e-01
   187 1.053962e-01
   188 1.004101e-01
   189 1.021091e-01
   190 9.819225e-02
   191 1.038403e-01
   192 1.050251e-01
   193 1.063097e-01
   194 1.016024e-01
   195 1.089949e-01
   196 1.096821e-01
   197 1.046110e-01
   198 1.079917e-01
   199 1.062826e-01
   200 1.116888e-01
   201 1.083682e-01
   202 1.059441e-01
   203 1.094288e-01
   204 1.012974e-01
   205 1.099002e-01
   206 1.047952e-01
   207 1.093253e-01
   208 1.039394e-01
   209 1.074147e-01
   210 1.104366e-01
   211 1.102544e-01
   212 1.095269e-01
   213 1.058573e-01
   214 1.056215e-01
   215 1.117226e-01
   216 1.106131e-01
   217 1.062034e-01
   218 1.056311e-01
   219 1.047430e-01
   220 1.039933e-01
   221 1.039067e-01
   222 1.083667e-01
   223 1.068337e-01
   224 1.119602e-01
   225 1.106234e-01
   226 1.141742e-01
   227 1.151333e-01
   228 1.082445e-01
   229 1.095342e-01
   230 1.086443e-01
   231 1.106085e-01
   232 1.091391e-01
   233 1.121747e-01
   234 1.109977e-01
   235 1.102919e-01
   236 1.094878e-01
   237 1.050745e-01
   238 1.030422e-01
   239 1.001462e-01
   240 1.039239e-01
   241 1.083019e-01
   242 1.061793e-01
   243 1.088644e-01
   244 1.061789e-01
   245 1.066586e-01
   246 1.164829e-01
   247 1.028940e-01
   248 1.099657e-01
   249 1.078236e-01
   250 1.048244e-01
   251 1.084771e-01
   252 1.086415e-01
   253 1.147443e-01
   254 1.141646e-01
   255 1.102535e-01
   256 1.127678e-01
   257 1.099607e-01
   258 1.067553e-01
   259 1.104510e-01
   260 1.090924e-01
   261 1.124083e-01
   262 1.043201e-01
   263 1.151989e-01
   264 1.109388e-01
   265 1.106943e-01
   266 1.141194e-01
   267 1.130543e-01
   268 1.130045e-01
   269 1.199216e-01
   270 1.139414e-01
   271 1.063056e-01
   272 1.169268e-01
   273 1.137177e-01
   274 1.130051e-01
   275 1.104784e-01
   276 1.099233e-01
   277 1.100189e-01
   278 1.143028e-01
   279 1.159723e-01
   280 1.131559e-01
   281 1.097002e-01
   282 1.156744e-01
   283 1.103894e-01
   284 1.125904e-01
   285 1.128375e-01
   286 1.056940e-01
   287 1.113579e-01
   288 1.105977e-01
   289 1.080616e-01
   290 1.090349e-01
   291 1.117030e-01
   292 1.062346e-01
   293 1.170361e-01
   294 1.094197e-01
   295 1.126386e-01
   296 1.131271e-01
   297 1.098668e-01
   298 1.146234e-01
   299 1.088385e-01
   300 1.085609e-01
   301 1.124856e-01
   302 1.106085e-01
   303 1.127376e-01
   304 1.125643e-01
   305 1.088291e-01
   306 1.115030e-01
   307 1.056466e-01
   308 1.055281e-01
   309 1.103250e-01
   310 1.127477e-01
   311 1.064352e-01
   312 1.061623e-01
   313 1.060874e-01
   314 1.127232e-01
   315 1.104451e-01
   316 1.124722e-01
   317 1.108140e-01
   318 1.091285e-01
   319 1.077882e-01
   320 1.093415e-01
   321 1.118257e-01
   322 1.103684e-01
   323 1.093162e-01
   324 1.105022e-01
   325 1.162691e-01
   326 1.024796e-01
   327 1.126949e-01
   328 1.102141e-01
   329 1.057619e-01
   330 1.069310e-01
   331 1.153297e-01
   332 1.085325e-01
   333 1.036297e-01
   334 1.080582e-01
   335 1.124469e-01
   336 1.077468e-01
   337 1.048319e-01
   338 1.089903e-01
   339 1.076554e-01
   340 1.049320e-01
   341 1.112520e-01
   342 1.079685e-01
   343 1.021369e-01
   344 1.030583e-01
   345 1.133181e-01
   346 1.155375e-01
   347 1.109336e-01
   348 1.159962e-01
   349 1.137835e-01
   350 1.305562e-01
   351 1.105782e-01
   352 1.161710e-01
   353 1.124671e-01
   354 1.300405e-01
   355 1.205966e-01
   356 1.198196e-01
   357 1.166277e-01
   358 1.242265e-01
   359 1.221499e-01
   360 1.299944e-01
   361 1.402313e-01
   362 1.216584e-01
   363 1.261426e-01
   364 1.154389e-01
   365 1.277999e-01
   366 1.073494e-01
   367 1.299547e-01
   368 1.192091e-01
   369 1.152665e-01
   370 1.255481e-01
   371 1.163506e-01
   372 1.236177e-01
   373 1.316755e-01
   374 1.166366e-01
   375 1.184543e-01
   376 1.139028e-01
   377 1.129029e-01
   378 1.168698e-01
   379 1.156564e-01
   380 1.127688e-01
   381 1.168778e-01
   382 1.202106e-01
   383 1.043599e-01
   384 1.162069e-01
   385 1.197405e-01
   386 1.148521e-01
   387 1.109042e-01
   388 1.094937e-01
   389 1.196841e-01
   390 1.136420e-01
   391 1.060718e-01
   392 1.125642e-01
   393 1.181202e-01
   394 1.063272e-01
   395 1.028505e-01
   396 1.035634e-01
   397 1.077047e-01
   398 1.149682e-01
   399 1.146557e-01
   400 1.166306e-01
   401 1.104562e-01
   402 1.155385e-01
   403 1.220493e-01
   404 1.187833e-01
   405 1.129591e-01
   406 1.297138e-01
   407 1.051732e-01
   408 1.152189e-01
   409 1.170992e-01
   410 1.084639e-01
   411 1.150837e-01
   412 1.223806e-01
   413 1.167652e-01
   414 1.168653e-01
   415 1.122407e-01
   416 1.248201e-01
   417 1.224503e-01
   418 1.185616e-01
   419 1.238664e-01
   420 1.177413e-01
   421 1.145520e-01
   422 1.215764e-01
   423 1.177512e-01
   424 1.162553e-01
   425 1.149525e-01
   426 1.233552e-01
   427 1.168116e-01
   428 1.120625e-01
   429 1.178247e-01
   430 1.139937e-01
   431 1.082692e-01
   432 1.167584e-01
   433 1.152717e-01
   434 1.198533e-01
   435 1.191372e-01
   436 1.176754e-01
   437 1.223259e-01
   438 1.181964e-01
   439 1.104933e-01
   440 1.134596e-01
   441 1.022757e-01
   442 1.148095e-01
   443 1.134754e-01
   444 1.320161e-01
   445 1.206041e-01
   446 1.167935e-01
   447 1.255123e-01
   448 1.352346e-01
   449 1.224530e-01
   450 1.177036e-01
   451 1.183062e-01
   452 1.284193e-01
   453 1.202356e-01
   454 1.205317e-01
   455 1.010781e-01
   456 1.154453e-01
   457 1.074765e-01
   458 1.100466e-01
   459 1.211942e-01
   460 1.232150e-01
   461 1.110917e-01
   462 1.232712e-01
   463 1.186115e-01
   464 1.082054e-01
   465 1.132528e-01
   466 1.239789e-01
   467 1.204641e-01
   468 1.296933e-01
   469 1.088677e-01
   470 1.358783e-01
   471 1.079547e-01
   472 1.161106e-01
   473 1.052214e-01
   474 1.377757e-01
   475 1.196899e-01
   476 1.286245e-01
   477 1.397556e-01
   478 1.215992e-01
   479 1.341647e-01
   480 1.223221e-01
   481 1.267972e-01
   482 1.278289e-01
   483 1.212768e-01
   484 1.224246e-01
   485 1.120112e-01
   486 1.206406e-01
   487 1.279009e-01
   488 1.284453e-01
   489 1.249686e-01
   490 1.249627e-01
   491 1.220056e-01
   492 1.300494e-01
   493 1.321560e-01
   494 1.156647e-01
   495 1.240992e-01
   496 1.261303e-01
   497 1.273398e-01
   498 1.296749e-01
   499 1.293699e-01
   500 1.261912e-01
   501 1.242290e-01
   502 1.232410e-01
   503 1.244499e-01
   504 1.190962e-01
   505 1.172835e-01
   506 1.186755e-01
   507 1.169807e-01
   508 1.212239e-01
   509 1.263706e-01
   510 1.072818e-01
   511 1.157856e-01
   512 1.178076e-01
   513 1.111729e-01
   514 1.116624e-01
   515 1.150163e-01
   516 1.059962e-01
   517 1.131773e-01
   518 1.122190e-01
   519 1.087423e-01
   520 1.120577e-01
   521 1.103391e-01
   522 1.108288e-01
   523 1.111302e-01
   524 1.121341e-01
   525 1.054476e-01
   526 1.128436e-01
   527 8.715220e-02
   528 1.007635e-01
   529 1.122287e-01
   530 9.840724e-02
   531 1.041973e-01
   532 1.114753e-01
   533 1.086316e-01
   534 1.104626e-01
   535 1.118161e-01
   536 9.919809e-02
   537 1.032434e-01
   538 1.065797e-01
   539 1.028238e-01
   540 1.131165e-01
   541 1.109753e-01
   542 1.120182e-01
   543 1.081963e-01
   544 9.824873e-02
   545 1.139581e-01
   546 1.115900e-01
   547 1.096931e-01
   548 1.029334e-01
   549 1.139651e-01
   550 1.177351e-01
   551 1.134185e-01
   552 1.156295e-01
   553 1.079804e-01
   554 1.071682e-01
   555 1.078309e-01
   556 1.048782e-01
   557 1.161507e-01
   558 1.063882e-01
   559 1.153924e-01
   560 1.129291e-01
   561 1.166426e-01
   562 1.137623e-01
   563 1.129690e-01
   564 1.062045e-01
   565 1.114386e-01
   566 1.017186e-01
   567 1.012359e-01
   568 1.058363e-01
   569 1.040953e-01
   570 1.096408e-01
   571 1.096742e-01
   572 1.106229e-01
   573 1.190457e-01
   574 1.042426e-01
   575 1.128197e-01
   576 1.122523e-01
   577 1.022266e-01
   578 1.048421e-01
   579 1.037150e-01
   580 1.069743e-01
   581 1.037656e-01
   582 1.122178e-01
   583 9.151253e-02
   584 9.742377e-02
   585 9.831425e-02
   586 9.929583e-02
   587 9.024273e-02
   588 9.963563e-02
   589 9.993392e-02
   590 9.341661e-02
   591 9.494538e-02
   592 9.175333e-02
   593 1.185556e-01
   594 8.857563e-02
   595 1.028099e-01
   596 7.859953e-02
   597 9.055173e-02
   598 7.749695e-02
   599 8.012703e-02
   600 9.793713e-02
   601 8.202339e-02
   602 8.901868e-02
   603 1.000350e-01
   604 9.697898e-02
   605 8.737683e-02
   606 1.014145e-01
   607 1.087217e-01
   608 8.869877e-02
   609 8.648980e-02
   610 1.028668e-01
   611 9.498646e-02
   612 9.539211e-02
   613 9.937915e-02
   614 8.888030e-02
   615 1.144719e-01
   616 9.908387e-02
   617 9.878499e-02
   618 8.633999e-02
   619 1.001091e-01
   620 1.186242e-01
   621 9.621158e-02
   622 1.040116e-01
   623 1.027211e-01
   624 9.318630e-02
   625 9.409804e-02
   626 1.136819e-01
   627 1.128614e-01
   628 1.053073e-01
   629 1.026916e-01
   630 1.152953e-01
   631 1.035503e-01
   632 1.057979e-01
   633 1.133707e-01
   634 1.207143e-01
   635 8.263682e-02
   636 1.103431e-01
   637 1.055865e-01
   638 9.737926e-02
   639 1.201804e-01
   640 1.149755e-01
   641 1.153623e-01
   642 1.206662e-01
   643 1.030892e-01
   644 1.099883e-01
   645 1.107094e-01
   646 1.127028e-01
   647 1.077765e-01
   648 1.047530e-01
   649 1.092824e-01
   650 1.094131e-01
   651 1.106480e-01
   652 1.080469e-01
   653 1.150464e-01
   654 1.014320e-01
   655 1.027768e-01
   656 1.013449e-01
   657 1.085428e-01
   658 1.026918e-01
   659 1.030899e-01
   660 1.092146e-01
   661 1.109679e-01
   662 1.172889e-01
   663 1.161123e-01
   664 1.103226e-01
   665 9.700005e-02
   666 1.076067e-01
   667 1.130519e-01
   668 1.019395e-01
   669 1.064299e-01
   670 1.211286e-01
   671 1.094893e-01
   672 1.107302e-01
   673 1.145592e-01
   674 1.033356e-01
   675 1.070757e-01
   676 1.137241e-01
   677 1.133145e-01
   678 9.670208e-02
   679 1.204067e-01
   680 1.129025e-01
   681 1.089057e-01
   682 1.067038e-01
   683 1.194293e-01
   684 1.039651e-01
   685 1.356803e-01
   686 1.199009e-01
   687 1.121458e-01
   688 1.364833e-01
   689 1.137083e-01
   690 1.056431e-01
   691 1.064776e-01
   692 1.217896e-01
   693 1.035054e-01
   694 1.319920e-01
   695 1.261910e-01
   696 1.221232e-01
   697 1.385065e-01
   698 1.502360e-01
   699 1.566605e-01
   700 1.349733e-01
   701 1.327322e-01
   702 1.518277e-01
   703 1.375291e-01
   704 1.481193e-01
   705 1.198443e-01
   706 1.298549e-01
   707 1.583851e-01
   708 1.328234e-01
   709 1.292753e-01
   710 1.039130e-01
   711 1.475159e-01
   712 1.563925e-01
   713 1.090302e-01
   714 1.415803e-01
   715 1.498907e-01
   716 1.591110e-01
   717 1.477317e-01
   718 1.391834e-01
   719 1.445668e-01
   720 1.508484e-01
   721 1.415327e-01
   722 1.525717e-01
   723 1.140367e-01
   724 1.394671e-01
   725 1.709857e-01
   726 1.868562e-01
   727 1.562898e-01
   728 1.259780e-01
   729 1.801482e-01
   730 1.620189e-01
   731 1.647070e-01
   732 1.622621e-01
   733 1.707765e-01
   734 1.541993e-01
   735 1.780520e-01
   736 1.659715e-01
   737 1.835985e-01
   738 1.679415e-01
   739 1.741256e-01
   740 1.809757e-01
   741 1.803979e-01
   742 1.719890e-01
   743 1.772199e-01
   744 1.703569e-01
   745 1.766730e-01
   746 1.689183e-01
   747 1.663677e-01
   748 1.640835e-01
   749 1.795497e-01
   750 1.596539e-01
   751 1.652562e-01
   752 1.607895e-01
   753 1.489587e-01
   754 1.760828e-01
   755 1.722946e-01
   756 1.807945e-01
   757 1.425179e-01
   758 1.669740e-01
   759 1.694724e-01
   760 1.657496e-01
   761 1.560534e-01
   762 1.544683e-01
   763 1.657450e-01
   764 1.537781e-01
   765 1.507563e-01
   766 1.659312e-01
   767 1.633899e-01
   768 1.643372e-01
   769 1.415515e-01
   770 1.632420e-01
   771 1.621957e-01
   772 1.527058e-01
   773 1.473000e-01
   775 1.564880e-01
   776 1.491595e-01
   777 1.678500e-01
   778 1.618875e-01
   779 1.481313e-01
   780 1.502115e-01
   781 1.517791e-01
   782 1.484320e-01
   783 1.660388e-01
   784 1.626751e-01
   785 1.540310e-01
   786 1.515880e-01
   788 1.556541e-01
   789 1.434548e-01
   790 1.462718e-01
   791 1.602640e-01
   792 1.409579e-01
   793 1.493704e-01
   794 1.558982e-01
   795 1.534710e-01
   796 1.599495e-01
   797 1.619242e-01
   798 1.618499e-01
   799 1.656666e-01
   801 1.543616e-01
   802 1.619968e-01
   803 1.662653e-01
   804 1.500702e-01
   805 1.630995e-01
   806 1.689950e-01
   807 1.552087e-01
   808 1.591548e-01
   809 1.514935e-01
   810 1.454878e-01
   811 1.550220e-01
   812 1.702545e-01
   813 1.689702e-01
   814 1.393490e-01
   815 1.607092e-01
   816 1.628957e-01
   817 1.459691e-01
   818 1.520204e-01
   819 1.008894e-01
   820 1.498458e-01
   821 1.421345e-01
   822 1.406522e-01
   823 1.412712e-01
   824 1.528800e-01
   825 1.374444e-01
   826 1.594148e-01
   827 1.201735e-01
   828 1.612637e-01
   829 1.354664e-01
   830 1.372324e-01
   831 1.549487e-01
   832 1.438922e-01
   833 1.440905e-01
   834 1.275306e-01
   835 1.672274e-01
   836 1.222184e-01
   837 9.923817e-02
   838 1.265014e-01
   839 1.494537e-01
   840 1.255404e-01
   841 1.230172e-01
   842 1.127529e-01
   843 9.389874e-02
   844 9.630987e-02
   845 1.232294e-01
   846 1.030083e-01
   847 9.573927e-02
   848 1.157811e-01
   849 1.269142e-01
   850 9.942488e-02
   851 9.889894e-02
   852 9.521475e-02
   853 1.061175e-01
   854 8.952821e-02
   855 9.509616e-02
   856 9.884229e-02
   857 1.022953e-01
   858 8.942595e-02
   859 9.532311e-02
   860 9.315042e-02
   862 9.517407e-02
   863 1.026306e-01
   864 1.017825e-01
   865 9.648571e-02
   867 9.075785e-02
   868 1.093561e-01
   869 9.145235e-02
   870 9.641985e-02
   871 9.050955e-02
   872 9.120542e-02
   873 9.577738e-02
   874 9.275830e-02
   875 1.155805e-01
   876 9.468595e-02
   877 9.487123e-02
   878 9.751661e-02
   879 9.180205e-02
   880 9.560297e-02
   881 1.018895e-01
   882 1.044399e-01
   883 9.043535e-02
   884 1.052790e-01
   885 9.856576e-02
   886 9.421431e-02
   888 8.950267e-02
   889 9.042726e-02
   890 9.424274e-02
   891 9.673717e-02
   892 8.979866e-02
   893 1.027382e-01
   894 9.398337e-02
   895 9.077541e-02
   896 8.779282e-02
   897 1.166081e-01
   898 1.056277e-01
   900 9.978522e-02
   901 1.036791e-01
   902 1.142594e-01
   903 1.081924e-01
   904 9.623597e-02
   905 1.054420e-01
   906 9.005385e-02
   909 9.967368e-02
   910 1.035602e-01
   911 1.046762e-01
   912 8.773838e-02
   914 1.034749e-01
   915 1.002449e-01
   916 1.116179e-01
   917 9.812837e-02
   918 1.089646e-01
   919 1.035875e-01
   920 1.128216e-01
   921 1.091604e-01
   922 1.161705e-01
   923 1.102595e-01
   925 1.081045e-01
   926 1.082757e-01
   927 1.085614e-01
   928 9.599726e-02
   929 1.064340e-01
   930 1.151389e-01
   931 1.053111e-01
   932 1.016158e-01
   933 1.137622e-01
   935 1.055213e-01
   936 1.117245e-01
   937 1.109775e-01
   938 1.078007e-01
   939 8.882808e-02
   940 1.103218e-01
   941 1.094193e-01
   942 1.090516e-01
   943 1.051606e-01
   946 1.089040e-01
   947 1.045570e-01
   948 1.080358e-01
   949 1.121988e-01
   950 1.078251e-01
   951 1.079402e-01
   952 1.033692e-01
   953 1.111844e-01
   954 1.080254e-01
   955 1.068915e-01
   956 1.057426e-01
   957 1.091054e-01
   959 1.081813e-01
   960 1.108793e-01
   961 1.059632e-01
   963 1.094587e-01
   964 1.024588e-01
   965 1.033083e-01
   966 1.062230e-01
   967 1.068297e-01
   969 1.081922e-01
   970 1.031719e-01
   971 1.066080e-01
   972 9.909454e-02
   973 1.028000e-01
   974 1.079306e-01
   975 1.076004e-01
   977 1.035174e-01
   978 1.117271e-01
   979 1.103944e-01
   980 1.113503e-01
   981 1.063434e-01
   983 1.065646e-01
   984 1.036240e-01
   985 1.066788e-01
   986 1.069032e-01
   987 1.084294e-01
   988 1.033497e-01
   989 9.998688e-02
   990 1.100402e-01
   991 1.072175e-01
   992 9.990464e-02
   993 1.050012e-01
   994 1.050846e-01
   995 1.057446e-01
   996 9.920566e-02
   997 1.126813e-01
   998 1.047191e-01
   999 1.089364e-01
  1000 1.041147e-01
  1001 1.058252e-01
  1002 1.080258e-01
  1003 9.815451e-02
  1004 9.961298e-02
  1005 1.060627e-01
  1006 1.083851e-01
  1007 1.052215e-01
  1008 9.922649e-02
  1011 1.114550e-01
  1012 1.009194e-01
  1013 1.024333e-01
  1014 1.162106e-01
  1015 1.036937e-01
  1016 1.046223e-01
  1017 1.023495e-01
  1018 1.046743e-01
  1020 1.054322e-01
  1021 1.031785e-01
  1022 9.656061e-02
  1023 1.045587e-01
  1025 1.022702e-01
  1026 1.044583e-01
  1027 1.013921e-01
  1028 1.045645e-01
  1030 1.046522e-01
  1032 1.069770e-01
  1033 1.025276e-01
  1034 1.040320e-01
  1037 1.061223e-01
  1039 9.984379e-02
  1040 9.667358e-02
  1042 9.997300e-02
  1043 9.876563e-02
  1044 9.968308e-02
  1045 9.826503e-02
  1046 9.966681e-02
  1047 1.018636e-01
  1048 9.740965e-02
  1049 1.043459e-01
  1050 9.699552e-02
  1051 1.029592e-01
  1052 9.609804e-02
  1054 1.005161e-01
  1055 1.024858e-01
  1056 9.683241e-02
  1057 9.682954e-02
  1058 1.032756e-01
  1059 1.024332e-01
  1060 9.853244e-02
  1062 9.893371e-02
  1064 9.551030e-02
  1065 1.053897e-01
  1066 1.007666e-01
  1067 9.119074e-02
  1068 9.978984e-02
  1069 1.004656e-01
  1070 9.719989e-02
  1071 9.861317e-02
  1072 9.552787e-02
  1073 9.387585e-02
  1074 9.878292e-02
  1075 9.467186e-02
  1076 1.030005e-01
  1077 1.021580e-01
  1078 1.179663e-01
  1079 1.106937e-01
  1084 1.010073e-01
  1085 9.332421e-02
  1086 9.567928e-02
  1087 1.066772e-01
  1089 9.836502e-02
  1090 9.497948e-02
  1091 1.006533e-01
  1092 1.052209e-01
  1093 1.111244e-01
  1094 1.089516e-01
  1095 1.216411e-01
  1096 1.071559e-01
  1097 9.486913e-02
  1098 9.712077e-02
  1099 1.047846e-01
  1100 1.038156e-01
  1101 1.230603e-01
  1102 1.086024e-01
  1104 1.228523e-01
  1105 1.035546e-01
  1108 1.241537e-01
  1109 1.112238e-01
  1111 9.354924e-02
  1113 1.034007e-01
  1114 1.059658e-01
  1115 1.077103e-01
  1116 1.180071e-01
  1117 1.183560e-01
  1118 1.249623e-01
  1120 1.165886e-01
  1121 1.213613e-01
  1122 1.161379e-01
  1123 1.037863e-01
  1124 1.139691e-01
  1126 1.155875e-01
  1127 1.149335e-01
  1128 1.218711e-01
  1131 1.183308e-01
  1132 1.151982e-01
  1133 1.209398e-01
  1134 1.050755e-01
  1135 1.104700e-01
  1136 1.252971e-01
  1137 1.152109e-01
  1139 1.106310e-01
  1140 1.159993e-01
  1141 1.173791e-01
  1142 1.088344e-01
  1143 1.172108e-01
  1144 1.192380e-01
  1146 1.144802e-01
  1148 1.126159e-01
  1149 1.155390e-01
  1150 1.029473e-01
  1154 1.113916e-01
  1155 1.125757e-01
  1156 1.154852e-01
  1158 1.101738e-01
  1159 1.128079e-01
  1160 1.172003e-01
  1162 1.192956e-01
  1163 1.149001e-01
  1164 1.169454e-01
  1165 1.139356e-01
  1169 1.136095e-01
  1170 1.121645e-01
  1171 1.134477e-01
  1172 1.271196e-01
  1174 1.098080e-01
  1175 1.107497e-01
  1176 1.110934e-01
  1177 1.100861e-01
  1178 1.127315e-01
  1180 1.155986e-01
  1181 1.084904e-01
  1183 1.132807e-01
  1184 1.089794e-01
  1185 1.241670e-01
  1186 1.130452e-01
  1187 1.162588e-01
  1189 1.393839e-01
  1190 1.071951e-01
  1192 1.089327e-01
  1193 1.071308e-01
  1194 1.089725e-01
  1195 1.072088e-01
  1197 1.056190e-01
  1198 1.057715e-01
  1199 1.334597e-01
  1200 1.121615e-01
  1201 1.086466e-01
  1203 1.212867e-01
  1205 1.228985e-01
  1206 1.220291e-01
  1207 1.306081e-01
  1209 1.027213e-01
  1212 1.189709e-01
  1213 1.019796e-01
  1216 1.130728e-01
  1217 1.173416e-01
  1218 1.027469e-01
  1219 1.250477e-01
  1220 1.057489e-01
  1221 1.041483e-01
  1222 1.213441e-01
  1223 1.258749e-01
  1224 1.418922e-01
  1227 1.194000e-01
  1228 1.252322e-01
  1229 1.264265e-01
  1230 1.360267e-01
  1232 1.057910e-01
  1233 1.301951e-01
  1234 1.363751e-01
  1236 1.295735e-01
  1237 1.143113e-01
  1238 1.374291e-01
  1239 1.276618e-01
  1240 1.319489e-01
  1242 1.343496e-01
  1243 1.224376e-01
  1244 1.329197e-01
  1245 1.072121e-01
  1246 1.255966e-01
  1251 1.303746e-01
  1254 1.313939e-01
  1255 1.305210e-01
  1256 1.388151e-01
  1257 1.338021e-01
  1258 1.275319e-01
  1259 1.262269e-01
  1260 1.254819e-01
  1261 1.261002e-01
  1262 1.275055e-01
  1263 1.348418e-01
  1264 1.256114e-01
  1266 9.748075e-02
  1267 1.358683e-01
  1269 1.266633e-01
  1271 1.276071e-01
  1272 1.200261e-01
  1273 1.358787e-01
  1274 1.269168e-01
  1275 1.319801e-01
  1276 1.260564e-01
  1277 1.317530e-01
  1278 1.347258e-01
  1279 1.291263e-01
  1280 1.251890e-01
  1282 1.279021e-01
  1283 1.219453e-01
  1285 1.300590e-01
  1286 1.249448e-01
  1287 1.268581e-01
  1288 1.250507e-01
  1289 1.290371e-01
  1290 1.237260e-01
  1292 1.237277e-01
  1294 1.265579e-01
  1295 1.266020e-01
  1296 1.283259e-01
  1297 1.301701e-01
  1298 1.180519e-01
  1299 1.271070e-01
  1301 1.180408e-01
  1302 1.321082e-01
  1303 1.230936e-01
  1305 1.213423e-01
  1307 1.227309e-01
  1310 1.213037e-01
  1311 1.224115e-01
  1312 1.278885e-01
  1313 1.203987e-01
  1314 1.205517e-01
  1315 1.252688e-01
  1317 1.311326e-01
  1318 1.193343e-01
  1319 1.205086e-01
  1321 1.203008e-01
  1322 1.211824e-01
  1323 1.189966e-01
  1324 1.283550e-01
  1326 1.207190e-01
  1328 1.249256e-01
  1329 1.201892e-01
  1330 1.207107e-01
  1331 1.238911e-01
  1333 1.175894e-01
  1335 1.193665e-01
  1337 1.165269e-01
  1338 1.174378e-01
  1341 1.220927e-01
  1342 1.159898e-01
  1343 1.117775e-01
  1344 1.122441e-01
  1345 1.196225e-01
  1347 1.232979e-01
  1348 1.168221e-01
  1350 1.216227e-01
  1354 1.084642e-01
  1356 1.111637e-01
  1358 1.088505e-01
  1359 1.182146e-01
  1362 1.057164e-01
  1364 1.122431e-01
  1365 1.139886e-01
  1367 1.173226e-01
  1368 1.180468e-01
  1372 1.180571e-01
  1375 1.140759e-01
  1377 1.031019e-01
  1379 1.007112e-01
  1381 1.027688e-01
  1384 1.073996e-01
  1385 1.081565e-01
  1388 1.066089e-01
  1389 1.002281e-01
  1390 1.031681e-01
  1392 1.029778e-01
  1393 1.052926e-01
  1397 9.683006e-02
  1398 9.957787e-02
  1399 1.179443e-01
  1400 1.017702e-01
  1402 9.718497e-02
  1404 9.871922e-02
  1405 1.054653e-01
  1408 1.038301e-01
  1409 9.739360e-02
  1410 9.969421e-02
  1412 9.937269e-02
  1413 9.697519e-02
  1414 1.072865e-01
  1415 1.006067e-01
  1416 9.471378e-02
  1417 9.934869e-02
  1418 9.685581e-02
  1421 1.017563e-01
  1422 9.963176e-02
  1424 9.777300e-02
  1426 9.764964e-02
  1427 9.824326e-02
  1429 9.517743e-02
  1430 9.482555e-02
  1431 9.846974e-02
  1432 9.913912e-02
  1434 9.492580e-02
  1436 9.742136e-02
  1439 9.428533e-02
  1440 9.781413e-02
  1441 9.434784e-02
  1442 1.017695e-01
  1443 9.622117e-02
  1444 9.585711e-02
  1445 9.113825e-02
  1446 9.682588e-02
  1447 8.984713e-02
  1448 9.553064e-02
  1449 9.540860e-02
  1450 9.927321e-02
  1451 9.452230e-02
  1452 9.469424e-02
  1455 1.024763e-01
  1457 9.561302e-02
  1458 9.790246e-02
  1459 9.697603e-02
  1460 9.828648e-02
  1461 9.611710e-02
  1462 9.160885e-02
  1466 9.550720e-02
  1467 8.914894e-02
  1468 9.338443e-02
  1471 9.798862e-02
  1472 9.344842e-02
  1473 9.672282e-02
  1475 9.504662e-02
  1476 9.357496e-02
  1482 9.087560e-02
  1484 9.530171e-02
  1485 9.227126e-02
  1486 9.633358e-02
  1488 9.749704e-02
  1490 9.573044e-02
  1491 9.463210e-02
  1493 8.884463e-02
  1497 9.055027e-02
  1498 9.118913e-02
  1500 9.226087e-02
  1501 9.773783e-02
  1502 9.357549e-02
  1505 8.960875e-02
  1506 1.004798e-01
  1510 8.608771e-02
  1512 8.992504e-02
  1514 9.164600e-02
  1516 9.499276e-02
  1517 9.055933e-02
  1519 9.276818e-02
  1521 8.706401e-02
  1523 9.003645e-02
  1525 9.168174e-02
  1526 9.758985e-02
  1527 8.594726e-02
  1528 8.874839e-02
  1530 9.340643e-02
  1532 8.621391e-02
  1534 8.996665e-02
  1535 8.899193e-02
  1537 8.941628e-02
  1539 9.616856e-02
  1541 8.930212e-02
  1542 9.396956e-02
  1543 8.806678e-02
  1545 8.946695e-02
  1548 9.014350e-02
  1549 9.036593e-02
  1551 9.047770e-02
  1552 9.253677e-02
  1553 9.185551e-02
  1554 9.115604e-02
  1561 9.592841e-02
  1562 8.847253e-02
  1570 9.014765e-02
  1571 9.165316e-02
  1572 9.071619e-02
  1573 8.683950e-02
  1575 9.103484e-02
  1579 8.899797e-02
  1581 8.702584e-02
  1583 8.763908e-02
  1584 8.686370e-02
  1585 8.647599e-02
  1586 8.746915e-02
  1588 9.200256e-02
  1590 8.769021e-02
  1591 8.936427e-02
  1593 8.771275e-02
  1595 8.731254e-02
  1598 8.840835e-02
  1599 8.759846e-02
  1601 8.715853e-02
  1602 8.527246e-02
  1603 8.956536e-02
  1604 8.809845e-02
  1606 8.691917e-02
  1607 8.789108e-02
  1608 8.167752e-02
  1614 8.850604e-02
  1615 8.173004e-02
  1616 9.088726e-02
  1620 8.744691e-02
  1623 8.578320e-02
  1624 8.808519e-02
  1626 8.574951e-02
  1627 8.423405e-02
  1629 8.971366e-02
  1630 8.659775e-02
  1631 8.563842e-02
  1634 8.941493e-02
  1635 8.063606e-02
  1636 1.239718e-01
  1639 8.314049e-02
  1640 1.173195e-01
  1645 8.823101e-02
  1647 8.686452e-02
  1651 8.337936e-02
  1652 8.590740e-02
  1653 1.222906e-01
  1655 8.731917e-02
  1656 8.714918e-02
  1657 1.047341e-01
  1660 1.191654e-01
  1663 8.519469e-02
  1665 8.504612e-02
  1667 1.209108e-01
  1668 1.193912e-01
  1669 8.677467e-02
  1671 1.183305e-01
  1673 1.227947e-01
  1675 8.651686e-02
  1678 1.015858e-01
  1679 1.153120e-01
  1680 8.274824e-02
  1685 1.170161e-01
  1690 1.216398e-01
  1691 1.242182e-01
  1695 1.187224e-01
  1698 1.144403e-01
  1699 1.188860e-01
  1704 1.148679e-01
  1707 1.175284e-01
  1709 1.164339e-01
  1711 1.193038e-01
  1712 1.211530e-01
  1714 1.160713e-01
  1717 8.322669e-02
  1719 1.143509e-01
  1722 1.179339e-01
  1724 1.190007e-01
  1725 1.093691e-01
  1727 1.157822e-01
  1734 1.135878e-01
  1741 1.182846e-01
  1746 1.110558e-01
  1748 1.113327e-01
  1750 1.114467e-01
  1751 1.133690e-01
  1752 1.067432e-01
  1754 1.145388e-01
  1756 1.151632e-01
  1759 1.153442e-01
  1760 1.144027e-01
  1764 1.163972e-01
  1765 1.170513e-01
  1767 1.152534e-01
  1769 1.151975e-01
  1772 1.139324e-01
  1773 1.118431e-01
  1774 1.139544e-01
  1775 1.140920e-01
  1777 1.134747e-01
  1778 1.027315e-01
  1782 1.123245e-01
  1784 1.172746e-01
  1788 1.091535e-01
  1789 1.136602e-01
  1790 1.121029e-01
  1791 1.124357e-01
  1794 1.099633e-01
  1799 1.120915e-01
  1803 1.099093e-01
  1806 1.098647e-01
  1807 1.106951e-01
  1810 1.075470e-01
  1819 1.121012e-01
  1820 1.056049e-01
  1823 1.074331e-01
  1825 1.035189e-01
  1827 1.092401e-01
  1835 1.090096e-01
  1837 1.094258e-01
  1838 1.069468e-01
  1839 1.078154e-01
  1841 1.132651e-01
  1845 1.082519e-01
  1848 1.062834e-01
  1849 1.068907e-01
  1850 1.089832e-01
  1853 1.066505e-01
  1854 1.099529e-01
  1855 1.094667e-01
  1856 1.141391e-01
  1860 1.032189e-01
  1861 1.091215e-01
  1865 1.052702e-01
  1871 1.058371e-01
  1872 1.082001e-01
  1874 1.060166e-01
  1881 1.017189e-01
  1884 1.104240e-01
  1885 1.032295e-01
  1888 1.051207e-01
  1889 1.084854e-01
  1907 1.057476e-01
  1908 1.015181e-01
  1909 1.039632e-01
  1917 1.018157e-01
  1918 1.050410e-01
  1922 1.046003e-01
  1924 1.025020e-01
  1926 1.022066e-01
  1927 1.031749e-01
  1928 1.025116e-01
  1929 1.017899e-01
  1936 1.050458e-01
  1937 1.006374e-01
  1943 1.023473e-01
  1947 9.920143e-02
  1951 9.441568e-02
  1953 1.013090e-01
  1955 1.032915e-01
  1958 1.046127e-01
  1959 9.824193e-02
  1961 1.017657e-01
  1962 9.844542e-02
  1965 1.030983e-01
  1968 9.984521e-02
  1970 1.016949e-01
  1973 9.830148e-02
  1974 1.007389e-01
  1987 9.872101e-02
  1992 9.452487e-02
  1993 9.845714e-02
  1994 9.866244e-02
  1995 9.811401e-02
  1999 9.920705e-02
  2001 1.025569e-01
  2003 1.006290e-01
  2006 9.733902e-02
  2007 9.663525e-02
  2012 9.647045e-02
  2014 9.967221e-02
  2017 9.291292e-02
  2018 9.440807e-02
  2019 9.830369e-02
  2024 9.863048e-02
  2026 9.818122e-02
  2029 9.997375e-02
  2031 1.015590e-01
  2032 9.756100e-02
  2034 9.986858e-02
  2037 9.553814e-02
  2042 9.473894e-02
  2043 9.375966e-02
  2044 1.009241e-01
  2052 9.585268e-02
  2055 9.669949e-02
  2061 9.648848e-02
  2063 9.470699e-02
  2066 9.684281e-02
  2067 9.678586e-02
  2072 9.636161e-02
  2074 9.599986e-02
  2079 9.435386e-02
  2084 8.953115e-02
  2086 9.396226e-02
  2087 1.007952e-01
  2089 9.522845e-02
  2090 9.249308e-02
  2092 9.395552e-02
  2094 9.268094e-02
  2097 9.327760e-02
  2098 9.436521e-02
  2101 9.358745e-02
  2105 9.482464e-02
  2107 9.361753e-02
  2109 9.004128e-02
  2112 1.194521e-01
  2114 9.357648e-02
  2115 9.528985e-02
  2116 9.390781e-02
  2123 1.097965e-01
  2125 9.166833e-02
  2133 9.366681e-02
  2135 1.132404e-01
  2136 9.741900e-02
  2137 9.289284e-02
  2138 1.155083e-01
  2141 9.094876e-02
  2142 1.158564e-01
  2143 9.145871e-02
  2145 9.323876e-02
  2147 1.164858e-01
  2158 1.181326e-01
  2159 1.192374e-01
  2164 1.135254e-01
  2167 1.151832e-01
  2173 8.897758e-02
  2175 1.197634e-01
  2176 1.139382e-01
  2177 1.183670e-01
  2178 1.186490e-01
  2179 1.157611e-01
  2182 1.143443e-01
  2183 1.170373e-01
  2192 1.197549e-01
  2203 1.153574e-01
  2206 1.131663e-01
  2207 1.191369e-01
  2210 1.099193e-01
  2211 1.121588e-01
  2213 1.164760e-01
  2214 1.150597e-01
  2218 1.172032e-01
  2223 1.202483e-01
  2224 1.170333e-01
  2232 1.155777e-01
  2234 1.167045e-01
  2254 1.071150e-01
  2267 1.116494e-01
  2268 1.145359e-01
  2269 1.113649e-01
  2273 1.122514e-01
  2281 1.064318e-01
  2283 1.160145e-01
  2287 1.104384e-01
  2297 1.073912e-01
  2308 1.096916e-01
  2315 1.086763e-01
  2322 1.122833e-01
  2337 1.085136e-01
  2338 1.080511e-01
  2341 1.078527e-01
  2344 1.082664e-01
  2351 1.043628e-01
  2354 1.126719e-01
  2361 1.085837e-01
  2367 1.098167e-01
  2371 1.098733e-01
  2372 1.113737e-01
  2386 1.098797e-01
  2392 1.070411e-01
  2400 1.106499e-01
  2403 1.077858e-01
  2404 1.078312e-01
  2409 1.083836e-01
  2411 1.068249e-01
  2417 1.057538e-01
  2426 1.092975e-01
  2427 1.060844e-01
  2432 1.070786e-01
  2435 1.076948e-01
  2436 1.069039e-01
  2437 1.050569e-01
  2445 1.057412e-01
  2449 1.048221e-01
  2453 1.040887e-01
  2458 1.033463e-01
  2465 1.071193e-01
  2470 1.021488e-01
  2478 9.813147e-02
  2495 1.016456e-01
  2502 1.044722e-01
  2505 1.059785e-01
  2509 1.051209e-01
  2510 1.027061e-01
  2518 1.000822e-01
  2519 1.023328e-01
  2524 1.006228e-01
  2525 1.061657e-01
  2527 9.993015e-02
  2529 1.014062e-01
  2538 1.028729e-01
  2551 9.985807e-02
  2568 1.017873e-01
  2571 9.945847e-02
  2579 1.020980e-01
  2584 1.027542e-01
  2585 9.968924e-02
  2591 9.663879e-02
  2592 9.797989e-02
  2604 9.712801e-02
  2609 1.006019e-01
  2618 1.045384e-01
  2630 1.011655e-01
  2637 9.763032e-02
  2642 9.644688e-02
  2644 9.525434e-02
  2652 9.914409e-02
  2653 9.713609e-02
  2661 1.011035e-01
  2665 9.844926e-02
  2677 9.624895e-02
  2681 9.571695e-02
  2694 9.740877e-02
  2695 9.714208e-02
  2696 9.992872e-02
  2708 9.286137e-02
  2719 9.808540e-02
  2721 9.735293e-02
  2728 9.302299e-02
  2734 9.486557e-02
  2735 9.305552e-02
  2738 9.438309e-02
  2742 8.993773e-02
  2749 9.576629e-02
  2752 9.496824e-02
  2759 9.752476e-02
  2760 9.743711e-02
  2766 9.593436e-02
  2776 9.162438e-02
  2782 9.575873e-02
  2786 9.463271e-02
  2789 9.501762e-02
  2803 9.395209e-02
  2815 9.068135e-02
  2816 9.354355e-02
  2836 9.439660e-02
  2855 9.243212e-02
  2856 9.437322e-02
  2857 9.055513e-02
  2866 9.224898e-02
  2875 9.061559e-02
  2876 9.301289e-02
  2877 9.149052e-02
  2883 9.352664e-02
  2900 9.233608e-02
  2904 9.194028e-02
  2906 8.837733e-02
  2913 9.061747e-02
  2916 8.720172e-02
  2918 9.297104e-02
  2922 9.152738e-02
  2928 9.028958e-02
  2930 9.108046e-02
  2934 9.327773e-02
  2936 9.231052e-02
  2937 8.714533e-02
  2938 9.097930e-02
  2958 9.022015e-02
  2963 9.115084e-02
  2969 8.966512e-02
  2971 8.698951e-02
  2972 9.003236e-02
  2980 9.050802e-02
  2986 8.797920e-02
  2998 8.414768e-02
  3001 8.977174e-02
  3002 9.407015e-02
  3005 8.660899e-02
  3006 8.317047e-02
  3011 8.767644e-02
  3028 8.737059e-02
  3032 8.870152e-02
  3036 8.800406e-02
  3042 8.736578e-02
  3044 8.766018e-02
  3055 8.657193e-02
  3064 8.782804e-02
  3068 8.834103e-02
  3075 8.556339e-02
  3078 9.098975e-02
  3097 8.564105e-02
  3102 8.743046e-02
  3129 8.277577e-02
  3133 8.631880e-02
  3144 8.547738e-02
  3152 8.348094e-02
  3156 8.916684e-02
  3167 8.701150e-02
  3168 8.288044e-02
  3171 8.483119e-02
  3183 8.376292e-02
  3186 8.618800e-02
  3193 8.296608e-02
  3196 8.314995e-02
  3197 8.553971e-02
  3204 8.572853e-02
  3211 8.359537e-02
  3237 8.364526e-02
  3242 8.283227e-02
  3256 8.625355e-02
  3273 8.207607e-02
  3284 8.235139e-02
  3287 8.324332e-02
  3289 8.412419e-02
  3290 8.414835e-02
  3291 8.102336e-02
  3294 8.226959e-02
  3306 8.304928e-02
  3319 8.203238e-02
  3321 8.084240e-02
  3342 8.295026e-02
  3344 8.450104e-02
  3359 7.971606e-02
  3367 7.738883e-02
  3369 8.214458e-02
  3404 8.213272e-02
  3411 8.123632e-02
  3449 7.995297e-02
  3476 7.983586e-02
  3478 8.278161e-02
  3485 7.919738e-02
  3496 7.868819e-02
  3528 7.822498e-02
  3533 7.686376e-02
  3534 7.802316e-02
  3536 7.993145e-02
  3553 7.683815e-02
  3559 7.995066e-02
  3560 7.685180e-02
  3599 7.791543e-02
  3614 7.628521e-02
  3628 7.736763e-02
  3630 7.702419e-02
  3643 7.548817e-02
  3664 7.479383e-02
  3667 7.556367e-02
  3681 7.561298e-02
  3708 7.559088e-02
  3711 7.482197e-02
  3720 7.499853e-02
  3741 7.677779e-02
  3766 7.489917e-02
  3775 7.336865e-02
  3780 7.508356e-02
  3788 7.529814e-02
  3796 7.537720e-02
  3803 7.597329e-02
  3807 7.250720e-02
  3832 7.328642e-02
  3888 7.490112e-02
  3898 7.401111e-02
  3904 7.368647e-02
  3919 7.403065e-02
  3932 7.244858e-02
  3933 7.414301e-02
  3935 7.641706e-02
  3944 7.327045e-02
  3951 7.343792e-02
  3953 7.283771e-02
  3955 7.219389e-02
  3969 7.443123e-02
  3972 7.168710e-02
  3978 7.176274e-02
  3982 7.185419e-02
  4025 7.188735e-02
  4037 7.129671e-02
  4040 7.260602e-02
  4046 7.283222e-02
  4077 7.216385e-02
  4107 7.156280e-02
  4124 7.068050e-02
  4185 7.067720e-02
  4196 6.879651e-02
  4210 7.177693e-02
  4246 6.818569e-02
  4254 7.014259e-02
  4259 6.932463e-02
  4266 4.468568e-02
  4270 6.930418e-02
  4290 4.470864e-02
  4300 4.577692e-02
  4308 4.517236e-02
  4320 4.608330e-02
  4335 4.508936e-02
  4339 6.822088e-02
  4365 4.467070e-02
  4377 4.468653e-02
  4392 4.508595e-02
  4396 4.516189e-02
  4419 4.409752e-02
  4434 4.588826e-02
  4445 4.511363e-02
  4481 4.506426e-02
  4489 4.497688e-02
  4504 4.471328e-02
  4521 4.515753e-02
  4524 4.575964e-02
  4551 4.418487e-02
  4582 4.416800e-02
  4601 4.427884e-02
  4605 4.351965e-02
  4618 4.499354e-02
  4639 4.493264e-02
  4674 4.560767e-02
  4781 4.434585e-02
  4782 4.413654e-02
  4790 4.484003e-02
  4800 4.502889e-02
  4858 4.365874e-02
  4874 4.447148e-02
  4876 4.405841e-02
  4940 4.437653e-02
  4952 4.412317e-02
  5004 4.482124e-02
  5051 4.361082e-02
  5053 4.402128e-02
  5061 4.400404e-02
  5067 4.435259e-02
  5069 4.415025e-02
  5117 4.347706e-02
  5131 4.476412e-02
  5139 4.348971e-02
  5150 4.368517e-02
  5166 4.467236e-02
  5182 4.490802e-02
  5185 4.490824e-02
  5206 4.365718e-02
  5280 4.281031e-02
  5284 4.399833e-02
  5298 4.409519e-02
  5313 4.391889e-02
  5405 4.474561e-02
  5456 4.307058e-02
  5470 4.413561e-02
  5482 4.313067e-02
  5497 4.460444e-02
  5582 4.314541e-02
  5592 4.347566e-02
  5942 4.301726e-02
  5979 4.310758e-02
  5984 4.324215e-02
  6085 4.320726e-02
  6128 4.275648e-02
  6131 4.273440e-02
  6252 4.297122e-02
  6259 4.091755e-02
  6276 4.367674e-02
  6283 4.236617e-02
  6383 4.282382e-02
  6469 4.239213e-02
  6483 4.184938e-02
  6554 4.210236e-02
  6673 4.225762e-02
  6694 4.065087e-02
  6733 4.311090e-02
  6755 4.278228e-02
  6759 4.273160e-02
  6881 4.257770e-02
  6888 4.238054e-02
  6893 4.165240e-02
  6923 4.261058e-02
  6932 4.169218e-02
  6992 4.157603e-02
  7027 4.203758e-02
  7176 4.101742e-02
  7275 4.182931e-02
  7338 4.224191e-02
  7502 4.061932e-02
  7542 4.195389e-02
  7818 4.165766e-02
  7984 4.159268e-02
  8114 4.074988e-02
  8198 4.098649e-02
  8407 4.089454e-02
  8525 4.054760e-02
  8937 4.059501e-02
  8980 3.925263e-02
  8992 4.076780e-02
  9098 3.990848e-02
  9133 4.042162e-02
  9135 4.003623e-02
  9750 3.915733e-02
  9946 3.997024e-02
 10777 3.869506e-02
 11004 3.890974e-02
 11176 3.801487e-02
 11376 3.803319e-02
 11657 3.832966e-02
 11812 3.698233e-02
 12161 3.811803e-02
 12560 3.706091e-02
 12945 3.689274e-02
 13613 3.580715e-02
 16368 3.406579e-02
 16390 3.412114e-02
 16857 3.370965e-02
 19715 3.170857e-02
 21526 3.071247e-02
 23794 2.934561e-02


==> data/Flickr-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  67315
     2  47443
     3  29780
     4  20013
     5  14550
     6  11491
     7   9399
     8   7891
     9   6953
    10   5903
    11   5212
    12   4749
    13   4135
    14   3885
    15   3501
    16   3185
    17   3081
    18   2746
    19   2594
    20   2431
    21   2264
    22   2129
    23   1966
    24   1877
    25   1884
    26   1709
    27   1641
    28   1567
    29   1454
    30   1478
    31   1413
    32   1344
    33   1236
    34   1214
    35   1186
    36   1157
    37   1053
    38   1021
    39   1035
    40    941
    41    981
    42    929
    43    912
    44    836
    45    877
    46    843
    47    829
    48    789
    49    762
    50    683
    51    722
    52    708
    53    647
    54    636
    55    606
    56    604
    57    616
    58    620
    59    600
    60    588
    61    586
    62    570
    63    542
    64    542
    65    522
    66    499
    67    519
    68    462
    69    505
    70    435
    71    509
    72    425
    73    502
    74    437
    75    404
    76    395
    77    407
    78    416
    79    386
    80    349
    81    376
    82    378
    83    363
    84    363
    85    338
    86    349
    87    322
    88    321
    89    330
    90    307
    91    322
    92    319
    93    314
    94    315
    95    278
    96    290
    97    271
    98    270
    99    282
   100    255
   101    271
   102    250
   103    256
   104    244
   105    246
   106    246
   107    247
   108    250
   109    260
   110    229
   111    239
   112    237
   113    220
   114    229
   115    244
   116    226
   117    220
   118    218
   119    217
   120    190
   121    179
   122    171
   123    176
   124    195
   125    180
   126    176
   127    187
   128    207
   129    201
   130    205
   131    189
   132    154
   133    167
   134    165
   135    155
   136    151
   137    170
   138    141
   139    162
   140    162
   141    172
   142    149
   143    148
   144    144
   145    158
   146    144
   147    153
   148    124
   149    141
   150    161
   151    130
   152    148
   153    130
   154    131
   155    124
   156    135
   157    151
   158    119
   159    120
   160    117
   161    106
   162    132
   163    100
   164     94
   165    102
   166    112
   167     97
   168    112
   169    115
   170     82
   171    110
   172    114
   173     85
   174     99
   175     90
   176    103
   177     92
   178     89
   179     87
   180     99
   181    105
   182     95
   183     84
   184     92
   185     70
   186     83
   187     74
   188     79
   189     72
   190    100
   191     78
   192     93
   193     85
   194     81
   195     85
   196     79
   197     72
   198     90
   199     85
   200     78
   201     79
   202     73
   203     82
   204     65
   205     66
   206     77
   207     64
   208     69
   209     71
   210     84
   211     94
   212     64
   213     57
   214     79
   215     70
   216     52
   217     66
   218     46
   219     55
   220     50
   221     54
   222     47
   223     71
   224     64
   225     46
   226     59
   227     55
   228     56
   229     59
   230     57
   231     35
   232     50
   233     52
   234     50
   235     50
   236     60
   237     33
   238     57
   239     48
   240     39
   241     52
   242     49
   243     52
   244     42
   245     36
   246     44
   247     48
   248     37
   249     56
   250     41
   251     51
   252     34
   253     42
   254     42
   255     31
   256     45
   257     30
   258     52
   259     40
   260     40
   261     38
   262     43
   263     33
   264     38
   265     37
   266     36
   267     42
   268     25
   269     26
   270     30
   271     40
   272     31
   273     26
   274     26
   275     45
   276     26
   277     31
   278     28
   279     24
   280     44
   281     27
   282     27
   283     36
   284     29
   285     28
   286     28
   287     35
   288     29
   289     22
   290     22
   291     28
   292     30
   293     20
   294     24
   295     27
   296     25
   297     35
   298     27
   299     29
   300     24
   301     18
   302     29
   303     19
   304     24
   305     25
   306     18
   307     18
   308     27
   309     19
   310     25
   311     19
   312     24
   313     25
   314     21
   315     16
   316     28
   317     15
   318     16
   319     31
   320     20
   321     26
   322     23
   323     22
   324     16
   325     12
   326     23
   327     11
   328     32
   329     25
   330     14
   331     17
   332     21
   333     25
   334     22
   335     17
   336     27
   337     14
   338     20
   339     22
   340     14
   341     10
   342     18
   343     14
   344     17
   345     15
   346     14
   347     17
   348     11
   349     13
   350     15
   351     13
   352     14
   353     12
   354      8
   355     13
   356     11
   357     13
   358     14
   359      9
   360     13
   361     11
   362     16
   363     13
   364     10
   365     19
   366     14
   367     16
   368     20
   369     10
   370     17
   371     11
   372     13
   373     12
   374     19
   375     14
   376     10
   377     20
   378     18
   379     14
   380     12
   381     16
   382      8
   383     14
   384      9
   385     11
   386     11
   387     11
   388     16
   389     17
   390     13
   391     14
   392     21
   393     11
   394     14
   395      8
   396      8
   397      9
   398      6
   399      7
   400     11
   401     12
   402      7
   403      8
   404      7
   405     12
   406      5
   407      9
   408     11
   409      7
   410      8
   411      4
   412      8
   413      7
   414      5
   415      7
   416      5
   417      7
   418      5
   419      4
   420      6
   421      8
   422      3
   423      6
   424      7
   425      9
   426     13
   427      6
   428      7
   429      2
   430      4
   431     14
   432     12
   433      3
   434      7
   435      8
   436      4
   437      5
   438      8
   439      4
   440      5
   441      9
   442      6
   443      4
   444      6
   445      7
   446      8
   447      4
   448      8
   449      5
   450     10
   451      2
   452      3
   453      7
   454      8
   455     10
   456      6
   457      9
   458      5
   459      8
   460      6
   461      1
   462      5
   463      3
   464      5
   465     11
   466      3
   467      4
   468      9
   469      3
   470      4
   471      1
   472      2
   473      7
   474      6
   475      3
   476      2
   477      4
   478      5
   479      8
   480      6
   481      7
   482      6
   483      2
   484      2
   485      4
   486      5
   487      3
   488      6
   489      5
   490      4
   491      3
   492      5
   493      6
   494      7
   495      4
   497      8
   498      6
   499      4
   500      2
   501      2
   502      6
   503      8
   504      3
   505      2
   506      6
   507      4
   508      4
   509      4
   510      2
   511      3
   512      5
   513      2
   514      3
   515      2
   516      5
   517      6
   518      1
   519      3
   520      4
   522      3
   523      4
   524      3
   525      5
   526      1
   527      7
   528      1
   529      6
   530      3
   531      5
   532      2
   533      3
   534      2
   536      2
   537      3
   538      3
   540      5
   541      2
   542      6
   543      4
   544      3
   545      5
   546      1
   547      3
   549      3
   550      6
   551      3
   552      6
   553      3
   554      2
   558      8
   559      1
   560      6
   561      7
   562      1
   563      3
   564      3
   565      3
   566      2
   567      4
   568      4
   569      3
   570      4
   571      1
   572      1
   573      1
   575      6
   576      2
   577      1
   578      3
   579      3
   580      3
   581      1
   582      1
   583      3
   584      7
   586      2
   587      2
   588      4
   589      2
   590      1
   591      2
   592      2
   593      1
   594      1
   595      3
   596      1
   597      3
   598      3
   599      1
   600      3
   601      3
   602      2
   603      1
   604      2
   605      5
   607      4
   609      4
   610      1
   611      3
   613      1
   614      1
   616      1
   617      1
   619      3
   620      3
   621      1
   622      2
   623      1
   625      3
   627      2
   628      1
   629      3
   631      3
   632      2
   634      2
   637      1
   638      1
   640      2
   642      2
   644      1
   648      1
   650      1
   651      1
   652      3
   653      1
   654      3
   655      2
   656      2
   657      2
   658      2
   662      1
   663      1
   664      1
   665      2
   666      1
   667      1
   668      2
   670      2
   671      1
   672      1
   675      1
   678      2
   680      1
   682      2
   684      3
   685      1
   686      2
   689      2
   690      2
   691      1
   692      1
   694      1
   695      2
   697      2
   700      1
   701      1
   703      1
   704      1
   707      2
   711      1
   712      3
   713      1
   714      1
   715      1
   719      1
   720      1
   726      2
   733      1
   734      1
   735      4
   736      2
   737      1
   738      2
   740      1
   742      1
   744      1
   747      1
   748      1
   749      2
   751      1
   753      1
   755      1
   756      1
   757      1
   758      1
   761      1
   765      1
   767      3
   769      1
   770      3
   773      1
   775      1
   777      1
   781      1
   782      1
   783      2
   784      1
   785      2
   788      1
   796      1
   801      1
   803      1
   811      1
   812      1
   813      1
   815      1
   817      1
   819      1
   820      1
   821      1
   833      1
   844      1
   851      1
   857      2
   863      1
   869      1
   870      1
   873      1
   874      1
   878      2
   881      2
   885      1
   888      1
   889      1
   897      1
   900      1
   909      1
   912      2
   913      1
   914      1
   915      1
   924      1
   927      2
   932      1
   934      1
   936      1
   941      1
   945      2
   948      1
   952      1
   955      1
   962      1
   980      1
   982      1
   987      1
   998      1
  1003      1
  1008      1
  1010      1
  1011      1
  1038      1
  1062      1
  1078      1
  1081      1
  1083      1
  1111      1
  1122      1
  1129      1
  1133      1
  1151      1
  1156      1
  1169      1
  1183      1
  1203      1
  1206      1
  1408      1
  1422      1
  1497      1
  1715      1
  1745      1
  1949      1


==> data/Flickr-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  13228
     2   9698
     3   6356
     4   4412
     5   3462
     6   2727
     7   2235
     8   2009
     9   1756
    10   1524
    11   1427
    12   1259
    13   1143
    14   1092
    15    947
    16    885
    17    858
    18    747
    19    772
    20    688
    21    716
    22    678
    23    584
    24    607
    25    566
    26    529
    27    461
    28    456
    29    506
    30    425
    31    408
    32    446
    33    422
    34    416
    35    379
    36    349
    37    351
    38    345
    39    369
    40    316
    41    321
    42    325
    43    308
    44    292
    45    284
    46    288
    47    266
    48    285
    49    244
    50    236
    51    246
    52    277
    53    229
    54    234
    55    215
    56    233
    57    219
    58    214
    59    218
    60    226
    61    187
    62    204
    63    196
    64    173
    65    177
    66    170
    67    203
    68    183
    69    173
    70    164
    71    176
    72    176
    73    188
    74    144
    75    163
    76    149
    77    152
    78    139
    79    176
    80    146
    81    161
    82    149
    83    133
    84    143
    85    114
    86    106
    87    121
    88    113
    89    133
    90    123
    91    112
    92    109
    93    111
    94    119
    95    128
    96    112
    97    116
    98     99
    99    100
   100    107
   101     98
   102    122
   103    117
   104    107
   105     79
   106    102
   107    110
   108     90
   109     91
   110     98
   111     85
   112     91
   113    103
   114     81
   115     92
   116     72
   117     69
   118     83
   119     91
   120     87
   121     78
   122     87
   123     71
   124     82
   125     78
   126     73
   127     78
   128     67
   129     75
   130     72
   131     65
   132     61
   133     78
   134     56
   135     67
   136     60
   137     65
   138     68
   139     63
   140     79
   141     59
   142     57
   143     64
   144     63
   145     77
   146     64
   147     64
   148     61
   149     47
   150     64
   151     73
   152     61
   153     54
   154     64
   155     49
   156     60
   157     68
   158     53
   159     58
   160     39
   161     49
   162     60
   163     55
   164     57
   165     60
   166     37
   167     50
   168     42
   169     48
   170     44
   171     46
   172     47
   173     41
   174     64
   175     37
   176     51
   177     34
   178     44
   179     39
   180     60
   181     45
   182     38
   183     49
   184     55
   185     55
   186     48
   187     43
   188     45
   189     45
   190     48
   191     32
   192     35
   193     47
   194     42
   195     40
   196     39
   197     38
   198     38
   199     37
   200     34
   201     33
   202     43
   203     31
   204     47
   205     36
   206     33
   207     41
   208     38
   209     36
   210     41
   211     40
   212     30
   213     36
   214     42
   215     32
   216     37
   217     36
   218     37
   219     28
   220     34
   221     34
   222     30
   223     38
   224     36
   225     29
   226     32
   227     23
   228     36
   229     24
   230     30
   231     26
   232     33
   233     29
   234     27
   235     31
   236     29
   237     35
   238     34
   239     27
   240     44
   241     27
   242     28
   243     32
   244     19
   245     20
   246     19
   247     19
   248     29
   249     24
   250     42
   251     22
   252     15
   253     18
   254     25
   255     23
   256     31
   257     25
   258     31
   259     18
   260     25
   261     34
   262     19
   263     23
   264     22
   265     28
   266     27
   267     33
   268     18
   269     26
   270     31
   271     14
   272     26
   273     22
   274     27
   275     25
   276     29
   277     23
   278     26
   279     27
   280     26
   281     23
   282     14
   283     21
   284     19
   285     23
   286     27
   287     19
   288     16
   289     23
   290     17
   291     11
   292     28
   293     30
   294     17
   295     25
   296     14
   297     18
   298     27
   299     21
   300     20
   301     23
   302     17
   303     21
   304     18
   305     19
   306     19
   307     17
   308     21
   309     15
   310     12
   311     16
   312     12
   313     15
   314     21
   315     15
   316     23
   317     13
   318     16
   319     20
   320     27
   321     26
   322     21
   323     19
   324     12
   325     11
   326     17
   327     22
   328     16
   329     20
   330     20
   331     24
   332     13
   333     16
   334     13
   335     19
   336     23
   337     11
   338     13
   339     23
   340     21
   341     14
   342     19
   343     25
   344     20
   345     18
   346     13
   347     19
   348     21
   349     13
   350     20
   351     22
   352     19
   353     14
   354     15
   355      9
   356     14
   357     15
   358     11
   359      6
   360     12
   361     13
   362     16
   363     15
   364     15
   365     14
   366     12
   367     10
   368     21
   369     18
   370     15
   371     14
   372     18
   373     17
   374     13
   375     15
   376     10
   377     12
   378      7
   379     15
   380     10
   381     10
   382     18
   383     11
   384     10
   385     13
   386     11
   387     15
   388     17
   389     12
   390      9
   391     10
   392     12
   393     11
   394      8
   395     19
   396     14
   397      8
   398      9
   399     14
   400     10
   401     13
   402     14
   403      9
   404      9
   405     15
   406     17
   407     11
   408      9
   409      6
   410     10
   411     15
   412      5
   413     11
   414      7
   415     11
   416     19
   417     10
   418     12
   419     11
   420     11
   421     14
   422     10
   423      7
   424      7
   425      7
   426     10
   427     11
   428      9
   429     18
   430     16
   431     12
   432     12
   433     15
   434      6
   435      6
   436      7
   437     18
   438     10
   439      9
   440      9
   441      8
   442      7
   443     12
   444      6
   445      5
   446     13
   447     11
   448      9
   449     10
   450      4
   451     10
   452      9
   453     11
   454      8
   455      5
   456     12
   457     11
   458     11
   459      5
   460      9
   461     14
   462      8
   463      9
   464      7
   465     12
   466      9
   467     11
   468     11
   469      7
   470      7
   471      5
   472      7
   473     10
   474      7
   475      7
   476     10
   477      9
   478     13
   479      6
   480      7
   481      6
   482      9
   483      6
   484     11
   485      9
   486     15
   487      5
   488     11
   489     12
   490      8
   491      6
   492      2
   493      8
   494      8
   495     13
   496     11
   497      5
   498      7
   499      9
   500      5
   501      6
   502      9
   503      7
   504      7
   505      5
   506      9
   507      5
   508      9
   509      6
   510      3
   511      9
   512      7
   513      8
   514      6
   515      6
   516      3
   517      8
   518      7
   519      4
   520      8
   521      8
   522      8
   523     13
   524      4
   525     11
   526      4
   527      5
   528      5
   529      7
   530     11
   531      4
   532      3
   533      8
   534      9
   535      4
   536      9
   537      8
   538      2
   539      7
   540      5
   541      7
   542     10
   543     10
   544     11
   545      9
   546      5
   547      6
   548     12
   549      6
   550      6
   551      8
   552      8
   553      8
   554      6
   555      4
   556      3
   557      7
   558      3
   559      5
   560      3
   561      7
   562      5
   563      9
   564      3
   565      5
   566      3
   567      7
   568     11
   569      4
   570      4
   571      6
   572      8
   573      4
   574      7
   575      8
   576      6
   577      6
   578      7
   579      6
   580      8
   581      6
   582      5
   583      6
   584      3
   585      4
   586      4
   587      9
   588      8
   589      8
   590      5
   591      4
   592      5
   593     11
   594      9
   595      8
   596      4
   597      9
   598      5
   599      7
   600      9
   601      9
   602      6
   603      9
   604      4
   605      6
   606      4
   607      7
   608      5
   609      5
   610      5
   611      5
   612      2
   613      5
   614      2
   615      5
   616      6
   617      9
   618      4
   619      7
   620      4
   621      6
   622      7
   623      3
   624      4
   625      4
   626      7
   627      8
   628      8
   629      6
   630      6
   631      5
   632      4
   633      2
   634      5
   635      5
   636      5
   637      4
   638      7
   639      3
   640      4
   641      8
   642      3
   643      5
   644      7
   645      7
   646      4
   647      7
   648      6
   649      7
   650      5
   651      3
   652      6
   653      8
   654      4
   655      7
   656      2
   657      4
   658      3
   659      5
   660      8
   661      7
   662      3
   663      2
   664      2
   665      9
   666      6
   667      6
   668      5
   669      9
   670      7
   671      6
   672      7
   673      6
   674      4
   675      5
   676      5
   677      5
   678      1
   679      6
   680      5
   681      4
   682      2
   683      3
   684      5
   685      7
   686      3
   687      9
   688      6
   689      4
   690      4
   691      6
   692      3
   693      5
   694      4
   695      2
   696      4
   697      7
   698      4
   699      6
   700      4
   701      6
   702      3
   703      5
   704      4
   705      2
   706      4
   707      3
   708      6
   709      6
   710      5
   711      8
   712      4
   713      4
   714      2
   715      3
   716      6
   717      7
   718      3
   719      4
   720      4
   721      2
   722      5
   723      5
   724      3
   725      4
   726      4
   727      3
   728      5
   729      5
   730      3
   731      2
   732      3
   733      3
   734      5
   736      3
   737      3
   738      2
   739      2
   740      6
   741      5
   743      2
   744      2
   745      4
   746      4
   747      6
   748      3
   749      3
   750      1
   751      3
   752      2
   753      4
   754      3
   755      6
   756      2
   757      1
   758      5
   759      2
   760      6
   761      3
   762      5
   763      4
   764      6
   765      2
   766      1
   768      6
   769      3
   770      5
   771      4
   772      4
   773      2
   774      2
   775      2
   776      2
   777      5
   779      4
   780      1
   781      1
   782      6
   783      2
   784      2
   785      3
   786      6
   787      4
   788      3
   789      2
   790      6
   791      4
   792      5
   793      3
   794      3
   795      6
   796      4
   797      4
   799      3
   800      2
   801      5
   802      5
   803      4
   804      7
   805      5
   806      1
   807      2
   808      3
   809      4
   810      4
   811      2
   812      4
   813      1
   814      2
   815      1
   816      2
   817      3
   818      2
   819      1
   820      1
   821      2
   822      5
   823      2
   824      1
   825      3
   826      2
   827      4
   828      6
   829      6
   830      4
   831      4
   832      1
   833      5
   834      5
   835      6
   836      1
   837      5
   838      4
   839      4
   840      3
   841      4
   842      3
   843      3
   844      4
   845      8
   846      1
   847      3
   848      4
   850      6
   851      2
   852      4
   853      1
   854      4
   855      6
   856      3
   857      3
   858      3
   859      2
   860      1
   861      1
   862      4
   863      1
   864      6
   865      2
   866      1
   867      5
   868      2
   869      1
   870      3
   872      2
   873      1
   874      3
   875      2
   876      1
   877      3
   878      4
   879      3
   880      2
   881      3
   883      1
   884      2
   886      2
   887      3
   888      3
   889      2
   890      4
   891      1
   892      4
   893      1
   894      8
   895      1
   896      3
   897      2
   899      3
   900      3
   901      4
   902      1
   903      3
   904      1
   905      2
   906      4
   907      4
   908      2
   909      2
   910      4
   912     10
   913      2
   914      1
   915      2
   916      1
   917      3
   918      4
   919      2
   920      1
   921      4
   922      1
   923      1
   925      1
   927      2
   928      2
   929      2
   930      2
   931      2
   932      5
   934      2
   936      4
   937      2
   938      3
   939      3
   940      4
   941      1
   942      2
   944      2
   945      2
   946      4
   947      6
   949      6
   950      2
   951      1
   952      4
   953      1
   954      6
   955      2
   956      2
   957      2
   958      1
   959      2
   960      1
   961      1
   962      1
   963      1
   964      1
   965      1
   966      3
   967      2
   968      3
   969      1
   971      5
   972      6
   973      2
   974      1
   975      4
   976      2
   977      2
   978      2
   979      1
   980      2
   981      4
   982      1
   983      2
   984      2
   985      1
   986      2
   987      7
   988      2
   989      2
   990      2
   991      3
   992      3
   993      2
   994      2
   995      2
   996      2
  1001      1
  1002      2
  1003      2
  1004      4
  1005      1
  1006      1
  1007      2
  1008      2
  1009      5
  1010      3
  1011      2
  1012      1
  1013      2
  1014      1
  1015      1
  1016      3
  1017      3
  1018      2
  1019      1
  1021      1
  1024      2
  1025      1
  1026      3
  1028      1
  1029      2
  1030      4
  1031      1
  1032      1
  1033      2
  1035      2
  1036      2
  1037      1
  1038      2
  1039      2
  1040      6
  1041      1
  1043      1
  1044      1
  1045      2
  1047      2
  1048      1
  1049      1
  1050      3
  1054      4
  1055      3
  1056      3
  1057      2
  1058      3
  1059      2
  1060      2
  1061      3
  1062      2
  1063      3
  1064      3
  1066      2
  1067      3
  1069      3
  1070      2
  1071      3
  1073      1
  1074      1
  1075      2
  1076      1
  1077      2
  1080      1
  1081      5
  1082      1
  1083      2
  1085      2
  1086      2
  1087      3
  1088      3
  1090      2
  1091      3
  1092      2
  1094      2
  1095      1
  1096      1
  1097      1
  1098      1
  1099      1
  1100      2
  1102      2
  1103      1
  1105      4
  1106      1
  1107      4
  1110      1
  1111      1
  1114      3
  1115      3
  1116      2
  1117      2
  1118      2
  1119      2
  1121      2
  1123      2
  1125      1
  1126      1
  1127      2
  1128      1
  1129      2
  1131      1
  1132      2
  1133      4
  1134      2
  1135      1
  1136      3
  1137      1
  1138      1
  1139      1
  1141      1
  1142      2
  1143      4
  1144      2
  1145      2
  1147      2
  1148      1
  1149      3
  1150      1
  1151      2
  1153      2
  1157      1
  1158      2
  1159      1
  1160      1
  1162      2
  1163      1
  1164      6
  1165      1
  1166      2
  1168      2
  1170      1
  1171      2
  1173      1
  1174      5
  1178      1
  1179      2
  1181      1
  1182      2
  1184      2
  1185      3
  1190      5
  1191      1
  1192      1
  1193      3
  1195      2
  1197      2
  1198      2
  1199      2
  1200      3
  1201      1
  1202      5
  1203      1
  1204      1
  1205      1
  1207      6
  1208      4
  1209      2
  1211      1
  1212      2
  1214      1
  1215      1
  1217      1
  1218      1
  1219      1
  1220      1
  1221      1
  1222      3
  1223      1
  1224      1
  1225      1
  1226      1
  1229      4
  1231      1
  1233      1
  1235      1
  1236      1
  1237      5
  1239      2
  1240      3
  1241      1
  1242      2
  1244      3
  1245      2
  1246      2
  1249      2
  1250      3
  1251      2
  1252      3
  1254      1
  1255      1
  1256      1
  1258      1
  1260      1
  1261      3
  1263      1
  1264      1
  1265      5
  1266      1
  1268      3
  1269      5
  1270      1
  1271      2
  1272      2
  1273      1
  1274      1
  1276      2
  1277      2
  1278      3
  1279      1
  1284      1
  1285      2
  1288      2
  1289      4
  1292      2
  1293      1
  1296      1
  1298      2
  1299      2
  1300      1
  1301      1
  1302      1
  1303      1
  1304      1
  1305      1
  1307      1
  1309      1
  1310      1
  1311      1
  1312      3
  1314      2
  1315      2
  1317      2
  1318      1
  1320      1
  1325      1
  1326      1
  1327      2
  1329      1
  1331      1
  1334      2
  1335      2
  1336      1
  1340      5
  1341      2
  1343      1
  1344      1
  1345      1
  1346      3
  1349      1
  1351      1
  1353      1
  1356      3
  1357      2
  1360      2
  1361      1
  1366      1
  1367      1
  1368      2
  1372      1
  1373      1
  1375      1
  1376      2
  1378      1
  1379      1
  1380      2
  1384      1
  1385      2
  1386      2
  1388      1
  1390      1
  1391      3
  1393      1
  1394      1
  1397      1
  1398      2
  1399      1
  1400      1
  1401      1
  1404      2
  1407      2
  1409      4
  1410      1
  1412      1
  1413      1
  1414      2
  1415      1
  1416      1
  1420      2
  1422      5
  1423      1
  1425      3
  1426      2
  1427      1
  1429      1
  1430      3
  1432      2
  1433      1
  1434      2
  1435      2
  1436      1
  1437      2
  1438      1
  1439      2
  1442      2
  1444      2
  1447      2
  1448      1
  1450      2
  1451      1
  1452      2
  1456      1
  1457      1
  1458      1
  1459      1
  1460      2
  1461      2
  1462      1
  1466      2
  1468      1
  1470      1
  1471      1
  1472      1
  1473      2
  1474      1
  1475      1
  1477      1
  1479      1
  1482      1
  1483      1
  1484      2
  1486      1
  1490      2
  1491      1
  1493      1
  1495      1
  1496      1
  1497      1
  1498      2
  1499      3
  1501      1
  1503      1
  1504      1
  1505      1
  1510      1
  1511      2
  1514      2
  1518      2
  1523      1
  1524      1
  1525      1
  1526      2
  1527      1
  1528      1
  1529      2
  1532      1
  1535      1
  1537      2
  1538      1
  1542      1
  1543      2
  1544      1
  1546      2
  1548      1
  1554      1
  1558      1
  1560      1
  1561      1
  1562      2
  1563      2
  1565      3
  1567      2
  1571      1
  1574      1
  1576      1
  1578      1
  1579      1
  1581      1
  1582      1
  1586      1
  1587      1
  1589      2
  1590      1
  1591      2
  1592      1
  1594      1
  1595      1
  1596      1
  1597      2
  1599      1
  1600      1
  1603      1
  1607      1
  1609      1
  1613      1
  1615      1
  1616      1
  1617      3
  1618      1
  1619      1
  1620      1
  1622      1
  1624      1
  1625      2
  1626      1
  1627      1
  1628      1
  1632      2
  1633      1
  1635      2
  1636      1
  1637      2
  1638      1
  1639      1
  1641      1
  1643      2
  1645      1
  1646      1
  1650      1
  1654      2
  1655      1
  1658      1
  1659      1
  1660      2
  1662      1
  1664      1
  1667      2
  1668      2
  1669      1
  1670      1
  1671      2
  1672      1
  1673      1
  1674      1
  1682      1
  1684      4
  1688      2
  1697      2
  1701      1
  1704      2
  1708      3
  1712      1
  1715      1
  1719      1
  1720      1
  1722      2
  1724      1
  1728      2
  1729      1
  1732      1
  1733      1
  1736      1
  1738      1
  1740      1
  1743      1
  1753      2
  1754      2
  1756      2
  1758      1
  1759      2
  1762      2
  1765      2
  1768      2
  1770      1
  1771      1
  1772      1
  1776      1
  1777      1
  1783      2
  1788      1
  1789      1
  1793      1
  1794      1
  1795      1
  1798      1
  1799      2
  1800      1
  1802      1
  1804      1
  1805      1
  1807      1
  1811      1
  1812      3
  1815      2
  1817      1
  1821      1
  1827      1
  1832      2
  1833      1
  1842      1
  1843      1
  1844      1
  1845      1
  1847      1
  1849      1
  1850      1
  1853      1
  1854      1
  1857      1
  1859      1
  1860      1
  1861      1
  1865      1
  1870      1
  1875      1
  1876      2
  1877      1
  1879      1
  1880      1
  1891      1
  1894      1
  1904      2
  1905      1
  1906      1
  1909      1
  1910      1
  1912      1
  1914      1
  1918      1
  1921      1
  1923      1
  1924      1
  1932      1
  1936      1
  1940      1
  1941      1
  1943      2
  1948      1
  1951      1
  1952      1
  1954      1
  1958      1
  1961      1
  1962      1
  1963      1
  1964      1
  1967      2
  1968      1
  1971      1
  1978      1
  1980      1
  1981      1
  1982      1
  1985      2
  1987      1
  1988      1
  1989      1
  1996      2
  2000      1
  2004      2
  2005      1
  2011      1
  2016      1
  2017      1
  2020      1
  2025      1
  2030      1
  2034      1
  2038      1
  2041      1
  2045      2
  2047      1
  2049      1
  2050      4
  2051      3
  2056      1
  2058      1
  2063      1
  2067      1
  2069      1
  2070      1
  2072      1
  2073      1
  2074      1
  2076      2
  2083      1
  2084      1
  2085      1
  2087      1
  2090      1
  2096      1
  2098      1
  2100      1
  2109      1
  2111      1
  2116      1
  2118      2
  2122      1
  2124      1
  2128      1
  2131      1
  2132      1
  2135      1
  2139      1
  2147      1
  2152      3
  2158      1
  2161      1
  2162      1
  2163      1
  2165      1
  2166      1
  2168      1
  2173      1
  2174      1
  2175      1
  2177      1
  2180      2
  2184      1
  2185      1
  2188      1
  2192      1
  2196      1
  2201      1
  2208      2
  2209      1
  2211      1
  2218      1
  2220      1
  2221      1
  2222      1
  2226      1
  2227      1
  2238      1
  2250      1
  2256      1
  2260      1
  2270      1
  2277      1
  2278      1
  2280      1
  2281      1
  2287      2
  2294      2
  2305      1
  2318      1
  2324      1
  2326      1
  2331      1
  2332      2
  2341      1
  2345      1
  2350      1
  2352      1
  2355      1
  2363      1
  2376      1
  2386      1
  2391      1
  2393      2
  2397      1
  2400      1
  2401      1
  2404      1
  2412      3
  2418      1
  2429      1
  2433      1
  2441      1
  2444      1
  2450      1
  2462      1
  2475      1
  2477      1
  2478      1
  2482      1
  2483      2
  2490      1
  2491      1
  2492      1
  2493      1
  2498      2
  2503      1
  2509      2
  2511      1
  2512      2
  2520      1
  2527      1
  2531      1
  2541      1
  2550      1
  2554      1
  2560      1
  2572      1
  2581      1
  2584      1
  2590      1
  2592      1
  2596      1
  2598      1
  2603      2
  2608      1
  2618      2
  2619      1
  2647      1
  2648      1
  2659      1
  2661      1
  2664      1
  2670      1
  2686      1
  2690      1
  2706      1
  2709      1
  2720      1
  2727      1
  2730      1
  2734      1
  2742      1
  2747      1
  2750      1
  2755      1
  2757      1
  2789      1
  2794      1
  2795      1
  2798      1
  2799      1
  2803      1
  2804      1
  2808      1
  2814      1
  2826      1
  2828      1
  2833      1
  2848      1
  2857      1
  2858      1
  2859      1
  2869      1
  2873      2
  2875      1
  2878      1
  2884      1
  2886      1
  2889      1
  2894      1
  2915      1
  2919      1
  2921      1
  2928      1
  2929      2
  2930      1
  2931      1
  2939      1
  2946      1
  2947      1
  2949      1
  2952      2
  2970      1
  2984      1
  2993      1
  2997      1
  3003      1
  3011      1
  3013      1
  3017      1
  3022      1
  3024      1
  3031      1
  3033      1
  3045      1
  3046      1
  3051      1
  3061      1
  3081      2
  3087      1
  3088      1
  3101      1
  3108      1
  3109      1
  3114      2
  3130      1
  3139      1
  3144      1
  3149      1
  3153      1
  3155      1
  3170      1
  3176      1
  3186      1
  3187      1
  3190      1
  3199      1
  3201      2
  3212      1
  3228      1
  3233      1
  3250      1
  3252      1
  3258      1
  3259      1
  3267      1
  3275      1
  3290      1
  3302      1
  3310      1
  3339      1
  3342      1
  3343      1
  3353      1
  3366      1
  3393      1
  3400      1
  3402      1
  3412      1
  3415      2
  3418      1
  3460      1
  3481      1
  3505      1
  3507      1
  3519      1
  3522      1
  3535      1
  3536      1
  3539      2
  3543      1
  3547      1
  3588      1
  3599      1
  3622      1
  3637      1
  3646      2
  3681      1
  3699      1
  3708      1
  3719      1
  3739      2
  3758      1
  3762      1
  3787      1
  3798      1
  3802      1
  3823      1
  3869      1
  3870      1
  3873      1
  3876      1
  3903      1
  3917      1
  3925      1
  3929      1
  3948      1
  3949      1
  3966      1
  3976      1
  3982      1
  3989      1
  4002      2
  4039      1
  4093      1
  4113      1
  4114      1
  4125      1
  4127      1
  4135      1
  4137      1
  4144      1
  4153      1
  4171      1
  4205      1
  4212      1
  4231      1
  4234      1
  4266      1
  4320      1
  4345      1
  4358      1
  4381      1
  4383      2
  4406      1
  4456      1
  4478      1
  4488      1
  4498      1
  4526      1
  4566      1
  4578      1
  4588      1
  4607      1
  4625      1
  4633      1
  4642      1
  4656      1
  4659      1
  4694      1
  4718      1
  4745      1
  4763      1
  4777      1
  4789      1
  4827      1
  4844      1
  4854      1
  4858      1
  4865      1
  4893      1
  4898      1
  5060      2
  5117      1
  5157      1
  5162      1
  5173      1
  5199      1
  5219      1
  5232      1
  5240      1
  5253      1
  5281      1
  5282      1
  5311      1
  5314      1
  5336      1
  5340      1
  5381      1
  5385      1
  5424      1
  5441      1
  5538      1
  5539      1
  5576      1
  5636      1
  5648      2
  5694      1
  5767      1
  5770      1
  5822      1
  5932      1
  6111      1
  6264      1
  6269      1
  6281      1
  6304      1
  6334      1
  6451      1
  6488      1
  6504      1
  6617      1
  6758      1
  6778      1
  6781      1
  6955      1
  6989      1
  7010      1
  7031      1
  7119      1
  7168      1
  7235      1
  7237      1
  7267      1
  7280      1
  7291      1
  7315      1
  7461      1
  7530      1
  7539      1
  7935      1
  8051      1
  8122      1
  8211      1
  8366      1
  8651      1
  8797      1
  9092      1
  9230      1
  9386      1
  9587      1
  9606      1
  9639      1
  9685      1
  9755      1
 10515      1
 10683      1
 11689      1
 11895      1
 11910      1
 12313      1
 12683      1
 12947      1
 13022      1
 13808      1
 14241      1
 15103      1
 17978      1
 18092      1
 18503      1
 22342      1
 24031      1
 26936      1


==> data/Flickr-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  67315
     2 3.861150e+04
     4 1.386325e+04
     8 5.278625e+03
    16 2.088688e+03
    32 8.335313e+02
    64 3.137500e+02
   128 9.210938e+01
   256 1.441797e+01
   512 9.433594e-01
  1024 2.050781e-02


==> data/Flickr-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  13228
     2   8027
     4   3209
     8 1.394625e+03
    16 6.178750e+02
    32 2.856250e+02
    64 1.199375e+02
   128 4.385156e+01
   256 1.421875e+01
   512 3.910156e+00
  1024 8.417969e-01
  2048 1.582031e-01
  4096 2.709961e-02
  8192 2.929688e-03
 16384 3.662109e-04


==> data/Flickr-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  67315
     2  77223
     4  55453
     8  42229
    16  33419
    32  26673
    64  20080
   128  11790
   256   3691
   512    483
  1024     21


==> data/Flickr-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  13228
     2  16054
     4  12836
     8  11157
    16   9886
    32   9140
    64   7676
   128   5613
   256   3640
   512   2002
  1024    862
  2048    324
  4096    111
  8192     24
 16384      6


==> data/Flickr-CL-info.dat <==
#
#
#
#
#
Size: 1728701 x 103647
Edges: 8393176
Caterpillars: 2195314955134
Butterflies: 15238269389
Metamorphossis: 2.776507e-02


==> data/Flickr-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 3.298226e-02
     4 3.294945e-02
     8 3.278490e-02
    16 3.283413e-02
    32 3.236398e-02
    64 3.170679e-02
   128 3.056244e-02
   256 2.848145e-02
   512 2.608335e-02
  1024 2.296550e-02


==> data/Flickr-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 3.174842e-02
     4 3.153992e-02
     8 3.141891e-02
    16 3.143594e-02
    32 3.153892e-02
    64 3.137926e-02
   128 3.140797e-02
   256 3.139181e-02
   512 3.124785e-02
  1024 3.098607e-02
  2048 3.064034e-02
  4096 2.981529e-02
  8192 2.826573e-02
 16384 2.542604e-02


==> data/Flickr-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.298226e-02
     4 3.294944e-02
     8 3.278489e-02
    16 3.283413e-02
    32 3.236397e-02
    64 3.170679e-02
   128 3.056244e-02
   256 2.837019e-02
   512 1.222657e-02
  1024 4.709722e-04


==> data/Flickr-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.174842e-02
     4 3.153991e-02
     8 3.141891e-02
    16 3.143595e-02
    32 3.153892e-02
    64 3.137926e-02
   128 3.140797e-02
   256 3.139181e-02
   512 2.972208e-02
  1024 1.643109e-02
  2048 4.338719e-03
  4096 7.861454e-04
  8192 8.280976e-05
 16384 9.311294e-06


==> data/Flickr-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.289010e-02
     3 3.307441e-02
     4 3.309347e-02
     5 3.312854e-02
     6 3.272702e-02
     7 3.284875e-02
     8 3.281996e-02
     9 3.281210e-02
    10 3.290561e-02
    11 3.262234e-02
    12 3.274896e-02
    13 3.306316e-02
    14 3.263764e-02
    15 3.266939e-02
    16 3.327257e-02
    17 3.284709e-02
    18 3.279627e-02
    19 3.278235e-02
    20 3.305407e-02
    21 3.301932e-02
    22 3.251332e-02
    23 3.319436e-02
    24 3.266151e-02
    25 3.282463e-02
    26 3.263985e-02
    27 3.305200e-02
    28 3.257714e-02
    29 3.303632e-02
    30 3.237416e-02
    31 3.270106e-02
    32 3.238552e-02
    33 3.246183e-02
    34 3.271519e-02
    35 3.278917e-02
    36 3.268433e-02
    37 3.272250e-02
    38 3.261447e-02
    39 3.240504e-02
    40 3.279144e-02
    41 3.240854e-02
    42 3.219916e-02
    43 3.220847e-02
    44 3.248770e-02
    45 3.236742e-02
    46 3.226606e-02
    47 3.214904e-02
    48 3.223565e-02
    49 3.253564e-02
    50 3.237871e-02
    51 3.283943e-02
    52 3.242141e-02
    53 3.264876e-02
    54 3.229356e-02
    55 3.243366e-02
    56 3.203733e-02
    57 3.228307e-02
    58 3.248885e-02
    59 3.173271e-02
    60 3.187408e-02
    61 3.182643e-02
    62 3.178789e-02
    63 3.217415e-02
    64 3.249955e-02
    65 3.226956e-02
    66 3.219529e-02
    67 3.207336e-02
    68 3.161038e-02
    69 3.242267e-02
    70 3.219315e-02
    71 3.208859e-02
    72 3.234686e-02
    73 3.176421e-02
    74 3.252801e-02
    75 3.185786e-02
    76 3.197276e-02
    77 3.151011e-02
    78 3.185141e-02
    79 3.183043e-02
    80 3.181397e-02
    81 3.185597e-02
    82 3.163523e-02
    83 3.151466e-02
    84 3.170318e-02
    85 3.164576e-02
    86 3.213324e-02
    87 3.197190e-02
    88 3.162485e-02
    89 3.194767e-02
    90 3.186290e-02
    91 3.125487e-02
    92 3.202108e-02
    93 3.185279e-02
    94 3.172900e-02
    95 3.221284e-02
    96 3.201419e-02
    97 3.184303e-02
    98 3.214044e-02
    99 3.144480e-02
   100 3.204316e-02
   101 3.164672e-02
   102 3.151226e-02
   103 3.129907e-02
   104 3.104300e-02
   105 3.206897e-02
   106 3.165570e-02
   107 3.164560e-02
   108 3.170285e-02
   109 3.135799e-02
   110 3.125976e-02
   111 3.180322e-02
   112 3.168300e-02
   113 3.092600e-02
   114 3.142201e-02
   115 3.138503e-02
   116 3.182759e-02
   117 3.152139e-02
   118 3.137693e-02
   119 3.096456e-02
   120 3.110419e-02
   121 3.127533e-02
   122 3.042506e-02
   123 3.135273e-02
   124 3.118753e-02
   125 3.196114e-02
   126 3.163953e-02
   127 3.090737e-02
   128 3.164261e-02
   129 3.226342e-02
   130 3.145615e-02
   131 3.149575e-02
   132 3.131265e-02
   133 3.102318e-02
   134 3.136639e-02
   135 3.120441e-02
   136 3.195286e-02
   137 3.145856e-02
   138 3.154851e-02
   139 3.116648e-02
   140 3.169827e-02
   141 3.103516e-02
   142 3.059824e-02
   143 3.080799e-02
   144 3.166195e-02
   145 3.066609e-02
   146 3.135951e-02
   147 3.145878e-02
   148 3.066250e-02
   149 3.162472e-02
   150 3.105627e-02
   151 3.098585e-02
   152 3.138075e-02
   153 3.045459e-02
   154 3.074615e-02
   155 3.121702e-02
   156 3.109251e-02
   157 3.089092e-02
   158 3.132200e-02
   159 3.088579e-02
   160 3.132610e-02
   161 3.121449e-02
   162 3.055872e-02
   163 3.092400e-02
   164 3.041153e-02
   165 3.045889e-02
   166 3.054498e-02
   167 3.051320e-02
   168 3.104191e-02
   169 3.056268e-02
   170 3.097857e-02
   171 3.083977e-02
   172 3.070170e-02
   173 3.105005e-02
   174 3.117359e-02
   175 2.992958e-02
   176 3.094228e-02
   177 3.013324e-02
   178 3.068780e-02
   179 3.023583e-02
   180 3.047672e-02
   181 3.095424e-02
   182 3.038093e-02
   183 3.033729e-02
   184 3.028789e-02
   185 3.039184e-02
   186 3.067508e-02
   187 2.999165e-02
   188 3.030710e-02
   189 3.012652e-02
   190 3.028867e-02
   191 3.068624e-02
   192 3.017347e-02
   193 3.081752e-02
   194 3.115190e-02
   195 3.069671e-02
   196 3.039123e-02
   197 3.050649e-02
   198 3.052893e-02
   199 3.057116e-02
   200 3.023601e-02
   201 3.058138e-02
   202 3.101408e-02
   203 3.081750e-02
   204 3.073178e-02
   205 3.071498e-02
   206 3.013418e-02
   207 3.104148e-02
   208 3.010178e-02
   209 3.025883e-02
   210 3.014039e-02
   211 3.044930e-02
   212 2.981440e-02
   213 2.991624e-02
   214 3.047806e-02
   215 3.042175e-02
   216 2.958772e-02
   217 3.039900e-02
   218 2.994901e-02
   219 3.034070e-02
   220 3.037847e-02
   221 3.007192e-02
   222 2.986308e-02
   223 3.031405e-02
   224 3.031768e-02
   225 3.045133e-02
   226 2.986231e-02
   227 3.005972e-02
   228 2.988742e-02
   229 3.013761e-02
   230 3.033385e-02
   231 3.030136e-02
   232 3.041594e-02
   233 2.969895e-02
   234 2.999865e-02
   235 3.005862e-02
   236 3.015995e-02
   237 3.016040e-02
   238 3.023757e-02
   239 2.993610e-02
   240 2.968089e-02
   241 2.980215e-02
   242 3.049301e-02
   243 3.010930e-02
   244 2.959141e-02
   245 2.913050e-02
   246 2.996876e-02
   247 2.999826e-02
   248 2.979326e-02
   249 3.002536e-02
   250 3.005927e-02
   251 2.985719e-02
   252 3.059632e-02
   253 2.960760e-02
   254 2.995132e-02
   255 3.008740e-02
   256 3.004521e-02
   257 3.037798e-02
   258 3.003476e-02
   259 2.946384e-02
   260 2.992541e-02
   261 2.899810e-02
   262 2.974202e-02
   263 2.948376e-02
   264 3.017829e-02
   265 2.992203e-02
   266 2.932534e-02
   267 2.977803e-02
   268 2.971960e-02
   269 2.955218e-02
   270 2.965045e-02
   271 2.958770e-02
   272 3.011958e-02
   273 3.043570e-02
   274 2.993147e-02
   275 2.956164e-02
   276 2.970546e-02
   277 2.945172e-02
   278 2.949230e-02
   279 2.918831e-02
   280 2.931687e-02
   281 2.937665e-02
   282 2.945523e-02
   283 2.938443e-02
   284 2.938015e-02
   285 2.871188e-02
   286 2.956823e-02
   287 2.947953e-02
   288 2.952268e-02
   289 2.908304e-02
   290 3.031051e-02
   291 2.983022e-02
   292 2.963629e-02
   293 2.834198e-02
   294 2.833101e-02
   295 2.909998e-02
   296 2.884677e-02
   297 2.894105e-02
   298 2.908170e-02
   299 2.965238e-02
   300 2.961140e-02
   301 3.023013e-02
   302 2.911684e-02
   303 2.852327e-02
   304 2.899719e-02
   305 3.043481e-02
   306 2.974215e-02
   307 2.983023e-02
   308 2.962687e-02
   309 2.954155e-02
   310 2.962759e-02
   311 2.939712e-02
   312 2.932127e-02
   313 2.962807e-02
   314 2.878607e-02
   315 2.982278e-02
   316 2.891909e-02
   317 3.038723e-02
   318 2.981361e-02
   319 2.859448e-02
   320 2.938721e-02
   321 2.959164e-02
   322 2.856724e-02
   323 2.918717e-02
   324 2.866687e-02
   325 3.003073e-02
   326 2.994195e-02
   327 2.919818e-02
   328 2.845797e-02
   329 2.870988e-02
   330 2.907896e-02
   331 2.848847e-02
   332 2.836746e-02
   333 2.838946e-02
   334 2.872239e-02
   335 2.960705e-02
   336 2.868048e-02
   337 2.876232e-02
   338 2.896031e-02
   339 2.883903e-02
   340 2.895866e-02
   341 2.892512e-02
   342 2.887254e-02
   343 2.804039e-02
   344 2.858303e-02
   345 2.931012e-02
   346 2.893094e-02
   347 2.893839e-02
   348 2.833878e-02
   349 2.879472e-02
   350 2.840834e-02
   351 2.960783e-02
   352 2.924802e-02
   353 2.870143e-02
   354 2.812054e-02
   355 2.852805e-02
   356 2.837944e-02
   357 2.867522e-02
   358 2.866890e-02
   359 2.842135e-02
   360 2.921906e-02
   361 2.819464e-02
   362 2.921081e-02
   363 2.818504e-02
   364 2.887263e-02
   365 2.872033e-02
   366 2.863102e-02
   367 2.772415e-02
   368 2.867474e-02
   369 2.868408e-02
   370 2.752986e-02
   371 2.843388e-02
   372 2.790131e-02
   373 2.821418e-02
   374 2.861485e-02
   375 2.945481e-02
   376 2.831258e-02
   377 2.789561e-02
   378 2.908831e-02
   379 2.904237e-02
   380 2.748202e-02
   381 2.848992e-02
   382 2.785537e-02
   383 2.870315e-02
   384 2.734136e-02
   385 2.890065e-02
   386 2.794445e-02
   387 2.789418e-02
   388 2.783959e-02
   389 2.884619e-02
   390 2.848219e-02
   391 2.903614e-02
   392 2.835384e-02
   393 2.855391e-02
   394 2.900956e-02
   395 2.937983e-02
   396 2.790407e-02
   397 2.755568e-02
   398 2.909795e-02
   399 2.890527e-02
   400 2.830119e-02
   401 2.854640e-02
   402 2.802181e-02
   403 2.811214e-02
   404 2.817139e-02
   405 2.806243e-02
   406 2.849596e-02
   407 2.856078e-02
   408 2.866769e-02
   409 2.759948e-02
   410 2.767600e-02
   411 2.808928e-02
   412 2.801521e-02
   413 2.789929e-02
   414 2.800970e-02
   415 2.842382e-02
   416 2.755903e-02
   417 2.794903e-02
   418 2.771765e-02
   419 2.840041e-02
   420 2.862214e-02
   421 2.821995e-02
   422 2.708404e-02
   423 2.750534e-02
   424 2.886709e-02
   425 2.754396e-02
   426 2.812376e-02
   427 2.845094e-02
   428 2.842190e-02
   429 2.771493e-02
   430 2.914452e-02
   431 2.707794e-02
   432 2.802532e-02
   433 2.968567e-02
   434 2.904150e-02
   435 2.804502e-02
   436 2.945743e-02
   437 2.813062e-02
   438 2.726099e-02
   439 2.654188e-02
   440 2.856229e-02
   441 2.858901e-02
   442 2.709049e-02
   443 2.678891e-02
   444 2.849491e-02
   445 2.731433e-02
   446 2.731315e-02
   447 2.772228e-02
   448 2.774377e-02
   449 2.791121e-02
   450 2.896031e-02
   451 2.623082e-02
   452 2.745497e-02
   453 2.771941e-02
   454 2.825495e-02
   455 2.764632e-02
   456 2.830895e-02
   457 2.680365e-02
   458 2.870062e-02
   459 2.856102e-02
   460 2.716191e-02
   461 2.638476e-02
   462 2.824983e-02
   463 2.789412e-02
   464 2.879681e-02
   465 2.766378e-02
   466 2.767327e-02
   467 2.624110e-02
   468 2.750410e-02
   469 2.680554e-02
   470 2.730928e-02
   471 2.879090e-02
   472 2.682849e-02
   473 2.702931e-02
   474 2.665660e-02
   475 2.720051e-02
   476 2.896542e-02
   477 2.598917e-02
   478 2.731168e-02
   479 2.757274e-02
   480 2.729637e-02
   481 2.890234e-02
   482 2.816699e-02
   483 2.683313e-02
   484 2.869154e-02
   485 2.820774e-02
   486 2.780964e-02
   487 2.566634e-02
   488 2.892876e-02
   489 2.852518e-02
   490 2.811283e-02
   491 2.789954e-02
   492 2.771819e-02
   493 2.707363e-02
   494 2.670720e-02
   495 2.801304e-02
   497 2.839819e-02
   498 2.600328e-02
   499 2.704890e-02
   500 2.651345e-02
   501 2.584588e-02
   502 2.735082e-02
   503 2.747064e-02
   504 2.725128e-02
   505 2.750233e-02
   506 2.822262e-02
   507 2.612826e-02
   508 2.737211e-02
   509 2.809389e-02
   510 2.713265e-02
   511 2.719818e-02
   512 2.830887e-02
   513 2.786709e-02
   514 2.811639e-02
   515 2.719031e-02
   516 2.776347e-02
   517 2.754384e-02
   518 2.841438e-02
   519 2.643386e-02
   520 2.685256e-02
   522 2.688255e-02
   523 2.675170e-02
   524 2.744828e-02
   525 2.600988e-02
   526 2.691667e-02
   527 2.656267e-02
   528 2.553255e-02
   529 2.765688e-02
   530 2.818331e-02
   531 2.740544e-02
   532 2.681975e-02
   533 2.803565e-02
   534 2.699303e-02
   536 2.617975e-02
   537 2.827656e-02
   538 2.478765e-02
   540 2.709263e-02
   541 2.831996e-02
   542 2.772329e-02
   543 2.640888e-02
   544 2.704799e-02
   545 2.779319e-02
   546 2.673363e-02
   547 2.699496e-02
   549 2.627334e-02
   550 2.820989e-02
   551 2.676696e-02
   552 2.750833e-02
   553 2.566239e-02
   554 2.687371e-02
   558 2.720507e-02
   559 2.623618e-02
   560 2.678489e-02
   561 2.622909e-02
   562 2.950308e-02
   563 2.671233e-02
   564 2.652883e-02
   565 2.646122e-02
   566 2.696945e-02
   567 2.652957e-02
   568 2.686945e-02
   569 2.739529e-02
   570 2.678397e-02
   571 2.692102e-02
   572 2.507622e-02
   573 2.608247e-02
   575 2.739419e-02
   576 2.741922e-02
   577 2.726281e-02
   578 2.716945e-02
   579 2.633301e-02
   580 2.664055e-02
   581 2.836427e-02
   582 2.633426e-02
   583 2.624493e-02
   584 2.653482e-02
   586 2.670020e-02
   587 2.768021e-02
   588 2.652631e-02
   589 2.736204e-02
   590 2.665846e-02
   591 2.489356e-02
   592 2.823585e-02
   593 2.573557e-02
   594 2.649918e-02
   595 2.712938e-02
   596 2.534595e-02
   597 2.650074e-02
   598 2.678848e-02
   599 2.696937e-02
   600 2.577023e-02
   601 2.754985e-02
   602 2.688247e-02
   603 2.926023e-02
   604 2.632638e-02
   605 2.673372e-02
   607 2.695123e-02
   609 2.645004e-02
   610 2.868528e-02
   611 2.736562e-02
   613 2.901661e-02
   614 2.554179e-02
   616 2.505929e-02
   617 2.826816e-02
   619 2.597646e-02
   620 2.565718e-02
   621 2.609821e-02
   622 2.552201e-02
   623 2.806820e-02
   625 2.702845e-02
   627 2.609927e-02
   628 2.598952e-02
   629 2.719966e-02
   631 2.644769e-02
   632 2.654219e-02
   634 2.583616e-02
   637 2.473504e-02
   638 2.690274e-02
   640 2.468163e-02
   642 2.701201e-02
   644 2.664241e-02
   648 2.703258e-02
   650 2.574672e-02
   651 2.640528e-02
   652 2.704949e-02
   653 2.535902e-02
   654 2.627002e-02
   655 2.534829e-02
   656 2.625432e-02
   657 2.648206e-02
   658 2.610358e-02
   662 2.685369e-02
   663 2.718249e-02
   664 2.547162e-02
   665 2.580360e-02
   666 2.584554e-02
   667 2.647883e-02
   668 2.523225e-02
   670 2.625063e-02
   671 2.392940e-02
   672 2.680304e-02
   675 2.579850e-02
   678 2.635950e-02
   680 2.590573e-02
   682 2.599407e-02
   684 2.599444e-02
   685 2.385427e-02
   686 2.664923e-02
   689 2.523832e-02
   690 2.568707e-02
   691 2.569091e-02
   692 2.490858e-02
   694 2.536895e-02
   695 2.438028e-02
   697 2.716207e-02
   700 2.559280e-02
   701 2.591006e-02
   703 2.498527e-02
   704 2.718833e-02
   707 2.690040e-02
   711 2.837211e-02
   712 2.576970e-02
   713 2.537619e-02
   714 2.673374e-02
   715 2.683930e-02
   719 2.683875e-02
   720 2.605694e-02
   726 2.567646e-02
   733 2.668730e-02
   734 2.563919e-02
   735 2.587343e-02
   736 2.583570e-02
   737 2.515190e-02
   738 2.541969e-02
   740 2.693750e-02
   742 2.605958e-02
   744 2.563362e-02
   747 2.588175e-02
   748 2.489852e-02
   749 2.595525e-02
   751 2.470469e-02
   753 2.679435e-02
   755 2.527377e-02
   756 2.494755e-02
   757 2.615906e-02
   758 2.648601e-02
   761 2.409903e-02
   765 2.534607e-02
   767 2.670919e-02
   769 2.638308e-02
   770 2.574663e-02
   773 2.479328e-02
   775 2.504409e-02
   777 2.476846e-02
   781 2.534339e-02
   782 2.515326e-02
   783 2.538395e-02
   784 2.614743e-02
   785 2.390002e-02
   788 2.559057e-02
   796 2.580671e-02
   801 2.513594e-02
   803 2.666202e-02
   811 2.563521e-02
   812 2.475244e-02
   813 2.409195e-02
   815 2.674312e-02
   817 2.484753e-02
   819 2.665824e-02
   820 2.474435e-02
   821 2.499681e-02
   833 2.616939e-02
   844 2.300039e-02
   851 2.406460e-02
   857 2.498487e-02
   863 2.557312e-02
   869 2.493630e-02
   870 2.509279e-02
   873 2.342837e-02
   874 2.568628e-02
   878 2.443885e-02
   881 2.581909e-02
   885 2.552412e-02
   888 2.415087e-02
   889 2.444875e-02
   897 2.453683e-02
   900 2.465248e-02
   909 2.468313e-02
   912 2.447148e-02
   913 2.427547e-02
   914 2.656750e-02
   915 2.488109e-02
   924 2.372395e-02
   927 2.438697e-02
   932 2.398505e-02
   934 2.340506e-02
   936 2.519613e-02
   941 2.412047e-02
   945 2.443741e-02
   948 2.461777e-02
   952 2.507122e-02
   955 2.418179e-02
   962 2.579031e-02
   980 2.459828e-02
   982 2.328436e-02
   987 2.492059e-02
   998 2.314101e-02
  1003 2.267169e-02
  1008 2.450826e-02
  1010 2.486699e-02
  1011 2.410116e-02
  1038 2.434720e-02
  1062 2.480175e-02
  1078 2.432924e-02
  1081 2.264164e-02
  1083 2.435768e-02
  1111 2.371646e-02
  1122 2.323295e-02
  1129 2.380184e-02
  1133 2.349949e-02
  1151 2.339688e-02
  1156 2.263623e-02
  1169 2.315917e-02
  1183 2.222164e-02
  1203 2.329002e-02
  1206 2.382648e-02
  1408 2.178477e-02
  1422 2.288544e-02
  1497 2.198670e-02
  1715 2.096047e-02
  1745 2.144035e-02
  1949 1.995914e-02


==> data/Flickr-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.177409e-02
     3 3.172274e-02
     4 3.154821e-02
     5 3.156182e-02
     6 3.176702e-02
     7 3.128261e-02
     8 3.138791e-02
     9 3.158247e-02
    10 3.089440e-02
    11 3.161080e-02
    12 3.155829e-02
    13 3.132498e-02
    14 3.146855e-02
    15 3.152392e-02
    16 3.126541e-02
    17 3.123810e-02
    18 3.151935e-02
    19 3.137471e-02
    20 3.128168e-02
    21 3.142660e-02
    22 3.190717e-02
    23 3.177221e-02
    24 3.126540e-02
    25 3.163891e-02
    26 3.172512e-02
    27 3.156865e-02
    28 3.119276e-02
    29 3.146734e-02
    30 3.125248e-02
    31 3.107922e-02
    32 3.152544e-02
    33 3.153176e-02
    34 3.158148e-02
    35 3.245224e-02
    36 3.160361e-02
    37 3.129388e-02
    38 3.141221e-02
    39 3.123184e-02
    40 3.126598e-02
    41 3.136614e-02
    42 3.110939e-02
    43 3.150268e-02
    44 3.139446e-02
    45 3.170172e-02
    46 3.127916e-02
    47 3.133355e-02
    48 3.192609e-02
    49 3.141763e-02
    50 3.177565e-02
    51 3.161853e-02
    52 3.118197e-02
    53 3.132275e-02
    54 3.187631e-02
    55 3.114292e-02
    56 3.222879e-02
    57 3.199428e-02
    58 3.167670e-02
    59 3.203155e-02
    60 3.149643e-02
    61 3.158868e-02
    62 3.114410e-02
    63 3.123738e-02
    64 3.152431e-02
    65 3.140149e-02
    66 3.127760e-02
    67 3.105333e-02
    68 3.147311e-02
    69 3.130033e-02
    70 3.152926e-02
    71 3.105648e-02
    72 3.148876e-02
    73 3.169759e-02
    74 3.133509e-02
    75 3.180417e-02
    76 3.095515e-02
    77 3.126883e-02
    78 3.100082e-02
    79 3.131311e-02
    80 3.137950e-02
    81 3.138914e-02
    82 3.148409e-02
    83 3.103407e-02
    84 3.133332e-02
    85 3.125784e-02
    86 3.127621e-02
    87 3.171826e-02
    88 3.183179e-02
    89 3.135520e-02
    90 3.134958e-02
    91 3.145224e-02
    92 3.166728e-02
    93 3.185562e-02
    94 3.140874e-02
    95 3.142827e-02
    96 3.135616e-02
    97 3.145824e-02
    98 3.173166e-02
    99 3.128221e-02
   100 3.096503e-02
   101 3.094017e-02
   102 3.091480e-02
   103 3.144701e-02
   104 3.122745e-02
   105 3.157133e-02
   106 3.134767e-02
   107 3.105832e-02
   108 3.127443e-02
   109 3.155442e-02
   110 3.107232e-02
   111 3.166434e-02
   112 3.145400e-02
   113 3.178096e-02
   114 3.120163e-02
   115 3.139513e-02
   116 3.239968e-02
   117 3.152263e-02
   118 3.155537e-02
   119 3.091858e-02
   120 3.132742e-02
   121 3.130659e-02
   122 3.121457e-02
   123 3.127724e-02
   124 3.152484e-02
   125 3.120505e-02
   126 3.140491e-02
   127 3.121804e-02
   128 3.079269e-02
   129 3.123377e-02
   130 3.153395e-02
   131 3.109934e-02
   132 3.137937e-02
   133 3.150929e-02
   134 3.141167e-02
   135 3.101376e-02
   136 3.155673e-02
   137 3.175702e-02
   138 3.175084e-02
   139 3.090837e-02
   140 3.149088e-02
   141 3.155093e-02
   142 3.131913e-02
   143 3.170464e-02
   144 3.121984e-02
   145 3.151709e-02
   146 3.146007e-02
   147 3.065458e-02
   148 3.168146e-02
   149 3.143656e-02
   150 3.063051e-02
   151 3.091203e-02
   152 3.164837e-02
   153 3.119718e-02
   154 3.136796e-02
   155 3.117144e-02
   156 3.101051e-02
   157 3.132099e-02
   158 3.180168e-02
   159 3.135080e-02
   160 3.141213e-02
   161 3.139350e-02
   162 3.138232e-02
   163 3.144050e-02
   164 3.171541e-02
   165 3.213586e-02
   166 3.212955e-02
   167 3.191012e-02
   168 3.137040e-02
   169 3.205454e-02
   170 3.127291e-02
   171 3.169509e-02
   172 3.124492e-02
   173 3.161795e-02
   174 3.119346e-02
   175 3.110007e-02
   176 3.146576e-02
   177 3.082850e-02
   178 3.099148e-02
   179 3.124893e-02
   180 3.135226e-02
   181 3.136342e-02
   182 3.186277e-02
   183 3.130111e-02
   184 3.128174e-02
   185 3.138242e-02
   186 3.172755e-02
   187 3.170281e-02
   188 3.172207e-02
   189 3.159829e-02
   190 3.166135e-02
   191 3.155472e-02
   192 3.193479e-02
   193 3.121354e-02
   194 3.089394e-02
   195 3.117646e-02
   196 3.108424e-02
   197 3.118298e-02
   198 3.146267e-02
   199 3.170107e-02
   200 3.173056e-02
   201 3.116948e-02
   202 3.144146e-02
   203 3.147120e-02
   204 3.157232e-02
   205 3.130638e-02
   206 3.213807e-02
   207 3.154578e-02
   208 3.121563e-02
   209 3.138090e-02
   210 3.146144e-02
   211 3.150400e-02
   212 3.082680e-02
   213 3.158664e-02
   214 3.098845e-02
   215 3.188527e-02
   216 3.154675e-02
   217 3.168663e-02
   218 3.148356e-02
   219 3.130213e-02
   220 3.192820e-02
   221 3.164250e-02
   222 3.201672e-02
   223 3.166526e-02
   224 3.100715e-02
   225 3.185105e-02
   226 3.154433e-02
   227 3.148153e-02
   228 3.124562e-02
   229 3.201208e-02
   230 3.143710e-02
   231 3.145183e-02
   232 3.108182e-02
   233 3.211245e-02
   234 3.108448e-02
   235 3.129412e-02
   236 3.132395e-02
   237 3.112853e-02
   238 3.131948e-02
   239 3.147070e-02
   240 3.122195e-02
   241 3.122718e-02
   242 3.128425e-02
   243 3.152680e-02
   244 3.084086e-02
   245 3.183365e-02
   246 3.178410e-02
   247 3.154799e-02
   248 3.109434e-02
   249 3.144180e-02
   250 3.101660e-02
   251 3.069478e-02
   252 3.120585e-02
   253 3.088871e-02
   254 3.089901e-02
   255 3.121318e-02
   256 3.109101e-02
   257 3.161379e-02
   258 3.125938e-02
   259 3.075770e-02
   260 3.144897e-02
   261 3.145834e-02
   262 3.166441e-02
   263 3.095352e-02
   264 3.070087e-02
   265 3.082673e-02
   266 3.181810e-02
   267 3.146626e-02
   268 3.145278e-02
   269 3.132986e-02
   270 3.156765e-02
   271 3.147972e-02
   272 3.135056e-02
   273 3.155983e-02
   274 3.095698e-02
   275 3.145641e-02
   276 3.078793e-02
   277 3.131393e-02
   278 3.137920e-02
   279 3.127656e-02
   280 3.160312e-02
   281 3.149664e-02
   282 3.156661e-02
   283 3.149781e-02
   284 3.137346e-02
   285 3.181757e-02
   286 3.120440e-02
   287 3.169299e-02
   288 3.160873e-02
   289 3.138900e-02
   290 3.109967e-02
   291 3.215444e-02
   292 3.161383e-02
   293 3.114875e-02
   294 3.156635e-02
   295 3.083129e-02
   296 3.193725e-02
   297 3.140831e-02
   298 3.135703e-02
   299 3.123161e-02
   300 3.144783e-02
   301 3.174557e-02
   302 3.142729e-02
   303 3.176541e-02
   304 3.127606e-02
   305 3.187154e-02
   306 3.133694e-02
   307 3.177177e-02
   308 3.105226e-02
   309 3.038562e-02
   310 3.103349e-02
   311 3.079944e-02
   312 3.125248e-02
   313 3.205343e-02
   314 3.177388e-02
   315 3.185780e-02
   316 3.136274e-02
   317 3.180395e-02
   318 3.155431e-02
   319 3.087142e-02
   320 3.088545e-02
   321 3.106760e-02
   322 3.180060e-02
   323 3.127939e-02
   324 3.109881e-02
   325 3.106465e-02
   326 3.138934e-02
   327 3.148420e-02
   328 3.139663e-02
   329 3.198869e-02
   330 3.137937e-02
   331 3.092386e-02
   332 3.201401e-02
   333 3.114703e-02
   334 3.209120e-02
   335 3.121603e-02
   336 3.144582e-02
   337 3.157954e-02
   338 3.143305e-02
   339 3.156106e-02
   340 3.172250e-02
   341 3.146276e-02
   342 3.146960e-02
   343 3.122683e-02
   344 3.222320e-02
   345 3.160336e-02
   346 3.092392e-02
   347 3.154431e-02
   348 3.115249e-02
   349 3.127725e-02
   350 3.117090e-02
   351 3.123213e-02
   352 3.017639e-02
   353 3.107307e-02
   354 3.189750e-02
   355 3.063801e-02
   356 3.138723e-02
   357 3.200665e-02
   358 3.152095e-02
   359 3.052905e-02
   360 3.045810e-02
   361 3.166578e-02
   362 3.161478e-02
   363 3.142931e-02
   364 3.176989e-02
   365 3.114536e-02
   366 3.052773e-02
   367 3.186415e-02
   368 3.149519e-02
   369 3.155587e-02
   370 3.177149e-02
   371 3.149412e-02
   372 3.094890e-02
   373 3.127604e-02
   374 3.197930e-02
   375 3.182124e-02
   376 3.076531e-02
   377 3.132214e-02
   378 3.084328e-02
   379 3.175994e-02
   380 3.064294e-02
   381 3.190891e-02
   382 3.143832e-02
   383 3.162686e-02
   384 3.224202e-02
   385 3.160671e-02
   386 3.140107e-02
   387 3.172538e-02
   388 3.160638e-02
   389 3.123147e-02
   390 3.167220e-02
   391 3.195513e-02
   392 3.136517e-02
   393 3.122317e-02
   394 3.098674e-02
   395 3.080718e-02
   396 3.128715e-02
   397 3.245199e-02
   398 3.058991e-02
   399 3.106890e-02
   400 3.078322e-02
   401 3.185258e-02
   402 3.118554e-02
   403 3.222982e-02
   404 3.143680e-02
   405 3.185812e-02
   406 3.139552e-02
   407 3.075828e-02
   408 3.165238e-02
   409 3.198139e-02
   410 3.106530e-02
   411 3.136567e-02
   412 3.132137e-02
   413 3.083631e-02
   414 3.203443e-02
   415 3.192537e-02
   416 3.135221e-02
   417 3.108269e-02
   418 3.170725e-02
   419 3.137695e-02
   420 3.106609e-02
   421 3.130281e-02
   422 3.169152e-02
   423 3.100012e-02
   424 3.178979e-02
   425 3.186658e-02
   426 3.132023e-02
   427 3.180082e-02
   428 3.192358e-02
   429 3.164832e-02
   430 3.117461e-02
   431 3.122449e-02
   432 3.035793e-02
   433 3.140391e-02
   434 3.175838e-02
   435 2.994367e-02
   436 3.164038e-02
   437 3.154232e-02
   438 3.162364e-02
   439 3.184932e-02
   440 3.234940e-02
   441 3.114173e-02
   442 3.154154e-02
   443 3.067920e-02
   444 3.171563e-02
   445 3.194003e-02
   446 3.159327e-02
   447 3.146111e-02
   448 3.222430e-02
   449 3.159815e-02
   450 3.089436e-02
   451 3.182093e-02
   452 3.217373e-02
   453 3.209825e-02
   454 3.119137e-02
   455 3.039663e-02
   456 3.162851e-02
   457 3.157779e-02
   458 3.152635e-02
   459 3.031568e-02
   460 3.084517e-02
   461 3.070898e-02
   462 3.105050e-02
   463 3.037619e-02
   464 3.208334e-02
   465 3.231384e-02
   466 3.065045e-02
   467 3.162404e-02
   468 3.076035e-02
   469 3.143318e-02
   470 3.090270e-02
   471 3.062886e-02
   472 3.188643e-02
   473 3.115613e-02
   474 3.091569e-02
   475 3.089734e-02
   476 3.125464e-02
   477 3.153614e-02
   478 3.171279e-02
   479 3.123065e-02
   480 3.191419e-02
   481 3.122103e-02
   482 3.194791e-02
   483 3.100447e-02
   484 3.133306e-02
   485 3.145069e-02
   486 3.108455e-02
   487 3.123883e-02
   488 3.123521e-02
   489 3.160138e-02
   490 3.159751e-02
   491 3.144486e-02
   492 3.094768e-02
   493 3.181146e-02
   494 3.131022e-02
   495 3.149258e-02
   496 3.182332e-02
   497 3.111985e-02
   498 3.165346e-02
   499 3.115611e-02
   500 3.125204e-02
   501 3.213203e-02
   502 3.082544e-02
   503 3.179239e-02
   504 3.149334e-02
   505 3.137532e-02
   506 3.157492e-02
   507 3.209480e-02
   508 3.164883e-02
   509 3.149126e-02
   510 3.062336e-02
   511 3.080487e-02
   512 3.067168e-02
   513 3.218167e-02
   514 3.201997e-02
   515 3.136795e-02
   516 3.145734e-02
   517 3.102012e-02
   518 3.137197e-02
   519 3.065884e-02
   520 3.145342e-02
   521 3.128327e-02
   522 3.206203e-02
   523 3.155007e-02
   524 3.100088e-02
   525 3.123804e-02
   526 3.146286e-02
   527 3.237605e-02
   528 3.157087e-02
   529 3.098521e-02
   530 3.141584e-02
   531 3.126643e-02
   532 3.243816e-02
   533 3.086909e-02
   534 3.107224e-02
   535 3.159226e-02
   536 3.112078e-02
   537 3.151222e-02
   538 3.058182e-02
   539 3.131196e-02
   540 3.067659e-02
   541 3.145806e-02
   542 3.138322e-02
   543 3.199225e-02
   544 3.147089e-02
   545 3.134842e-02
   546 3.176826e-02
   547 3.182322e-02
   548 3.180555e-02
   549 3.241284e-02
   550 3.085358e-02
   551 3.110164e-02
   552 3.151126e-02
   553 3.117505e-02
   554 3.077186e-02
   555 3.145834e-02
   556 3.134816e-02
   557 3.115531e-02
   558 3.104887e-02
   559 3.150705e-02
   560 3.140395e-02
   561 3.131198e-02
   562 3.164868e-02
   563 3.246898e-02
   564 3.119166e-02
   565 3.180680e-02
   566 3.199255e-02
   567 3.136169e-02
   568 3.153867e-02
   569 3.112114e-02
   570 3.147270e-02
   571 3.288310e-02
   572 3.117782e-02
   573 3.121822e-02
   574 3.128029e-02
   575 3.118296e-02
   576 3.144459e-02
   577 3.204041e-02
   578 3.065942e-02
   579 3.107839e-02
   580 3.064978e-02
   581 3.061215e-02
   582 3.063743e-02
   583 3.161590e-02
   584 3.162719e-02
   585 3.116949e-02
   586 3.121484e-02
   587 3.091809e-02
   588 3.122426e-02
   589 3.102967e-02
   590 3.099465e-02
   591 3.136616e-02
   592 2.988488e-02
   593 3.150653e-02
   594 3.180628e-02
   595 3.170948e-02
   596 3.166873e-02
   597 3.158508e-02
   598 3.192654e-02
   599 3.190790e-02
   600 3.090139e-02
   601 3.174837e-02
   602 3.085678e-02
   603 3.086199e-02
   604 3.110433e-02
   605 3.109632e-02
   606 3.089783e-02
   607 3.107973e-02
   608 3.207513e-02
   609 3.154066e-02
   610 3.163689e-02
   611 3.079443e-02
   612 3.166659e-02
   613 3.171412e-02
   614 3.102697e-02
   615 3.146576e-02
   616 3.140062e-02
   617 3.082223e-02
   618 3.194830e-02
   619 3.130003e-02
   620 3.141563e-02
   621 3.108037e-02
   622 3.087104e-02
   623 3.117981e-02
   624 3.099273e-02
   625 3.152672e-02
   626 3.078794e-02
   627 3.092299e-02
   628 3.148735e-02
   629 3.154532e-02
   630 3.144735e-02
   631 3.154715e-02
   632 3.070678e-02
   633 3.351004e-02
   634 3.067527e-02
   635 3.135374e-02
   636 3.122901e-02
   637 3.038240e-02
   638 3.131308e-02
   639 3.096045e-02
   640 3.158723e-02
   641 3.094129e-02
   642 3.030137e-02
   643 3.111334e-02
   644 3.165179e-02
   645 3.126510e-02
   646 3.129614e-02
   647 3.244123e-02
   648 3.064807e-02
   649 3.080856e-02
   650 3.144945e-02
   651 3.092319e-02
   652 3.078736e-02
   653 3.161170e-02
   654 3.201272e-02
   655 3.147337e-02
   656 3.204268e-02
   657 3.130949e-02
   658 3.202339e-02
   659 3.165824e-02
   660 3.072975e-02
   661 3.061575e-02
   662 3.134321e-02
   663 3.199225e-02
   664 3.016029e-02
   665 3.062561e-02
   666 3.123557e-02
   667 3.070147e-02
   668 3.122543e-02
   669 3.187614e-02
   670 3.065301e-02
   671 3.115691e-02
   672 3.123683e-02
   673 3.132171e-02
   674 3.192688e-02
   675 3.093481e-02
   676 3.177152e-02
   677 3.060842e-02
   678 3.259245e-02
   679 3.034828e-02
   680 3.193323e-02
   681 3.169755e-02
   682 3.114366e-02
   683 3.122845e-02
   684 3.197997e-02
   685 3.120782e-02
   686 3.053754e-02
   687 3.065706e-02
   688 3.133340e-02
   689 3.077500e-02
   690 3.172280e-02
   691 3.168172e-02
   692 3.134104e-02
   693 3.078427e-02
   694 3.092807e-02
   695 3.114190e-02
   696 3.066703e-02
   697 3.168051e-02
   698 3.119590e-02
   699 3.141817e-02
   700 3.137820e-02
   701 3.113105e-02
   702 3.073052e-02
   703 3.071793e-02
   704 3.062737e-02
   705 3.201574e-02
   706 3.094548e-02
   707 3.073655e-02
   708 3.091052e-02
   709 3.163350e-02
   710 3.154285e-02
   711 3.191809e-02
   712 3.009894e-02
   713 3.172308e-02
   714 3.131044e-02
   715 3.136166e-02
   716 3.202676e-02
   717 3.084788e-02
   718 3.153022e-02
   719 3.114932e-02
   720 3.207432e-02
   721 3.177935e-02
   722 3.138904e-02
   723 3.128962e-02
   724 3.190466e-02
   725 3.087681e-02
   726 3.209630e-02
   727 3.169576e-02
   728 3.141673e-02
   729 3.117384e-02
   730 3.072309e-02
   731 3.131573e-02
   732 3.222495e-02
   733 3.185959e-02
   734 3.065649e-02
   736 3.126914e-02
   737 3.033475e-02
   738 3.146042e-02
   739 3.062304e-02
   740 3.194044e-02
   741 3.121660e-02
   743 3.080982e-02
   744 3.140957e-02
   745 3.085517e-02
   746 3.181840e-02
   747 3.121206e-02
   748 3.178544e-02
   749 3.149120e-02
   750 3.243149e-02
   751 3.114328e-02
   752 3.039856e-02
   753 3.064535e-02
   754 3.018589e-02
   755 3.128578e-02
   756 3.173615e-02
   757 3.044468e-02
   758 3.182112e-02
   759 3.109110e-02
   760 3.160364e-02
   761 3.129164e-02
   762 3.120504e-02
   763 3.095937e-02
   764 3.111644e-02
   765 3.155903e-02
   766 3.085672e-02
   768 3.139569e-02
   769 3.143584e-02
   770 3.138407e-02
   771 3.157901e-02
   772 3.125667e-02
   773 3.097425e-02
   774 3.282046e-02
   775 3.119259e-02
   776 3.196237e-02
   777 3.161490e-02
   779 3.142322e-02
   780 3.047360e-02
   781 2.939567e-02
   782 3.064868e-02
   783 3.285913e-02
   784 3.142866e-02
   785 3.112486e-02
   786 3.059469e-02
   787 3.103811e-02
   788 3.147175e-02
   789 3.179386e-02
   790 3.082725e-02
   791 3.175068e-02
   792 3.091574e-02
   793 3.089304e-02
   794 3.116573e-02
   795 3.145902e-02
   796 3.189067e-02
   797 3.166956e-02
   799 3.159799e-02
   800 3.204148e-02
   801 3.108606e-02
   802 3.066691e-02
   803 3.075277e-02
   804 3.074612e-02
   805 3.113812e-02
   806 2.913623e-02
   807 3.135201e-02
   808 3.153980e-02
   809 3.073810e-02
   810 3.105560e-02
   811 3.030849e-02
   812 3.088908e-02
   813 2.962576e-02
   814 3.034627e-02
   815 3.315971e-02
   816 3.003498e-02
   817 3.100114e-02
   818 3.150691e-02
   819 3.147068e-02
   820 3.057496e-02
   821 3.193666e-02
   822 3.186770e-02
   823 3.078646e-02
   824 3.097830e-02
   825 3.117731e-02
   826 3.056577e-02
   827 3.145815e-02
   828 3.119943e-02
   829 3.078535e-02
   830 3.085835e-02
   831 3.149790e-02
   832 3.137686e-02
   833 3.193108e-02
   834 3.049636e-02
   835 3.178468e-02
   836 2.944757e-02
   837 3.120126e-02
   838 3.057748e-02
   839 3.040763e-02
   840 3.050045e-02
   841 3.235810e-02
   842 2.983578e-02
   843 3.122412e-02
   844 3.123526e-02
   845 3.122559e-02
   846 3.114459e-02
   847 3.090430e-02
   848 3.193572e-02
   850 3.087035e-02
   851 3.145425e-02
   852 3.177605e-02
   853 3.255687e-02
   854 3.253213e-02
   855 3.213362e-02
   856 3.132640e-02
   857 3.062425e-02
   858 3.048874e-02
   859 2.946127e-02
   860 3.112440e-02
   861 3.176403e-02
   862 3.100059e-02
   863 3.171914e-02
   864 3.166386e-02
   865 3.060730e-02
   866 3.054348e-02
   867 3.201702e-02
   868 3.029710e-02
   869 3.003858e-02
   870 3.072508e-02
   872 3.002907e-02
   873 2.994354e-02
   874 3.141727e-02
   875 3.100097e-02
   876 3.031536e-02
   877 3.108370e-02
   878 3.134666e-02
   879 3.142139e-02
   880 3.085425e-02
   881 3.154218e-02
   883 3.116497e-02
   884 3.074158e-02
   886 3.115252e-02
   887 3.097953e-02
   888 3.103816e-02
   889 3.265037e-02
   890 3.147590e-02
   891 3.321892e-02
   892 3.073586e-02
   893 3.270419e-02
   894 3.149717e-02
   895 3.209266e-02
   896 3.022467e-02
   897 3.069156e-02
   899 3.195908e-02
   900 3.105276e-02
   901 3.091879e-02
   902 3.094422e-02
   903 3.124722e-02
   904 3.106730e-02
   905 3.212894e-02
   906 3.066296e-02
   907 3.153706e-02
   908 3.076789e-02
   909 3.028447e-02
   910 3.154844e-02
   912 3.128810e-02
   913 3.150790e-02
   914 3.043250e-02
   915 3.023364e-02
   916 3.198434e-02
   917 3.039772e-02
   918 3.291799e-02
   919 3.007216e-02
   920 3.065529e-02
   921 3.120986e-02
   922 3.007604e-02
   923 3.061663e-02
   925 3.210263e-02
   927 3.168696e-02
   928 3.190217e-02
   929 3.180264e-02
   930 3.071574e-02
   931 3.109443e-02
   932 3.091649e-02
   934 3.100874e-02
   936 3.039256e-02
   937 3.212624e-02
   938 3.076190e-02
   939 3.163232e-02
   940 3.093678e-02
   941 3.192768e-02
   942 2.989818e-02
   944 3.183746e-02
   945 3.270364e-02
   946 3.194630e-02
   947 3.165713e-02
   949 3.134176e-02
   950 3.064946e-02
   951 3.208208e-02
   952 3.092139e-02
   953 3.199200e-02
   954 3.102390e-02
   955 3.130320e-02
   956 3.230115e-02
   957 3.130041e-02
   958 3.045245e-02
   959 3.312057e-02
   960 3.145271e-02
   961 3.255649e-02
   962 3.193848e-02
   963 3.272803e-02
   964 3.169176e-02
   965 3.283747e-02
   966 3.103211e-02
   967 3.140468e-02
   968 3.097972e-02
   969 2.979270e-02
   971 3.221896e-02
   972 3.174889e-02
   973 3.175933e-02
   974 2.913149e-02
   975 3.142587e-02
   976 3.155253e-02
   977 3.117986e-02
   978 3.200243e-02
   979 3.183463e-02
   980 2.960704e-02
   981 3.126913e-02
   982 3.130716e-02
   983 2.982786e-02
   984 3.015783e-02
   985 3.099617e-02
   986 3.110577e-02
   987 3.127902e-02
   988 3.040442e-02
   989 3.217175e-02
   990 3.173402e-02
   991 3.019572e-02
   992 3.157194e-02
   993 3.062731e-02
   994 3.111869e-02
   995 3.165206e-02
   996 3.202178e-02
  1001 3.012668e-02
  1002 3.194919e-02
  1003 3.039229e-02
  1004 3.151670e-02
  1005 3.158104e-02
  1006 3.021023e-02
  1007 3.133079e-02
  1008 3.105796e-02
  1009 3.090097e-02
  1010 3.169492e-02
  1011 2.996475e-02
  1012 3.028755e-02
  1013 3.141329e-02
  1014 2.943178e-02
  1015 3.109741e-02
  1016 3.137272e-02
  1017 2.977255e-02
  1018 3.028190e-02
  1019 3.038940e-02
  1021 3.214631e-02
  1024 3.026575e-02
  1025 3.249575e-02
  1026 3.102268e-02
  1028 3.092261e-02
  1029 3.062161e-02
  1030 3.165726e-02
  1031 3.122643e-02
  1032 2.995374e-02
  1033 3.152395e-02
  1035 3.060286e-02
  1036 3.135773e-02
  1037 3.132191e-02
  1038 3.028560e-02
  1039 3.054119e-02
  1040 3.101110e-02
  1041 3.077559e-02
  1043 3.160686e-02
  1044 3.068397e-02
  1045 3.189974e-02
  1047 2.986670e-02
  1048 3.023388e-02
  1049 3.087030e-02
  1050 3.136401e-02
  1054 3.061259e-02
  1055 3.163682e-02
  1056 3.083492e-02
  1057 3.185187e-02
  1058 3.075547e-02
  1059 3.196971e-02
  1060 3.092640e-02
  1061 3.060740e-02
  1062 3.025964e-02
  1063 3.148139e-02
  1064 3.077206e-02
  1066 3.048297e-02
  1067 3.059890e-02
  1069 3.077271e-02
  1070 2.976498e-02
  1071 3.112384e-02
  1073 3.207857e-02
  1074 3.176840e-02
  1075 3.025675e-02
  1076 3.330799e-02
  1077 3.178926e-02
  1080 3.071103e-02
  1081 3.110698e-02
  1082 3.260944e-02
  1083 3.228745e-02
  1085 3.077738e-02
  1086 3.113066e-02
  1087 3.096794e-02
  1088 3.203278e-02
  1090 3.228998e-02
  1091 3.196681e-02
  1092 3.081118e-02
  1094 3.041301e-02
  1095 3.127981e-02
  1096 3.173528e-02
  1097 3.325593e-02
  1098 3.216571e-02
  1099 3.048708e-02
  1100 3.100919e-02
  1102 3.202192e-02
  1103 3.155211e-02
  1105 3.114840e-02
  1106 2.962866e-02
  1107 3.197213e-02
  1110 3.063235e-02
  1111 3.045950e-02
  1114 3.058842e-02
  1115 3.073648e-02
  1116 3.135485e-02
  1117 3.029561e-02
  1118 3.208248e-02
  1119 3.116737e-02
  1121 2.986054e-02
  1123 3.086189e-02
  1125 3.028204e-02
  1126 3.065297e-02
  1127 3.074879e-02
  1128 3.188040e-02
  1129 3.041784e-02
  1131 3.148603e-02
  1132 3.118722e-02
  1133 3.133245e-02
  1134 3.130511e-02
  1135 3.138464e-02
  1136 3.076366e-02
  1137 3.062165e-02
  1138 3.124214e-02
  1139 3.133975e-02
  1141 3.213488e-02
  1142 3.089858e-02
  1143 2.998436e-02
  1144 3.236945e-02
  1145 3.056995e-02
  1147 3.013863e-02
  1148 3.091849e-02
  1149 3.026121e-02
  1150 3.161532e-02
  1151 3.116944e-02
  1153 3.139193e-02
  1157 3.214194e-02
  1158 3.206319e-02
  1159 3.205377e-02
  1160 3.211600e-02
  1162 3.174916e-02
  1163 3.021947e-02
  1164 3.057141e-02
  1165 3.132086e-02
  1166 3.112096e-02
  1168 3.119893e-02
  1170 2.984569e-02
  1171 3.074892e-02
  1173 3.175804e-02
  1174 3.111763e-02
  1178 3.134234e-02
  1179 3.077985e-02
  1181 3.124855e-02
  1182 3.237851e-02
  1184 3.027597e-02
  1185 3.102114e-02
  1190 3.107238e-02
  1191 3.143291e-02
  1192 3.192224e-02
  1193 3.087057e-02
  1195 3.067420e-02
  1197 3.118522e-02
  1198 3.231168e-02
  1199 3.075764e-02
  1200 3.025912e-02
  1201 3.080076e-02
  1202 3.078159e-02
  1203 3.122125e-02
  1204 3.042736e-02
  1205 3.090822e-02
  1207 3.146036e-02
  1208 3.108078e-02
  1209 3.108552e-02
  1211 3.232327e-02
  1212 3.088312e-02
  1214 3.003966e-02
  1215 3.107331e-02
  1217 3.189117e-02
  1218 3.105019e-02
  1219 3.196164e-02
  1220 3.028864e-02
  1221 3.024329e-02
  1222 3.137704e-02
  1223 3.060097e-02
  1224 3.004428e-02
  1225 3.171637e-02
  1226 3.123738e-02
  1229 3.114329e-02
  1231 3.183831e-02
  1233 3.007348e-02
  1235 2.988918e-02
  1236 3.137094e-02
  1237 3.116945e-02
  1239 3.157870e-02
  1240 3.095016e-02
  1241 3.039684e-02
  1242 3.140999e-02
  1244 3.077583e-02
  1245 3.135393e-02
  1246 3.030116e-02
  1249 3.051707e-02
  1250 3.124899e-02
  1251 3.204162e-02
  1252 3.148266e-02
  1254 3.052026e-02
  1255 2.985681e-02
  1256 3.055368e-02
  1258 3.259527e-02
  1260 3.109238e-02
  1261 3.057350e-02
  1263 3.073072e-02
  1264 3.102806e-02
  1265 3.170048e-02
  1266 2.963758e-02
  1268 3.157000e-02
  1269 3.092122e-02
  1270 2.981549e-02
  1271 3.212839e-02
  1272 3.057299e-02
  1273 3.074423e-02
  1274 3.182008e-02
  1276 3.088866e-02
  1277 3.106153e-02
  1278 3.094753e-02
  1279 3.255722e-02
  1284 3.077651e-02
  1285 3.161467e-02
  1288 3.110543e-02
  1289 3.009135e-02
  1292 3.120406e-02
  1293 3.177852e-02
  1296 2.978120e-02
  1298 3.174945e-02
  1299 3.040852e-02
  1300 3.066679e-02
  1301 3.089060e-02
  1302 3.159896e-02
  1303 3.160892e-02
  1304 3.093442e-02
  1305 3.029857e-02
  1307 3.154276e-02
  1309 3.109252e-02
  1310 3.321117e-02
  1311 2.977628e-02
  1312 3.118656e-02
  1314 3.166484e-02
  1315 3.138478e-02
  1317 3.082243e-02
  1318 3.202183e-02
  1320 3.087265e-02
  1325 3.132277e-02
  1326 2.898628e-02
  1327 3.072234e-02
  1329 3.138199e-02
  1331 3.323682e-02
  1334 3.095140e-02
  1335 3.052189e-02
  1336 3.027496e-02
  1340 3.040124e-02
  1341 3.019269e-02
  1343 3.100461e-02
  1344 2.827191e-02
  1345 3.121092e-02
  1346 3.032965e-02
  1349 3.151024e-02
  1351 2.960767e-02
  1353 3.181951e-02
  1356 3.152259e-02
  1357 3.073784e-02
  1360 3.021596e-02
  1361 3.075642e-02
  1366 3.114401e-02
  1367 3.156714e-02
  1368 3.177147e-02
  1372 3.071226e-02
  1373 3.124498e-02
  1375 3.200232e-02
  1376 3.132980e-02
  1378 3.080300e-02
  1379 3.029374e-02
  1380 3.158639e-02
  1384 3.110727e-02
  1385 2.896025e-02
  1386 3.173550e-02
  1388 3.227590e-02
  1390 3.117085e-02
  1391 3.150808e-02
  1393 3.139160e-02
  1394 3.053787e-02
  1397 2.993278e-02
  1398 3.200909e-02
  1399 3.262851e-02
  1400 3.295400e-02
  1401 3.127744e-02
  1404 3.183513e-02
  1407 3.028118e-02
  1409 3.130951e-02
  1410 3.017815e-02
  1412 3.079953e-02
  1413 3.208048e-02
  1414 3.071678e-02
  1415 3.016945e-02
  1416 3.203078e-02
  1420 3.160077e-02
  1422 3.080091e-02
  1423 3.081843e-02
  1425 3.074220e-02
  1426 3.109515e-02
  1427 3.203580e-02
  1429 3.049574e-02
  1430 3.129732e-02
  1432 2.976010e-02
  1433 3.176489e-02
  1434 3.059616e-02
  1435 3.074235e-02
  1436 2.955042e-02
  1437 3.127309e-02
  1438 3.134776e-02
  1439 3.166751e-02
  1442 3.113485e-02
  1444 3.093042e-02
  1447 3.011254e-02
  1448 3.083746e-02
  1450 3.189946e-02
  1451 3.189242e-02
  1452 3.099118e-02
  1456 2.882304e-02
  1457 3.098069e-02
  1458 3.253324e-02
  1459 2.942743e-02
  1460 3.120423e-02
  1461 3.014491e-02
  1462 3.231532e-02
  1466 3.081560e-02
  1468 3.103077e-02
  1470 3.102105e-02
  1471 3.142034e-02
  1472 3.043946e-02
  1473 3.044824e-02
  1474 3.102144e-02
  1475 3.222917e-02
  1477 3.085384e-02
  1479 3.018235e-02
  1482 3.070721e-02
  1483 3.096737e-02
  1484 3.147762e-02
  1486 3.147889e-02
  1490 2.991937e-02
  1491 3.040996e-02
  1493 3.024609e-02
  1495 3.100655e-02
  1496 3.094152e-02
  1497 3.014499e-02
  1498 3.123656e-02
  1499 3.098244e-02
  1501 3.154374e-02
  1503 3.024207e-02
  1504 3.046856e-02
  1505 3.019043e-02
  1510 3.050062e-02
  1511 3.194358e-02
  1514 3.079268e-02
  1518 3.099741e-02
  1523 3.105656e-02
  1524 3.102555e-02
  1525 2.990960e-02
  1526 3.090833e-02
  1527 3.011148e-02
  1528 3.043715e-02
  1529 3.006743e-02
  1532 3.276576e-02
  1535 2.997132e-02
  1537 3.084428e-02
  1538 3.195793e-02
  1542 3.143874e-02
  1543 3.114705e-02
  1544 3.140116e-02
  1546 3.103062e-02
  1548 2.972021e-02
  1554 3.079208e-02
  1558 3.145053e-02
  1560 3.214318e-02
  1561 3.144925e-02
  1562 3.183646e-02
  1563 3.071831e-02
  1565 3.069847e-02
  1567 2.974190e-02
  1571 3.074759e-02
  1574 3.211430e-02
  1576 3.129379e-02
  1578 3.082148e-02
  1579 3.153763e-02
  1581 3.083736e-02
  1582 3.063840e-02
  1586 3.137208e-02
  1587 3.030518e-02
  1589 3.029111e-02
  1590 2.967087e-02
  1591 3.022885e-02
  1592 3.173215e-02
  1594 2.914143e-02
  1595 3.058938e-02
  1596 3.154502e-02
  1597 3.064049e-02
  1599 3.141143e-02
  1600 3.185824e-02
  1603 2.995260e-02
  1607 3.098592e-02
  1609 3.125789e-02
  1613 3.033941e-02
  1615 3.041954e-02
  1616 2.952441e-02
  1617 3.116544e-02
  1618 3.120309e-02
  1619 3.147107e-02
  1620 3.085737e-02
  1622 3.056022e-02
  1624 3.097316e-02
  1625 3.051402e-02
  1626 3.211848e-02
  1627 3.116981e-02
  1628 3.167929e-02
  1632 3.135554e-02
  1633 3.084298e-02
  1635 3.114840e-02
  1636 2.963914e-02
  1637 3.032498e-02
  1638 3.083062e-02
  1639 3.023616e-02
  1641 3.065989e-02
  1643 3.046412e-02
  1645 2.902604e-02
  1646 3.145711e-02
  1650 2.953320e-02
  1654 3.133901e-02
  1655 3.102159e-02
  1658 3.179960e-02
  1659 3.119122e-02
  1660 2.994600e-02
  1662 3.104562e-02
  1664 3.079315e-02
  1667 2.985089e-02
  1668 3.153997e-02
  1669 3.102065e-02
  1670 3.028676e-02
  1671 3.184281e-02
  1672 3.060661e-02
  1673 3.161735e-02
  1674 3.116998e-02
  1682 3.086047e-02
  1684 3.107489e-02
  1688 3.068299e-02
  1697 3.045694e-02
  1701 3.192192e-02
  1704 3.127487e-02
  1708 3.090646e-02
  1712 3.126559e-02
  1715 3.124949e-02
  1719 3.110040e-02
  1720 3.060589e-02
  1722 2.999091e-02
  1724 3.080618e-02
  1728 3.047572e-02
  1729 3.099253e-02
  1732 3.075198e-02
  1733 3.073988e-02
  1736 3.029068e-02
  1738 3.070568e-02
  1740 3.244517e-02
  1743 3.095228e-02
  1753 3.110418e-02
  1754 3.045226e-02
  1756 3.059541e-02
  1758 3.084449e-02
  1759 3.148129e-02
  1762 3.072635e-02
  1765 3.191882e-02
  1768 3.109004e-02
  1770 3.096781e-02
  1771 3.175920e-02
  1772 3.102635e-02
  1776 3.037328e-02
  1777 3.037115e-02
  1783 3.120741e-02
  1788 3.072079e-02
  1789 3.147771e-02
  1793 3.017475e-02
  1794 3.073723e-02
  1795 3.201458e-02
  1798 3.118594e-02
  1799 3.112256e-02
  1800 3.001915e-02
  1802 3.035985e-02
  1804 3.063824e-02
  1805 3.117574e-02
  1807 3.001567e-02
  1811 3.019786e-02
  1812 3.060143e-02
  1815 3.006416e-02
  1817 3.033954e-02
  1821 3.239894e-02
  1827 3.157080e-02
  1832 3.131212e-02
  1833 3.184330e-02
  1842 3.103765e-02
  1843 3.119347e-02
  1844 3.111519e-02
  1845 3.233822e-02
  1847 3.028416e-02
  1849 3.017357e-02
  1850 3.073546e-02
  1853 2.899318e-02
  1854 3.072982e-02
  1857 3.115098e-02
  1859 3.112776e-02
  1860 3.225441e-02
  1861 3.116321e-02
  1865 2.968000e-02
  1870 3.105845e-02
  1875 2.995788e-02
  1876 3.072489e-02
  1877 3.200157e-02
  1879 3.111067e-02
  1880 3.153577e-02
  1891 3.130763e-02
  1894 3.061909e-02
  1904 3.187230e-02
  1905 3.093463e-02
  1906 3.152131e-02
  1909 3.067352e-02
  1910 2.938762e-02
  1912 3.041666e-02
  1914 3.040864e-02
  1918 3.099854e-02
  1921 3.184071e-02
  1923 3.051881e-02
  1924 3.029609e-02
  1932 3.080386e-02
  1936 3.056469e-02
  1940 3.197924e-02
  1941 3.079570e-02
  1943 3.069519e-02
  1948 3.085989e-02
  1951 3.111579e-02
  1952 3.025034e-02
  1954 3.160922e-02
  1958 3.037747e-02
  1961 3.009831e-02
  1962 3.127985e-02
  1963 3.090275e-02
  1964 3.051539e-02
  1967 3.202046e-02
  1968 3.109094e-02
  1971 3.114966e-02
  1978 2.981716e-02
  1980 3.039078e-02
  1981 3.098619e-02
  1982 2.959647e-02
  1985 3.024036e-02
  1987 3.126925e-02
  1988 3.012182e-02
  1989 3.110330e-02
  1996 3.131818e-02
  2000 3.066213e-02
  2004 3.042744e-02
  2005 3.162004e-02
  2011 3.103439e-02
  2016 3.017192e-02
  2017 3.113350e-02
  2020 3.050720e-02
  2025 3.153187e-02
  2030 3.048756e-02
  2034 3.125865e-02
  2038 3.075960e-02
  2041 3.045856e-02
  2045 3.104324e-02
  2047 3.154964e-02
  2049 3.143404e-02
  2050 3.106293e-02
  2051 3.078868e-02
  2056 3.164212e-02
  2058 3.136025e-02
  2063 3.063295e-02
  2067 3.050756e-02
  2069 3.097796e-02
  2070 2.992208e-02
  2072 3.091758e-02
  2073 3.195984e-02
  2074 3.098989e-02
  2076 3.049503e-02
  2083 3.112990e-02
  2084 3.033057e-02
  2085 3.127868e-02
  2087 3.029910e-02
  2090 3.129795e-02
  2096 3.170516e-02
  2098 3.077543e-02
  2100 3.133915e-02
  2109 3.024316e-02
  2111 3.070721e-02
  2116 3.051601e-02
  2118 2.986150e-02
  2122 3.149417e-02
  2124 3.091851e-02
  2128 3.174027e-02
  2131 3.044465e-02
  2132 3.143276e-02
  2135 3.034583e-02
  2139 3.094750e-02
  2147 3.154349e-02
  2152 3.110907e-02
  2158 3.108577e-02
  2161 3.123646e-02
  2162 3.032488e-02
  2163 2.988944e-02
  2165 3.033858e-02
  2166 3.039882e-02
  2168 3.141891e-02
  2173 3.061869e-02
  2174 3.047997e-02
  2175 3.021014e-02
  2177 3.138799e-02
  2180 3.043697e-02
  2184 3.027890e-02
  2185 3.061397e-02
  2188 3.198564e-02
  2192 3.137663e-02
  2196 3.150226e-02
  2201 3.037216e-02
  2208 3.097982e-02
  2209 2.990511e-02
  2211 3.135326e-02
  2218 3.139808e-02
  2220 3.051462e-02
  2221 3.024365e-02
  2222 3.024394e-02
  2226 3.058222e-02
  2227 3.078422e-02
  2238 3.056155e-02
  2250 3.045158e-02
  2256 3.067129e-02
  2260 3.083520e-02
  2270 3.094568e-02
  2277 3.172507e-02
  2278 3.003438e-02
  2280 3.169449e-02
  2281 2.959685e-02
  2287 3.070041e-02
  2294 3.057429e-02
  2305 3.007129e-02
  2318 3.063565e-02
  2324 3.032790e-02
  2326 2.950496e-02
  2331 3.045731e-02
  2332 3.155876e-02
  2341 3.062981e-02
  2345 3.007105e-02
  2350 3.038657e-02
  2352 3.077341e-02
  2355 3.112268e-02
  2363 2.989180e-02
  2376 3.131813e-02
  2386 3.016131e-02
  2391 3.072282e-02
  2393 3.086373e-02
  2397 3.031237e-02
  2400 3.088503e-02
  2401 3.092984e-02
  2404 3.082280e-02
  2412 3.125162e-02
  2418 3.050542e-02
  2429 3.064486e-02
  2433 3.075989e-02
  2441 3.073161e-02
  2444 3.014172e-02
  2450 3.063943e-02
  2462 3.054702e-02
  2475 3.152412e-02
  2477 3.079813e-02
  2478 2.984011e-02
  2482 3.097004e-02
  2483 3.085145e-02
  2490 3.010155e-02
  2491 3.099926e-02
  2492 3.238071e-02
  2493 3.100926e-02
  2498 3.078095e-02
  2503 3.107062e-02
  2509 3.088933e-02
  2511 3.128349e-02
  2512 3.032367e-02
  2520 3.067721e-02
  2527 2.939472e-02
  2531 2.952678e-02
  2541 3.002265e-02
  2550 3.080715e-02
  2554 3.102922e-02
  2560 3.062547e-02
  2572 3.035049e-02
  2581 3.130475e-02
  2584 3.066099e-02
  2590 3.094878e-02
  2592 3.115935e-02
  2596 3.061827e-02
  2598 3.075886e-02
  2603 3.052116e-02
  2608 2.919487e-02
  2618 3.074208e-02
  2619 3.084257e-02
  2647 3.091100e-02
  2648 3.182874e-02
  2659 3.000807e-02
  2661 3.006051e-02
  2664 3.099459e-02
  2670 3.039654e-02
  2686 3.135422e-02
  2690 3.023925e-02
  2706 3.095051e-02
  2709 3.124818e-02
  2720 2.991487e-02
  2727 3.018341e-02
  2730 3.012413e-02
  2734 2.996389e-02
  2742 3.035514e-02
  2747 3.161885e-02
  2750 3.099439e-02
  2755 3.044980e-02
  2757 3.120899e-02
  2789 3.117856e-02
  2794 2.999385e-02
  2795 3.100232e-02
  2798 3.036143e-02
  2799 3.024829e-02
  2803 3.046439e-02
  2804 3.061469e-02
  2808 3.076367e-02
  2814 3.056400e-02
  2826 3.012630e-02
  2828 3.064670e-02
  2833 3.133872e-02
  2848 3.083362e-02
  2857 3.017211e-02
  2858 3.068238e-02
  2859 3.049657e-02
  2869 3.059241e-02
  2873 3.137162e-02
  2875 3.039434e-02
  2878 3.064368e-02
  2884 3.101523e-02
  2886 3.082903e-02
  2889 3.021724e-02
  2894 3.092885e-02
  2915 3.079281e-02
  2919 3.044655e-02
  2921 3.057636e-02
  2928 3.122132e-02
  2929 3.089788e-02
  2930 3.043017e-02
  2931 3.087319e-02
  2939 3.008188e-02
  2946 3.097303e-02
  2947 3.109384e-02
  2949 2.993041e-02
  2952 3.074281e-02
  2970 3.124311e-02
  2984 3.049047e-02
  2993 3.052438e-02
  2997 3.114051e-02
  3003 3.092204e-02
  3011 3.122629e-02
  3013 3.077787e-02
  3017 3.107133e-02
  3022 3.074335e-02
  3024 3.113841e-02
  3031 3.012427e-02
  3033 3.105514e-02
  3045 3.083215e-02
  3046 3.074747e-02
  3051 3.142247e-02
  3061 3.066742e-02
  3081 3.088140e-02
  3087 3.033410e-02
  3088 3.007368e-02
  3101 3.154784e-02
  3108 3.040709e-02
  3109 2.986093e-02
  3114 3.000529e-02
  3130 3.087524e-02
  3139 3.052212e-02
  3144 3.113812e-02
  3149 3.072816e-02
  3153 3.082404e-02
  3155 3.076099e-02
  3170 2.968360e-02
  3176 3.110061e-02
  3186 3.121138e-02
  3187 3.051628e-02
  3190 3.079447e-02
  3199 3.132180e-02
  3201 3.167587e-02
  3212 3.028094e-02
  3228 3.035153e-02
  3233 3.046449e-02
  3250 3.005675e-02
  3252 3.006289e-02
  3258 3.066798e-02
  3259 3.111128e-02
  3267 3.007068e-02
  3275 2.996007e-02
  3290 3.045401e-02
  3302 3.032619e-02
  3310 3.066857e-02
  3339 2.982581e-02
  3342 3.068696e-02
  3343 3.036512e-02
  3353 2.995030e-02
  3366 3.030893e-02
  3393 3.053391e-02
  3400 3.040936e-02
  3402 3.100515e-02
  3412 3.022292e-02
  3415 3.043423e-02
  3418 3.107101e-02
  3460 3.031408e-02
  3481 3.037843e-02
  3505 3.180539e-02
  3507 3.043991e-02
  3519 3.007730e-02
  3522 3.039101e-02
  3535 3.044168e-02
  3536 3.047612e-02
  3539 3.062292e-02
  3543 3.031825e-02
  3547 3.047022e-02
  3588 2.995655e-02
  3599 3.021088e-02
  3622 3.076350e-02
  3637 3.080659e-02
  3646 3.000514e-02
  3681 2.982076e-02
  3699 3.079669e-02
  3708 2.933440e-02
  3719 3.082192e-02
  3739 3.049185e-02
  3758 2.988886e-02
  3762 3.046996e-02
  3787 3.035634e-02
  3798 3.085982e-02
  3802 3.036433e-02
  3823 2.990170e-02
  3869 3.046290e-02
  3870 3.097865e-02
  3873 2.975776e-02
  3876 2.992299e-02
  3903 3.021778e-02
  3917 2.966097e-02
  3925 3.065259e-02
  3929 3.027873e-02
  3948 3.093268e-02
  3949 2.940088e-02
  3966 3.105054e-02
  3976 2.975955e-02
  3982 3.086438e-02
  3989 2.914462e-02
  4002 2.967689e-02
  4039 2.956572e-02
  4093 3.018139e-02
  4113 2.980283e-02
  4114 2.967259e-02
  4125 3.047045e-02
  4127 2.977956e-02
  4135 3.007997e-02
  4137 3.033615e-02
  4144 3.062710e-02
  4153 3.045173e-02
  4171 2.963793e-02
  4205 2.988174e-02
  4212 3.069149e-02
  4231 3.028906e-02
  4234 3.003077e-02
  4266 3.016289e-02
  4320 2.977693e-02
  4345 3.059349e-02
  4358 3.017321e-02
  4381 3.022202e-02
  4383 2.982809e-02
  4406 3.065543e-02
  4456 3.000299e-02
  4478 2.984190e-02
  4488 3.021632e-02
  4498 3.007166e-02
  4526 3.021132e-02
  4566 3.042310e-02
  4578 3.062965e-02
  4588 2.997277e-02
  4607 2.991880e-02
  4625 3.025815e-02
  4633 2.998108e-02
  4642 2.935326e-02
  4656 3.036617e-02
  4659 3.058357e-02
  4694 2.970036e-02
  4718 2.965775e-02
  4745 3.068428e-02
  4763 3.016348e-02
  4777 2.928794e-02
  4789 3.030913e-02
  4827 2.987175e-02
  4844 3.036752e-02
  4854 2.964733e-02
  4858 3.021462e-02
  4865 3.005444e-02
  4893 2.993982e-02
  4898 2.977375e-02
  5060 2.964385e-02
  5117 2.905262e-02
  5157 2.988587e-02
  5162 3.018305e-02
  5173 3.044230e-02
  5199 3.049289e-02
  5219 2.952233e-02
  5232 2.944597e-02
  5240 3.019224e-02
  5253 3.013645e-02
  5281 3.012677e-02
  5282 3.003369e-02
  5311 3.010571e-02
  5314 2.942284e-02
  5336 2.962611e-02
  5340 2.945182e-02
  5381 2.992785e-02
  5385 2.947368e-02
  5424 2.917680e-02
  5441 2.998085e-02
  5538 2.966926e-02
  5539 2.969932e-02
  5576 2.963269e-02
  5636 2.942693e-02
  5648 2.949132e-02
  5694 3.021055e-02
  5767 2.984534e-02
  5770 2.961339e-02
  5822 2.988603e-02
  5932 2.964994e-02
  6111 2.970107e-02
  6264 2.975172e-02
  6269 2.879376e-02
  6281 3.012249e-02
  6304 2.970446e-02
  6334 2.931941e-02
  6451 2.969133e-02
  6488 2.895561e-02
  6504 2.940412e-02
  6617 2.921000e-02
  6758 2.978803e-02
  6778 2.921854e-02
  6781 2.939417e-02
  6955 2.965213e-02
  6989 2.945656e-02
  7010 2.961285e-02
  7031 2.949202e-02
  7119 2.954332e-02
  7168 2.890811e-02
  7235 2.940954e-02
  7237 2.948236e-02
  7267 2.987895e-02
  7280 2.933542e-02
  7291 2.985440e-02
  7315 2.899744e-02
  7461 2.917644e-02
  7530 2.919598e-02
  7539 2.936775e-02
  7935 2.935065e-02
  8051 2.917424e-02
  8122 2.899381e-02
  8211 2.904162e-02
  8366 2.905203e-02
  8651 2.880571e-02
  8797 2.876329e-02
  9092 2.889354e-02
  9230 2.849103e-02
  9386 2.833528e-02
  9587 2.880873e-02
  9606 2.866116e-02
  9639 2.849486e-02
  9685 2.871953e-02
  9755 2.880672e-02
 10515 2.783074e-02
 10683 2.803245e-02
 11689 2.821412e-02
 11895 2.833689e-02
 11910 2.787788e-02
 12313 2.774395e-02
 12683 2.795575e-02
 12947 2.804425e-02
 13022 2.770779e-02
 13808 2.701001e-02
 14241 2.747403e-02
 15103 2.727619e-02
 17978 2.604200e-02
 18092 2.636594e-02
 18503 2.628772e-02
 22342 2.518312e-02
 24031 2.477836e-02
 26936 2.389909e-02


==> data/Flickr-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 133876
     2  45216
     3  26498
     4  18647
     5  14178
     6  11318
     7   9090
     8   7787
     9   6726
    10   5850
    11   5144
    12   4606
    13   4215
    14   3713
    15   3370
    16   3223
    17   2909
    18   2765
    19   2488
    20   2389
    21   2240
    22   2184
    23   1993
    24   1871
    25   1816
    26   1777
    27   1635
    28   1522
    29   1538
    30   1439
    31   1316
    32   1294
    33   1258
    34   1160
    35   1192
    36   1127
    37   1075
    38   1047
    39    995
    40    950
    41    913
    42    914
    43    909
    44    868
    45    860
    46    806
    47    769
    48    799
    49    720
    50    727
    51    721
    52    668
    53    667
    54    619
    55    625
    56    598
    57    604
    58    598
    59    581
    60    601
    61    561
    62    520
    63    577
    64    548
    65    542
    66    507
    67    526
    68    474
    69    478
    70    471
    71    462
    72    446
    73    461
    74    470
    75    444
    76    404
    77    390
    78    384
    79    378
    80    370
    81    406
    82    368
    83    362
    84    339
    85    379
    86    336
    87    350
    88    328
    89    319
    90    344
    91    308
    92    283
    93    272
    94    262
    95    280
    96    313
    97    273
    98    266
    99    268
   100    266
   101    241
   102    273
   103    228
   104    265
   105    253
   106    247
   107    217
   108    292
   109    229
   110    222
   111    239
   112    228
   113    239
   114    217
   115    250
   116    214
   117    220
   118    191
   119    204
   120    180
   121    196
   122    192
   123    204
   124    199
   125    185
   126    162
   127    193
   128    183
   129    164
   130    178
   131    164
   132    183
   133    161
   134    166
   135    153
   136    204
   137    156
   138    157
   139    156
   140    149
   141    152
   142    151
   143    155
   144    155
   145    138
   146    140
   147    133
   148    147
   149    123
   150    153
   151    167
   152    137
   153    154
   154    122
   155    135
   156    127
   157    119
   158    128
   159    119
   160    135
   161    121
   162    124
   163    106
   164    105
   165    104
   166    114
   167    106
   168    101
   169    108
   170    103
   171    109
   172    107
   173     90
   174    109
   175     93
   176    114
   177    106
   178     92
   179     80
   180     85
   181     95
   182     99
   183     75
   184     79
   185     89
   186     90
   187     56
   188    112
   189     83
   190     78
   191     93
   192     80
   193     88
   194     72
   195     81
   196     65
   197     82
   198     85
   199     69
   200     78
   201     72
   202     88
   203     73
   204     71
   205     79
   206     64
   207     57
   208     74
   209     59
   210     76
   211     69
   212     88
   213     67
   214     66
   215     67
   216     62
   217     58
   218     50
   219     64
   220     69
   221     71
   222     47
   223     69
   224     62
   225     52
   226     68
   227     51
   228     48
   229     60
   230     63
   231     51
   232     49
   233     52
   234     37
   235     62
   236     36
   237     57
   238     41
   239     51
   240     54
   241     52
   242     47
   243     45
   244     43
   245     48
   246     43
   247     53
   248     57
   249     42
   250     39
   251     44
   252     41
   253     45
   254     46
   255     43
   256     46
   257     35
   258     34
   259     40
   260     32
   261     34
   262     42
   263     33
   264     40
   265     43
   266     41
   267     42
   268     36
   269     35
   270     32
   271     38
   272     32
   273     25
   274     32
   275     31
   276     33
   277     30
   278     31
   279     38
   280     32
   281     27
   282     25
   283     27
   284     26
   285     21
   286     36
   287     31
   288     33
   289     31
   290     24
   291     27
   292     19
   293     17
   294     22
   295     22
   296     30
   297     32
   298     22
   299     25
   300     25
   301     22
   302     29
   303     20
   304     31
   305     23
   306     16
   307     22
   308     23
   309     22
   310     21
   311     22
   312     31
   313     21
   314     20
   315     32
   316     18
   317     22
   318     21
   319     24
   320     18
   321     22
   322     21
   323     16
   324     20
   325     23
   326     20
   327     22
   328     33
   329     26
   330     27
   331     16
   332     19
   333     14
   334     18
   335     19
   336     19
   337     22
   338     20
   339     23
   340     14
   341     20
   342     14
   343     14
   344     10
   345     26
   346     14
   347     20
   348     15
   349     16
   350      9
   351      7
   352     17
   353     16
   354     17
   355     15
   356     16
   357     11
   358     15
   359      9
   360     17
   361     15
   362     16
   363     14
   364     14
   365     13
   366     15
   367     17
   368     21
   369     13
   370     16
   371     14
   372     18
   373     14
   374     16
   375     16
   376     18
   377     19
   378     16
   379      9
   380     15
   381     10
   382     16
   383     11
   384     14
   385      7
   386      9
   387     14
   388     16
   389     11
   390     15
   391     13
   392     11
   393     12
   394      4
   395      9
   396     10
   397     11
   398     10
   399      9
   400      9
   401      7
   402     18
   403     12
   404     12
   405     16
   406     12
   407      9
   408     15
   409     10
   410      6
   411     11
   412     11
   413      9
   414     12
   415      6
   416      4
   417      7
   418      9
   419      5
   420      8
   421      9
   422      5
   423      6
   424      5
   425      9
   426      9
   427      4
   428      9
   429     11
   430      5
   431      5
   432      7
   433      5
   434     12
   435      9
   436      7
   437      9
   438      1
   439     10
   440      7
   441      3
   442      5
   443      4
   444      2
   445      6
   446      7
   447      8
   448      6
   449      5
   450      8
   451      6
   452      9
   453      9
   454      5
   455      6
   456      5
   457      6
   458      6
   459      3
   460      6
   461      4
   462      8
   463      8
   464      5
   465      6
   466      7
   467      4
   468      5
   469      7
   471      4
   472      7
   473      4
   474      4
   475      5
   476      4
   477      4
   478      7
   479      4
   480      8
   481      4
   482      3
   483      7
   484      5
   485      4
   486      5
   487      3
   488      9
   489      2
   490      8
   491      4
   492      8
   493      5
   494      5
   495      8
   496      6
   497      1
   498      7
   499      3
   500      4
   501      6
   502      4
   503      6
   504      4
   505      4
   506      3
   507      2
   508      8
   509      7
   510      3
   511      4
   512      5
   513      5
   514      3
   515      5
   516      3
   517      3
   518      1
   519      3
   520      4
   521      6
   522      4
   523      1
   524      3
   525      7
   526      4
   527      5
   529      4
   530      2
   531      3
   532      5
   533      3
   534      3
   535      5
   536      3
   537      4
   538      6
   539      5
   540      5
   541      2
   543      8
   544      3
   545      2
   546      2
   547      2
   548      7
   549      2
   551      3
   552      6
   553      1
   555      5
   557      2
   558      3
   559      2
   560      7
   561      4
   562      1
   564      3
   565      1
   567      5
   568      3
   569      4
   570      6
   571      2
   572      2
   573      1
   574      5
   575      5
   576      3
   577      2
   579      2
   580      2
   581      3
   582      5
   583      2
   584      1
   585      4
   586      2
   587      3
   588      6
   589      2
   590      4
   591      3
   592      3
   593      2
   595      1
   596      3
   597      4
   598      3
   599      1
   600      1
   601      5
   602      2
   604      4
   605      4
   606      1
   607      2
   608      4
   609      1
   610      2
   612      2
   613      2
   614      2
   615      1
   616      2
   617      2
   618      1
   619      2
   620      4
   621      2
   623      1
   626      4
   627      1
   628      4
   629      1
   631      3
   632      1
   633      1
   635      3
   636      1
   638      2
   639      2
   640      1
   641      1
   642      2
   643      3
   644      2
   645      1
   646      2
   647      2
   648      2
   650      1
   652      1
   653      1
   654      1
   655      2
   656      2
   657      2
   658      1
   661      2
   663      4
   664      1
   665      2
   666      2
   667      1
   669      3
   671      1
   672      1
   673      3
   674      3
   675      2
   676      1
   678      2
   679      1
   680      2
   681      1
   682      1
   683      3
   684      2
   685      4
   686      1
   687      1
   688      2
   689      2
   691      1
   692      1
   693      1
   696      4
   697      2
   700      1
   701      1
   704      1
   710      1
   711      2
   712      3
   713      4
   716      1
   717      1
   719      2
   721      1
   722      3
   723      1
   724      1
   727      2
   730      1
   732      1
   734      1
   736      1
   737      1
   738      1
   742      1
   744      1
   746      1
   747      1
   748      1
   751      1
   753      2
   755      2
   756      1
   757      1
   758      2
   760      1
   761      1
   766      1
   769      1
   770      1
   771      1
   772      1
   773      2
   774      1
   775      1
   777      2
   778      1
   780      1
   783      2
   784      2
   785      1
   786      1
   788      1
   789      1
   793      1
   794      1
   797      1
   801      1
   802      2
   806      2
   807      1
   811      1
   814      1
   815      1
   816      1
   817      1
   819      1
   820      1
   826      1
   827      1
   829      1
   833      1
   834      1
   835      1
   836      1
   839      2
   840      1
   843      1
   844      1
   846      1
   849      1
   852      1
   854      1
   861      1
   867      1
   870      1
   873      1
   881      1
   884      1
   886      1
   887      1
   890      1
   892      1
   896      1
   906      1
   909      1
   910      1
   915      1
   918      1
   928      1
   931      1
   935      1
   938      1
   942      1
   944      1
   952      3
   957      2
   959      1
   963      1
   966      1
   973      1
   975      1
   984      1
   986      1
   987      1
   995      1
  1005      1
  1009      1
  1011      1
  1012      1
  1014      1
  1023      1
  1025      1
  1027      1
  1033      1
  1047      1
  1052      1
  1056      1
  1059      1
  1064      1
  1073      1
  1075      1
  1092      1
  1102      1
  1113      1
  1120      1
  1127      1
  1148      1
  1155      1
  1167      1
  1182      1
  1190      1
  1205      1
  1233      1
  1237      1
  1240      1
  1244      1
  1272      1
  1277      2
  1322      1
  1346      1
  1359      1
  1380      1
  1606      1
  1633      1
  1728      1
  2058      1
  2084      1
  2186      1


==> data/Flickr-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  25364
     2   9459
     3   5813
     4   4249
     5   3371
     6   2813
     7   2364
     8   1954
     9   1712
    10   1538
    11   1326
    12   1222
    13   1146
    14   1040
    15    953
    16    975
    17    845
    18    760
    19    743
    20    694
    21    622
    22    620
    23    635
    24    607
    25    560
    26    520
    27    536
    28    487
    29    485
    30    489
    31    427
    32    420
    33    412
    34    386
    35    385
    36    369
    37    366
    38    343
    39    328
    40    353
    41    308
    42    313
    43    301
    44    283
    45    300
    46    295
    47    251
    48    259
    49    251
    50    248
    51    270
    52    241
    53    213
    54    234
    55    220
    56    221
    57    232
    58    183
    59    187
    60    209
    61    181
    62    228
    63    189
    64    211
    65    207
    66    204
    67    224
    68    188
    69    177
    70    185
    71    161
    72    173
    73    159
    74    181
    75    148
    76    163
    77    146
    78    141
    79    150
    80    153
    81    158
    82    131
    83    135
    84    129
    85    124
    86    129
    87    116
    88    115
    89    117
    90    122
    91    119
    92    103
    93    115
    94     96
    95    109
    96    106
    97    109
    98    100
    99     93
   100     96
   101    111
   102    105
   103     96
   104     90
   105    107
   106     99
   107     91
   108     87
   109     96
   110     82
   111     95
   112    102
   113    110
   114     93
   115     96
   116     93
   117     88
   118     89
   119     82
   120     81
   121     81
   122     80
   123     92
   124     76
   125     72
   126     66
   127     87
   128     85
   129     62
   130     68
   131     89
   132     70
   133     69
   134     77
   135     75
   136     62
   137     65
   138     57
   139     57
   140     70
   141     68
   142     50
   143     69
   144     69
   145     67
   146     59
   147     62
   148     51
   149     61
   150     55
   151     62
   152     54
   153     52
   154     63
   155     48
   156     59
   157     56
   158     47
   159     52
   160     51
   161     48
   162     51
   163     52
   164     51
   165     57
   166     49
   167     61
   168     54
   169     52
   170     47
   171     49
   172     47
   173     48
   174     54
   175     55
   176     47
   177     48
   178     50
   179     55
   180     49
   181     45
   182     38
   183     50
   184     44
   185     44
   186     44
   187     48
   188     47
   189     38
   190     39
   191     37
   192     47
   193     39
   194     44
   195     40
   196     37
   197     38
   198     43
   199     31
   200     33
   201     46
   202     34
   203     32
   204     36
   205     30
   206     32
   207     35
   208     39
   209     27
   210     38
   211     29
   212     40
   213     40
   214     39
   215     32
   216     41
   217     32
   218     38
   219     30
   220     41
   221     36
   222     34
   223     37
   224     29
   225     27
   226     37
   227     34
   228     23
   229     34
   230     31
   231     40
   232     23
   233     20
   234     24
   235     33
   236     29
   237     27
   238     28
   239     25
   240     23
   241     26
   242     29
   243     26
   244     30
   245     24
   246     28
   247     22
   248     25
   249     27
   250     36
   251     17
   252     16
   253     32
   254     35
   255     28
   256     27
   257     23
   258     26
   259     32
   260     21
   261     14
   262     21
   263     24
   264     29
   265     24
   266     17
   267     22
   268     27
   269     34
   270     17
   271     26
   272     20
   273     26
   274     19
   275     21
   276     15
   277     26
   278     23
   279     29
   280     31
   281     16
   282     26
   283     20
   284     15
   285     22
   286     18
   287     20
   288     32
   289     22
   290     23
   291     23
   292     16
   293     23
   294     23
   295     14
   296     19
   297     31
   298     24
   299     17
   300     19
   301     17
   302     32
   303     14
   304     18
   305     22
   306     18
   307     22
   308     18
   309     17
   310     18
   311     20
   312     22
   313     25
   314     19
   315     14
   316     25
   317     29
   318     13
   319     13
   320     25
   321     10
   322     17
   323     19
   324     14
   325     11
   326     21
   327     18
   328     22
   329     15
   330     21
   331     14
   332     22
   333     22
   334     14
   335     24
   336     12
   337     20
   338     18
   339     24
   340     21
   341     20
   342     14
   343     17
   344     10
   345     12
   346     19
   347     15
   348     22
   349      7
   350     14
   351     11
   352     20
   353     18
   354     17
   355     14
   356      6
   357     10
   358     13
   359     18
   360     12
   361     14
   362      8
   363     17
   364     20
   365      9
   366     15
   367     12
   368     17
   369     17
   370     12
   371     17
   372     17
   373     25
   374     15
   375     11
   376     12
   377      9
   378     15
   379     10
   380     12
   381     19
   382     16
   383     14
   384     13
   385     13
   386     12
   387     11
   388      7
   389      7
   390     14
   391     10
   392     17
   393     14
   394     11
   395     14
   396     13
   397      9
   398     13
   399     10
   400     12
   401      8
   402      9
   403     14
   404     12
   405      9
   406     10
   407     11
   408     16
   409     13
   410      8
   411     12
   412     10
   413     10
   414     10
   415     10
   416     10
   417      8
   418     11
   419     12
   420      9
   421     10
   422     15
   423     15
   424     13
   425     16
   426     13
   427      4
   428      7
   429     10
   430     15
   431      7
   432     10
   433      4
   434      7
   435     11
   436     12
   437     13
   438      8
   439      8
   440     13
   441      9
   442      4
   443     10
   444     13
   445     10
   446      8
   447      8
   448      8
   449      5
   450      7
   451      8
   452     10
   453      4
   454     10
   455     11
   456      8
   457     10
   458     11
   459      7
   460      6
   461      9
   462     11
   463     12
   464     11
   465      5
   466      8
   467     11
   468     18
   469     11
   470     10
   471     10
   472      8
   473      4
   474      5
   475     12
   476     10
   477     16
   478      7
   479      9
   480     10
   481      9
   482     10
   483     13
   484      7
   485      6
   486      6
   487      6
   488      8
   489     10
   490      7
   491      8
   492      6
   493     15
   494      5
   495      6
   496      9
   497      5
   498     10
   499      7
   500      3
   501      5
   502      5
   503      8
   504      9
   505     13
   506      7
   507      9
   508      3
   509      6
   510     11
   511      8
   512      5
   513      7
   514      4
   515     10
   516      3
   517      7
   518     10
   519      7
   520      5
   521      8
   522      6
   523     14
   524      5
   525      6
   526     10
   527      6
   528      7
   529      5
   530      4
   531      7
   532     11
   533      7
   534      7
   535      5
   536     10
   537      8
   538      6
   539      2
   540      6
   541      7
   542      4
   543      6
   544      7
   545      6
   546      6
   547      8
   548      4
   549      4
   550     12
   551      7
   552      7
   553      9
   554      5
   555      7
   556      5
   557      5
   558      7
   559      8
   560      5
   561      2
   562      5
   563      4
   564      9
   565      3
   566      8
   567      9
   568      6
   569      6
   570     11
   571      3
   572     10
   573      9
   574      6
   575      6
   576      9
   577      2
   578      4
   579      4
   580      5
   581      7
   582      6
   583      8
   584      8
   585      5
   586      6
   587      1
   588      2
   589      8
   590      4
   591      4
   592      6
   593      4
   594     11
   595     10
   596      4
   597      3
   598      6
   599      4
   600     11
   601      6
   602      4
   603      4
   604      2
   605      5
   606      5
   607      5
   608     10
   609      8
   610      7
   611      3
   612      7
   613      3
   614      9
   615      2
   616      6
   617      5
   618      2
   619      8
   620      4
   621      5
   622      8
   623      9
   624      2
   625      2
   626      6
   627      5
   628      4
   629      7
   630      3
   631      6
   632      9
   633      9
   634      8
   635      6
   636      5
   637      3
   638     10
   639      4
   640      6
   641      4
   642      6
   643      4
   644      4
   645      7
   646      2
   647      7
   648      8
   649      6
   650      6
   651      6
   652      6
   653      8
   654      5
   655      8
   656      5
   657      6
   658      8
   659      4
   660      6
   661      2
   662      3
   663      6
   664      4
   665      8
   666      6
   667      4
   668      8
   669      4
   670      3
   671      5
   672     12
   673      5
   674      4
   675      6
   676      3
   677      4
   678      6
   679      4
   681      3
   682      1
   683      4
   684      6
   685      2
   686      4
   687      2
   688      4
   689      6
   690      4
   691      8
   692      4
   693      5
   694      4
   695      1
   696      7
   697      5
   698      5
   699      2
   700      8
   701      6
   702      3
   703      3
   704      5
   705      5
   706      7
   707      6
   708      1
   709      4
   710      5
   711      4
   712      1
   713      6
   714      1
   715      1
   716      9
   717      2
   718      5
   719      5
   720      5
   721      3
   722      3
   723      4
   724      2
   725      6
   726      3
   727      7
   728      4
   729      7
   730      6
   731      8
   732      3
   733      3
   734      7
   736      2
   737      5
   738      3
   739      3
   740      3
   741      1
   742      2
   743      3
   744      5
   745      2
   746      2
   747      5
   748      3
   749      2
   750      3
   751      6
   752      2
   753      4
   754      2
   755      4
   756      5
   757      2
   758      3
   759      3
   760      3
   761      3
   762      4
   764      4
   765      3
   766      7
   767      2
   768      3
   769      1
   770      4
   771      5
   773      2
   774      4
   775      3
   776      1
   777      3
   778      2
   779      4
   780      1
   781      4
   782      1
   783      4
   784      2
   785      4
   786      4
   787      4
   788      5
   789      5
   790      2
   791      7
   792      3
   793      5
   794      1
   795      8
   796      4
   797      3
   798      4
   799      2
   800      3
   801      4
   802      1
   803      3
   804      6
   805      1
   806      4
   807      8
   808      2
   809      1
   810      2
   811      3
   812      2
   813      6
   814      5
   815      3
   816      2
   817      7
   818      5
   819      6
   820      3
   821      1
   822      1
   823      6
   824      4
   825      4
   826      3
   827      4
   828      2
   829      3
   830      1
   831      1
   832      4
   833      2
   834      3
   835      2
   836      5
   837      6
   838      6
   839      2
   840      7
   841      2
   842      5
   843      2
   844      1
   845      2
   846      4
   847      5
   848      7
   849      4
   850      1
   851      1
   852      5
   853      1
   854      1
   855      3
   856      2
   857      1
   858      1
   859      6
   860      4
   861      2
   863      3
   864      1
   865      3
   866      4
   867      4
   868      2
   869      1
   870      2
   871      3
   872      1
   873      4
   874      3
   875      1
   876      1
   877      3
   878      2
   879      3
   880      3
   881      2
   882      1
   883      2
   884      2
   885      5
   886      2
   887      3
   888      4
   890      2
   891      3
   892      3
   893      3
   894      3
   895      2
   896      6
   897      2
   898      1
   899      2
   900      2
   901      1
   902      1
   903      1
   904      3
   905      3
   906      5
   907      1
   908      3
   909      2
   910      2
   911      4
   912      2
   913      3
   914      2
   915      3
   916      2
   917      3
   918      2
   919      1
   920      3
   921      4
   922      1
   923      2
   924      1
   926      3
   927      2
   928      4
   929      5
   930      2
   931      3
   932      2
   933      2
   934      3
   935      2
   936      1
   937      2
   938      1
   939      1
   940      2
   941      2
   942      4
   943      1
   944      3
   946      4
   947      1
   948      1
   949      3
   950      2
   951      2
   952      1
   953      1
   954      3
   955      3
   956      4
   957      2
   958      3
   959      4
   960      3
   961      4
   962      2
   963      4
   964      3
   965      5
   966      4
   967      1
   968      1
   969      2
   970      1
   971      2
   972      6
   973      2
   974      1
   975      2
   976      3
   977      2
   978      1
   980      4
   981      1
   982      2
   983      2
   984      3
   985      3
   986      3
   987      2
   988      1
   989      1
   990      1
   991      2
   992      2
   993      2
   996      2
   997      3
   998      2
  1000      3
  1001      1
  1002      1
  1004      3
  1005      6
  1006      2
  1009      2
  1010      1
  1011      1
  1012      2
  1013      1
  1014      2
  1015      4
  1016      1
  1017      1
  1019      2
  1020      2
  1021      2
  1022      3
  1023      1
  1024      1
  1025      2
  1027      2
  1029      3
  1030      2
  1031      2
  1032      2
  1034      2
  1035      3
  1036      3
  1038      3
  1039      1
  1040      1
  1041      4
  1042      2
  1043      3
  1044      1
  1045      3
  1047      2
  1048      2
  1050      3
  1051      3
  1052      2
  1053      1
  1055      1
  1057      4
  1058      1
  1059      3
  1062      1
  1063      3
  1064      1
  1065      3
  1066      2
  1068      2
  1069      1
  1071      4
  1072      1
  1073      1
  1074      2
  1075      2
  1076      1
  1077      3
  1078      1
  1080      4
  1081      1
  1082      1
  1084      2
  1085      2
  1086      3
  1087      2
  1088      3
  1089      3
  1090      1
  1091      1
  1092      2
  1094      2
  1095      1
  1097      2
  1098      2
  1100      2
  1101      1
  1102      4
  1103      3
  1104      1
  1106      2
  1107      1
  1108      3
  1109      2
  1110      3
  1111      4
  1112      2
  1113      2
  1114      1
  1116      3
  1117      2
  1119      3
  1120      1
  1121      1
  1122      2
  1123      1
  1124      1
  1125      2
  1126      1
  1127      2
  1129      1
  1130      3
  1131      2
  1132      3
  1133      3
  1135      1
  1141      3
  1145      1
  1146      2
  1147      2
  1150      1
  1152      2
  1153      1
  1154      1
  1155      1
  1157      1
  1158      1
  1159      1
  1160      1
  1162      1
  1163      2
  1165      1
  1166      1
  1167      1
  1168      2
  1170      5
  1171      1
  1173      1
  1174      1
  1176      1
  1177      2
  1178      1
  1179      2
  1180      2
  1182      1
  1183      3
  1184      4
  1185      2
  1187      3
  1188      1
  1189      1
  1190      2
  1192      1
  1193      2
  1194      1
  1195      1
  1196      1
  1199      3
  1200      1
  1201      1
  1202      1
  1203      1
  1204      1
  1206      2
  1207      2
  1208      1
  1209      2
  1210      1
  1211      1
  1212      4
  1213      2
  1215      1
  1216      1
  1217      1
  1218      1
  1220      1
  1222      1
  1223      4
  1224      1
  1225      3
  1226      5
  1227      1
  1228      2
  1229      4
  1230      3
  1231      1
  1233      1
  1234      1
  1235      2
  1237      1
  1238      2
  1239      1
  1240      1
  1241      1
  1242      1
  1243      3
  1244      4
  1247      3
  1248      1
  1249      2
  1250      1
  1251      2
  1253      2
  1255      1
  1256      5
  1257      2
  1258      1
  1260      2
  1261      1
  1262      1
  1263      2
  1265      3
  1267      1
  1268      1
  1269      2
  1270      2
  1271      2
  1272      2
  1273      3
  1274      3
  1275      2
  1276      1
  1277      1
  1278      1
  1279      2
  1281      3
  1282      3
  1283      1
  1284      2
  1286      1
  1288      1
  1289      3
  1290      3
  1291      3
  1293      1
  1300      1
  1301      2
  1303      2
  1305      1
  1306      2
  1308      1
  1309      1
  1312      3
  1313      2
  1317      1
  1318      1
  1320      1
  1321      1
  1322      1
  1323      1
  1324      2
  1328      2
  1329      3
  1330      1
  1331      3
  1334      1
  1336      1
  1337      2
  1339      1
  1340      1
  1342      2
  1343      2
  1346      1
  1348      4
  1349      1
  1353      2
  1354      1
  1356      1
  1357      2
  1358      1
  1359      1
  1361      2
  1363      1
  1365      1
  1368      1
  1371      3
  1373      1
  1374      1
  1377      1
  1380      2
  1381      2
  1382      1
  1383      3
  1385      1
  1386      1
  1387      1
  1388      3
  1391      1
  1392      2
  1393      2
  1395      3
  1397      4
  1401      1
  1403      1
  1404      2
  1407      1
  1410      1
  1412      1
  1413      1
  1415      2
  1416      1
  1423      2
  1424      1
  1425      1
  1426      2
  1427      1
  1429      1
  1430      4
  1432      1
  1434      2
  1435      4
  1436      1
  1439      1
  1442      2
  1443      2
  1444      1
  1445      2
  1446      1
  1447      2
  1448      1
  1450      1
  1451      1
  1453      1
  1455      2
  1456      1
  1458      2
  1460      2
  1464      1
  1465      1
  1466      2
  1467      1
  1468      2
  1469      3
  1471      1
  1472      1
  1473      1
  1475      3
  1477      1
  1479      1
  1483      1
  1484      1
  1486      1
  1487      1
  1488      2
  1489      1
  1490      1
  1491      1
  1492      1
  1494      1
  1495      1
  1496      3
  1500      2
  1502      1
  1504      2
  1505      2
  1506      2
  1507      3
  1508      1
  1510      1
  1512      1
  1513      1
  1515      1
  1516      1
  1520      1
  1521      1
  1522      1
  1523      1
  1524      1
  1525      1
  1527      1
  1529      3
  1531      3
  1533      1
  1536      1
  1537      1
  1543      2
  1546      1
  1548      1
  1550      1
  1555      1
  1560      1
  1562      1
  1563      2
  1566      1
  1569      1
  1571      1
  1572      1
  1573      1
  1574      2
  1575      1
  1576      1
  1577      1
  1581      1
  1582      1
  1583      2
  1586      1
  1588      2
  1594      2
  1599      1
  1600      1
  1605      1
  1606      1
  1609      1
  1611      1
  1616      2
  1617      1
  1618      3
  1619      2
  1620      1
  1622      2
  1623      1
  1624      1
  1625      3
  1628      1
  1630      1
  1631      1
  1632      2
  1633      1
  1634      2
  1636      3
  1637      2
  1638      1
  1639      2
  1640      2
  1641      2
  1645      1
  1646      1
  1647      1
  1648      2
  1651      1
  1653      1
  1655      1
  1660      3
  1662      1
  1664      1
  1666      2
  1669      2
  1670      1
  1671      1
  1673      2
  1676      2
  1677      1
  1682      1
  1683      1
  1684      1
  1685      1
  1686      1
  1688      2
  1689      2
  1691      2
  1694      1
  1695      1
  1698      1
  1699      1
  1701      1
  1702      1
  1706      1
  1707      1
  1710      1
  1711      1
  1712      1
  1713      1
  1715      1
  1717      1
  1718      1
  1719      1
  1722      1
  1726      1
  1727      1
  1729      2
  1731      2
  1742      1
  1745      1
  1746      2
  1748      1
  1751      1
  1756      1
  1764      1
  1765      1
  1767      1
  1769      1
  1770      1
  1772      1
  1775      1
  1776      1
  1778      1
  1779      1
  1780      1
  1782      1
  1785      1
  1789      1
  1790      1
  1795      3
  1797      1
  1801      2
  1802      1
  1804      1
  1806      1
  1812      1
  1813      1
  1815      1
  1816      1
  1820      4
  1822      1
  1823      1
  1828      1
  1830      1
  1835      1
  1838      1
  1841      1
  1845      3
  1846      1
  1849      1
  1851      2
  1856      1
  1857      1
  1861      2
  1862      1
  1863      1
  1868      1
  1872      1
  1874      1
  1876      1
  1883      1
  1888      1
  1890      1
  1895      1
  1899      2
  1902      2
  1914      2
  1916      2
  1922      1
  1924      1
  1928      2
  1929      2
  1932      1
  1935      2
  1937      1
  1940      1
  1941      1
  1942      1
  1943      1
  1944      1
  1945      2
  1946      1
  1955      1
  1956      1
  1960      1
  1962      1
  1967      2
  1973      2
  1977      1
  1978      1
  1979      1
  1987      1
  1989      3
  1996      1
  1999      1
  2000      1
  2001      1
  2006      1
  2008      1
  2010      1
  2017      1
  2019      1
  2023      1
  2027      1
  2028      1
  2030      1
  2045      1
  2047      1
  2048      1
  2051      1
  2053      1
  2054      2
  2060      1
  2061      1
  2062      1
  2064      1
  2065      1
  2070      1
  2072      2
  2076      3
  2080      1
  2081      1
  2085      1
  2102      1
  2103      2
  2106      1
  2107      1
  2108      1
  2109      1
  2111      1
  2112      1
  2114      1
  2119      1
  2123      1
  2126      1
  2134      1
  2135      1
  2138      1
  2139      1
  2141      1
  2148      1
  2151      1
  2152      1
  2153      3
  2155      1
  2156      1
  2158      1
  2160      1
  2161      1
  2162      2
  2174      3
  2183      1
  2188      1
  2189      2
  2191      1
  2204      1
  2206      2
  2209      1
  2210      1
  2216      1
  2218      1
  2222      1
  2226      1
  2230      1
  2231      1
  2232      1
  2236      1
  2241      1
  2243      1
  2249      1
  2251      1
  2252      2
  2254      1
  2255      1
  2259      1
  2261      1
  2263      1
  2264      1
  2269      2
  2272      1
  2283      1
  2284      1
  2286      3
  2292      1
  2296      1
  2301      1
  2304      1
  2312      1
  2321      1
  2339      1
  2342      1
  2344      1
  2348      1
  2365      1
  2366      1
  2370      1
  2378      2
  2396      1
  2399      2
  2403      1
  2408      1
  2411      1
  2415      1
  2422      1
  2427      1
  2428      1
  2431      1
  2434      1
  2441      1
  2443      1
  2447      1
  2448      1
  2454      2
  2463      1
  2466      1
  2467      1
  2470      1
  2475      1
  2481      1
  2486      1
  2495      1
  2507      1
  2520      1
  2532      1
  2534      1
  2537      1
  2542      1
  2546      1
  2550      1
  2553      1
  2568      1
  2569      2
  2579      1
  2591      1
  2593      1
  2594      1
  2595      3
  2607      2
  2618      1
  2624      2
  2627      1
  2629      2
  2630      1
  2636      2
  2657      1
  2666      1
  2672      1
  2673      1
  2680      1
  2681      1
  2687      1
  2695      2
  2709      1
  2710      1
  2713      1
  2741      1
  2753      1
  2757      1
  2768      1
  2781      1
  2783      1
  2784      1
  2792      1
  2803      1
  2808      1
  2813      1
  2814      1
  2821      1
  2842      1
  2847      2
  2860      1
  2867      1
  2869      2
  2870      1
  2881      1
  2883      1
  2894      1
  2897      1
  2914      1
  2918      1
  2927      1
  2928      1
  2930      1
  2937      1
  2947      1
  2951      1
  2955      2
  2959      1
  2961      1
  2962      2
  2964      1
  2973      1
  2992      1
  2993      1
  2995      1
  2997      1
  2998      1
  3024      1
  3026      1
  3027      1
  3031      1
  3036      1
  3037      1
  3039      1
  3045      1
  3048      1
  3066      1
  3073      1
  3075      1
  3076      2
  3077      1
  3085      1
  3097      1
  3102      1
  3117      1
  3128      1
  3139      1
  3143      1
  3144      1
  3150      1
  3160      1
  3165      1
  3170      1
  3184      1
  3187      1
  3189      1
  3218      1
  3223      1
  3225      1
  3233      1
  3237      1
  3239      1
  3247      1
  3250      1
  3254      1
  3259      1
  3275      1
  3289      1
  3290      1
  3304      1
  3315      1
  3319      1
  3320      1
  3329      1
  3331      1
  3340      1
  3344      1
  3347      1
  3351      1
  3358      1
  3359      2
  3376      1
  3395      1
  3399      1
  3419      1
  3436      1
  3438      1
  3440      1
  3452      1
  3457      1
  3465      1
  3482      1
  3488      2
  3526      1
  3528      1
  3557      1
  3561      1
  3572      1
  3576      1
  3582      1
  3605      1
  3608      1
  3609      1
  3632      1
  3676      1
  3699      1
  3708      1
  3709      1
  3729      1
  3731      2
  3752      1
  3766      1
  3785      1
  3800      1
  3814      1
  3836      1
  3866      1
  3867      1
  3883      1
  3896      1
  3928      1
  3937      1
  3939      1
  3963      1
  3983      1
  3990      1
  4019      1
  4032      1
  4046      1
  4056      1
  4064      1
  4089      1
  4093      1
  4105      1
  4115      1
  4123      1
  4135      1
  4138      1
  4188      1
  4194      1
  4199      1
  4202      1
  4208      1
  4219      1
  4232      1
  4247      1
  4251      1
  4252      1
  4258      1
  4295      1
  4320      1
  4329      1
  4337      1
  4338      1
  4348      1
  4409      1
  4478      1
  4524      1
  4530      1
  4533      1
  4561      1
  4572      1
  4585      1
  4595      1
  4613      1
  4670      1
  4682      1
  4693      1
  4699      1
  4700      1
  4708      1
  4716      1
  4723      1
  4784      1
  4822      1
  4824      1
  4853      1
  4857      1
  4869      1
  4893      1
  4919      1
  4930      1
  4954      1
  4967      1
  5016      1
  5045      1
  5077      1
  5110      1
  5149      1
  5156      1
  5199      1
  5275      1
  5356      1
  5363      1
  5391      1
  5405      1
  5415      1
  5432      1
  5473      1
  5475      1
  5494      1
  5532      1
  5546      1
  5590      1
  5601      1
  5606      1
  5609      1
  5617      1
  5653      1
  5669      1
  5698      1
  5752      1
  5791      1
  5799      1
  5819      1
  5875      1
  5932      1
  6023      1
  6047      1
  6057      1
  6112      1
  6130      1
  6261      1
  6573      1
  6597      1
  6669      1
  6688      1
  6689      1
  6692      1
  6775      1
  6880      1
  6942      1
  6951      1
  7196      1
  7220      1
  7223      1
  7472      1
  7495      1
  7505      1
  7605      1
  7669      1
  7671      1
  7679      1
  7698      1
  7723      1
  7825      1
  7826      1
  7884      1
  7997      1
  8065      1
  8077      1
  8502      1
  8651      1
  8700      1
  8975      1
  9047      1
  9311      1
  9478      1
  9828      1
  9886      1
 10233      1
 10441      1
 10520      1
 10606      1
 10651      1
 10655      1
 11646      1
 11837      1
 13104      1
 13356      1
 13456      1
 13791      1
 14273      1
 14533      1
 14820      1
 15412      1
 16146      1
 17473      1
 21427      1
 21567      1
 22097      1
 27543      1
 30310      1
 34989      1


==> data/Flickr-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 133876
     2  35857
     4 1.330825e+04
     8 5.176375e+03
    16 2.069063e+03
    32 8.225938e+02
    64 3.133906e+02
   128 9.243750e+01
   256 1.493750e+01
   512 1.105469e+00
  1024 3.417969e-02
  2048 1.464844e-03


==> data/Flickr-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  25364
     2   7636
     4 3.199250e+03
     8 1.361375e+03
    16 6.253125e+02
    32 2.805938e+02
    64 1.209375e+02
   128 4.388281e+01
   256 1.416406e+01
   512 3.906250e+00
  1024 8.388672e-01
  2048 1.611328e-01
  4096 2.880859e-02
  8192 3.173828e-03
 16384 3.662109e-04
 32768 3.051758e-05


==> data/Flickr-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 133876
     2  71714
     4  53233
     8  41411
    16  33105
    32  26323
    64  20057
   128  11832
   256   3824
   512    566
  1024     35
  2048      3


==> data/Flickr-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  25364
     2  15272
     4  12797
     8  10891
    16  10005
    32   8979
    64   7740
   128   5617
   256   3626
   512   2000
  1024    859
  2048    330
  4096    118
  8192     26
 16384      6
 32768      1


==> data/Flickr-Orig-info.dat <==
#
#
#
#
#
Size: 1728701 x 103648
Edges: 8545307
Caterpillars: 2570878942009
Butterflies: 35258013095
Metamorphossis: 5.485752e-02


==> data/Flickr-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.429837e-01
     4 1.165220e-01
     8 1.001864e-01
    16 9.313783e-02
    32 8.799001e-02
    64 8.127397e-02
   128 7.793159e-02
   256 6.524500e-02
   512 5.094760e-02
  1024 3.825114e-02
  2048 2.889049e-02


==> data/Flickr-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 1.028210e-01
     4 9.765580e-02
     8 8.583442e-02
    16 8.039831e-02
    32 8.316768e-02
    64 8.681100e-02
   128 8.295857e-02
   256 9.031787e-02
   512 9.123069e-02
  1024 8.448872e-02
  2048 7.044961e-02
  4096 6.217641e-02
  8192 5.682716e-02
 16384 4.540729e-02
 32768 4.311365e-02


==> data/Flickr-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.429837e-01
     4 1.165220e-01
     8 1.001864e-01
    16 9.313783e-02
    32 8.799001e-02
    64 8.127397e-02
   128 7.793159e-02
   256 6.499013e-02
   512 2.756345e-02
  1024 1.270057e-03
  2048 4.232005e-05


==> data/Flickr-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.028210e-01
     4 9.765581e-02
     8 8.583442e-02
    16 8.039830e-02
    32 8.316768e-02
    64 8.681099e-02
   128 8.295857e-02
   256 9.031787e-02
   512 8.837973e-02
  1024 4.496714e-02
  2048 1.014777e-02
  4096 1.791215e-03
  8192 1.803597e-04
 16384 1.662865e-05
 32768 1.315724e-06


==> data/Flickr-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.522956e-01
     3 1.336718e-01
     4 1.261001e-01
     5 1.178966e-01
     6 1.122723e-01
     7 1.098191e-01
     8 1.054651e-01
     9 1.050675e-01
    10 1.028904e-01
    11 1.012051e-01
    12 9.842813e-02
    13 9.813891e-02
    14 9.660989e-02
    15 9.368603e-02
    16 9.547766e-02
    17 9.351586e-02
    18 9.518676e-02
    19 9.411881e-02
    20 9.509180e-02
    21 9.360177e-02
    22 9.370553e-02
    23 9.306397e-02
    24 9.353981e-02
    25 9.178544e-02
    26 9.139878e-02
    27 9.404621e-02
    28 9.421452e-02
    29 8.870833e-02
    30 9.150566e-02
    31 9.124435e-02
    32 8.937872e-02
    33 8.878081e-02
    34 8.822976e-02
    35 8.922708e-02
    36 8.993690e-02
    37 8.600420e-02
    38 8.786603e-02
    39 8.729985e-02
    40 8.823980e-02
    41 9.007478e-02
    42 8.775458e-02
    43 9.031022e-02
    44 8.594694e-02
    45 8.668715e-02
    46 8.908252e-02
    47 8.899334e-02
    48 9.079582e-02
    49 8.643884e-02
    50 8.779446e-02
    51 8.911422e-02
    52 8.857252e-02
    53 8.810583e-02
    54 9.006173e-02
    55 9.455872e-02
    56 8.740698e-02
    57 8.760762e-02
    58 8.692238e-02
    59 8.635104e-02
    60 8.826609e-02
    61 8.567104e-02
    62 8.254827e-02
    63 8.165211e-02
    64 8.478371e-02
    65 8.548353e-02
    66 8.476162e-02
    67 8.037666e-02
    68 8.448566e-02
    69 8.960573e-02
    70 8.282683e-02
    71 8.779953e-02
    72 8.493698e-02
    73 8.470257e-02
    74 8.202916e-02
    75 8.307294e-02
    76 8.278044e-02
    77 8.442750e-02
    78 8.044557e-02
    79 8.430943e-02
    80 8.206466e-02
    81 8.436239e-02
    82 8.365029e-02
    83 8.374217e-02
    84 8.113550e-02
    85 8.123288e-02
    86 8.216696e-02
    87 8.719035e-02
    88 7.843841e-02
    89 7.970012e-02
    90 8.262281e-02
    91 8.335181e-02
    92 7.869330e-02
    93 8.200764e-02
    94 8.329767e-02
    95 8.396074e-02
    96 8.030693e-02
    97 8.234408e-02
    98 7.978783e-02
    99 7.936250e-02
   100 8.350121e-02
   101 8.390049e-02
   102 7.957004e-02
   103 8.362787e-02
   104 8.164386e-02
   105 8.254566e-02
   106 7.995455e-02
   107 7.763161e-02
   108 7.681449e-02
   109 8.286334e-02
   110 7.407055e-02
   111 7.885642e-02
   112 8.077080e-02
   113 7.704354e-02
   114 8.002216e-02
   115 7.801924e-02
   116 7.324666e-02
   117 8.128338e-02
   118 7.695256e-02
   119 7.893529e-02
   120 8.825548e-02
   121 7.573761e-02
   122 7.603255e-02
   123 7.432774e-02
   124 7.437581e-02
   125 7.847958e-02
   126 8.189003e-02
   127 7.493492e-02
   128 7.528641e-02
   129 8.102891e-02
   130 7.847482e-02
   131 7.414609e-02
   132 7.894735e-02
   133 7.752514e-02
   134 7.389085e-02
   135 7.290308e-02
   136 7.682955e-02
   137 8.125246e-02
   138 8.419662e-02
   139 7.473295e-02
   140 7.960261e-02
   141 7.465209e-02
   142 8.225703e-02
   143 7.856130e-02
   144 7.694617e-02
   145 7.847186e-02
   146 8.563395e-02
   147 7.359378e-02
   148 7.883977e-02
   149 7.242082e-02
   150 1.325321e-01
   151 2.482272e-01
   152 1.137189e-01
   153 1.098330e-01
   154 1.109461e-01
   155 6.912161e-02
   156 9.158639e-02
   157 7.595887e-02
   158 7.309409e-02
   159 7.249501e-02
   160 7.401186e-02
   161 7.383870e-02
   162 7.081217e-02
   163 7.379398e-02
   164 6.780819e-02
   165 7.141219e-02
   166 7.373986e-02
   167 8.036568e-02
   168 7.324789e-02
   169 7.980262e-02
   170 7.360451e-02
   171 8.467084e-02
   172 7.319025e-02
   173 7.708803e-02
   174 7.819426e-02
   175 7.819791e-02
   176 7.221308e-02
   177 7.452604e-02
   178 7.082198e-02
   179 8.164340e-02
   180 8.429860e-02
   181 7.504916e-02
   182 7.679478e-02
   183 8.383056e-02
   184 6.699168e-02
   185 6.796371e-02
   186 7.669796e-02
   187 6.619732e-02
   188 8.055576e-02
   189 8.000898e-02
   190 7.051692e-02
   191 7.507710e-02
   192 7.173977e-02
   193 6.916790e-02
   194 9.144934e-02
   195 7.232303e-02
   196 8.017120e-02
   197 6.940006e-02
   198 7.766804e-02
   199 6.989893e-02
   200 7.849894e-02
   201 6.489691e-02
   202 8.065184e-02
   203 7.178402e-02
   204 6.892885e-02
   205 7.528698e-02
   206 6.890663e-02
   207 7.302064e-02
   208 6.867236e-02
   209 7.158967e-02
   210 7.549917e-02
   211 7.525680e-02
   212 7.335477e-02
   213 6.801126e-02
   214 7.827543e-02
   215 7.794245e-02
   216 6.472344e-02
   217 6.822105e-02
   218 6.613900e-02
   219 6.386913e-02
   220 8.040619e-02
   221 8.465724e-02
   222 7.878390e-02
   223 7.992989e-02
   224 8.153541e-02
   225 6.861429e-02
   226 7.493082e-02
   227 7.639691e-02
   228 7.857019e-02
   229 8.383845e-02
   230 7.284385e-02
   231 8.132806e-02
   232 6.954704e-02
   233 6.887344e-02
   234 8.186051e-02
   235 6.469331e-02
   236 7.063048e-02
   237 6.876934e-02
   238 7.547602e-02
   239 7.561874e-02
   240 7.730235e-02
   241 7.171521e-02
   242 7.803036e-02
   243 8.235932e-02
   244 7.373468e-02
   245 6.321509e-02
   246 7.154368e-02
   247 7.125228e-02
   248 7.129447e-02
   249 7.275014e-02
   250 7.256903e-02
   251 6.346857e-02
   252 8.578552e-02
   253 8.197718e-02
   254 8.257500e-02
   255 8.834558e-02
   256 7.561377e-02
   257 6.656104e-02
   258 7.343919e-02
   259 7.906507e-02
   260 7.227065e-02
   261 7.616094e-02
   262 7.491774e-02
   263 7.138017e-02
   264 7.320050e-02
   265 7.547605e-02
   266 7.899797e-02
   267 7.663698e-02
   268 8.169294e-02
   269 7.725503e-02
   270 6.503041e-02
   271 6.782928e-02
   272 7.638105e-02
   273 6.919450e-02
   274 6.265023e-02
   275 8.502096e-02
   276 6.397355e-02
   277 6.535315e-02
   278 6.444053e-02
   279 8.508905e-02
   280 5.926674e-02
   281 7.653222e-02
   282 9.105976e-02
   283 7.367489e-02
   284 5.074132e-02
   285 6.928151e-02
   286 6.486392e-02
   287 6.443377e-02
   288 7.133800e-02
   289 7.290522e-02
   290 9.342954e-02
   291 6.605668e-02
   292 6.669197e-02
   293 5.596297e-02
   294 8.742481e-02
   295 6.460004e-02
   296 9.146554e-02
   297 8.345245e-02
   298 5.807147e-02
   299 6.368117e-02
   300 5.823590e-02
   301 6.934937e-02
   302 7.485011e-02
   303 5.354920e-02
   304 7.510565e-02
   305 6.152292e-02
   306 7.971841e-02
   307 6.839344e-02
   308 7.399419e-02
   309 7.233334e-02
   310 6.245587e-02
   311 5.945853e-02
   312 5.605075e-02
   313 5.454932e-02
   314 7.857329e-02
   315 7.273135e-02
   316 7.744243e-02
   317 5.511078e-02
   318 7.398021e-02
   319 7.915429e-02
   320 7.082682e-02
   321 8.165209e-02
   322 6.034964e-02
   323 6.305350e-02
   324 5.758869e-02
   325 7.137683e-02
   326 5.646244e-02
   327 6.504468e-02
   328 5.893513e-02
   329 6.865969e-02
   330 6.791896e-02
   331 7.427003e-02
   332 6.589922e-02
   333 6.364796e-02
   334 5.703026e-02
   335 8.133059e-02
   336 6.207503e-02
   337 8.445747e-02
   338 8.153921e-02
   339 6.007483e-02
   340 6.595423e-02
   341 4.834699e-02
   342 7.331572e-02
   343 8.398785e-02
   344 7.818123e-02
   345 7.242144e-02
   346 5.727400e-02
   347 7.825165e-02
   348 7.518028e-02
   349 7.916473e-02
   350 5.516514e-02
   351 8.442775e-02
   352 6.883776e-02
   353 6.528231e-02
   354 4.989748e-02
   355 7.609331e-02
   356 6.016327e-02
   357 6.859113e-02
   358 8.605976e-02
   359 5.986674e-02
   360 7.369137e-02
   361 6.715930e-02
   362 6.384400e-02
   363 6.843632e-02
   364 6.144643e-02
   365 6.550144e-02
   366 6.411758e-02
   367 6.909544e-02
   368 7.638474e-02
   369 8.521300e-02
   370 6.220925e-02
   371 6.033188e-02
   372 6.832905e-02
   373 5.593327e-02
   374 5.948742e-02
   375 5.927296e-02
   376 5.956178e-02
   377 6.084912e-02
   378 8.423011e-02
   379 7.443631e-02
   380 6.769467e-02
   381 4.651549e-02
   382 5.602009e-02
   383 6.868428e-02
   384 5.795121e-02
   385 4.027311e-02
   386 8.980919e-02
   387 6.606980e-02
   388 6.298745e-02
   389 6.877931e-02
   390 8.498816e-02
   391 9.829255e-02
   392 8.251311e-02
   393 7.790215e-02
   394 5.739642e-02
   395 7.716484e-02
   396 4.934486e-02
   397 7.785426e-02
   398 6.481978e-02
   399 6.176002e-02
   400 5.133187e-02
   401 5.204920e-02
   402 5.836082e-02
   403 6.541052e-02
   404 5.181238e-02
   405 7.808776e-02
   406 5.568137e-02
   407 5.080559e-02
   408 7.375390e-02
   409 8.141048e-02
   410 4.965352e-02
   411 6.091687e-02
   412 5.289549e-02
   413 6.889189e-02
   414 5.835577e-02
   415 9.567630e-02
   416 5.509004e-02
   417 7.893573e-02
   418 6.304594e-02
   419 6.118078e-02
   420 5.184192e-02
   421 6.058890e-02
   422 5.199260e-02
   423 4.943540e-02
   424 1.175395e-01
   425 4.901361e-02
   426 5.681678e-02
   427 4.918419e-02
   428 7.268945e-02
   429 8.881510e-02
   430 6.770469e-02
   431 5.650474e-02
   432 4.499226e-02
   433 7.817079e-02
   434 6.697998e-02
   435 6.526358e-02
   436 8.067260e-02
   437 5.457599e-02
   438 4.413004e-02
   439 6.175166e-02
   440 5.384288e-02
   441 4.881778e-02
   442 5.338628e-02
   443 4.545904e-02
   444 4.592559e-02
   445 8.803611e-02
   446 4.767528e-02
   447 6.732925e-02
   448 5.440509e-02
   449 5.108287e-02
   450 7.299511e-02
   451 9.143860e-02
   452 6.633795e-02
   453 6.506716e-02
   454 5.445943e-02
   455 5.067575e-02
   456 5.178274e-02
   457 4.725512e-02
   458 4.829279e-02
   459 5.145608e-02
   460 8.253647e-02
   461 7.558220e-02
   462 7.799405e-02
   463 5.643230e-02
   464 4.907037e-02
   465 4.955102e-02
   466 4.835948e-02
   467 5.871128e-02
   468 7.611573e-02
   469 5.476330e-02
   471 4.268920e-02
   472 7.346767e-02
   473 5.025439e-02
   474 6.227471e-02
   475 5.261103e-02
   476 4.752310e-02
   477 6.290626e-02
   478 7.593088e-02
   479 5.224962e-02
   480 5.545781e-02
   481 5.023487e-02
   482 4.522119e-02
   483 4.582389e-02
   484 4.676005e-02
   485 7.825248e-02
   486 4.872300e-02
   487 4.924782e-02
   488 6.623016e-02
   489 4.613448e-02
   490 4.720598e-02
   491 6.768988e-02
   492 5.013471e-02
   493 7.004151e-02
   494 5.877189e-02
   495 5.280573e-02
   496 4.723186e-02
   497 6.813547e-02
   498 4.594310e-02
   499 6.453233e-02
   500 4.927690e-02
   501 6.027511e-02
   502 6.243661e-02
   503 6.888726e-02
   504 8.508362e-02
   505 4.459281e-02
   506 5.771051e-02
   507 4.868635e-02
   508 8.139315e-02
   509 5.412252e-02
   510 5.976528e-02
   511 4.978021e-02
   512 7.528701e-02
   513 6.826345e-02
   514 6.914667e-02
   515 5.831169e-02
   516 5.519763e-02
   517 4.680161e-02
   518 3.263127e-02
   519 9.506569e-02
   520 8.913098e-02
   521 4.836200e-02
   522 7.728625e-02
   523 1.935275e-01
   524 4.190563e-02
   525 4.283664e-02
   526 4.923772e-02
   527 4.597607e-02
   529 4.539835e-02
   530 1.201502e-01
   531 6.310654e-02
   532 5.762966e-02
   533 4.059801e-02
   534 4.484288e-02
   535 5.167232e-02
   536 5.191671e-02
   537 4.555651e-02
   538 4.151751e-02
   539 4.287985e-02
   540 4.394888e-02
   541 4.526075e-02
   543 4.902403e-02
   544 8.980015e-02
   545 9.791995e-02
   546 8.117530e-02
   547 5.521984e-02
   548 4.898991e-02
   549 5.480056e-02
   551 9.899066e-02
   552 5.394132e-02
   553 3.946415e-02
   555 4.566478e-02
   557 5.215157e-02
   558 3.801949e-02
   559 4.278921e-02
   560 4.767480e-02
   561 3.297122e-02
   562 3.760135e-02
   564 6.357253e-02
   565 3.136858e-02
   567 4.842041e-02
   568 3.248603e-02
   569 5.284587e-02
   570 4.423340e-02
   571 3.739220e-02
   572 5.778596e-02
   573 2.350084e-02
   574 4.911824e-02
   575 5.082585e-02
   576 4.802143e-02
   577 5.451538e-02
   579 6.016466e-02
   580 4.205661e-02
   581 3.716604e-02
   582 4.497670e-02
   583 1.020379e-01
   584 3.837028e-02
   585 5.290333e-02
   586 5.222835e-02
   587 3.677969e-02
   588 4.638878e-02
   589 6.370936e-02
   590 4.210357e-02
   591 5.541612e-02
   592 5.754969e-02
   593 1.100442e-01
   595 5.353038e-02
   596 4.268347e-02
   597 5.445554e-02
   598 5.978141e-02
   599 4.236493e-02
   600 1.752617e-01
   601 4.900382e-02
   602 5.322544e-02
   604 5.249715e-02
   605 6.185745e-02
   606 5.767421e-02
   607 5.682471e-02
   608 7.135608e-02
   609 6.595253e-02
   610 5.829051e-02
   612 3.587259e-02
   613 5.092640e-02
   614 7.519918e-02
   615 4.405341e-02
   616 4.861172e-02
   617 4.522742e-02
   618 4.471810e-02
   619 3.428899e-02
   620 5.888893e-02
   621 5.448821e-02
   623 3.196567e-02
   626 4.805488e-02
   627 3.285158e-02
   628 5.426272e-02
   629 2.674470e-02
   631 7.712382e-02
   632 5.832932e-02
   633 5.335946e-02
   635 4.320125e-02
   636 4.518071e-02
   638 3.601484e-02
   639 5.408370e-02
   640 4.865382e-02
   641 8.394171e-02
   642 5.408706e-02
   643 5.274843e-02
   644 4.595626e-02
   645 5.678901e-02
   646 5.547526e-02
   647 4.984509e-02
   648 3.891755e-02
   650 3.653385e-02
   652 5.629340e-02
   653 5.485566e-02
   654 4.307241e-02
   655 4.586737e-02
   656 1.007046e-01
   657 4.018752e-02
   658 5.741959e-02
   661 4.624275e-02
   663 5.619699e-02
   664 1.547147e-01
   665 5.598680e-02
   666 3.943541e-02
   667 5.290845e-02
   669 4.871132e-02
   671 3.819471e-02
   672 3.659554e-02
   673 5.440155e-02
   674 5.135704e-02
   675 3.974254e-02
   676 3.735746e-02
   678 6.572106e-02
   679 3.546690e-02
   680 4.484587e-02
   681 5.379445e-02
   682 3.723846e-02
   683 5.127482e-02
   684 6.169900e-02
   685 4.750357e-02
   686 5.060034e-02
   687 4.853479e-02
   688 6.232533e-02
   689 6.274221e-02
   691 7.062358e-02
   692 1.624142e-01
   693 4.176690e-02
   696 5.567892e-02
   697 2.996321e-02
   700 2.483276e-02
   701 1.019899e-01
   704 4.630472e-02
   710 5.142617e-02
   711 5.475731e-02
   712 5.118936e-02
   713 4.225654e-02
   716 5.471242e-02
   717 4.712293e-02
   719 4.541783e-02
   721 4.479092e-02
   722 3.902213e-02
   723 4.369011e-02
   724 5.732682e-02
   727 4.669991e-02
   730 3.543867e-02
   732 2.604601e-02
   734 4.763107e-02
   736 3.687228e-02
   737 4.213381e-02
   738 6.449336e-02
   742 4.519015e-02
   744 2.771821e-02
   746 4.530009e-02
   747 3.238631e-02
   748 1.546065e-01
   751 5.476630e-02
   753 5.722498e-02
   755 3.853760e-02
   756 5.001479e-02
   757 2.960500e-02
   758 3.677937e-02
   760 5.531384e-02
   761 2.573934e-02
   766 3.542918e-02
   769 6.141134e-02
   770 4.913034e-02
   771 3.204939e-02
   772 3.719362e-02
   773 3.885944e-02
   774 6.188509e-02
   775 5.595335e-02
   777 4.346380e-02
   778 2.261915e-02
   780 5.533659e-02
   783 4.180721e-02
   784 5.272596e-02
   785 5.233749e-02
   786 2.582021e-02
   788 4.208640e-02
   789 3.583431e-02
   793 3.675636e-02
   794 5.324961e-02
   797 2.816829e-02
   801 8.191267e-02
   802 3.148978e-02
   806 5.517176e-02
   807 4.074480e-02
   811 6.356402e-02
   814 5.036651e-02
   815 3.173987e-02
   816 4.224167e-02
   817 4.691934e-02
   819 4.654481e-02
   820 4.256821e-02
   826 4.330618e-02
   827 5.076307e-02
   829 5.090089e-02
   833 3.749834e-02
   834 2.862009e-02
   835 2.795996e-02
   836 5.450427e-02
   839 6.212417e-02
   840 3.396648e-02
   843 7.212568e-02
   844 4.711934e-02
   846 5.117465e-02
   849 5.227220e-02
   852 5.741938e-02
   854 3.407270e-02
   861 6.551161e-02
   867 5.410825e-02
   870 3.143094e-02
   873 4.362713e-02
   881 2.061084e-02
   884 5.756646e-02
   886 4.139073e-02
   887 3.755477e-02
   890 3.447506e-02
   892 5.352777e-02
   896 3.355359e-02
   906 5.355704e-02
   909 4.026012e-02
   910 3.606699e-02
   915 4.758153e-02
   918 3.592402e-02
   928 3.997925e-02
   931 3.360315e-02
   935 3.552022e-02
   938 4.021636e-02
   942 3.989295e-02
   944 4.252326e-02
   952 3.771840e-02
   957 3.531506e-02
   959 5.249332e-02
   963 1.900090e-02
   966 5.269301e-02
   973 2.542280e-02
   975 2.497425e-02
   984 4.688055e-02
   986 3.031890e-02
   987 6.096581e-02
   995 2.311797e-02
  1005 3.582217e-02
  1009 4.228232e-02
  1011 4.798767e-02
  1012 2.642995e-02
  1014 3.611939e-02
  1023 3.069424e-02
  1025 3.493308e-02
  1027 5.141346e-02
  1033 3.275769e-02
  1047 4.822268e-02
  1052 2.875144e-02
  1056 3.512620e-02
  1059 2.946129e-02
  1064 3.201189e-02
  1073 5.526148e-02
  1075 4.271417e-02
  1092 4.950510e-02
  1102 4.105018e-02
  1113 4.903866e-02
  1120 2.835937e-02
  1127 3.320010e-02
  1148 4.616959e-02
  1155 2.790348e-02
  1167 4.886885e-02
  1182 4.797204e-02
  1190 6.004812e-02
  1205 3.462138e-02
  1233 4.135476e-02
  1237 3.379341e-02
  1240 4.440491e-02
  1244 3.520557e-02
  1272 4.000890e-02
  1277 4.694429e-02
  1322 2.311917e-02
  1346 3.589954e-02
  1359 3.346691e-02
  1380 2.055292e-02
  1606 3.511461e-02
  1633 2.220053e-02
  1728 3.108298e-02
  2058 2.583668e-02
  2084 2.713501e-02
  2186 3.369977e-02


==> data/Flickr-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.065339e-01
     3 9.910809e-02
     4 9.630078e-02
     5 9.344677e-02
     6 9.382746e-02
     7 1.070482e-01
     8 8.718059e-02
     9 8.333562e-02
    10 8.571726e-02
    11 8.777152e-02
    12 8.741521e-02
    13 8.473031e-02
    14 8.763615e-02
    15 8.288873e-02
    16 7.758510e-02
    17 8.328392e-02
    18 8.114064e-02
    19 7.776512e-02
    20 8.602028e-02
    21 7.992486e-02
    22 8.050558e-02
    23 7.782530e-02
    24 7.960827e-02
    25 8.553798e-02
    26 7.492682e-02
    27 8.098549e-02
    28 8.137877e-02
    29 7.974622e-02
    30 7.969799e-02
    31 8.044054e-02
    32 8.177404e-02
    33 8.165518e-02
    34 7.919442e-02
    35 7.878199e-02
    36 8.461132e-02
    37 7.822409e-02
    38 8.002576e-02
    39 7.995650e-02
    40 8.004271e-02
    41 7.595170e-02
    42 8.632713e-02
    43 8.091131e-02
    44 8.048376e-02
    45 8.363834e-02
    46 7.810284e-02
    47 8.054939e-02
    48 8.130044e-02
    49 7.453466e-02
    50 8.189291e-02
    51 7.649675e-02
    52 8.165650e-02
    53 8.519567e-02
    54 7.749521e-02
    55 8.245761e-02
    56 7.468476e-02
    57 7.758335e-02
    58 8.094322e-02
    59 9.051724e-02
    60 8.033183e-02
    61 7.899261e-02
    62 1.318472e-01
    63 1.152053e-01
    64 1.317653e-01
    65 1.698855e-01
    66 1.539215e-01
    67 2.952481e-01
    68 1.179065e-01
    69 8.938867e-02
    70 8.486426e-02
    71 8.647797e-02
    72 9.125129e-02
    73 8.359350e-02
    74 8.136110e-02
    75 7.267395e-02
    76 7.945551e-02
    77 7.674648e-02
    78 8.726241e-02
    79 8.262372e-02
    80 7.962542e-02
    81 8.386452e-02
    82 7.991690e-02
    83 7.461657e-02
    84 8.536383e-02
    85 7.612130e-02
    86 7.377198e-02
    87 7.673440e-02
    88 9.191857e-02
    89 6.944932e-02
    90 8.272897e-02
    91 8.492879e-02
    92 7.886808e-02
    93 8.026167e-02
    94 8.119717e-02
    95 7.444348e-02
    96 7.805941e-02
    97 8.790355e-02
    98 7.542802e-02
    99 7.775282e-02
   100 7.181839e-02
   101 8.353118e-02
   102 7.965721e-02
   103 7.719584e-02
   104 7.725813e-02
   105 7.069895e-02
   106 6.970182e-02
   107 8.554828e-02
   108 8.264062e-02
   109 7.172494e-02
   110 6.853461e-02
   111 8.834377e-02
   112 8.069704e-02
   113 7.989875e-02
   114 7.481034e-02
   115 8.401745e-02
   116 7.234857e-02
   117 8.415353e-02
   118 8.279956e-02
   119 7.872637e-02
   120 8.199990e-02
   121 7.650825e-02
   122 7.193317e-02
   123 7.379267e-02
   124 6.284126e-02
   125 7.941004e-02
   126 8.442321e-02
   127 8.350945e-02
   128 8.158781e-02
   129 7.138572e-02
   130 8.562873e-02
   131 8.330054e-02
   132 8.664412e-02
   133 8.969182e-02
   134 8.508850e-02
   135 7.928360e-02
   136 8.801258e-02
   137 8.343650e-02
   138 8.444050e-02
   139 8.859611e-02
   140 9.805828e-02
   141 7.309885e-02
   142 9.373917e-02
   143 8.761016e-02
   144 7.770495e-02
   145 7.759795e-02
   146 7.918056e-02
   147 8.361881e-02
   148 7.491022e-02
   149 7.791155e-02
   150 7.959907e-02
   151 7.598674e-02
   152 7.175913e-02
   153 7.581878e-02
   154 7.782857e-02
   155 1.031750e-01
   156 7.872754e-02
   157 8.208645e-02
   158 9.178173e-02
   159 9.576230e-02
   160 7.103031e-02
   161 8.064816e-02
   162 8.565836e-02
   163 7.106204e-02
   164 7.488142e-02
   165 8.242929e-02
   166 9.157098e-02
   167 8.244242e-02
   168 7.717488e-02
   169 8.732540e-02
   170 7.946602e-02
   171 7.096139e-02
   172 8.572965e-02
   173 6.673713e-02
   174 7.468131e-02
   175 7.899299e-02
   176 7.017588e-02
   177 7.444234e-02
   178 6.755620e-02
   179 7.679779e-02
   180 8.770407e-02
   181 7.870856e-02
   182 7.604238e-02
   183 7.968287e-02
   184 9.013886e-02
   185 9.234634e-02
   186 6.835055e-02
   187 7.733224e-02
   188 7.636329e-02
   189 7.092857e-02
   190 7.470112e-02
   191 8.580257e-02
   192 7.510179e-02
   193 8.217742e-02
   194 7.741408e-02
   195 8.959872e-02
   196 8.151684e-02
   197 1.052397e-01
   198 8.392491e-02
   199 9.733567e-02
   200 8.771489e-02
   201 7.946062e-02
   202 8.082305e-02
   203 9.978910e-02
   204 8.680277e-02
   205 7.992666e-02
   206 9.236459e-02
   207 9.590764e-02
   208 8.593089e-02
   209 7.523245e-02
   210 8.212557e-02
   211 7.546745e-02
   212 8.168512e-02
   213 6.868013e-02
   214 8.103995e-02
   215 8.721018e-02
   216 8.186459e-02
   217 8.116862e-02
   218 9.415652e-02
   219 9.326138e-02
   220 9.373088e-02
   221 7.892798e-02
   222 8.761465e-02
   223 8.095831e-02
   224 7.716920e-02
   225 8.738828e-02
   226 9.531879e-02
   227 9.514310e-02
   228 8.953073e-02
   229 7.967316e-02
   230 7.951274e-02
   231 9.038151e-02
   232 8.478992e-02
   233 5.659091e-02
   234 1.123827e-01
   235 1.038864e-01
   236 8.011206e-02
   237 9.729675e-02
   238 8.491456e-02
   239 8.344548e-02
   240 6.455486e-02
   241 8.500683e-02
   242 6.387154e-02
   243 7.371588e-02
   244 8.256840e-02
   245 9.457537e-02
   246 7.465357e-02
   247 8.051377e-02
   248 8.018988e-02
   249 7.355179e-02
   250 9.999746e-02
   251 9.749466e-02
   252 8.633910e-02
   253 1.043590e-01
   254 7.323761e-02
   255 9.145970e-02
   256 8.291411e-02
   257 1.106071e-01
   258 8.793488e-02
   259 9.565311e-02
   260 1.004934e-01
   261 8.179610e-02
   262 8.687683e-02
   263 8.990663e-02
   264 8.779364e-02
   265 1.043135e-01
   266 8.811314e-02
   267 1.016707e-01
   268 7.751151e-02
   269 7.741251e-02
   270 1.107220e-01
   271 8.303386e-02
   272 9.931338e-02
   273 9.770989e-02
   274 9.064191e-02
   275 1.122273e-01
   276 1.186618e-01
   277 9.518835e-02
   278 7.570575e-02
   279 9.072550e-02
   280 7.942078e-02
   281 7.436746e-02
   282 6.720748e-02
   283 8.651654e-02
   284 9.790206e-02
   285 7.779677e-02
   286 9.397075e-02
   287 1.009652e-01
   288 9.497879e-02
   289 7.767482e-02
   290 1.167603e-01
   291 1.077646e-01
   292 7.417033e-02
   293 8.501760e-02
   294 8.792533e-02
   295 1.259944e-01
   296 8.127761e-02
   297 8.285530e-02
   298 8.736666e-02
   299 6.402528e-02
   300 8.124828e-02
   301 7.355189e-02
   302 8.114888e-02
   303 6.798033e-02
   304 9.020374e-02
   305 8.621921e-02
   306 8.852459e-02
   307 7.821569e-02
   308 7.700159e-02
   309 8.347496e-02
   310 8.959112e-02
   311 8.130170e-02
   312 1.146104e-01
   313 7.495843e-02
   314 6.719326e-02
   315 8.554733e-02
   316 9.289098e-02
   317 6.869892e-02
   318 1.391605e-01
   319 1.146551e-01
   320 6.305830e-02
   321 1.096421e-01
   322 1.064619e-01
   323 6.653348e-02
   324 1.333718e-01
   325 6.616415e-02
   326 9.887001e-02
   327 1.301575e-01
   328 7.748303e-02
   329 9.710909e-02
   330 9.003230e-02
   331 7.914021e-02
   332 8.304418e-02
   333 8.319667e-02
   334 7.120376e-02
   335 9.025725e-02
   336 1.152415e-01
   337 9.373290e-02
   338 8.291946e-02
   339 8.174296e-02
   340 6.841810e-02
   341 7.549608e-02
   342 1.218577e-01
   343 1.362159e-01
   344 9.799692e-02
   345 9.694246e-02
   346 7.123646e-02
   347 7.823586e-02
   348 8.962671e-02
   349 1.589641e-01
   350 5.913296e-02
   351 9.861949e-02
   352 7.719726e-02
   353 7.977281e-02
   354 6.832491e-02
   355 6.906407e-02
   356 7.889069e-02
   357 9.309299e-02
   358 9.188170e-02
   359 8.522383e-02
   360 1.011931e-01
   361 1.412008e-01
   362 1.115627e-01
   363 1.052087e-01
   364 1.184190e-01
   365 7.359579e-02
   366 1.145104e-01
   367 9.705424e-02
   368 7.577712e-02
   369 6.314595e-02
   370 1.296243e-01
   371 7.875543e-02
   372 9.388284e-02
   373 9.780306e-02
   374 9.674331e-02
   375 6.485881e-02
   376 1.285850e-01
   377 7.557381e-02
   378 1.225748e-01
   379 6.477102e-02
   380 7.117361e-02
   381 1.112303e-01
   382 1.015109e-01
   383 7.510511e-02
   384 7.418246e-02
   385 7.633361e-02
   386 1.128896e-01
   387 5.871309e-02
   388 7.640531e-02
   389 1.008797e-01
   390 9.564215e-02
   391 1.255108e-01
   392 8.024076e-02
   393 7.345995e-02
   394 9.368470e-02
   395 9.804168e-02
   396 6.924746e-02
   397 8.609132e-02
   398 8.621055e-02
   399 9.411428e-02
   400 8.922645e-02
   401 5.511068e-02
   402 6.934819e-02
   403 1.079790e-01
   404 1.020816e-01
   405 9.517005e-02
   406 9.501894e-02
   407 9.529382e-02
   408 1.096009e-01
   409 8.851469e-02
   410 1.024751e-01
   411 9.693409e-02
   412 9.213133e-02
   413 8.460460e-02
   414 8.215361e-02
   415 9.808339e-02
   416 6.561446e-02
   417 9.372328e-02
   418 9.607622e-02
   419 1.046028e-01
   420 9.610684e-02
   421 9.862136e-02
   422 6.973720e-02
   423 1.094704e-01
   424 9.599686e-02
   425 7.718248e-02
   426 8.900833e-02
   427 1.305281e-01
   428 6.851149e-02
   429 6.343515e-02
   430 8.149329e-02
   431 7.911964e-02
   432 9.776381e-02
   433 1.034576e-01
   434 1.413268e-01
   435 8.202652e-02
   436 8.747511e-02
   437 9.438493e-02
   438 8.695122e-02
   439 7.150474e-02
   440 6.517483e-02
   441 8.217335e-02
   442 6.576893e-02
   443 8.541992e-02
   444 8.079306e-02
   445 8.810196e-02
   446 1.263599e-01
   447 9.192682e-02
   448 8.581605e-02
   449 8.251306e-02
   450 1.337503e-01
   451 8.892466e-02
   452 7.784459e-02
   453 1.132825e-01
   454 1.218994e-01
   455 6.264011e-02
   456 6.047128e-02
   457 9.117948e-02
   458 1.142431e-01
   459 1.294934e-01
   460 7.078243e-02
   461 8.138798e-02
   462 7.229275e-02
   463 6.562880e-02
   464 7.424113e-02
   465 7.910326e-02
   466 1.099505e-01
   467 9.877437e-02
   468 1.108262e-01
   469 6.525062e-02
   470 1.022661e-01
   471 7.676851e-02
   472 6.691721e-02
   473 1.278972e-01
   474 6.413445e-02
   475 1.185156e-01
   476 1.185248e-01
   477 8.343094e-02
   478 1.070636e-01
   479 6.963630e-02
   480 7.423293e-02
   481 7.201141e-02
   482 1.155439e-01
   483 9.577819e-02
   484 1.005752e-01
   485 7.468657e-02
   486 8.293857e-02
   487 1.144731e-01
   488 7.791681e-02
   489 1.073981e-01
   490 6.211507e-02
   491 9.365476e-02
   492 6.405982e-02
   493 1.138196e-01
   494 4.967932e-02
   495 1.172944e-01
   496 9.905775e-02
   497 7.183417e-02
   498 1.077865e-01
   499 8.850681e-02
   500 5.957802e-02
   501 8.162556e-02
   502 6.097633e-02
   503 6.950002e-02
   504 9.658849e-02
   505 9.208284e-02
   506 1.086985e-01
   507 6.138796e-02
   508 7.126792e-02
   509 1.003798e-01
   510 1.200199e-01
   511 7.876855e-02
   512 7.785907e-02
   513 1.051197e-01
   514 1.331423e-01
   515 6.679964e-02
   516 6.124149e-02
   517 8.309624e-02
   518 7.324126e-02
   519 8.253630e-02
   520 7.096738e-02
   521 1.396687e-01
   522 1.170951e-01
   523 1.023022e-01
   524 1.299712e-01
   525 1.124372e-01
   526 1.067375e-01
   527 8.978262e-02
   528 6.525462e-02
   529 1.245712e-01
   530 5.243078e-02
   531 7.510716e-02
   532 1.163961e-01
   533 1.228708e-01
   534 7.204202e-02
   535 6.287017e-02
   536 1.072069e-01
   537 7.259569e-02
   538 8.641524e-02
   539 5.580573e-02
   540 9.196074e-02
   541 7.462697e-02
   542 1.021189e-01
   543 8.687526e-02
   544 6.273257e-02
   545 1.243224e-01
   546 8.669764e-02
   547 6.065331e-02
   548 5.196974e-02
   549 7.387716e-02
   550 9.795729e-02
   551 1.110504e-01
   552 6.463563e-02
   553 6.304655e-02
   554 1.042944e-01
   555 8.271185e-02
   556 1.044993e-01
   557 1.141620e-01
   558 1.170650e-01
   559 8.861172e-02
   560 1.269883e-01
   561 1.444617e-01
   562 7.152693e-02
   563 6.693003e-02
   564 7.414746e-02
   565 1.115367e-01
   566 1.016273e-01
   567 7.791333e-02
   568 6.876460e-02
   569 9.561360e-02
   570 1.061995e-01
   571 7.635923e-02
   572 9.329627e-02
   573 9.552209e-02
   574 8.761764e-02
   575 1.536842e-01
   576 1.015910e-01
   577 5.065546e-02
   578 6.165206e-02
   579 7.117474e-02
   580 8.516834e-02
   581 8.835224e-02
   582 7.855655e-02
   583 6.185935e-02
   584 9.300142e-02
   585 1.312521e-01
   586 6.590486e-02
   587 5.790529e-02
   588 5.633490e-02
   589 8.326010e-02
   590 5.832591e-02
   591 6.579253e-02
   592 5.056179e-02
   593 1.348497e-01
   594 9.457616e-02
   595 8.258053e-02
   596 5.808535e-02
   597 9.434861e-02
   598 1.639017e-01
   599 5.602695e-02
   600 8.527950e-02
   601 7.410287e-02
   602 1.367347e-01
   603 7.405212e-02
   604 8.429060e-02
   605 8.108785e-02
   606 1.436290e-01
   607 1.145399e-01
   608 9.507996e-02
   609 7.648871e-02
   610 9.746810e-02
   611 6.242499e-02
   612 5.809427e-02
   613 2.043531e-01
   614 1.209103e-01
   615 1.889121e-01
   616 7.139828e-02
   617 9.640309e-02
   618 6.504913e-02
   619 8.153179e-02
   620 8.089192e-02
   621 8.285103e-02
   622 1.326307e-01
   623 1.507287e-01
   624 8.094006e-02
   625 6.485964e-02
   626 1.526810e-01
   627 5.126341e-02
   628 1.228032e-01
   629 1.194386e-01
   630 9.506997e-02
   631 1.006063e-01
   632 8.170331e-02
   633 6.951762e-02
   634 7.296722e-02
   635 6.810287e-02
   636 9.897977e-02
   637 6.843931e-02
   638 9.776862e-02
   639 9.130443e-02
   640 7.475642e-02
   641 7.483709e-02
   642 8.685176e-02
   643 7.749046e-02
   644 1.440918e-01
   645 8.593127e-02
   646 1.789252e-01
   647 1.637965e-01
   648 1.395540e-01
   649 7.911693e-02
   650 1.079047e-01
   651 7.928283e-02
   652 9.345935e-02
   653 8.396381e-02
   654 7.149813e-02
   655 5.740370e-02
   656 1.059416e-01
   657 9.475537e-02
   658 9.640388e-02
   659 7.178979e-02
   660 1.077620e-01
   661 6.215311e-02
   662 6.054701e-02
   663 8.759028e-02
   664 7.776282e-02
   665 1.334344e-01
   666 1.950227e-01
   667 1.973591e-01
   668 7.122874e-02
   669 7.529828e-02
   670 1.226918e-01
   671 1.644493e-01
   672 6.983088e-02
   673 6.764737e-02
   674 1.405208e-01
   675 1.139914e-01
   676 1.253728e-01
   677 8.823655e-02
   678 8.824200e-02
   679 6.453311e-02
   681 5.217032e-02
   682 4.622862e-02
   683 5.563234e-02
   684 6.365863e-02
   685 6.789874e-02
   686 6.713664e-02
   687 1.866806e-01
   688 1.775884e-01
   689 8.148089e-02
   690 1.837079e-01
   691 7.134423e-02
   692 1.208401e-01
   693 6.270795e-02
   694 9.358772e-02
   695 6.902636e-02
   696 1.058919e-01
   697 5.844541e-02
   698 7.408035e-02
   699 3.408025e-02
   700 1.108130e-01
   701 7.495030e-02
   702 5.621832e-02
   703 1.323469e-01
   704 8.914148e-02
   705 1.565935e-01
   706 9.466990e-02
   707 1.118012e-01
   708 5.349590e-02
   709 6.837350e-02
   710 6.144717e-02
   711 1.226277e-01
   712 7.109662e-02
   713 1.068652e-01
   714 9.658956e-02
   715 8.485489e-02
   716 7.981650e-02
   717 1.836996e-01
   718 1.180838e-01
   719 1.647528e-01
   720 7.068785e-02
   721 6.876189e-02
   722 6.382693e-02
   723 8.112049e-02
   724 1.503450e-01
   725 8.403991e-02
   726 6.001153e-02
   727 9.412780e-02
   728 1.130747e-01
   729 1.631948e-01
   730 1.329659e-01
   731 8.120762e-02
   732 5.474813e-02
   733 6.919248e-02
   734 8.090528e-02
   736 2.045142e-01
   737 5.674727e-02
   738 9.862754e-02
   739 6.068057e-02
   740 5.954577e-02
   741 4.813155e-02
   742 7.106322e-02
   743 6.157463e-02
   744 1.263746e-01
   745 7.913472e-02
   746 5.293703e-02
   747 7.083089e-02
   748 7.869061e-02
   749 6.239007e-02
   750 6.367769e-02
   751 1.259180e-01
   752 6.208547e-02
   753 1.047504e-01
   754 5.745191e-02
   755 1.375990e-01
   756 6.575122e-02
   757 7.370705e-02
   758 9.472219e-02
   759 2.098022e-01
   760 5.659244e-02
   761 1.602128e-01
   762 7.478164e-02
   764 1.284746e-01
   765 5.153766e-02
   766 9.025496e-02
   767 6.529930e-02
   768 6.566043e-02
   769 1.146165e-01
   770 9.925908e-02
   771 1.154713e-01
   773 1.780134e-01
   774 5.451210e-02
   775 1.476820e-01
   776 6.276465e-02
   777 6.767378e-02
   778 9.900574e-02
   779 6.067990e-02
   780 6.223649e-02
   781 1.078662e-01
   782 4.782591e-02
   783 4.804372e-02
   784 1.210303e-01
   785 1.174007e-01
   786 7.080688e-02
   787 1.035367e-01
   788 6.220531e-02
   789 1.049220e-01
   790 1.530907e-01
   791 9.773700e-02
   792 7.978427e-02
   793 9.217563e-02
   794 5.398592e-02
   795 1.287706e-01
   796 8.858231e-02
   797 7.900555e-02
   798 6.524170e-02
   799 1.117717e-01
   800 6.739748e-02
   801 1.418541e-01
   802 5.669740e-02
   803 5.026657e-02
   804 7.813067e-02
   805 8.647355e-02
   806 6.226228e-02
   807 8.377161e-02
   808 1.687166e-01
   809 9.892411e-02
   810 7.259675e-02
   811 5.978313e-02
   812 6.682770e-02
   813 6.699606e-02
   814 6.043762e-02
   815 4.301876e-02
   816 1.159824e-01
   817 7.097018e-02
   818 6.367626e-02
   819 1.042180e-01
   820 7.856243e-02
   821 9.336995e-02
   822 1.850134e-01
   823 8.453487e-02
   824 8.429815e-02
   825 1.743280e-01
   826 6.843050e-02
   827 7.443199e-02
   828 5.513113e-02
   829 5.667197e-02
   830 3.820747e-02
   831 7.154522e-02
   832 1.026336e-01
   833 5.070217e-02
   834 5.622435e-02
   835 1.669239e-01
   836 1.284665e-01
   837 9.775829e-02
   838 8.127128e-02
   839 6.284709e-02
   840 7.580964e-02
   841 6.690324e-02
   842 1.511414e-01
   843 5.755068e-02
   844 6.489930e-02
   845 1.690579e-01
   846 1.539095e-01
   847 1.182554e-01
   848 6.283999e-02
   849 7.929304e-02
   850 5.530987e-02
   851 2.374542e-01
   852 5.964750e-02
   853 8.749740e-02
   854 8.184654e-02
   855 5.917114e-02
   856 8.456206e-02
   857 6.849522e-02
   858 4.025776e-02
   859 9.689381e-02
   860 9.918743e-02
   861 1.633528e-01
   863 1.331022e-01
   864 3.201384e-02
   865 7.610767e-02
   866 1.197399e-01
   867 8.829993e-02
   868 6.236371e-02
   869 3.939897e-02
   870 6.308889e-02
   871 1.172790e-01
   872 5.575537e-02
   873 1.006950e-01
   874 9.033954e-02
   875 4.993519e-02
   876 1.349866e-01
   877 6.941745e-02
   878 6.184048e-02
   879 8.130776e-02
   880 1.015210e-01
   881 6.341104e-02
   882 2.313474e-01
   883 5.928967e-02
   884 2.000906e-01
   885 7.226919e-02
   886 7.519833e-02
   887 1.706802e-01
   888 9.202838e-02
   890 1.566504e-01
   891 1.467752e-01
   892 7.332873e-02
   893 8.345778e-02
   894 5.168430e-02
   895 6.067744e-02
   896 6.363716e-02
   897 6.473718e-02
   898 6.188002e-02
   899 1.467661e-01
   900 6.472093e-02
   901 1.210307e-01
   902 1.163338e-01
   903 8.321717e-02
   904 1.290056e-01
   905 8.633695e-02
   906 6.800424e-02
   907 2.838360e-01
   908 7.831929e-02
   909 7.058751e-02
   910 7.749873e-02
   911 9.409334e-02
   912 8.547279e-02
   913 5.455370e-02
   914 5.893461e-02
   915 1.102610e-01
   916 7.962078e-02
   917 4.912515e-02
   918 8.225150e-02
   919 8.792264e-02
   920 1.227799e-01
   921 8.781456e-02
   922 7.916428e-02
   923 7.513469e-02
   924 3.755694e-02
   926 1.474902e-01
   927 4.037513e-02
   928 1.000129e-01
   929 6.376862e-02
   930 7.865014e-02
   931 6.147632e-02
   932 7.515926e-02
   933 4.714417e-02
   934 1.308908e-01
   935 6.310765e-02
   936 1.144073e-01
   937 1.659825e-01
   938 7.137283e-02
   939 4.229871e-02
   940 7.486251e-02
   941 6.250756e-02
   942 1.038425e-01
   943 4.138179e-02
   944 4.907978e-02
   946 1.144876e-01
   947 7.541754e-02
   948 7.241233e-02
   949 8.441579e-02
   950 9.331041e-02
   951 7.039401e-02
   952 6.828738e-02
   953 5.361453e-02
   954 6.894053e-02
   955 1.238347e-01
   956 5.910968e-02
   957 7.003078e-02
   958 7.113538e-02
   959 8.752614e-02
   960 5.176766e-02
   961 7.481507e-02
   962 7.362806e-02
   963 1.100704e-01
   964 5.564244e-02
   965 6.090566e-02
   966 1.308175e-01
   967 5.394037e-02
   968 2.065477e-01
   969 5.671600e-02
   970 8.549227e-02
   971 7.762528e-02
   972 1.027912e-01
   973 1.445135e-01
   974 7.534252e-02
   975 7.659908e-02
   976 7.056252e-02
   977 7.412029e-02
   978 5.748961e-02
   980 8.248032e-02
   981 1.160473e-01
   982 1.589483e-01
   983 7.261260e-02
   984 6.514560e-02
   985 6.176821e-02
   986 7.726984e-02
   987 8.358836e-02
   988 5.783230e-02
   989 2.652467e-01
   990 5.490091e-02
   991 6.242339e-02
   992 5.700186e-02
   993 7.797134e-02
   996 4.238202e-02
   997 1.502079e-01
   998 5.301155e-02
  1000 7.174760e-02
  1001 2.498854e-01
  1002 3.245837e-02
  1004 7.438230e-02
  1005 6.682255e-02
  1006 9.537410e-02
  1009 9.156801e-02
  1010 7.573236e-02
  1011 8.546115e-02
  1012 6.150594e-02
  1013 5.429417e-02
  1014 5.692787e-02
  1015 9.692878e-02
  1016 8.773257e-02
  1017 1.251715e-01
  1019 6.346474e-02
  1020 1.566397e-01
  1021 5.064946e-02
  1022 5.760710e-02
  1023 7.474744e-02
  1024 1.089927e-01
  1025 7.291652e-02
  1027 1.525593e-01
  1029 7.439635e-02
  1030 5.836043e-02
  1031 4.902438e-02
  1032 5.206712e-02
  1034 1.477586e-01
  1035 8.712032e-02
  1036 5.999006e-02
  1038 1.207056e-01
  1039 7.620955e-02
  1040 7.286177e-02
  1041 9.162461e-02
  1042 1.267432e-01
  1043 1.237468e-01
  1044 4.928226e-02
  1045 1.532734e-01
  1047 1.614215e-01
  1048 1.526808e-01
  1050 6.730184e-02
  1051 1.228286e-01
  1052 1.665913e-01
  1053 2.643516e-01
  1055 1.400162e-01
  1057 5.034042e-02
  1058 6.215743e-02
  1059 6.710899e-02
  1062 4.740565e-02
  1063 1.040782e-01
  1064 1.079199e-01
  1065 7.783336e-02
  1066 5.833907e-02
  1068 7.355621e-02
  1069 4.075049e-02
  1071 6.991606e-02
  1072 5.870637e-02
  1073 8.927455e-02
  1074 9.984875e-02
  1075 8.612974e-02
  1076 9.203876e-02
  1077 7.322647e-02
  1078 6.337733e-02
  1080 5.719051e-02
  1081 9.174094e-02
  1082 5.023137e-02
  1084 7.246651e-02
  1085 7.062804e-02
  1086 8.705125e-02
  1087 1.347944e-01
  1088 6.034858e-02
  1089 9.490108e-02
  1090 7.405336e-02
  1091 8.049402e-02
  1092 6.035717e-02
  1094 1.542721e-01
  1095 6.301161e-02
  1097 8.660613e-02
  1098 7.003053e-02
  1100 8.043172e-02
  1101 1.337956e-01
  1102 9.979477e-02
  1103 1.217154e-01
  1104 1.131994e-01
  1106 6.952809e-02
  1107 6.662370e-02
  1108 1.244243e-01
  1109 5.483598e-02
  1110 8.174770e-02
  1111 7.773449e-02
  1112 8.014333e-02
  1113 4.488541e-02
  1114 1.338472e-01
  1116 7.987816e-02
  1117 6.567596e-02
  1119 1.361117e-01
  1120 6.229219e-02
  1121 6.299782e-02
  1122 8.017728e-02
  1123 6.207512e-02
  1124 5.404315e-02
  1125 7.211127e-02
  1126 4.639632e-02
  1127 6.772790e-02
  1129 8.264514e-02
  1130 7.788858e-02
  1131 5.813685e-02
  1132 5.927912e-02
  1133 8.164748e-02
  1135 6.062788e-02
  1141 5.408146e-02
  1145 1.520706e-01
  1146 1.554222e-01
  1147 1.129131e-01
  1150 6.952839e-02
  1152 1.374092e-01
  1153 5.387049e-02
  1154 6.560550e-02
  1155 7.018743e-02
  1157 7.501565e-02
  1158 1.328776e-01
  1159 5.808948e-02
  1160 7.669548e-02
  1162 5.599413e-02
  1163 1.304643e-01
  1165 7.601114e-02
  1166 8.576841e-02
  1167 5.477623e-02
  1168 1.338675e-01
  1170 9.034377e-02
  1171 2.204617e-01
  1173 1.822892e-01
  1174 2.603107e-01
  1176 4.911252e-02
  1177 1.758922e-01
  1178 1.354495e-01
  1179 1.544107e-01
  1180 3.774112e-02
  1182 6.918789e-02
  1183 7.108897e-02
  1184 6.929342e-02
  1185 1.021795e-01
  1187 1.259284e-01
  1188 5.734550e-02
  1189 7.181596e-02
  1190 6.806644e-02
  1192 3.624472e-02
  1193 2.037032e-01
  1194 4.819873e-02
  1195 5.926082e-02
  1196 3.147181e-02
  1199 1.377932e-01
  1200 3.550387e-02
  1201 5.286654e-02
  1202 6.343734e-02
  1203 4.794951e-02
  1204 5.240444e-02
  1206 6.744267e-02
  1207 6.994370e-02
  1208 2.279624e-01
  1209 1.603286e-01
  1210 6.271817e-02
  1211 6.307851e-02
  1212 5.523092e-02
  1213 6.736873e-02
  1215 1.327859e-01
  1216 7.319262e-02
  1217 2.153499e-01
  1218 1.186083e-01
  1220 2.751541e-01
  1222 8.630509e-02
  1223 9.063248e-02
  1224 8.087424e-02
  1225 6.816198e-02
  1226 7.832102e-02
  1227 1.015218e-01
  1228 7.428909e-02
  1229 6.259617e-02
  1230 9.718032e-02
  1231 4.763499e-02
  1233 2.378773e-01
  1234 7.892701e-02
  1235 4.772873e-02
  1237 7.405003e-02
  1238 4.815119e-02
  1239 5.337316e-02
  1240 5.943712e-02
  1241 3.970854e-02
  1242 2.528703e-01
  1243 1.321311e-01
  1244 9.500045e-02
  1247 5.735437e-02
  1248 6.806176e-02
  1249 6.890023e-02
  1250 2.259228e-01
  1251 1.265145e-01
  1253 7.433503e-02
  1255 7.482143e-02
  1256 6.871968e-02
  1257 5.173946e-02
  1258 8.228912e-02
  1260 1.332211e-01
  1261 5.691068e-02
  1262 2.192228e-01
  1263 6.595832e-02
  1265 8.001311e-02
  1267 1.120127e-01
  1268 5.301281e-02
  1269 8.303941e-02
  1270 8.550638e-02
  1271 6.407687e-02
  1272 6.249626e-02
  1273 7.006530e-02
  1274 1.048032e-01
  1275 5.719097e-02
  1276 1.024635e-01
  1277 1.341068e-01
  1278 4.206086e-02
  1279 4.553601e-02
  1281 5.184799e-02
  1282 9.484532e-02
  1283 5.407588e-02
  1284 5.127788e-02
  1286 7.505120e-02
  1288 7.984704e-02
  1289 1.212356e-01
  1290 6.549610e-02
  1291 6.746718e-02
  1293 1.138468e-01
  1300 6.088780e-02
  1301 6.186892e-02
  1303 6.699146e-02
  1305 6.324087e-02
  1306 7.120013e-02
  1308 7.791775e-02
  1309 5.299104e-02
  1312 6.494805e-02
  1313 2.467441e-01
  1317 6.741718e-02
  1318 5.651381e-02
  1320 6.327037e-02
  1321 6.648098e-02
  1322 3.853028e-02
  1323 5.240039e-02
  1324 8.224180e-02
  1328 5.221347e-02
  1329 1.202176e-01
  1330 2.230604e-01
  1331 6.350240e-02
  1334 4.917616e-02
  1336 4.028060e-02
  1337 1.085426e-01
  1339 1.158134e-01
  1340 7.180874e-02
  1342 8.306262e-02
  1343 7.874112e-02
  1346 2.155651e-01
  1348 4.799374e-02
  1349 2.201792e-01
  1353 8.722078e-02
  1354 3.414502e-02
  1356 8.718526e-02
  1357 7.255170e-02
  1358 1.094753e-01
  1359 1.484475e-01
  1361 1.533730e-01
  1363 4.688669e-02
  1365 6.166300e-02
  1368 3.240117e-02
  1371 6.799118e-02
  1373 5.822934e-02
  1374 7.287962e-02
  1377 5.381630e-02
  1380 6.774325e-02
  1381 4.590646e-02
  1382 8.947117e-02
  1383 6.770921e-02
  1385 5.674102e-02
  1386 6.742455e-02
  1387 8.836916e-02
  1388 5.883668e-02
  1391 4.757144e-02
  1392 6.180514e-02
  1393 1.428540e-01
  1395 6.423825e-02
  1397 9.291116e-02
  1401 1.086034e-01
  1403 5.426810e-02
  1404 7.257567e-02
  1407 1.008383e-01
  1410 7.746874e-02
  1412 6.619691e-02
  1413 4.178009e-02
  1415 9.757034e-02
  1416 8.103507e-02
  1423 8.530279e-02
  1424 6.473364e-02
  1425 6.471925e-02
  1426 7.179715e-02
  1427 8.847786e-02
  1429 2.581192e-01
  1430 1.310092e-01
  1432 9.198992e-02
  1434 6.823054e-02
  1435 1.065303e-01
  1436 6.932294e-02
  1439 3.436137e-02
  1442 6.080667e-02
  1443 6.262370e-02
  1444 2.203344e-02
  1445 5.431186e-02
  1446 6.096077e-02
  1447 5.880660e-02
  1448 2.409725e-01
  1450 5.211523e-02
  1451 6.023393e-02
  1453 5.916222e-02
  1455 6.963697e-02
  1456 3.992575e-02
  1458 1.704055e-01
  1460 5.032698e-02
  1464 4.164361e-02
  1465 6.947115e-02
  1466 1.440147e-01
  1467 1.339256e-01
  1468 7.249610e-02
  1469 1.278454e-01
  1471 6.069428e-02
  1472 6.991525e-02
  1473 7.347660e-02
  1475 6.264344e-02
  1477 7.017694e-02
  1479 7.016894e-02
  1483 5.750706e-02
  1484 1.281408e-01
  1486 5.239844e-02
  1487 1.345959e-01
  1488 7.925927e-02
  1489 9.472198e-02
  1490 5.957407e-02
  1491 4.965290e-02
  1492 2.495621e-01
  1494 9.594320e-02
  1495 6.519633e-02
  1496 1.057022e-01
  1500 7.071737e-02
  1502 6.483699e-02
  1504 7.633025e-02
  1505 6.906633e-02
  1506 1.054737e-01
  1507 7.141567e-02
  1508 3.946467e-02
  1510 7.406878e-02
  1512 4.877962e-02
  1513 1.415524e-02
  1515 7.582577e-02
  1516 5.214351e-02
  1520 7.224049e-02
  1521 6.347836e-02
  1522 5.243647e-02
  1523 5.864552e-02
  1524 4.718333e-02
  1525 4.710043e-02
  1527 5.051083e-02
  1529 5.134573e-02
  1531 6.383200e-02
  1533 4.927752e-02
  1536 7.400614e-02
  1537 7.912872e-02
  1543 1.253895e-01
  1546 3.853960e-02
  1548 9.173673e-02
  1550 7.073988e-02
  1555 5.301599e-02
  1560 4.211336e-02
  1562 8.298802e-02
  1563 6.925773e-02
  1566 2.599683e-01
  1569 9.332884e-02
  1571 5.713704e-02
  1572 6.962987e-02
  1573 8.363267e-02
  1574 8.120066e-02
  1575 1.196969e-01
  1576 7.673730e-02
  1577 6.605620e-02
  1581 5.474649e-02
  1582 8.520720e-02
  1583 6.963179e-02
  1586 6.238922e-02
  1588 5.657857e-02
  1594 8.721712e-02
  1599 7.979318e-02
  1600 6.213263e-02
  1605 5.019282e-02
  1606 5.694720e-02
  1609 9.898977e-02
  1611 5.787770e-02
  1616 6.721527e-02
  1617 7.261270e-02
  1618 5.163686e-02
  1619 7.147163e-02
  1620 3.343613e-02
  1622 8.881525e-02
  1623 2.226401e-01
  1624 6.268452e-02
  1625 7.016166e-02
  1628 7.174542e-02
  1630 1.218887e-01
  1631 9.063050e-02
  1632 6.140670e-02
  1633 7.012416e-02
  1634 7.877224e-02
  1636 5.927805e-02
  1637 7.968736e-02
  1638 3.360845e-02
  1639 7.475995e-02
  1640 5.003402e-02
  1641 8.794273e-02
  1645 4.412630e-02
  1646 6.184074e-02
  1647 4.945340e-02
  1648 7.881730e-02
  1651 6.730267e-02
  1653 4.632172e-02
  1655 6.949505e-02
  1660 6.502962e-02
  1662 8.324692e-02
  1664 4.193815e-02
  1666 3.832427e-02
  1669 1.234560e-01
  1670 2.406378e-01
  1671 6.938556e-02
  1673 6.849880e-02
  1676 1.515485e-01
  1677 2.154842e-01
  1682 5.735768e-02
  1683 7.380974e-02
  1684 6.309623e-02
  1685 1.825076e-01
  1686 8.733598e-02
  1688 6.433762e-02
  1689 7.339164e-02
  1691 7.571400e-02
  1694 6.407127e-02
  1695 7.143525e-02
  1698 6.503027e-02
  1699 1.016385e-01
  1701 3.447861e-02
  1702 2.116853e-01
  1706 5.453836e-02
  1707 6.868352e-02
  1710 4.940947e-02
  1711 5.328318e-02
  1712 6.220810e-02
  1713 6.148735e-02
  1715 5.630837e-02
  1717 6.377670e-02
  1718 1.105533e-01
  1719 3.310575e-02
  1722 7.021540e-02
  1726 6.270222e-02
  1727 9.055234e-02
  1729 1.695727e-01
  1731 7.487210e-02
  1742 1.051480e-01
  1745 8.209442e-02
  1746 4.582305e-02
  1748 6.606344e-02
  1751 9.533170e-02
  1756 2.236356e-01
  1764 2.278629e-01
  1765 5.583925e-02
  1767 6.214565e-02
  1769 4.417314e-02
  1770 6.878851e-02
  1772 9.272210e-02
  1775 8.019049e-02
  1776 7.247849e-02
  1778 4.339909e-02
  1779 2.075458e-01
  1780 2.397481e-01
  1782 5.826455e-02
  1785 4.035011e-02
  1789 5.367988e-02
  1790 6.871002e-02
  1795 6.836888e-02
  1797 1.970255e-01
  1801 8.016821e-02
  1802 6.736005e-02
  1804 6.942359e-02
  1806 7.522460e-02
  1812 8.056021e-02
  1813 4.611683e-02
  1815 1.796644e-02
  1816 5.095336e-02
  1820 6.186716e-02
  1822 8.864636e-02
  1823 5.342271e-02
  1828 7.630272e-02
  1830 5.620870e-02
  1835 5.124206e-02
  1838 9.265125e-02
  1841 4.753518e-02
  1845 7.416874e-02
  1846 4.371844e-02
  1849 8.234485e-02
  1851 8.910231e-02
  1856 2.042329e-01
  1857 5.157340e-02
  1861 7.013435e-02
  1862 5.856631e-02
  1863 4.574974e-02
  1868 8.419807e-02
  1872 5.144196e-02
  1874 8.059836e-02
  1876 5.005403e-02
  1883 4.655192e-02
  1888 3.080457e-02
  1890 6.148438e-02
  1895 5.235162e-02
  1899 8.400857e-02
  1902 6.210279e-02
  1914 6.809117e-02
  1916 7.520374e-02
  1922 1.191270e-01
  1924 1.015945e-01
  1928 1.253701e-01
  1929 4.263043e-02
  1932 7.782671e-02
  1935 1.195114e-01
  1937 7.487134e-02
  1940 2.159111e-01
  1941 6.556321e-02
  1942 5.769812e-02
  1943 5.874427e-02
  1944 7.974505e-02
  1945 8.079675e-02
  1946 3.672303e-02
  1955 7.312037e-02
  1956 5.924316e-02
  1960 7.773888e-02
  1962 8.419456e-02
  1967 7.012090e-02
  1973 4.981383e-02
  1977 7.079429e-02
  1978 7.069549e-02
  1979 3.453275e-02
  1987 7.025031e-02
  1989 6.751310e-02
  1996 4.904627e-02
  1999 2.159964e-01
  2000 8.048079e-02
  2001 4.258244e-02
  2006 7.011186e-02
  2008 1.040925e-01
  2010 7.200514e-02
  2017 7.368129e-02
  2019 8.109362e-02
  2023 7.784764e-02
  2027 7.150210e-02
  2028 5.263799e-02
  2030 6.611879e-02
  2045 4.113553e-02
  2047 1.006772e-01
  2048 8.123575e-02
  2051 7.468035e-02
  2053 1.037383e-01
  2054 4.083596e-02
  2060 5.655310e-02
  2061 3.679643e-02
  2062 1.181618e-01
  2064 5.398064e-02
  2065 4.608666e-02
  2070 7.886987e-02
  2072 8.267934e-02
  2076 6.329899e-02
  2080 4.426278e-02
  2081 6.061523e-02
  2085 6.313364e-02
  2102 8.529834e-02
  2103 7.319058e-02
  2106 8.671829e-02
  2107 5.506247e-02
  2108 6.454519e-02
  2109 7.892371e-02
  2111 6.411736e-02
  2112 8.701743e-02
  2114 4.325120e-02
  2119 6.113825e-02
  2123 6.989995e-02
  2126 5.626918e-02
  2134 5.774457e-02
  2135 4.560111e-02
  2138 1.167455e-01
  2139 7.128304e-02
  2141 4.944494e-02
  2148 9.019433e-02
  2151 1.721384e-01
  2152 9.792361e-02
  2153 9.394117e-02
  2155 4.899318e-02
  2156 5.417176e-02
  2158 8.454664e-02
  2160 9.982712e-02
  2161 7.998840e-02
  2162 5.579510e-02
  2174 7.156475e-02
  2183 6.776230e-02
  2188 3.452201e-02
  2189 6.755184e-02
  2191 3.352066e-02
  2204 6.046812e-02
  2206 5.570761e-02
  2209 7.475780e-02
  2210 5.872132e-02
  2216 6.048231e-02
  2218 1.345700e-01
  2222 9.458896e-02
  2226 6.653699e-02
  2230 1.163805e-01
  2231 5.172482e-02
  2232 6.463725e-02
  2236 6.333449e-02
  2241 1.800180e-01
  2243 7.307526e-02
  2249 6.191051e-02
  2251 5.697365e-02
  2252 1.193724e-01
  2254 8.687659e-02
  2255 4.916054e-02
  2259 5.896063e-02
  2261 4.792444e-02
  2263 9.943122e-02
  2264 5.296784e-02
  2269 8.615934e-02
  2272 6.387050e-02
  2283 6.698679e-02
  2284 7.128006e-02
  2286 6.414400e-02
  2292 4.419899e-02
  2296 7.073468e-02
  2301 8.577284e-02
  2304 9.695775e-02
  2312 6.513058e-02
  2321 3.832961e-02
  2339 6.886630e-02
  2342 6.305895e-02
  2344 8.687191e-02
  2348 6.011181e-02
  2365 7.954600e-02
  2366 9.041922e-02
  2370 3.281277e-02
  2378 5.496466e-02
  2396 3.751726e-02
  2399 6.533045e-02
  2403 9.972530e-02
  2408 6.920097e-02
  2411 6.811550e-02
  2415 6.444814e-02
  2422 5.951667e-02
  2427 3.172401e-02
  2428 1.883371e-01
  2431 6.092413e-02
  2434 4.223177e-02
  2441 6.267597e-02
  2443 7.866199e-02
  2447 9.087378e-02
  2448 8.209954e-02
  2454 6.254383e-02
  2463 6.859078e-02
  2466 5.583769e-02
  2467 7.560032e-02
  2470 6.801444e-02
  2475 6.065306e-02
  2481 7.207025e-02
  2486 6.026895e-02
  2495 7.680762e-02
  2507 6.895638e-02
  2520 7.187696e-02
  2532 6.923336e-02
  2534 6.116076e-02
  2537 3.372561e-02
  2542 6.861728e-02
  2546 5.486848e-02
  2550 1.134807e-01
  2553 3.333866e-02
  2568 4.886951e-02
  2569 5.421262e-02
  2579 9.706936e-02
  2591 5.270135e-02
  2593 8.245234e-02
  2594 6.025365e-02
  2595 6.865686e-02
  2607 6.251097e-02
  2618 6.827572e-02
  2624 5.645592e-02
  2627 4.708646e-02
  2629 6.933742e-02
  2630 5.811257e-02
  2636 5.516631e-02
  2657 8.939390e-02
  2666 1.780201e-01
  2672 7.240097e-02
  2673 5.639494e-02
  2680 8.657687e-02
  2681 5.592496e-02
  2687 4.439728e-02
  2695 7.318712e-02
  2709 7.187782e-02
  2710 5.136798e-02
  2713 5.457254e-02
  2741 9.068895e-02
  2753 8.814617e-02
  2757 7.152991e-02
  2768 7.705702e-02
  2781 8.518597e-02
  2783 5.276947e-02
  2784 4.873291e-02
  2792 6.849393e-02
  2803 5.479177e-02
  2808 6.675117e-02
  2813 7.813023e-02
  2814 8.904646e-02
  2821 6.598690e-02
  2842 6.527112e-02
  2847 6.301425e-02
  2860 3.679025e-02
  2867 1.765295e-01
  2869 6.529987e-02
  2870 4.766772e-02
  2881 6.463439e-02
  2883 6.056436e-02
  2894 8.217032e-02
  2897 8.860105e-02
  2914 8.015982e-02
  2918 3.431722e-02
  2927 6.769120e-02
  2928 8.185722e-02
  2930 6.535978e-02
  2937 7.298522e-02
  2947 5.026508e-02
  2951 5.702454e-02
  2955 5.531756e-02
  2959 5.709858e-02
  2961 9.174957e-02
  2962 7.294786e-02
  2964 2.484705e-02
  2973 3.961417e-02
  2992 8.747714e-02
  2993 7.999962e-02
  2995 5.821125e-02
  2997 7.665128e-02
  2998 6.203505e-02
  3024 6.996589e-02
  3026 5.855422e-02
  3027 8.960822e-02
  3031 5.676561e-02
  3036 6.513608e-02
  3037 6.806343e-02
  3039 5.419432e-02
  3045 1.056427e-01
  3048 6.739118e-02
  3066 4.406435e-02
  3073 4.790883e-02
  3075 8.236774e-02
  3076 6.205861e-02
  3077 5.467707e-02
  3085 1.499347e-01
  3097 6.010059e-02
  3102 9.161177e-02
  3117 9.243609e-02
  3128 7.178644e-02
  3139 5.561461e-02
  3143 6.509414e-02
  3144 6.279704e-02
  3150 8.676807e-02
  3160 6.220481e-02
  3165 8.540136e-02
  3170 9.609721e-02
  3184 7.544580e-02
  3187 7.488106e-02
  3189 8.072122e-02
  3218 7.205115e-02
  3223 5.954339e-02
  3225 5.782027e-02
  3233 5.062515e-02
  3237 7.166211e-02
  3239 3.915261e-02
  3247 5.243087e-02
  3250 6.143503e-02
  3254 5.553260e-02
  3259 5.966737e-02
  3275 3.743372e-02
  3289 5.187263e-02
  3290 8.975312e-02
  3304 7.990142e-02
  3315 9.778941e-02
  3319 2.246692e-02
  3320 6.170747e-02
  3329 6.992518e-02
  3331 7.720610e-02
  3340 9.928401e-02
  3344 8.138217e-02
  3347 6.157101e-02
  3351 5.638342e-02
  3358 5.026853e-02
  3359 6.465275e-02
  3376 5.958611e-02
  3395 8.041973e-02
  3399 1.522004e-01
  3419 6.187850e-02
  3436 4.511089e-02
  3438 6.592385e-02
  3440 3.621194e-02
  3452 8.242192e-02
  3457 6.324331e-02
  3465 5.973975e-02
  3482 7.072538e-02
  3488 6.809818e-02
  3526 7.206006e-02
  3528 9.692244e-02
  3557 6.433264e-02
  3561 5.840548e-02
  3572 7.671449e-02
  3576 8.646125e-02
  3582 8.231731e-02
  3605 5.414048e-02
  3608 3.965727e-02
  3609 5.774613e-02
  3632 5.650653e-02
  3676 6.602655e-02
  3699 8.642062e-02
  3708 8.333932e-02
  3709 9.329886e-02
  3729 5.161356e-02
  3731 7.820516e-02
  3752 4.377900e-02
  3766 8.808134e-02
  3785 8.552357e-02
  3800 1.595101e-01
  3814 7.325716e-02
  3836 8.690254e-02
  3866 7.515668e-02
  3867 6.447676e-02
  3883 6.819013e-02
  3896 6.897639e-02
  3928 6.520536e-02
  3937 7.131448e-02
  3939 4.583517e-02
  3963 6.358848e-02
  3983 9.616728e-02
  3990 3.747508e-02
  4019 7.092808e-02
  4032 5.946019e-02
  4046 4.979213e-02
  4056 1.309901e-01
  4064 5.262400e-02
  4089 7.778058e-02
  4093 8.089619e-02
  4105 9.977523e-02
  4115 5.790149e-02
  4123 4.067569e-02
  4135 8.063993e-02
  4138 6.331413e-02
  4188 6.708205e-02
  4194 9.419137e-02
  4199 6.394064e-02
  4202 6.748861e-02
  4208 6.626828e-02
  4219 6.585104e-02
  4232 8.369725e-02
  4247 6.776302e-02
  4251 7.795134e-02
  4252 7.015475e-02
  4258 2.390493e-02
  4295 6.666463e-02
  4320 8.409238e-02
  4329 6.459552e-02
  4337 8.507832e-02
  4338 2.593645e-02
  4348 4.065838e-02
  4409 6.509261e-02
  4478 5.733101e-02
  4524 4.030675e-02
  4530 5.408443e-02
  4533 4.614668e-02
  4561 4.144195e-02
  4572 4.083849e-02
  4585 6.284264e-02
  4595 4.589376e-02
  4613 4.615423e-02
  4670 7.619271e-02
  4682 7.614957e-02
  4693 3.794688e-02
  4699 7.884108e-02
  4700 6.280812e-02
  4708 6.859282e-02
  4716 3.711611e-02
  4723 6.589957e-02
  4784 9.581574e-02
  4822 5.727416e-02
  4824 8.777153e-02
  4853 6.222243e-02
  4857 7.652614e-02
  4869 6.999496e-02
  4893 5.342115e-02
  4919 3.981379e-02
  4930 8.379369e-02
  4954 4.112614e-02
  4967 6.453988e-02
  5016 8.669202e-02
  5045 5.194306e-02
  5077 6.614082e-02
  5110 6.261567e-02
  5149 5.611149e-02
  5156 6.897795e-02
  5199 6.404726e-02
  5275 5.434029e-02
  5356 5.618955e-02
  5363 7.056738e-02
  5391 6.128799e-02
  5405 7.826378e-02
  5415 6.091885e-02
  5432 7.776691e-02
  5473 7.007689e-02
  5475 6.718514e-02
  5494 5.604951e-02
  5532 5.348611e-02
  5546 7.075461e-02
  5590 7.553306e-02
  5601 3.796977e-02
  5606 6.423605e-02
  5609 4.065216e-02
  5617 5.544389e-02
  5653 5.460960e-02
  5669 6.122455e-02
  5698 4.850783e-02
  5752 6.471781e-02
  5791 5.377015e-02
  5799 7.974458e-02
  5819 6.555042e-02
  5875 6.708255e-02
  5932 5.675778e-02
  6023 4.050747e-02
  6047 6.138816e-02
  6057 7.111586e-02
  6112 6.539461e-02
  6130 6.413748e-02
  6261 8.567944e-02
  6573 7.796394e-02
  6597 7.447795e-02
  6669 5.750554e-02
  6688 6.523129e-02
  6689 4.198959e-02
  6692 4.480325e-02
  6775 6.794703e-02
  6880 7.350907e-02
  6942 6.985484e-02
  6951 5.409364e-02
  7196 5.312346e-02
  7220 5.342753e-02
  7223 5.164708e-02
  7472 6.551902e-02
  7495 5.333208e-02
  7505 6.213307e-02
  7605 3.838729e-02
  7669 6.650611e-02
  7671 5.225627e-02
  7679 4.765637e-02
  7698 7.646032e-02
  7723 4.974741e-02
  7825 6.704372e-02
  7826 7.522885e-02
  7884 7.221149e-02
  7997 7.265686e-02
  8065 5.434385e-02
  8077 5.671628e-02
  8502 6.605129e-02
  8651 4.369456e-02
  8700 6.364055e-02
  8975 6.563359e-02
  9047 5.473033e-02
  9311 5.464168e-02
  9478 2.680450e-02
  9828 6.141944e-02
  9886 6.046723e-02
 10233 7.315732e-02
 10441 5.615406e-02
 10520 6.183860e-02
 10606 6.024106e-02
 10651 6.074200e-02
 10655 6.248015e-02
 11646 6.098655e-02
 11837 6.101655e-02
 13104 5.734217e-02
 13356 5.250149e-02
 13456 5.503268e-02
 13791 6.224593e-02
 14273 3.172090e-02
 14533 5.684413e-02
 14820 5.046054e-02
 15412 5.663888e-02
 16146 6.102006e-02
 17473 4.774073e-02
 21427 4.884235e-02
 21567 3.276049e-02
 22097 4.764293e-02
 27543 5.081257e-02
 30310 4.464469e-02
 34989 4.311365e-02


==> data/IMDB-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   6557
     2   9458
     3   8560
     4   8330
     5   8010
     6   8019
     7   7590
     8   6857
     9   6380
    10   5517
    11   5033
    12   4422
    13   3829
    14   3326
    15   2954
    16   2617
    17   2260
    18   2040
    19   1853
    20   1574
    21   1505
    22   1379
    23   1249
    24   1065
    25    956
    26    933
    27    812
    28    764
    29    701
    30    658
    31    640
    32    525
    33    526
    34    450
    35    436
    36    415
    37    420
    38    411
    39    319
    40    300
    41    322
    42    268
    43    277
    44    209
    45    212
    46    231
    47    198
    48    167
    49    169
    50    153
    51    150
    52    128
    53    115
    54    120
    55    119
    56     93
    57     94
    58     87
    59     83
    60     88
    61     89
    62     64
    63     54
    64     74
    65     41
    66     49
    67     31
    68     45
    69     38
    70     39
    71     27
    72     26
    73     33
    74     35
    75     30
    76     14
    77     18
    78     28
    79     21
    80     13
    81     20
    82     14
    83     14
    84     16
    85     16
    86      7
    87      9
    88     11
    89      9
    90      9
    91     10
    92      6
    93     11
    94     13
    95     13
    96     11
    97      7
    98      7
    99      4
   100      4
   101      8
   102      5
   103      5
   104      8
   105      2
   106      5
   107      4
   108      1
   109      2
   110      2
   111      2
   112      6
   113      2
   114      2
   115      3
   116      3
   117      5
   118      3
   119      1
   121      1
   123      1
   125      1
   126      2
   127      4
   130      1
   131      1
   135      2
   136      3
   137      2
   142      1
   145      6
   146      1
   147      2
   148      1
   149      2
   151      1
   153      1
   154      1
   157      1
   164      2
   168      1
   175      1
   192      1
   224      1
   274      1


==> data/IMDB-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 103068
     2  75649
     3  35485
     4  16968
     5  10101
     6   6842
     7   5226
     8   4140
     9   3357
    10   2839
    11   2382
    12   2108
    13   1911
    14   1646
    15   1382
    16   1188
    17   1114
    18    998
    19    902
    20    865
    21    811
    22    702
    23    653
    24    615
    25    571
    26    520
    27    488
    28    481
    29    410
    30    391
    31    424
    32    348
    33    335
    34    296
    35    280
    36    270
    37    274
    38    256
    39    209
    40    209
    41    194
    42    184
    43    174
    44    155
    45    158
    46    147
    47    171
    48    151
    49    120
    50    117
    51    120
    52    142
    53    117
    54    105
    55    126
    56     90
    57     89
    58     90
    59     91
    60     81
    61     80
    62     70
    63     81
    64     76
    65     66
    66     52
    67     71
    68     67
    69     51
    70     66
    71     56
    72     42
    73     48
    74     51
    75     40
    76     50
    77     45
    78     38
    79     38
    80     31
    81     31
    82     41
    83     28
    84     24
    85     18
    86     22
    87     27
    88     32
    89     35
    90     35
    91     25
    92     34
    93     32
    94     20
    95     29
    96     34
    97     33
    98     17
    99     17
   100     24
   101     28
   102     26
   103     17
   104     18
   105     11
   106     17
   107     14
   108     12
   109     14
   110     15
   111     16
   112     14
   113     11
   114      9
   115      9
   116     16
   117     10
   118     10
   119     18
   120     19
   121     16
   122     11
   123     13
   124      7
   125      2
   126      8
   127      8
   128      8
   129      9
   130      8
   131      5
   132      8
   133      5
   134      8
   135      7
   136      9
   137      6
   138      6
   139      8
   140      8
   141      8
   142      5
   143      4
   144      9
   145     13
   146      8
   147      4
   148      3
   149      7
   150      4
   151      5
   152      8
   153      8
   154      7
   155      9
   156      3
   157      4
   158      5
   159      5
   160     10
   161      2
   162      9
   163      4
   164      2
   165      2
   166      4
   167      2
   168      1
   169      2
   170      4
   171      4
   172      1
   173      3
   174      2
   175      2
   176      1
   177      3
   178      6
   179      1
   180      4
   181      4
   182      3
   183      3
   184      3
   185      3
   186      4
   187      5
   188      3
   189      3
   190      3
   191      2
   192      3
   193      3
   195      3
   196      1
   197      1
   199      2
   200      5
   202      3
   203      2
   204      2
   205      1
   206      4
   207      4
   208      2
   209      2
   211      1
   212      1
   214      1
   217      1
   219      1
   220      3
   224      1
   225      1
   226      1
   227      1
   229      1
   230      2
   231      1
   232      2
   234      3
   235      3
   237      2
   238      1
   239      1
   240      1
   241      2
   242      1
   243      1
   244      1
   245      2
   247      1
   249      1
   251      1
   256      1
   263      1
   266      1
   282      1
   287      1
   292      1
   294      1
   297      1
   299      1
   301      1
   311      1
   329      1
   367      1
   381      1
   385      1
   406      1
   425      1
   440      1
   441      1
   480      1
   502      1
   644      1


==> data/IMDB-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   6557
     2   9009
     4 7.987250e+03
     8 4.789750e+03
    16 1.312875e+03
    32 2.278750e+02
    64 1.329688e+01
   128 2.500000e-01
   256 3.906250e-03


==> data/IMDB-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 103068
     2  55567
     4 9.784250e+03
     8 2.470625e+03
    16 6.958125e+02
    32 1.665625e+02
    64 2.835938e+01
   128 3.093750e+00
   256 8.203125e-02
   512 1.953125e-03


==> data/IMDB-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   6557
     2  18018
     4  31949
     8  38318
    16  21006
    32   7292
    64    851
   128     32
   256      1


==> data/IMDB-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 103068
     2 111134
     4  39137
     8  19765
    16  11133
    32   5330
    64   1815
   128    396
   256     21
   512      1


==> data/IMDB-BTER-info.dat <==
#
#
#
#
#
Size: 127823 x 383640
Edges: 1471804
Caterpillars: 1348801880
Butterflies: 6696806
Metamorphossis: 1.986001e-02


==> data/IMDB-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 7.415166e-02
     4 4.990195e-02
     8 2.967754e-02
    16 1.812597e-02
    32 9.997763e-03
    64 7.789771e-04
   128 5.058093e-04
   256 5.291429e-04


==> data/IMDB-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 3.716875e-02
     4 3.077435e-02
     8 2.706474e-02
    16 2.301326e-02
    32 2.050786e-02
    64 1.941828e-02
   128 1.931834e-02
   256 7.305833e-04
   512 7.327849e-04


==> data/IMDB-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 7.415166e-02
     4 4.990195e-02
     8 2.967754e-02
    16 1.812597e-02
    32 9.997763e-03
    64 7.424626e-04
   128 7.903271e-05
   256 2.066965e-06


==> data/IMDB-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.716875e-02
     4 3.077435e-02
     8 2.706474e-02
    16 2.301326e-02
    32 2.050786e-02
    64 1.941828e-02
   128 1.614892e-02
   256 5.993066e-05
   512 1.431221e-06


==> data/IMDB-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 8.105928e-02
     3 6.724404e-02
     4 6.016782e-02
     5 5.060579e-02
     6 4.705485e-02
     7 4.177935e-02
     8 3.831899e-02
     9 3.420067e-02
    10 3.140158e-02
    11 3.038899e-02
    12 2.762213e-02
    13 2.588580e-02
    14 2.522608e-02
    15 2.437610e-02
    16 2.276890e-02
    17 2.166648e-02
    18 2.109973e-02
    19 2.049512e-02
    20 1.980048e-02
    21 1.883331e-02
    22 1.806625e-02
    23 1.805972e-02
    24 1.739185e-02
    25 1.718424e-02
    26 1.632505e-02
    27 1.609702e-02
    28 1.618140e-02
    29 1.625801e-02
    30 1.515829e-02
    31 1.462968e-02
    32 1.489236e-02
    33 1.443399e-02
    34 1.366207e-02
    35 1.285675e-02
    36 1.358250e-02
    37 1.379560e-02
    38 1.286379e-02
    39 1.289217e-02
    40 1.245234e-02
    41 1.196255e-02
    42 1.172406e-02
    43 1.173013e-02
    44 1.154526e-02
    45 1.137364e-02
    46 1.076504e-02
    47 1.009164e-02
    48 1.040805e-02
    49 9.842116e-03
    50 9.967321e-03
    51 9.886609e-03
    52 9.531064e-03
    53 7.798758e-03
    54 8.226638e-03
    55 7.522776e-03
    56 7.162146e-03
    57 6.488684e-03
    58 6.488982e-03
    59 5.976160e-03
    60 5.503154e-03
    61 5.096285e-03
    62 4.438246e-03
    63 4.967528e-03
    64 3.163280e-03
    65 2.876592e-03
    66 2.690149e-03
    67 2.486635e-03
    68 2.115551e-03
    69 1.264606e-03
    70 2.132257e-03
    71 1.727618e-03
    72 1.479877e-03
    73 7.035487e-04
    74 8.412480e-04
    75 9.384651e-04
    76 5.375520e-04
    77 6.972488e-04
    78 6.231876e-04
    79 7.004017e-04
    80 5.585915e-04
    81 7.107988e-04
    82 4.614166e-04
    83 4.442519e-04
    84 5.470982e-04
    85 5.442394e-04
    86 5.964484e-04
    87 4.972645e-04
    88 5.149535e-04
    89 4.392056e-04
    90 6.466758e-04
    91 4.722746e-04
    92 3.459570e-04
    93 4.183283e-04
    94 4.743735e-04
    95 4.653378e-04
    96 5.300213e-04
    97 4.796128e-04
    98 4.343163e-04
    99 4.583408e-04
   100 6.554827e-04
   101 4.363654e-04
   102 6.184720e-04
   103 4.865734e-04
   104 5.004324e-04
   105 6.004101e-04
   106 5.202299e-04
   107 4.111376e-04
   108 3.769310e-04
   109 4.410241e-04
   110 3.745498e-04
   111 5.105889e-04
   112 4.701152e-04
   113 3.944607e-04
   114 7.311113e-04
   115 3.751316e-04
   116 4.940892e-04
   117 5.236729e-04
   118 5.005957e-04
   119 4.552326e-04
   121 7.375762e-04
   123 5.127189e-04
   125 2.773229e-04
   126 5.467255e-04
   127 5.489321e-04
   130 4.631587e-04
   131 3.543688e-04
   135 5.265966e-04
   136 3.744663e-04
   137 5.398313e-04
   142 3.851820e-04
   145 5.645145e-04
   146 8.536426e-04
   147 6.560051e-04
   148 6.016698e-04
   149 2.687013e-04
   151 5.486246e-04
   153 6.311695e-04
   154 3.775588e-04
   157 4.479355e-04
   164 4.653324e-04
   168 5.066481e-04
   175 4.308177e-04
   192 5.235615e-04
   224 5.964019e-04
   274 5.291429e-04


==> data/IMDB-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.983964e-02
     3 3.449787e-02
     4 3.143296e-02
     5 3.078693e-02
     6 3.074120e-02
     7 3.013631e-02
     8 2.878350e-02
     9 2.901696e-02
    10 2.780552e-02
    11 2.773455e-02
    12 2.663747e-02
    13 2.528054e-02
    14 2.642663e-02
    15 2.483277e-02
    16 2.358112e-02
    17 2.437528e-02
    18 2.446737e-02
    19 2.360030e-02
    20 2.471862e-02
    21 2.341754e-02
    22 2.351272e-02
    23 2.398348e-02
    24 2.276144e-02
    25 2.180144e-02
    26 2.323551e-02
    27 2.151470e-02
    28 2.153193e-02
    29 2.203236e-02
    30 2.194638e-02
    31 2.173193e-02
    32 2.098990e-02
    33 2.245305e-02
    34 2.231391e-02
    35 2.183622e-02
    36 2.146742e-02
    37 2.127401e-02
    38 2.041195e-02
    39 2.246579e-02
    40 2.121566e-02
    41 2.247984e-02
    42 2.089337e-02
    43 2.135179e-02
    44 2.142738e-02
    45 2.059467e-02
    46 2.162202e-02
    47 2.120888e-02
    48 2.080704e-02
    49 2.068754e-02
    50 2.102421e-02
    51 2.078973e-02
    52 2.043402e-02
    53 1.933926e-02
    54 2.024826e-02
    55 1.964081e-02
    56 1.880736e-02
    57 1.922259e-02
    58 1.921080e-02
    59 1.961725e-02
    60 1.759870e-02
    61 1.819318e-02
    62 1.847160e-02
    63 1.815336e-02
    64 1.842825e-02
    65 2.022024e-02
    66 1.858493e-02
    67 1.808709e-02
    68 1.935126e-02
    69 1.716534e-02
    70 1.929013e-02
    71 1.940007e-02
    72 1.904714e-02
    73 1.840623e-02
    74 2.146677e-02
    75 2.180522e-02
    76 2.210356e-02
    77 2.054030e-02
    78 1.913567e-02
    79 2.043554e-02
    80 2.009309e-02
    81 2.229100e-02
    82 1.856916e-02
    83 1.617476e-02
    84 2.020578e-02
    85 2.093788e-02
    86 1.886872e-02
    87 2.133591e-02
    88 2.061941e-02
    89 1.886335e-02
    90 1.998043e-02
    91 1.707903e-02
    92 2.060044e-02
    93 2.045452e-02
    94 2.144243e-02
    95 2.184807e-02
    96 1.990588e-02
    97 1.686603e-02
    98 1.633064e-02
    99 1.710764e-02
   100 1.802345e-02
   101 1.766903e-02
   102 1.564974e-02
   103 2.102001e-02
   104 1.524305e-02
   105 1.864446e-02
   106 1.901133e-02
   107 1.928036e-02
   108 1.427252e-02
   109 2.326507e-02
   110 2.366980e-02
   111 2.070673e-02
   112 1.826798e-02
   113 2.132712e-02
   114 2.008672e-02
   115 2.299996e-02
   116 1.910643e-02
   117 2.085781e-02
   118 2.287422e-02
   119 1.804843e-02
   120 1.949355e-02
   121 2.240693e-02
   122 1.827690e-02
   123 1.886808e-02
   124 1.629515e-02
   125 1.611967e-02
   126 1.726176e-02
   127 2.098201e-02
   128 1.727687e-02
   129 1.728808e-02
   130 1.757811e-02
   131 1.620416e-02
   132 1.698838e-02
   133 2.170497e-02
   134 1.430285e-02
   135 1.661224e-02
   136 1.992688e-02
   137 1.773420e-02
   138 1.597658e-02
   139 1.578943e-02
   140 1.737805e-02
   141 1.650126e-02
   142 1.706593e-02
   143 1.659796e-02
   144 1.635365e-02
   145 1.753550e-02
   146 1.411737e-02
   147 1.711800e-02
   148 1.958722e-02
   149 1.827549e-02
   150 1.803999e-02
   151 1.552293e-02
   152 1.654612e-02
   153 1.602835e-02
   154 1.431259e-02
   155 1.552925e-02
   156 1.318230e-02
   157 1.795949e-02
   158 1.446845e-02
   159 1.781834e-02
   160 1.565337e-02
   161 1.208978e-02
   162 1.503926e-02
   163 1.376340e-02
   164 1.252098e-02
   165 1.504559e-02
   166 1.227832e-02
   167 1.005926e-02
   168 1.520973e-02
   169 1.304721e-02
   170 1.560976e-02
   171 1.140241e-02
   172 1.137278e-02
   173 2.295371e-02
   174 2.313154e-02
   175 1.006140e-02
   176 1.447101e-02
   177 1.975200e-02
   178 1.557953e-02
   179 6.808164e-03
   180 2.943173e-02
   181 2.241341e-02
   182 3.460177e-02
   183 2.608111e-02
   184 1.949192e-02
   185 3.192809e-02
   186 1.655453e-02
   187 2.394403e-02
   188 3.359573e-02
   189 3.257807e-02
   190 2.452618e-02
   191 2.007042e-02
   192 2.827263e-02
   193 3.247631e-02
   195 2.726732e-02
   196 2.891562e-02
   197 2.844382e-02
   199 3.683221e-02
   200 2.897455e-02
   202 2.607621e-02
   203 1.745991e-02
   204 2.517099e-02
   205 2.771460e-02
   206 2.763543e-02
   207 2.650551e-02
   208 2.282498e-02
   209 2.626988e-02
   211 2.190681e-02
   212 2.438393e-02
   214 3.274054e-02
   217 2.247401e-02
   219 2.358068e-02
   220 2.405790e-02
   224 2.129889e-02
   225 2.505052e-02
   226 1.694218e-02
   227 2.198119e-02
   229 2.570019e-02
   230 2.608838e-02
   231 2.074066e-02
   232 2.229810e-02
   234 2.007960e-02
   235 2.352091e-02
   237 9.474312e-03
   238 2.047135e-02
   239 8.085113e-04
   240 1.985559e-02
   241 2.094155e-02
   242 7.796349e-04
   243 1.815529e-02
   244 1.656786e-02
   245 2.010099e-02
   247 1.633166e-02
   249 6.723530e-04
   251 8.312073e-04
   256 6.519736e-04
   263 6.080199e-04
   266 9.245797e-04
   282 7.927542e-04
   287 7.198120e-04
   292 6.333636e-04
   294 9.106314e-04
   297 7.628023e-04
   299 7.461252e-04
   301 7.789662e-04
   311 6.945432e-04
   329 6.587827e-04
   367 8.233429e-04
   381 7.515098e-04
   385 7.737109e-04
   406 6.820607e-04
   425 7.418448e-04
   440 5.982609e-04
   441 7.166447e-04
   480 7.165287e-04
   502 6.559927e-04
   644 7.327849e-04


==> data/IMDB-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   7884
     2   8611
     3   8371
     4   8227
     5   7769
     6   7798
     7   7050
     8   6638
     9   5942
    10   5348
    11   4885
    12   4266
    13   3823
    14   3428
    15   2991
    16   2637
    17   2248
    18   2084
    19   1829
    20   1600
    21   1523
    22   1403
    23   1235
    24   1146
    25   1031
    26    891
    27    867
    28    831
    29    713
    30    689
    31    610
    32    589
    33    537
    34    481
    35    469
    36    435
    37    380
    38    363
    39    329
    40    278
    41    322
    42    272
    43    257
    44    241
    45    203
    46    201
    47    221
    48    168
    49    181
    50    179
    51    148
    52    141
    53    120
    54    139
    55    111
    56    101
    57     79
    58     86
    59     85
    60     73
    61     79
    62     75
    63     62
    64     67
    65     45
    66     53
    67     59
    68     36
    69     45
    70     24
    71     36
    72     34
    73     22
    74     28
    75     33
    76     28
    77     25
    78     27
    79     20
    80     17
    81     20
    82     12
    83     16
    84     11
    85     14
    86     13
    87     20
    88     11
    89     10
    90     13
    91     14
    92      2
    93     12
    94      5
    95      7
    96      5
    97      6
    98      3
    99      5
   100      8
   101      5
   102      4
   103      4
   104      9
   105      5
   106      1
   107      6
   108      3
   109      3
   110      3
   111      4
   112      2
   113      1
   114      4
   115      3
   116      6
   117      2
   119      4
   120      1
   121      2
   122      1
   123      1
   124      1
   125      3
   126      1
   127      1
   128      1
   129      2
   130      3
   131      2
   134      2
   135      1
   136      2
   138      1
   139      1
   140      1
   141      2
   143      2
   147      1
   157      1
   159      1
   161      1
   162      2
   166      1
   168      1
   184      1
   187      1
   189      1
   205      1
   208      1
   315      1


==> data/IMDB-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 107264
     2  65618
     3  33068
     4  17493
     5  10558
     6   7377
     7   5412
     8   4256
     9   3452
    10   2833
    11   2532
    12   2142
    13   1840
    14   1589
    15   1424
    16   1287
    17   1158
    18   1073
    19    897
    20    892
    21    809
    22    690
    23    663
    24    583
    25    559
    26    527
    27    509
    28    462
    29    413
    30    420
    31    394
    32    339
    33    326
    34    331
    35    312
    36    290
    37    251
    38    246
    39    213
    40    227
    41    208
    42    181
    43    183
    44    165
    45    167
    46    149
    47    148
    48    137
    49    143
    50    123
    51    142
    52    109
    53    133
    54    107
    55    111
    56    103
    57     93
    58     85
    59     88
    60    104
    61     74
    62     74
    63     76
    64     77
    65     58
    66     88
    67     60
    68     56
    69     60
    70     47
    71     36
    72     52
    73     43
    74     43
    75     39
    76     40
    77     43
    78     51
    79     42
    80     37
    81     45
    82     36
    83     40
    84     38
    85     35
    86     36
    87     28
    88     31
    89     25
    90     28
    91     30
    92     24
    93     23
    94     16
    95     26
    96     19
    97     27
    98     21
    99     23
   100     19
   101     16
   102     18
   103     17
   104     26
   105     16
   106     18
   107     19
   108     17
   109      7
   110     15
   111     10
   112     14
   113     18
   114     10
   115     14
   116     20
   117     13
   118     11
   119     13
   120      6
   121     17
   122     12
   123      7
   124     18
   125     14
   126     10
   127      9
   128     10
   129      8
   130     12
   131     18
   132      7
   133      9
   134     10
   135      6
   136      4
   137      6
   138     10
   139     13
   140      9
   141      6
   142      8
   143      6
   144      4
   145      4
   146      4
   147      5
   148      3
   149      7
   150      8
   151      4
   152      9
   153      8
   154      7
   155      4
   156      3
   157      6
   158      2
   160      6
   161      4
   162      4
   163      3
   164      3
   165      5
   166      2
   167      3
   168      1
   169      3
   170      6
   171      6
   172      3
   173      8
   174      3
   175      3
   176      3
   177      2
   179      3
   180      4
   181      3
   182      2
   183      3
   184      1
   186      1
   187      2
   188      6
   189      1
   190      5
   191      1
   192      3
   193      1
   194      1
   195      1
   196      3
   197      1
   198      3
   199      1
   200      1
   201      1
   202      2
   203      2
   204      4
   205      4
   206      2
   207      2
   209      3
   210      1
   211      2
   212      1
   216      2
   218      2
   220      2
   221      3
   222      1
   223      1
   225      2
   228      2
   230      4
   231      1
   234      1
   235      3
   241      1
   242      1
   245      1
   246      1
   247      3
   248      1
   251      2
   252      1
   257      1
   261      1
   266      2
   269      1
   273      1
   274      1
   275      1
   284      1
   285      1
   289      1
   291      1
   299      1
   303      1
   305      1
   313      1
   323      1
   347      1
   368      1
   376      1
   381      1
   401      1
   439      1
   451      1
   464      1
   469      1
   514      1
   652      1


==> data/IMDB-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   7884
     2   8491
     4   7711
     8 4.665125e+03
    16 1.333563e+03
    32 2.314063e+02
    64 1.384375e+01
   128 2.578125e-01
   256 3.906250e-03


==> data/IMDB-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 107264
     2  49343
     4  10210
     8 2.508500e+03
    16 7.085000e+02
    32 1.699375e+02
    64 2.854688e+01
   128 3.078125e+00
   256 1.015625e-01
   512 3.906250e-03


==> data/IMDB-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   7884
     2  16982
     4  30844
     8  37321
    16  21337
    32   7405
    64    886
   128     33
   256      1


==> data/IMDB-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 107264
     2  98686
     4  40840
     8  20068
    16  11336
    32   5438
    64   1827
   128    394
   256     26
   512      2


==> data/IMDB-CL-info.dat <==
#
#
#
#
#
Size: 127823 x 383640
Edges: 1470037
Caterpillars: 1108818578
Butterflies: 141271
Metamorphossis: 5.096271e-04


==> data/IMDB-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 5.597180e-04
     4 4.688664e-04
     8 4.820988e-04
    16 4.722504e-04
    32 4.782102e-04
    64 4.638763e-04
   128 4.681960e-04
   256 4.705404e-04


==> data/IMDB-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 5.272446e-04
     4 5.212815e-04
     8 4.964909e-04
    16 5.031976e-04
    32 5.092998e-04
    64 5.087131e-04
   128 5.047758e-04
   256 4.949620e-04
   512 4.889880e-04


==> data/IMDB-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.597180e-04
     4 4.688664e-04
     8 4.820987e-04
    16 4.722504e-04
    32 4.782102e-04
    64 4.566283e-04
   128 8.778675e-05
   256 1.838049e-06


==> data/IMDB-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.272445e-04
     4 5.212815e-04
     8 4.964909e-04
    16 5.031976e-04
    32 5.092998e-04
    64 5.087132e-04
   128 3.982997e-04
   256 4.833613e-05
   512 1.910109e-06


==> data/IMDB-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 6.873607e-04
     3 4.320753e-04
     4 4.563970e-04
     5 5.050988e-04
     6 4.763263e-04
     7 4.376436e-04
     8 4.929072e-04
     9 4.701927e-04
    10 4.955543e-04
    11 4.477428e-04
    12 5.026850e-04
    13 4.825963e-04
    14 4.903096e-04
    15 4.748022e-04
    16 4.696685e-04
    17 4.657918e-04
    18 4.475445e-04
    19 4.885023e-04
    20 4.578799e-04
    21 4.761311e-04
    22 4.534039e-04
    23 4.600089e-04
    24 4.815223e-04
    25 4.746129e-04
    26 4.734024e-04
    27 4.653339e-04
    28 4.860816e-04
    29 4.916015e-04
    30 4.794659e-04
    31 4.850551e-04
    32 4.723294e-04
    33 4.912660e-04
    34 4.540340e-04
    35 4.582023e-04
    36 4.387679e-04
    37 4.897362e-04
    38 4.688869e-04
    39 4.525885e-04
    40 5.057832e-04
    41 4.878412e-04
    42 4.873367e-04
    43 4.584823e-04
    44 4.648516e-04
    45 4.775355e-04
    46 5.243820e-04
    47 4.786637e-04
    48 4.636197e-04
    49 4.585244e-04
    50 4.592790e-04
    51 4.787506e-04
    52 4.922947e-04
    53 4.751487e-04
    54 5.044622e-04
    55 4.865667e-04
    56 5.155591e-04
    57 5.084529e-04
    58 4.864107e-04
    59 4.409016e-04
    60 4.865060e-04
    61 4.643998e-04
    62 4.836870e-04
    63 4.874752e-04
    64 4.480641e-04
    65 4.304569e-04
    66 5.050934e-04
    67 4.292103e-04
    68 4.591379e-04
    69 4.494961e-04
    70 4.513004e-04
    71 4.626681e-04
    72 4.820830e-04
    73 4.648786e-04
    74 5.009838e-04
    75 4.743722e-04
    76 5.612853e-04
    77 4.253338e-04
    78 4.092322e-04
    79 5.218525e-04
    80 4.355766e-04
    81 5.100685e-04
    82 5.206881e-04
    83 4.236638e-04
    84 4.401940e-04
    85 4.922064e-04
    86 4.529459e-04
    87 4.958104e-04
    88 4.165628e-04
    89 4.528348e-04
    90 4.650119e-04
    91 5.360242e-04
    92 4.525260e-04
    93 4.586392e-04
    94 4.519768e-04
    95 5.190343e-04
    96 5.381773e-04
    97 4.147487e-04
    98 5.645137e-04
    99 4.893972e-04
   100 4.095063e-04
   101 4.514947e-04
   102 4.997391e-04
   103 4.361631e-04
   104 4.661769e-04
   105 3.680505e-04
   106 3.465760e-04
   107 4.346829e-04
   108 4.533056e-04
   109 3.853587e-04
   110 5.473225e-04
   111 4.730755e-04
   112 5.098182e-04
   113 4.126201e-04
   114 5.349072e-04
   115 5.062497e-04
   116 5.254467e-04
   117 4.848673e-04
   119 4.728577e-04
   120 2.220854e-04
   121 5.466842e-04
   122 4.736455e-04
   123 2.712254e-04
   124 3.973532e-04
   125 5.224931e-04
   126 4.192442e-04
   127 6.472100e-04
   128 4.914905e-04
   129 3.700966e-04
   130 5.798451e-04
   131 4.448687e-04
   134 7.306683e-04
   135 4.949540e-04
   136 3.961647e-04
   138 3.347326e-04
   139 4.180749e-04
   140 4.626840e-04
   141 5.224039e-04
   143 5.295516e-04
   147 6.755523e-04
   157 3.583122e-04
   159 3.641430e-04
   161 4.177639e-04
   162 5.524249e-04
   166 3.671974e-04
   168 3.283502e-04
   184 4.028266e-04
   187 5.507168e-04
   189 4.145400e-04
   205 4.311602e-04
   208 5.981813e-04
   315 4.705404e-04


==> data/IMDB-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.449653e-04
     3 5.095238e-04
     4 5.021523e-04
     5 5.269366e-04
     6 5.242372e-04
     7 5.317998e-04
     8 5.217369e-04
     9 5.090041e-04
    10 4.853743e-04
    11 4.832332e-04
    12 4.814251e-04
    13 5.224584e-04
    14 4.901419e-04
    15 4.785531e-04
    16 5.080598e-04
    17 5.026359e-04
    18 5.179216e-04
    19 5.082311e-04
    20 5.088351e-04
    21 4.806698e-04
    22 4.863984e-04
    23 5.106550e-04
    24 5.120288e-04
    25 4.925794e-04
    26 5.009431e-04
    27 5.010590e-04
    28 5.093828e-04
    29 4.967177e-04
    30 5.002526e-04
    31 5.147917e-04
    32 4.969596e-04
    33 5.026443e-04
    34 5.143725e-04
    35 5.016600e-04
    36 5.110463e-04
    37 5.309490e-04
    38 5.372688e-04
    39 5.260486e-04
    40 4.929058e-04
    41 5.365723e-04
    42 5.266470e-04
    43 5.169022e-04
    44 5.099535e-04
    45 4.862570e-04
    46 5.034622e-04
    47 5.073920e-04
    48 5.056511e-04
    49 5.355367e-04
    50 4.993107e-04
    51 4.949387e-04
    52 5.300907e-04
    53 4.899700e-04
    54 4.952621e-04
    55 5.181667e-04
    56 4.959157e-04
    57 5.109342e-04
    58 5.140742e-04
    59 4.877665e-04
    60 4.875415e-04
    61 4.950590e-04
    62 5.356180e-04
    63 5.007161e-04
    64 5.079464e-04
    65 5.324862e-04
    66 5.014512e-04
    67 4.954698e-04
    68 4.927864e-04
    69 4.810660e-04
    70 5.388788e-04
    71 5.014882e-04
    72 5.571373e-04
    73 5.197373e-04
    74 5.283564e-04
    75 5.065356e-04
    76 5.373884e-04
    77 5.199873e-04
    78 4.902488e-04
    79 5.222225e-04
    80 5.389325e-04
    81 4.922444e-04
    82 4.931948e-04
    83 5.193012e-04
    84 5.012733e-04
    85 4.950810e-04
    86 5.081631e-04
    87 4.952106e-04
    88 4.722417e-04
    89 4.917210e-04
    90 4.744025e-04
    91 5.282707e-04
    92 5.150690e-04
    93 5.426604e-04
    94 5.230686e-04
    95 4.599693e-04
    96 5.383508e-04
    97 5.360087e-04
    98 5.164089e-04
    99 5.455138e-04
   100 5.008587e-04
   101 5.176510e-04
   102 4.764141e-04
   103 5.028471e-04
   104 5.594384e-04
   105 4.779613e-04
   106 4.891245e-04
   107 5.304031e-04
   108 4.991727e-04
   109 5.123554e-04
   110 5.494814e-04
   111 4.839959e-04
   112 4.778377e-04
   113 5.122664e-04
   114 5.447310e-04
   115 5.357661e-04
   116 5.131801e-04
   117 5.482112e-04
   118 4.709099e-04
   119 4.819079e-04
   120 5.057160e-04
   121 4.958647e-04
   122 5.297568e-04
   123 5.170581e-04
   124 5.045698e-04
   125 4.420876e-04
   126 4.701992e-04
   127 4.876025e-04
   128 4.934115e-04
   129 5.479149e-04
   130 4.415393e-04
   131 5.158455e-04
   132 4.655880e-04
   133 4.950836e-04
   134 5.248209e-04
   135 4.640590e-04
   136 5.930871e-04
   137 4.923752e-04
   138 5.175515e-04
   139 5.100674e-04
   140 5.484184e-04
   141 5.415662e-04
   142 4.848477e-04
   143 4.738377e-04
   144 5.139397e-04
   145 4.661361e-04
   146 5.207374e-04
   147 4.819540e-04
   148 4.937213e-04
   149 4.983831e-04
   150 5.186331e-04
   151 4.386372e-04
   152 5.348973e-04
   153 4.678360e-04
   154 4.974122e-04
   155 4.637394e-04
   156 5.062972e-04
   157 4.908731e-04
   158 5.590771e-04
   160 4.582732e-04
   161 5.347662e-04
   162 5.143672e-04
   163 5.469771e-04
   164 4.401445e-04
   165 5.170172e-04
   166 5.021918e-04
   167 4.480665e-04
   168 5.407350e-04
   169 5.335567e-04
   170 5.559959e-04
   171 5.086805e-04
   172 4.743209e-04
   173 5.154066e-04
   174 4.893526e-04
   175 5.420905e-04
   176 5.390791e-04
   177 5.227571e-04
   179 5.266055e-04
   180 5.099589e-04
   181 4.753952e-04
   182 5.617986e-04
   183 4.568801e-04
   184 5.693522e-04
   186 6.008954e-04
   187 4.492907e-04
   188 5.092599e-04
   189 4.598853e-04
   190 5.011815e-04
   191 5.063538e-04
   192 4.915016e-04
   193 3.681883e-04
   194 4.446167e-04
   195 4.197228e-04
   196 4.921548e-04
   197 4.707339e-04
   198 5.157206e-04
   199 4.981167e-04
   200 5.358565e-04
   201 5.700849e-04
   202 4.841321e-04
   203 4.776151e-04
   204 4.926804e-04
   205 5.256307e-04
   206 5.917490e-04
   207 4.947201e-04
   209 5.352934e-04
   210 5.356299e-04
   211 4.831036e-04
   212 4.962948e-04
   216 4.809428e-04
   218 5.757934e-04
   220 5.083039e-04
   221 5.251986e-04
   222 5.827610e-04
   223 5.206314e-04
   225 5.536863e-04
   228 5.388552e-04
   230 5.007221e-04
   231 5.073036e-04
   234 5.074843e-04
   235 5.032463e-04
   241 5.261252e-04
   242 4.972633e-04
   245 5.045836e-04
   246 5.534414e-04
   247 4.448623e-04
   248 4.688362e-04
   251 4.310295e-04
   252 4.548157e-04
   257 5.380999e-04
   261 5.020052e-04
   266 4.639750e-04
   269 4.932280e-04
   273 5.591563e-04
   274 4.626082e-04
   275 5.258624e-04
   284 4.120472e-04
   285 5.324529e-04
   289 4.708219e-04
   291 5.133780e-04
   299 4.965553e-04
   303 4.559520e-04
   305 4.982333e-04
   313 5.118335e-04
   323 4.796174e-04
   347 4.593508e-04
   368 5.350388e-04
   376 5.018231e-04
   381 4.845189e-04
   401 5.313649e-04
   439 4.782159e-04
   451 4.790227e-04
   464 4.709678e-04
   469 5.179209e-04
   514 4.522304e-04
   652 5.257456e-04


==> data/IMDB-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   9346
     2   8215
     3   7623
     4   9610
     5   8224
     6   8130
     7   8109
     8   7811
     9   6652
    10   6148
    11   5088
    12   4357
    13   3891
    14   3443
    15   2915
    16   2548
    17   2157
    18   1950
    19   1696
    20   1604
    21   1388
    22   1303
    23   1194
    24   1107
    25    953
    26    899
    27    839
    28    773
    29    713
    30    656
    31    567
    32    551
    33    494
    34    462
    35    444
    36    407
    37    396
    38    316
    39    337
    40    308
    41    292
    42    272
    43    227
    44    226
    45    215
    46    195
    47    207
    48    184
    49    170
    50    190
    51    138
    52    146
    53    130
    54    104
    55    101
    56    104
    57     83
    58     76
    59     77
    60     55
    61     60
    62     69
    63     52
    64     50
    65     66
    66     47
    67     33
    68     45
    69     36
    70     21
    71     32
    72     26
    73     26
    74     24
    75     25
    76     30
    77     22
    78     19
    79      8
    80     12
    81     13
    82     12
    83     12
    84     21
    85     16
    86      8
    87      9
    88     13
    89     14
    90      8
    91      6
    92     12
    93      9
    94     10
    95      5
    96      7
    97      6
    98     10
    99      8
   100      6
   101      6
   102      5
   103      4
   104      4
   105      8
   106      4
   107      2
   108      3
   109      3
   111      1
   112      3
   113      3
   114      1
   115      3
   116      2
   117      1
   118      1
   119      3
   120      1
   121      3
   123      4
   125      1
   126      2
   127      1
   128      3
   131      1
   136      1
   137      2
   139      1
   140      1
   141      1
   142      2
   143      1
   144      1
   146      2
   147      2
   148      1
   150      2
   152      1
   165      1
   167      1
   176      1
   177      1
   194      1
   198      1
   220      1
   294      1


==> data/IMDB-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 244475
     2  46914
     3  21527
     4  13041
     5   8773
     6   6408
     7   4974
     8   4008
     9   3255
    10   2718
    11   2337
    12   2050
    13   1733
    14   1581
    15   1387
    16   1213
    17   1109
    18   1025
    19    920
    20    835
    21    720
    22    681
    23    673
    24    632
    25    518
    26    542
    27    439
    28    464
    29    436
    30    391
    31    369
    32    339
    33    318
    34    310
    35    293
    36    282
    37    239
    38    240
    39    202
    40    217
    41    197
    42    195
    43    193
    44    154
    45    178
    46    134
    47    153
    48    152
    49    149
    50    136
    51    105
    52    114
    53    108
    54     98
    55    103
    56    102
    57    104
    58     73
    59     92
    60     88
    61     71
    62     78
    63     74
    64     64
    65     73
    66     62
    67     75
    68     52
    69     53
    70     57
    71     60
    72     50
    73     45
    74     38
    75     50
    76     37
    77     37
    78     42
    79     35
    80     22
    81     42
    82     28
    83     26
    84     35
    85     40
    86     35
    87     27
    88     32
    89     22
    90     25
    91     29
    92     24
    93     29
    94     28
    95     33
    96     22
    97     18
    98     25
    99     19
   100     25
   101     25
   102     21
   103     16
   104     14
   105     18
   106     14
   107     16
   108     10
   109     20
   110     15
   111     18
   112     15
   113     16
   114     14
   115     12
   116     13
   117     17
   118      5
   119     12
   120     11
   121      9
   122      8
   123     14
   124      5
   125      7
   126     11
   127      7
   128      9
   129      8
   130      9
   131      8
   132     17
   133      7
   134      8
   135      8
   136      3
   137      9
   138      7
   139      7
   140      3
   141      5
   142     12
   143      9
   144      9
   145      7
   146      7
   147      5
   148      6
   149      9
   150      4
   151      8
   152      6
   153      8
   154      4
   155      3
   156      5
   157      5
   158      4
   159      1
   160      4
   161      1
   162      4
   163      6
   164      4
   165      5
   166      3
   167      6
   168      5
   169      1
   170      3
   171      2
   172      1
   173      5
   174      2
   175      4
   176     10
   177      2
   178      2
   179      3
   180      2
   181      4
   182      4
   183      4
   184      1
   185      3
   186      4
   187      2
   188      2
   189      3
   190      2
   191      1
   192      3
   193      2
   194      1
   195      5
   196      3
   197      2
   198      2
   199      5
   201      1
   202      2
   206      1
   207      1
   208      2
   209      1
   210      1
   211      1
   212      2
   213      1
   215      1
   216      1
   217      3
   218      1
   222      2
   224      1
   225      1
   226      1
   228      1
   229      2
   230      1
   231      1
   232      1
   234      1
   236      1
   237      1
   239      1
   240      2
   241      1
   243      1
   244      2
   245      1
   246      1
   249      2
   250      1
   251      2
   252      1
   256      1
   257      1
   258      2
   259      1
   261      1
   270      1
   285      1
   286      1
   287      1
   289      1
   296      1
   311      1
   323      1
   330      1
   333      1
   367      1
   376      1
   380      1
   410      1
   414      1
   424      1
   429      1
   479      1
   515      1
   646      1


==> data/IMDB-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   9346
     2   7919
     4 8.518250e+03
     8 5.038125e+03
    16 1.271688e+03
    32 2.215000e+02
    64 1.243750e+01
   128 2.265625e-01
   256 3.906250e-03


==> data/IMDB-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 244475
     2 3.422050e+04
     4   8299
     8 2.383625e+03
    16 6.854375e+02
    32 1.653438e+02
    64 2.779688e+01
   128 3.093750e+00
   256 9.375000e-02
   512 3.906250e-03


==> data/IMDB-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   9346
     2  15838
     4  34073
     8  40305
    16  20347
    32   7088
    64    796
   128     29
   256      1


==> data/IMDB-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 244475
     2  68441
     4  33196
     8  19069
    16  10967
    32   5291
    64   1779
   128    396
   256     24
   512      2


==> data/IMDB-Orig-info.dat <==
#
#
#
#
#
Size: 127823 x 383640
Edges: 1470404
Caterpillars: 856462037
Butterflies: 3503276
Metamorphossis: 1.636162e-02


==> data/IMDB-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 5.179819e-02
     4 3.947248e-02
     8 2.747443e-02
    16 1.809643e-02
    32 1.096072e-02
    64 7.555522e-03
   128 6.160333e-03
   256 2.496321e-03


==> data/IMDB-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 4.824712e-02
     4 3.285969e-02
     8 2.580725e-02
    16 2.216179e-02
    32 1.979861e-02
    64 1.966210e-02
   128 2.354733e-02
   256 2.747933e-02
   512 4.699102e-02


==> data/IMDB-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.179819e-02
     4 3.947248e-02
     8 2.747443e-02
    16 1.809643e-02
    32 1.096072e-02
    64 7.201357e-03
   128 1.058807e-03
   256 9.751253e-06


==> data/IMDB-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.824712e-02
     4 3.285969e-02
     8 2.580725e-02
    16 2.216179e-02
    32 1.979861e-02
    64 1.966210e-02
   128 2.005202e-02
   256 2.468847e-03
   512 1.835587e-04


==> data/IMDB-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.401618e-02
     3 4.958020e-02
     4 4.309554e-02
     5 4.057676e-02
     6 3.825947e-02
     7 3.595816e-02
     8 3.249025e-02
     9 3.016416e-02
    10 2.943831e-02
    11 2.899575e-02
    12 2.563579e-02
    13 2.433490e-02
    14 2.507071e-02
    15 2.366557e-02
    16 2.287412e-02
    17 2.164652e-02
    18 2.285701e-02
    19 1.934326e-02
    20 2.037411e-02
    21 1.999487e-02
    22 1.790533e-02
    23 1.752834e-02
    24 1.641461e-02
    25 1.699704e-02
    26 1.523619e-02
    27 1.614365e-02
    28 1.631854e-02
    29 1.563482e-02
    30 1.410352e-02
    31 1.617093e-02
    32 1.167809e-02
    33 1.565999e-02
    34 1.416297e-02
    35 1.360983e-02
    36 1.381892e-02
    37 1.059437e-02
    38 1.255333e-02
    39 1.614735e-02
    40 1.062459e-02
    41 1.450344e-02
    42 1.044705e-02
    43 1.084295e-02
    44 1.379247e-02
    45 9.540953e-03
    46 1.178608e-02
    47 9.532649e-03
    48 9.911873e-03
    49 1.101182e-02
    50 8.146731e-03
    51 1.049974e-02
    52 9.577690e-03
    53 7.575552e-03
    54 1.014960e-02
    55 9.310235e-03
    56 5.886827e-03
    57 8.970460e-03
    58 9.088933e-03
    59 8.205824e-03
    60 8.267718e-03
    61 1.433554e-02
    62 1.273403e-02
    63 7.775371e-03
    64 6.520904e-03
    65 6.774660e-03
    66 7.263116e-03
    67 6.075851e-03
    68 7.329416e-03
    69 2.279856e-02
    70 9.666809e-03
    71 7.710786e-03
    72 8.068127e-03
    73 1.355236e-02
    74 1.107754e-02
    75 8.609589e-03
    76 1.060331e-02
    77 4.912632e-03
    78 8.137265e-03
    79 7.726501e-03
    80 3.303931e-03
    81 7.061465e-03
    82 3.103157e-03
    83 6.017391e-03
    84 2.768784e-03
    85 3.673181e-03
    86 9.317596e-03
    87 5.265184e-03
    88 3.861465e-03
    89 6.844566e-03
    90 6.317254e-03
    91 8.866915e-03
    92 1.190585e-02
    93 5.982172e-03
    94 4.460585e-03
    95 4.657985e-03
    96 5.893148e-03
    97 7.127931e-03
    98 4.067063e-03
    99 4.233382e-03
   100 5.220420e-03
   101 4.697847e-03
   102 8.934420e-03
   103 8.887227e-03
   104 2.406209e-03
   105 3.659507e-03
   106 7.563751e-03
   107 1.133102e-02
   108 2.896320e-03
   109 3.096792e-03
   111 7.863684e-03
   112 5.524133e-03
   113 2.338677e-03
   114 9.895840e-03
   115 8.674529e-03
   116 1.616602e-03
   117 1.363979e-03
   118 3.044033e-03
   119 8.650542e-03
   120 5.786648e-02
   121 4.274336e-03
   123 1.031605e-02
   125 1.218340e-02
   126 2.471076e-03
   127 4.553513e-03
   128 1.777021e-03
   131 1.860722e-02
   136 8.138312e-03
   137 5.890438e-03
   139 3.326008e-03
   140 2.151728e-03
   141 1.538388e-03
   142 8.167070e-03
   143 9.778632e-04
   144 1.122155e-03
   146 1.378901e-03
   147 4.266103e-03
   148 3.577080e-03
   150 2.700759e-03
   152 1.288254e-02
   165 8.803801e-04
   167 6.472016e-03
   176 2.438032e-02
   177 1.184749e-02
   194 8.145470e-03
   198 5.273214e-03
   220 2.026851e-03
   294 2.496321e-03


==> data/IMDB-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.456561e-02
     3 4.192862e-02
     4 3.709375e-02
     5 3.295135e-02
     6 3.163381e-02
     7 2.975985e-02
     8 2.907411e-02
     9 2.824866e-02
    10 2.661198e-02
    11 2.542707e-02
    12 2.390024e-02
    13 2.587584e-02
    14 2.330102e-02
    15 2.401911e-02
    16 2.412464e-02
    17 2.262369e-02
    18 2.348910e-02
    19 2.195561e-02
    20 2.374159e-02
    21 2.534901e-02
    22 2.233222e-02
    23 2.468653e-02
    24 2.211961e-02
    25 2.274979e-02
    26 2.277531e-02
    27 2.045700e-02
    28 2.099473e-02
    29 1.890648e-02
    30 1.857013e-02
    31 1.971325e-02
    32 2.155327e-02
    33 2.293216e-02
    34 2.356513e-02
    35 1.941715e-02
    36 2.207666e-02
    37 1.892222e-02
    38 2.123005e-02
    39 2.353604e-02
    40 1.753912e-02
    41 2.092415e-02
    42 2.055575e-02
    43 1.763315e-02
    44 2.190878e-02
    45 1.760740e-02
    46 1.713019e-02
    47 2.140432e-02
    48 2.364592e-02
    49 2.584656e-02
    50 2.264047e-02
    51 2.306756e-02
    52 1.942759e-02
    53 1.477335e-02
    54 1.760158e-02
    55 1.911900e-02
    56 1.694700e-02
    57 1.676673e-02
    58 1.723919e-02
    59 1.874211e-02
    60 1.752628e-02
    61 1.601090e-02
    62 1.892312e-02
    63 1.734272e-02
    64 1.722087e-02
    65 1.605990e-02
    66 1.537584e-02
    67 2.017183e-02
    68 2.324358e-02
    69 1.543448e-02
    70 2.533774e-02
    71 1.900924e-02
    72 1.982702e-02
    73 2.103117e-02
    74 2.190627e-02
    75 1.681225e-02
    76 1.576874e-02
    77 2.472294e-02
    78 2.267378e-02
    79 1.427920e-02
    80 2.718382e-02
    81 1.570296e-02
    82 1.625645e-02
    83 1.746063e-02
    84 1.538042e-02
    85 1.650976e-02
    86 2.173969e-02
    87 2.050243e-02
    88 2.576282e-02
    89 1.821999e-02
    90 2.307187e-02
    91 1.449821e-02
    92 1.477355e-02
    93 1.554829e-02
    94 2.857435e-02
    95 1.547941e-02
    96 1.482874e-02
    97 2.030599e-02
    98 2.419311e-02
    99 1.187581e-02
   100 1.716361e-02
   101 1.935883e-02
   102 1.592570e-02
   103 1.157366e-02
   104 2.095823e-02
   105 1.432395e-02
   106 1.320980e-02
   107 1.014935e-02
   108 2.089083e-02
   109 1.573882e-02
   110 1.973685e-02
   111 2.859526e-02
   112 2.272478e-02
   113 2.120244e-02
   114 1.695153e-02
   115 5.178972e-02
   116 3.752813e-02
   117 1.388829e-02
   118 3.334932e-02
   119 3.071991e-02
   120 1.481455e-02
   121 1.324093e-02
   122 3.663349e-02
   123 2.057789e-02
   124 8.658826e-03
   125 1.346221e-02
   126 1.748923e-02
   127 1.097537e-02
   128 1.422938e-02
   129 1.917561e-02
   130 1.587191e-02
   131 1.871024e-02
   132 1.433885e-02
   133 2.736254e-02
   134 4.186753e-02
   135 1.792261e-02
   136 2.138485e-02
   137 2.201994e-02
   138 2.111409e-02
   139 2.582634e-02
   140 1.048402e-02
   141 1.649391e-02
   142 1.930202e-02
   143 1.693841e-02
   144 9.837346e-03
   145 3.817583e-02
   146 2.002619e-02
   147 1.926654e-02
   148 1.533318e-02
   149 2.744780e-02
   150 5.254504e-02
   151 1.843275e-02
   152 2.665531e-02
   153 4.994080e-02
   154 1.546489e-02
   155 1.755932e-02
   156 1.784673e-02
   157 1.844511e-02
   158 2.751218e-02
   159 7.232503e-03
   160 1.782505e-02
   161 9.375264e-03
   162 1.376935e-02
   163 2.071500e-02
   164 3.966676e-02
   165 1.480164e-02
   166 1.127787e-02
   167 1.318275e-02
   168 3.059001e-02
   169 1.010461e-02
   170 2.228727e-02
   171 7.892251e-03
   172 3.477467e-03
   173 1.150592e-02
   174 5.026736e-02
   175 1.694281e-02
   176 2.538609e-02
   177 3.102423e-02
   178 1.120159e-02
   179 1.165058e-02
   180 3.625464e-02
   181 1.744955e-02
   182 1.539411e-02
   183 1.732123e-02
   184 1.309199e-02
   185 3.266032e-02
   186 1.424919e-02
   187 8.485061e-03
   188 7.506318e-03
   189 1.066349e-02
   190 8.727929e-03
   191 2.232913e-02
   192 1.480670e-02
   193 1.211481e-02
   194 2.271726e-02
   195 2.799268e-02
   196 3.575756e-02
   197 1.504960e-02
   198 2.845665e-02
   199 2.279492e-02
   201 3.860620e-02
   202 1.071408e-02
   206 1.208693e-02
   207 3.475454e-02
   208 1.714345e-02
   209 6.998803e-03
   210 1.205506e-02
   211 2.480656e-02
   212 1.878382e-02
   213 1.897232e-02
   215 7.798723e-03
   216 3.879884e-02
   217 9.909717e-02
   218 9.000578e-03
   222 1.417353e-01
   224 8.919176e-03
   225 1.347233e-02
   226 6.047248e-02
   228 4.766264e-02
   229 9.931022e-03
   230 8.716816e-03
   231 1.266596e-02
   232 1.196935e-02
   234 2.566709e-02
   236 4.388410e-02
   237 1.320732e-02
   239 6.671294e-03
   240 2.882672e-02
   241 1.452447e-01
   243 1.096411e-02
   244 4.316496e-02
   245 1.135314e-02
   246 4.308755e-03
   249 1.049611e-02
   250 1.164424e-02
   251 2.183994e-02
   252 6.269366e-02
   256 2.483618e-02
   257 1.537301e-02
   258 3.851662e-02
   259 1.110521e-02
   261 9.587012e-03
   270 6.133633e-03
   285 2.699138e-02
   286 1.017862e-02
   287 3.093787e-02
   289 4.499697e-02
   296 3.877193e-02
   311 1.397246e-02
   323 1.124513e-02
   330 4.232332e-02
   333 2.054785e-02
   367 3.499359e-02
   376 3.919053e-02
   380 2.569264e-02
   410 4.103832e-02
   414 2.089511e-02
   424 5.543396e-02
   429 2.122558e-02
   479 4.803776e-02
   515 5.114390e-02
   646 4.283815e-02


==> data/LiveJournal-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 100549
     2 125112
     3 128384
     4 133346
     5 132251
     6 128754
     7 120120
     8 108389
     9  99306
    10  90080
    11  81147
    12  72821
    13  65557
    14  59255
    15  54596
    16  50140
    17  46129
    18  42482
    19  40017
    20  37787
    21  35549
    22  33504
    23  31765
    24  30305
    25  28915
    26  28079
    27  26944
    28  26107
    29  24776
    30  24205
    31  23168
    32  22458
    33  22035
    34  21176
    35  20414
    36  19786
    37  19351
    38  18709
    39  18375
    40  17882
    41  17427
    42  17010
    43  16556
    44  15912
    45  15839
    46  15429
    47  14707
    48  14615
    49  14440
    50  14087
    51  13861
    52  13369
    53  13204
    54  12678
    55  12869
    56  12571
    57  12000
    58  11700
    59  11462
    60  11281
    61  11099
    62  10508
    63  10641
    64  10032
    65   9934
    66   9631
    67   9561
    68   9227
    69   9201
    70   8990
    71   8949
    72   8723
    73   8689
    74   8509
    75   8512
    76   8440
    77   8137
    78   7896
    79   7902
    80   7642
    81   7605
    82   7423
    83   7259
    84   7244
    85   7129
    86   6867
    87   6725
    88   6727
    89   6696
    90   6589
    91   6535
    92   6515
    93   6418
    94   6305
    95   6307
    96   6211
    97   6069
    98   6153
    99   6054
   100   5871
   101   5924
   102   5856
   103   5728
   104   5805
   105   5743
   106   5729
   107   5715
   108   5648
   109   5653
   110   5757
   111   5628
   112   5760
   113   5677
   114   5687
   115   5717
   116   5813
   117   5727
   118   5729
   119   5824
   120   5647
   121   5765
   122   5721
   123   5757
   124   5832
   125   5620
   126   5691
   127   5797
   128   5782
   129   5812
   130   5753
   131   5569
   132   5664
   133   5542
   134   5475
   135   5481
   136   5525
   137   5563
   138   5577
   139   5348
   140   5217
   141   5090
   142   5001
   143   4898
   144   4763
   145   4583
   146   4575
   147   4318
   148   4107
   149   4040
   150   3664
   151   3595
   152   3381
   153   3224
   154   2881
   155   2741
   156   2471
   157   2384
   158   2219
   159   2077
   160   1838
   161   1683
   162   1518
   163   1403
   164   1280
   165   1207
   166   1084
   167    947
   168    838
   169    844
   170    756
   171    701
   172    661
   173    579
   174    530
   175    458
   176    458
   177    391
   178    383
   179    350
   180    352
   181    330
   182    316
   183    274
   184    269
   185    258
   186    234
   187    250
   188    205
   189    224
   190    245
   191    197
   192    189
   193    201
   194    205
   195    176
   196    185
   197    174
   198    173
   199    160
   200    141
   201    172
   202    135
   203    150
   204    141
   205    139
   206    131
   207    149
   208    139
   209    104
   210    123
   211    115
   212    111
   213    118
   214    122
   215     97
   216     97
   217     90
   218     91
   219    105
   220    107
   221     87
   222     89
   223     94
   224     75
   225     91
   226     85
   227     71
   228     70
   229     73
   230     64
   231     50
   232     65
   233     50
   234     40
   235     50
   236     48
   237     39
   238     46
   239     41
   240     28
   241     37
   242     25
   243     32
   244     27
   245     29
   246     23
   247     45
   248     24
   249     15
   250      8
   251     20
   252     17
   253     23
   254      9
   255     20
   256     10
   257      8
   258      8
   259      6
   260      7
   261     11
   262      6
   263      5
   264      8
   265      8
   266      4
   267      3
   268      3
   269      4
   270      3
   271      4
   272      2
   273      4
   274      2
   275      1
   276      3
   277      1
   278      4
   279      4
   280      1
   281      2
   282      3
   285      1
   287      1
   288      1
   290      1
   295      1
   298      2
   301      1


==> data/LiveJournal-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 2121436
     2 1517748
     3 732345
     4 296476
     5 143080
     6  92649
     7  68014
     8  52478
     9  42002
    10  34596
    11  29112
    12  24891
    13  21423
    14  18827
    15  16455
    16  14833
    17  13267
    18  11966
    19  10789
    20   9882
    21   9194
    22   8392
    23   7703
    24   7257
    25   6486
    26   6220
    27   5733
    28   5466
    29   5172
    30   4807
    31   4603
    32   4295
    33   3923
    34   3869
    35   3643
    36   3396
    37   3440
    38   3158
    39   3032
    40   2899
    41   2836
    42   2669
    43   2529
    44   2520
    45   2364
    46   2205
    47   2220
    48   2108
    49   1978
    50   1853
    51   1846
    52   1767
    53   1776
    54   1752
    55   1592
    56   1634
    57   1619
    58   1548
    59   1467
    60   1418
    61   1410
    62   1338
    63   1266
    64   1303
    65   1265
    66   1180
    67   1171
    68   1214
    69   1064
    70   1048
    71   1051
    72   1018
    73   1059
    74    965
    75    975
    76    932
    77    922
    78    865
    79    853
    80    869
    81    817
    82    748
    83    836
    84    746
    85    742
    86    750
    87    781
    88    683
    89    668
    90    687
    91    678
    92    676
    93    648
    94    639
    95    598
    96    599
    97    589
    98    603
    99    584
   100    586
   101    558
   102    535
   103    564
   104    564
   105    506
   106    530
   107    499
   108    489
   109    481
   110    480
   111    485
   112    454
   113    454
   114    467
   115    448
   116    423
   117    406
   118    412
   119    394
   120    451
   121    406
   122    394
   123    390
   124    374
   125    407
   126    414
   127    394
   128    354
   129    338
   130    378
   131    353
   132    365
   133    333
   134    348
   135    317
   136    311
   137    358
   138    319
   139    286
   140    317
   141    311
   142    295
   143    290
   144    316
   145    334
   146    325
   147    295
   148    279
   149    272
   150    286
   151    319
   152    242
   153    298
   154    244
   155    299
   156    277
   157    262
   158    257
   159    247
   160    270
   161    253
   162    242
   163    260
   164    229
   165    215
   166    216
   167    240
   168    209
   169    220
   170    230
   171    216
   172    224
   173    194
   174    209
   175    211
   176    196
   177    201
   178    180
   179    202
   180    187
   181    195
   182    219
   183    215
   184    200
   185    222
   186    188
   187    188
   188    167
   189    167
   190    169
   191    179
   192    169
   193    192
   194    161
   195    202
   196    187
   197    173
   198    158
   199    163
   200    190
   201    185
   202    139
   203    147
   204    151
   205    180
   206    177
   207    173
   208    163
   209    139
   210    141
   211    161
   212    154
   213    160
   214    135
   215    161
   216    151
   217    140
   218    138
   219    155
   220    136
   221    142
   222    133
   223    146
   224    133
   225    131
   226    146
   227    141
   228    126
   229    128
   230    136
   231    118
   232    152
   233    133
   234    115
   235    123
   236    123
   237    127
   238    120
   239    132
   240    130
   241    126
   242    122
   243     96
   244    125
   245    123
   246    107
   247    130
   248    118
   249    118
   250    120
   251    109
   252    101
   253    116
   254    108
   255    104
   256    122
   257    100
   258    100
   259     96
   260    114
   261    105
   262    106
   263    122
   264    102
   265    101
   266     79
   267    116
   268     93
   269    117
   270     87
   271    115
   272     97
   273     90
   274    101
   275     78
   276     99
   277     83
   278    101
   279     86
   280     80
   281     95
   282     91
   283     98
   284     95
   285     90
   286     81
   287     84
   288     90
   289     83
   290     88
   291     76
   292     92
   293     89
   294     87
   295     92
   296     83
   297     80
   298     97
   299     91
   300     76
   301     87
   302     89
   303     68
   304     95
   305     99
   306     86
   307    105
   308     91
   309     69
   310     69
   311     70
   312     73
   313     61
   314     72
   315     81
   316     81
   317    100
   318     65
   319     77
   320     69
   321     81
   322     70
   323     78
   324     83
   325     76
   326     89
   327     89
   328     67
   329     65
   330     69
   331     71
   332     67
   333     71
   334     71
   335     71
   336     81
   337     73
   338     87
   339     62
   340     80
   341     75
   342     69
   343     72
   344     55
   345     73
   346     64
   347     80
   348     51
   349     72
   350     64
   351     64
   352     71
   353     54
   354     57
   355     56
   356     44
   357     67
   358     67
   359     72
   360     59
   361     55
   362     54
   363     55
   364     57
   365     63
   366     62
   367     55
   368     64
   369     61
   370     45
   371     46
   372     63
   373     53
   374     56
   375     52
   376     41
   377     57
   378     46
   379     60
   380     58
   381     59
   382     52
   383     48
   384     39
   385     68
   386     54
   387     55
   388     58
   389     50
   390     67
   391     59
   392     59
   393     47
   394     54
   395     44
   396     38
   397     45
   398     48
   399     58
   400     50
   401     57
   402     48
   403     49
   404     45
   405     46
   406     53
   407     54
   408     60
   409     45
   410     54
   411     56
   412     47
   413     55
   414     51
   415     47
   416     44
   417     40
   418     49
   419     52
   420     43
   421     29
   422     39
   423     46
   424     48
   425     38
   426     46
   427     37
   428     37
   429     40
   430     40
   431     38
   432     41
   433     32
   434     42
   435     39
   436     41
   437     56
   438     51
   439     45
   440     41
   441     46
   442     61
   443     40
   444     39
   445     43
   446     42
   447     46
   448     51
   449     37
   450     45
   451     33
   452     43
   453     36
   454     44
   455     37
   456     46
   457     34
   458     32
   459     35
   460     34
   461     43
   462     48
   463     37
   464     43
   465     34
   466     35
   467     39
   468     37
   469     45
   470     32
   471     34
   472     30
   473     37
   474     44
   475     30
   476     34
   477     32
   478     31
   479     39
   480     35
   481     24
   482     40
   483     39
   484     36
   485     27
   486     27
   487     37
   488     42
   489     25
   490     37
   491     34
   492     37
   493     35
   494     24
   495     43
   496     37
   497     29
   498     35
   499     46
   500     30
   501     31
   502     26
   503     33
   504     27
   505     42
   506     32
   507     32
   508     31
   509     41
   510     24
   511     34
   512     30
   513     31
   514     31
   515     30
   516     39
   517     27
   518     25
   519     31
   520     25
   521     27
   522     37
   523     22
   524     30
   525     24
   526     26
   527     24
   528     33
   529     27
   530     26
   531     34
   532     34
   533     28
   534     26
   535     35
   536     27
   537     32
   538     30
   539     24
   540     26
   541     32
   542     30
   543     28
   544     36
   545     25
   546     16
   547     23
   548     31
   549     37
   550     31
   551     29
   552     35
   553     36
   554     30
   555     28
   556     26
   557     27
   558     23
   559     26
   560     21
   561     36
   562     24
   563     16
   564     24
   565     17
   566     30
   567     29
   568     25
   569     25
   570     25
   571     31
   572     26
   573     31
   574     27
   575     24
   576     24
   577     15
   578     23
   579     17
   580     13
   581     26
   582     28
   583     23
   584     25
   585     35
   586     28
   587     12
   588     32
   589     23
   590     22
   591     33
   592     26
   593     28
   594     33
   595     24
   596     25
   597     24
   598     20
   599     29
   600     26
   601     21
   602     31
   603     30
   604     18
   605     32
   606     28
   607     24
   608     33
   609     26
   610     20
   611     18
   612     22
   613     22
   614     20
   615     18
   616     27
   617     22
   618     27
   619     24
   620     25
   621     29
   622     21
   623     20
   624     18
   625     26
   626     24
   627     27
   628     31
   629     20
   630     20
   631     23
   632     23
   633     21
   634     26
   635     22
   636     31
   637     27
   638     14
   639     23
   640     24
   641     23
   642     15
   643     29
   644     20
   645     26
   646     25
   647     23
   648     16
   649     20
   650     13
   651     18
   652     19
   653     27
   654     24
   655     22
   656     21
   657     22
   658     21
   659     24
   660     22
   661     21
   662     17
   663     24
   664     16
   665     22
   666     25
   667     23
   668     23
   669     21
   670     18
   671     19
   672     19
   673     15
   674     20
   675     18
   676     17
   677     12
   678     13
   679     19
   680     21
   681     13
   682     21
   683     13
   684     19
   685     24
   686     19
   687     19
   688     27
   689     21
   690     20
   691     18
   692     16
   693     19
   694     12
   695     18
   696     18
   697     32
   698     27
   699     22
   700     12
   701     21
   702     18
   703     18
   704     10
   705     19
   706     18
   707     19
   708     16
   709     15
   710     12
   711     12
   712     19
   713     16
   714     13
   715     30
   716     16
   717      9
   718     24
   719     19
   720     17
   721     19
   722     19
   723     13
   724     15
   725     20
   726     20
   727     14
   728     16
   729     20
   730     13
   731     21
   732     16
   733     14
   734     13
   735     15
   736     21
   737     12
   738     22
   739     12
   740     22
   741     23
   742     14
   743     14
   744     17
   745     12
   746     18
   747     20
   748     13
   749     15
   750     13
   751     12
   752     18
   753     20
   754     21
   755     14
   756     14
   757     23
   758     13
   759     27
   760     18
   761     20
   762     20
   763     25
   764     18
   765     14
   766     15
   767     13
   768     10
   769     11
   770     17
   771     15
   772     19
   773     11
   774     14
   775      9
   776     17
   777     17
   778      9
   779     11
   780     15
   781     11
   782     15
   783     14
   784     18
   785     15
   786      9
   787     13
   788     22
   789     15
   790      9
   791     11
   792     12
   793     20
   794     13
   795     15
   796     12
   797     15
   798     18
   799     14
   800     24
   801     24
   802     10
   803     13
   804     13
   805     13
   806     11
   807     17
   808     16
   809     13
   810     11
   811     17
   812     15
   813     12
   814     12
   815     15
   816     14
   817     11
   818     10
   819     13
   820     14
   821     12
   822     13
   823     14
   824     23
   825     16
   826     15
   827     11
   828      8
   829     21
   830     12
   831     11
   832     11
   833     17
   834     14
   835      7
   836     16
   837     19
   838      7
   839     10
   840     10
   841     12
   842     11
   843     16
   844     18
   845     12
   846      8
   847     11
   848     22
   849     10
   850     13
   851      8
   852     14
   853     12
   854      7
   855     16
   856     12
   857      7
   858     13
   859     13
   860     11
   861     18
   862     14
   863     10
   864     16
   865     21
   866     13
   867      7
   868     11
   869     16
   870     11
   871     19
   872     13
   873      7
   874     20
   875      8
   876     10
   877      7
   878      9
   879      6
   880     14
   881     11
   882      9
   883     10
   884     21
   885     15
   886      6
   887     14
   888     13
   889     12
   890     18
   891     11
   892     15
   893      9
   894     19
   895      6
   896     12
   897     10
   898     13
   899      6
   900     10
   901     12
   902      6
   903      7
   904     12
   905     11
   906      6
   907     11
   908     14
   909     14
   910     19
   911      8
   912      9
   913      9
   914     12
   915      6
   916     12
   917      9
   918     13
   919      5
   920     11
   921      7
   922     14
   923     14
   924     13
   925     12
   926     11
   927      7
   928     14
   929      9
   930     13
   931     10
   932      7
   933     16
   934     10
   935      8
   936     14
   937     12
   938     10
   939      9
   940     12
   941      9
   942      9
   943      9
   944     15
   945     13
   946      9
   947      9
   948      8
   949     19
   950      7
   951      9
   952     12
   953     16
   954      6
   955      8
   956     16
   957      9
   958     11
   959     15
   960     10
   961     11
   962     11
   963     18
   964     17
   965      9
   966     10
   967      9
   968     12
   969     11
   970     12
   971      8
   972      6
   973     14
   974     18
   975      7
   976      7
   977     15
   978      7
   979      6
   980      9
   981     10
   982     11
   983      7
   984     12
   985      7
   986     11
   987      7
   988      9
   989     14
   990      7
   991      8
   992     13
   993     16
   994     14
   995     11
   996      9
   997     16
   998     11
   999      6
  1000      9
  1001     10
  1002     10
  1003      7
  1004      5
  1005      5
  1006     12
  1007      7
  1008     11
  1009     14
  1010      7
  1011      6
  1012     10
  1013      7
  1014      7
  1015      8
  1016     12
  1017     14
  1018      7
  1019      9
  1020      8
  1021     10
  1022      7
  1023      6
  1024     11
  1025      8
  1026     16
  1027     14
  1028      9
  1029     12
  1030      8
  1031     16
  1032     12
  1033      7
  1034     15
  1035     12
  1036     11
  1037      8
  1038     11
  1039      9
  1040     18
  1041     11
  1042      9
  1043      6
  1044     12
  1045      7
  1046      6
  1047      5
  1048      7
  1049     13
  1050      6
  1051     15
  1052     13
  1053     10
  1054      7
  1055      8
  1056     12
  1057      8
  1058     10
  1059     14
  1060      7
  1061      7
  1062     11
  1063      5
  1064     12
  1065     10
  1066     14
  1067      6
  1068      7
  1069     10
  1070     13
  1071      9
  1072      4
  1073      7
  1074     11
  1075      8
  1076     10
  1077      8
  1078      6
  1079      7
  1080      9
  1081      2
  1082     11
  1083      8
  1084     13
  1085      8
  1086      8
  1087      8
  1088      9
  1089      7
  1090      6
  1091      6
  1092      5
  1093      8
  1094     11
  1095      6
  1096      9
  1097      7
  1098      7
  1099      8
  1100     13
  1101     11
  1102     10
  1103      2
  1104      7
  1105     11
  1106      7
  1107      9
  1108     11
  1109      9
  1110      6
  1111      5
  1112      8
  1113      8
  1114     11
  1115      4
  1116      6
  1117      2
  1118     10
  1119      8
  1120     18
  1121      5
  1122      4
  1123      8
  1124      5
  1125      4
  1126      9
  1127      7
  1128      6
  1129      5
  1130     10
  1131      6
  1132      9
  1133     10
  1134     12
  1135      4
  1136      8
  1137      3
  1138     10
  1139      8
  1140      6
  1141     12
  1142     12
  1143      9
  1144      9
  1145      9
  1146      9
  1147      4
  1148      8
  1149      7
  1150     11
  1151     10
  1152     10
  1153      9
  1154      5
  1155      4
  1156      3
  1157      5
  1158     12
  1159      4
  1160     10
  1161      5
  1162      7
  1163      9
  1164     10
  1165      8
  1166      9
  1167      8
  1168      9
  1169      8
  1170      9
  1171     11
  1172      5
  1173      6
  1174     11
  1175      9
  1176      1
  1177      9
  1178      8
  1179      4
  1180     10
  1181     10
  1182      5
  1183      6
  1184      3
  1185      3
  1186      9
  1187      7
  1188      5
  1189      6
  1190      8
  1191     11
  1192      7
  1193      9
  1194      9
  1195      6
  1196     10
  1197     11
  1198      8
  1199     12
  1200      6
  1201      4
  1202      6
  1203      3
  1204      6
  1205      3
  1206      7
  1207      8
  1208      3
  1209      4
  1210      2
  1211     10
  1212      4
  1213      5
  1214      7
  1215      7
  1216      2
  1217     10
  1218      6
  1219      5
  1220      8
  1221     11
  1222      7
  1223      9
  1224      9
  1225      6
  1226      7
  1227      3
  1228      8
  1229      7
  1230     10
  1231      4
  1232      5
  1233      9
  1234      6
  1235      6
  1236      3
  1237      8
  1238      7
  1239     10
  1240      9
  1241      9
  1242      6
  1243      2
  1244      8
  1245      7
  1246     11
  1247      8
  1248      6
  1249      7
  1250      3
  1251      8
  1252      4
  1253     11
  1254     15
  1255      7
  1256      4
  1257     14
  1258      2
  1259      3
  1260      9
  1261      2
  1262      9
  1263      3
  1264     10
  1265      5
  1266     15
  1267      2
  1268      7
  1269      4
  1270      9
  1271     13
  1272      4
  1273     11
  1274      5
  1275      4
  1276      6
  1277      5
  1278     10
  1279      6
  1280      5
  1281      4
  1282      7
  1283      6
  1284     10
  1285     12
  1286      8
  1287      5
  1288      6
  1289      8
  1290      6
  1291      3
  1293      8
  1294      6
  1295      4
  1296      1
  1297      6
  1298      6
  1299      5
  1300      5
  1301      6
  1302      4
  1303     11
  1304      5
  1305      4
  1306      4
  1307      2
  1308     15
  1309      9
  1310      5
  1311      3
  1312      4
  1313      4
  1314      9
  1315      6
  1316      5
  1317      3
  1318      9
  1319     10
  1320      4
  1321     11
  1322     10
  1323      6
  1324      4
  1325      3
  1326      8
  1327      5
  1328      8
  1329      6
  1330      8
  1331     12
  1332      5
  1333      7
  1334      7
  1335      9
  1336      5
  1337      6
  1338     10
  1339      5
  1340      5
  1341      6
  1342      7
  1343      3
  1344      6
  1345      3
  1346      7
  1347      7
  1348     11
  1349      3
  1350      5
  1351      9
  1352      4
  1353     10
  1354      7
  1355      4
  1356     12
  1357     10
  1358      8
  1359      6
  1360      8
  1361      7
  1362      6
  1363      7
  1364      2
  1365      9
  1366      8
  1367      6
  1368      6
  1369      5
  1370      6
  1371      3
  1372      8
  1373      4
  1374      5
  1375      5
  1376      1
  1377      7
  1378      4
  1379      7
  1380     10
  1381      6
  1382      8
  1383      7
  1384      5
  1385      6
  1386      6
  1387      6
  1388      6
  1389      3
  1390      7
  1391      1
  1392      8
  1393      9
  1394      5
  1395      2
  1396      7
  1397      8
  1398      2
  1399      7
  1400      9
  1401      7
  1402      3
  1403      1
  1404      6
  1405      5
  1406      2
  1407      3
  1408      2
  1409      2
  1410      5
  1411      4
  1412      6
  1413      7
  1414      8
  1415      3
  1416      7
  1417      7
  1418      4
  1419      6
  1420      3
  1421     10
  1422      2
  1423      5
  1424      4
  1425      4
  1426      6
  1427      4
  1428      6
  1429      2
  1430      3
  1431      3
  1432      7
  1433      7
  1434      7
  1435      6
  1436      3
  1437      4
  1438      6
  1439      1
  1440      7
  1441      9
  1442      7
  1443      8
  1444      3
  1445      3
  1446      6
  1447      3
  1448      4
  1449      1
  1450      1
  1451      2
  1452      5
  1453      4
  1454      8
  1455      7
  1456      8
  1457      6
  1458      8
  1459      3
  1460      3
  1461      6
  1462      5
  1463      9
  1464      3
  1465      5
  1466      5
  1467      7
  1468     11
  1469      5
  1470      7
  1471      3
  1472      3
  1473      2
  1474      4
  1475      7
  1476     12
  1477      4
  1478      4
  1479      6
  1480      6
  1481      6
  1482      2
  1483      3
  1484      7
  1485      8
  1486      4
  1487     10
  1488      5
  1489      5
  1490      3
  1491      5
  1492     11
  1493      4
  1494      3
  1495      7
  1496      7
  1497      3
  1498      6
  1499      3
  1500      4
  1501      3
  1502      5
  1503      3
  1504      5
  1505      2
  1506      4
  1508      3
  1509      6
  1510      5
  1511      2
  1512      6
  1513      8
  1514      2
  1515      6
  1516      2
  1517      2
  1518      4
  1519      4
  1520      1
  1521      7
  1522      7
  1523      5
  1524      4
  1525      4
  1526      7
  1527      2
  1528      6
  1529      8
  1530      4
  1531      2
  1532      3
  1533      3
  1534      6
  1535      4
  1537      4
  1538      7
  1539      3
  1540      4
  1541      5
  1542      3
  1543      6
  1544      5
  1545      5
  1546      5
  1547      2
  1548      6
  1549      4
  1550      3
  1551      4
  1552      4
  1553      4
  1554      5
  1555      6
  1556      1
  1557      3
  1558      2
  1559      8
  1560      2
  1561     10
  1562      2
  1563      6
  1564      7
  1565      8
  1566      4
  1567      4
  1568      6
  1569      7
  1570      5
  1571      7
  1572      3
  1573      3
  1575      4
  1576      6
  1577      9
  1578      1
  1579      3
  1580      4
  1581      5
  1582      6
  1583      5
  1584      4
  1585      3
  1586      2
  1587      7
  1588      2
  1590      6
  1591      7
  1592      4
  1593      3
  1594      2
  1595      3
  1596      4
  1597      4
  1598      4
  1599      6
  1600      3
  1601      3
  1602      4
  1603      5
  1604      5
  1605      7
  1606      4
  1607      3
  1608      5
  1609      6
  1610      3
  1611      5
  1612      4
  1613      5
  1614      5
  1615      7
  1616      3
  1617      3
  1618      3
  1619      7
  1620      3
  1621      3
  1622     10
  1623      1
  1624      7
  1625      3
  1626      4
  1627      6
  1628      4
  1629      6
  1630      4
  1631      4
  1632      5
  1633      1
  1634      2
  1635     10
  1636      2
  1637      5
  1638      3
  1639      2
  1640      3
  1641      1
  1642      2
  1643      3
  1644      3
  1645      4
  1646      5
  1647      4
  1648      4
  1649      8
  1650      4
  1651      1
  1652      3
  1653      5
  1654      6
  1655      2
  1656      1
  1657      4
  1658      5
  1659      2
  1660      1
  1661      2
  1662      3
  1663      3
  1664      1
  1665      3
  1666      4
  1667      8
  1668      6
  1669      4
  1670     10
  1671      4
  1672      3
  1673      3
  1674      2
  1675      2
  1676      5
  1677      7
  1678      5
  1679      4
  1680      2
  1681      2
  1682      7
  1683      3
  1684      2
  1685      9
  1686      5
  1687      6
  1688      3
  1689      3
  1690      1
  1691      5
  1692      5
  1693      2
  1694      4
  1695      2
  1696      4
  1697      3
  1698      3
  1699      1
  1700      5
  1701      8
  1702      2
  1703      6
  1704      5
  1705      2
  1706      1
  1707      2
  1708      5
  1709      7
  1710      4
  1711      1
  1712      3
  1714      1
  1715      6
  1716      3
  1717      5
  1718      6
  1719      4
  1720      3
  1721      3
  1722      4
  1723      6
  1724      3
  1725      2
  1726      2
  1727      4
  1728      1
  1729      2
  1730      3
  1731      8
  1732      4
  1733      2
  1734      1
  1735      3
  1736      1
  1737      5
  1738      6
  1739      4
  1740      4
  1741      6
  1742      4
  1743      3
  1744      3
  1745      3
  1746      4
  1747      2
  1748      6
  1749      4
  1750      5
  1751      1
  1752      2
  1753      1
  1754      4
  1755      6
  1756      3
  1757      5
  1758      3
  1759      2
  1760      1
  1761      4
  1762      3
  1763      5
  1764      8
  1765      6
  1766      6
  1767      1
  1768      4
  1769      3
  1771      7
  1772      3
  1773      2
  1774      3
  1775      2
  1776      7
  1777      1
  1778      5
  1779      4
  1780      4
  1781      1
  1782      2
  1783      4
  1784      3
  1785      2
  1786      1
  1787      1
  1788      2
  1789      4
  1790      4
  1791      2
  1792      5
  1793      5
  1794      3
  1795      6
  1796      2
  1797      6
  1798      2
  1799      3
  1800      3
  1801      5
  1802      1
  1803      1
  1804      4
  1805      3
  1806      5
  1807      2
  1808      2
  1809      1
  1810      4
  1811      4
  1812      3
  1813      2
  1814      2
  1815      7
  1816     10
  1817      6
  1818      3
  1819      2
  1820      4
  1821      3
  1822      2
  1823      2
  1824      5
  1825      1
  1826      1
  1827      4
  1828      2
  1829      2
  1830      3
  1831      3
  1832      6
  1833      4
  1834      8
  1835      2
  1836      2
  1837      1
  1838      5
  1839      3
  1840      1
  1841      3
  1842      2
  1843      5
  1844      6
  1846      8
  1847      2
  1848      2
  1849      2
  1850      2
  1851      2
  1852      3
  1853      5
  1854      4
  1855      3
  1856      4
  1857      1
  1858      4
  1860      1
  1862      5
  1864     10
  1865      3
  1866      5
  1867      3
  1868      3
  1869      4
  1870      1
  1871      3
  1872      5
  1873      2
  1874      4
  1875      4
  1876      3
  1877      2
  1878      6
  1879      5
  1880      4
  1881      1
  1882      3
  1883      2
  1884      3
  1885      3
  1886      2
  1887      4
  1888      2
  1889      4
  1890      2
  1892      1
  1893      1
  1894      1
  1895      5
  1896      2
  1897      3
  1898      4
  1899      3
  1900      6
  1901      7
  1902      1
  1903      1
  1904      4
  1905      3
  1906      1
  1907      3
  1908      2
  1909      1
  1910      7
  1911      2
  1912      7
  1913      4
  1914      3
  1915      2
  1916      7
  1917      4
  1919      4
  1920      4
  1921      2
  1922      1
  1923      1
  1924      3
  1925      4
  1926      5
  1927      7
  1928      4
  1929      4
  1930      5
  1931      6
  1932      2
  1933      4
  1934      7
  1935      5
  1936      2
  1937      1
  1939      5
  1940      4
  1942      7
  1943      2
  1944      2
  1945      4
  1946      1
  1947      4
  1949      3
  1950      4
  1951      4
  1952      2
  1953      2
  1954      5
  1955      2
  1956      4
  1957      3
  1958      5
  1959      2
  1960      2
  1961      3
  1962      1
  1963      1
  1964      5
  1965      2
  1966      2
  1967      4
  1968      1
  1969      5
  1970      4
  1971      1
  1972      4
  1973      4
  1974      2
  1975      2
  1976      4
  1977      4
  1978      2
  1979      4
  1980      2
  1983      2
  1985      1
  1986      4
  1987      5
  1988      2
  1989      4
  1990      5
  1991      1
  1992      1
  1993      3
  1994      1
  1995      7
  1996      1
  1997      3
  1998      5
  1999      4
  2000      5
  2001      3
  2002      4
  2003      7
  2004      5
  2005      3
  2006      4
  2007      8
  2008      1
  2010      4
  2011      3
  2012      4
  2013      3
  2014      3
  2015      5
  2016      1
  2017      5
  2018      1
  2019      3
  2020      3
  2022      2
  2023      2
  2024      2
  2025      1
  2026      3
  2027      2
  2028      2
  2029      1
  2030      2
  2031      3
  2032      4
  2033      1
  2034      1
  2035      1
  2037      6
  2038      3
  2039      3
  2040      5
  2041      5
  2042      3
  2043      3
  2044      7
  2045      2
  2046      4
  2047      5
  2049      4
  2050      4
  2051      4
  2052      1
  2053      1
  2054      2
  2055      3
  2056      4
  2057      5
  2058      5
  2059      3
  2060      2
  2061      1
  2062      1
  2063      2
  2064      2
  2065      3
  2066      4
  2067      2
  2068      3
  2069      3
  2070      3
  2071      2
  2073      4
  2075      2
  2076      5
  2077      5
  2079      4
  2080      1
  2081      2
  2082      3
  2083      2
  2084      4
  2085      2
  2086      1
  2087      1
  2088      1
  2089      4
  2090      1
  2091      1
  2092      3
  2093      2
  2094      4
  2095      1
  2096      6
  2097      2
  2098      2
  2099      3
  2101      2
  2102      4
  2103      2
  2105      5
  2106      2
  2107      1
  2108      4
  2109      1
  2110      1
  2111      4
  2112      3
  2113      2
  2114      3
  2115      4
  2116      4
  2117      8
  2118      5
  2119      4
  2120      3
  2121      1
  2122      3
  2123      4
  2124      4
  2125      3
  2126      1
  2127      2
  2128      3
  2129      2
  2130      2
  2131      2
  2132      4
  2133      3
  2134      2
  2135      3
  2136      3
  2137      4
  2138      3
  2139      6
  2140      4
  2141      3
  2142      1
  2144      2
  2145      2
  2146      5
  2147      7
  2148      2
  2149      4
  2151      9
  2152      5
  2153      1
  2154      1
  2155      5
  2156      2
  2157      3
  2158      4
  2159      1
  2160      2
  2162      1
  2163      2
  2164      4
  2165      5
  2166      2
  2167      4
  2168      2
  2169      3
  2170      2
  2171      3
  2172      3
  2173      3
  2175      2
  2176      2
  2177      1
  2178      6
  2180      7
  2182      3
  2183      1
  2184      1
  2185      2
  2186      5
  2187      2
  2188      2
  2189      2
  2190      2
  2191      4
  2192      3
  2193      2
  2194      4
  2195      1
  2196      3
  2197      3
  2198      3
  2199      2
  2200      2
  2201      3
  2203      4
  2204      2
  2205      1
  2206      1
  2207      4
  2208      3
  2209      1
  2212      3
  2213      4
  2214      3
  2215      4
  2216      4
  2217      3
  2218      2
  2219      4
  2220      3
  2221      5
  2222      6
  2223      4
  2224      3
  2226      3
  2227      3
  2228      4
  2229      3
  2230      4
  2231      5
  2232      1
  2233      1
  2234      3
  2235      3
  2236      1
  2237      4
  2238      1
  2240      2
  2241      1
  2242      2
  2243      3
  2246      2
  2247      5
  2248      2
  2249      2
  2250      4
  2251      1
  2252      7
  2253      2
  2254      4
  2255      4
  2256      3
  2257      6
  2258      2
  2259      3
  2260      3
  2261      3
  2262      1
  2263      4
  2264      2
  2265      2
  2266      3
  2267      2
  2268      1
  2270      6
  2271      1
  2272      1
  2273      4
  2274      4
  2275      1
  2277      1
  2278      2
  2279      2
  2280      2
  2281      2
  2282      2
  2283      3
  2284      2
  2286      3
  2287      1
  2288      1
  2289      2
  2290      1
  2291      1
  2292      3
  2293      2
  2294      3
  2295      5
  2296      1
  2297      2
  2298      5
  2299      4
  2300      4
  2301      5
  2302      2
  2303      2
  2304      2
  2305      2
  2306      3
  2307      2
  2308      4
  2310      2
  2311      1
  2312      4
  2313      1
  2314      2
  2317      1
  2318      5
  2319      3
  2320      2
  2321      2
  2322      4
  2323      5
  2325      3
  2326      2
  2327      4
  2328      2
  2329      1
  2330      1
  2331      1
  2332      2
  2333      3
  2334      2
  2336      4
  2337      4
  2339      3
  2341      3
  2342      3
  2343      2
  2344      3
  2345      2
  2346      1
  2347      2
  2348      3
  2350      1
  2351      2
  2352      5
  2353      1
  2356      3
  2357      5
  2358      1
  2359      2
  2360      2
  2362      3
  2363      4
  2364      5
  2365      2
  2367      1
  2368      3
  2369      2
  2370      2
  2371      1
  2372      2
  2373      1
  2374      2
  2375      5
  2376      3
  2377      4
  2378      3
  2379      1
  2380      4
  2381      2
  2382      2
  2383      1
  2384      2
  2385      2
  2387      3
  2388      1
  2389      2
  2390      3
  2391      2
  2392      9
  2393      2
  2394      5
  2395      3
  2397      5
  2398      2
  2399      5
  2400      2
  2401      3
  2402      3
  2403      3
  2404      2
  2406      4
  2407      2
  2408      1
  2409      2
  2412      1
  2413      1
  2414      1
  2416      2
  2417      1
  2418      4
  2419      1
  2421      3
  2422      4
  2423      5
  2424      4
  2425      5
  2426      1
  2427      2
  2428      3
  2429      1
  2430      1
  2431      2
  2432      1
  2433      6
  2434      2
  2435      2
  2436      1
  2438      2
  2439      1
  2440      2
  2441      3
  2442      2
  2443      4
  2444      4
  2445      3
  2446      5
  2447      1
  2448      2
  2449      2
  2450      1
  2451      3
  2452      3
  2454      2
  2456      2
  2457      5
  2458      2
  2459      2
  2460      1
  2461      1
  2462      6
  2463      1
  2466      3
  2467      3
  2468      1
  2469      2
  2470      2
  2471      2
  2472      1
  2473      1
  2475      3
  2477      1
  2478      2
  2479      1
  2480      2
  2481      1
  2482      3
  2483      3
  2484      2
  2485      1
  2486      1
  2487      3
  2488      1
  2490      2
  2491      2
  2492      1
  2493      3
  2494      2
  2495      2
  2496      2
  2497      2
  2498      1
  2499      3
  2502      3
  2503      2
  2505      4
  2506      1
  2507      2
  2508      1
  2509      1
  2510      4
  2511      2
  2512      2
  2513      3
  2515      2
  2516      2
  2517      1
  2518      3
  2519      2
  2520      2
  2522      2
  2523      1
  2524      4
  2526      2
  2527      2
  2529      3
  2530      3
  2532      1
  2536      4
  2537      3
  2538      2
  2540      4
  2541      3
  2542      3
  2543      1
  2545      1
  2546      2
  2547      2
  2548      1
  2554      1
  2555      1
  2557      6
  2558      1
  2559      1
  2560      1
  2562      3
  2563      1
  2564      4
  2566      3
  2567      2
  2568      2
  2569      1
  2570      1
  2571      4
  2573      3
  2574      2
  2576      1
  2577      3
  2578      2
  2579      2
  2580      3
  2581      2
  2582      1
  2583      1
  2584      2
  2586      1
  2588      1
  2589      4
  2590      2
  2591      1
  2593      2
  2595      1
  2596      1
  2597      2
  2598      3
  2599      3
  2600      1
  2601      1
  2602      2
  2603      2
  2604      3
  2605      3
  2606      1
  2607      3
  2608      2
  2611      1
  2612      1
  2615      1
  2616      2
  2617      5
  2618      2
  2619      3
  2621      1
  2622      3
  2624      1
  2626      2
  2627      4
  2628      4
  2630      4
  2631      2
  2632      1
  2633      1
  2635      2
  2638      1
  2639      3
  2641      2
  2642      1
  2643      2
  2644      1
  2645      1
  2647      5
  2648      2
  2650      1
  2651      2
  2653      3
  2654      1
  2655      2
  2656      1
  2658      2
  2659      2
  2660      2
  2661      3
  2662      2
  2663      2
  2665      4
  2666      2
  2667      3
  2668      2
  2669      2
  2670      1
  2671      1
  2673      1
  2674      1
  2675      1
  2677      2
  2678      3
  2680      1
  2681      2
  2682      2
  2683      1
  2684      3
  2685      2
  2686      6
  2687      1
  2690      2
  2693      4
  2694      1
  2695      1
  2696      1
  2697      3
  2698      3
  2699      3
  2700      1
  2701      2
  2702      1
  2704      1
  2705      1
  2706      1
  2707      2
  2708      2
  2709      1
  2710      2
  2713      2
  2716      3
  2717      2
  2718      1
  2719      2
  2720      1
  2722      2
  2723      3
  2725      2
  2726      4
  2727      3
  2729      1
  2730      1
  2732      2
  2733      1
  2735      1
  2736      1
  2738      1
  2739      2
  2741      2
  2742      2
  2743      1
  2745      1
  2746      3
  2747      1
  2748      1
  2749      2
  2750      3
  2752      2
  2753      1
  2754      4
  2755      2
  2756      3
  2759      2
  2760      3
  2761      4
  2763      2
  2764      3
  2765      1
  2767      1
  2768      2
  2770      1
  2771      3
  2772      1
  2773      2
  2774      2
  2775      2
  2777      2
  2778      4
  2781      2
  2782      1
  2783      2
  2785      1
  2786      3
  2788      2
  2789      1
  2790      2
  2791      3
  2793      3
  2794      2
  2795      4
  2797      1
  2798      1
  2800      1
  2803      1
  2804      1
  2805      3
  2806      1
  2807      1
  2808      1
  2809      2
  2810      4
  2811      1
  2812      1
  2815      2
  2816      4
  2817      2
  2818      2
  2819      2
  2820      1
  2821      2
  2822      2
  2824      1
  2825      1
  2826      4
  2827      1
  2829      2
  2830      1
  2831      4
  2832      1
  2834      2
  2835      1
  2836      2
  2837      1
  2838      3
  2839      1
  2840      2
  2841      1
  2842      2
  2843      2
  2844      2
  2845      1
  2847      1
  2850      1
  2851      5
  2852      3
  2853      1
  2854      2
  2855      1
  2856      2
  2857      1
  2859      1
  2860      3
  2862      3
  2863      3
  2864      1
  2865      1
  2867      3
  2868      5
  2869      3
  2870      1
  2871      3
  2872      4
  2873      1
  2874      2
  2875      2
  2876      2
  2877      1
  2878      1
  2880      4
  2881      2
  2882      1
  2884      3
  2885      1
  2888      2
  2889      2
  2890      2
  2891      1
  2892      1
  2893      2
  2894      3
  2895      3
  2896      2
  2897      1
  2898      2
  2899      5
  2900      1
  2901      2
  2902      2
  2904      1
  2906      2
  2907      1
  2908      2
  2909      2
  2910      1
  2911      1
  2914      1
  2916      4
  2918      2
  2919      2
  2920      1
  2921      1
  2922      1
  2923      1
  2926      2
  2927      1
  2928      3
  2929      3
  2931      3
  2934      1
  2936      4
  2937      2
  2939      1
  2940      1
  2941      1
  2942      2
  2943      2
  2944      2
  2945      1
  2946      2
  2947      1
  2948      2
  2949      2
  2950      2
  2951      1
  2952      2
  2954      1
  2955      3
  2956      1
  2957      1
  2958      1
  2959      3
  2960      2
  2961      1
  2962      1
  2963      1
  2964      1
  2965      1
  2966      2
  2967      3
  2968      3
  2969      1
  2970      1
  2972      3
  2973      2
  2974      3
  2975      2
  2977      2
  2978      3
  2979      2
  2980      1
  2981      2
  2982      1
  2983      1
  2984      1
  2985      4
  2986      2
  2988      2
  2989      2
  2990      1
  2991      2
  2993      2
  2994      1
  2995      1
  2996      1
  2997      2
  2998      1
  2999      3
  3000      4
  3001      1
  3004      3
  3005      1
  3006      3
  3011      2
  3012      1
  3014      2
  3015      1
  3016      2
  3018      1
  3019      1
  3020      3
  3021      1
  3023      2
  3027      2
  3028      2
  3029      1
  3030      1
  3031      1
  3033      1
  3034      2
  3036      2
  3037      1
  3038      4
  3040      1
  3041      1
  3043      1
  3044      1
  3045      3
  3046      3
  3047      2
  3052      1
  3053      1
  3054      2
  3056      1
  3057      1
  3059      1
  3060      1
  3063      2
  3064      6
  3066      1
  3068      1
  3069      1
  3070      3
  3074      2
  3075      1
  3077      1
  3078      2
  3079      2
  3080      1
  3081      1
  3082      1
  3084      1
  3085      1
  3086      1
  3087      2
  3088      1
  3089      2
  3091      1
  3092      1
  3093      2
  3094      1
  3097      1
  3098      1
  3099      2
  3102      1
  3105      3
  3106      1
  3107      1
  3108      1
  3113      1
  3115      2
  3116      2
  3117      1
  3118      1
  3119      1
  3120      5
  3122      1
  3123      1
  3124      1
  3125      2
  3128      1
  3129      1
  3130      4
  3131      1
  3132      1
  3133      2
  3135      1
  3136      1
  3138      1
  3139      2
  3141      1
  3143      1
  3145      3
  3147      1
  3148      2
  3149      1
  3150      1
  3151      2
  3153      1
  3155      1
  3156      1
  3157      2
  3160      1
  3162      3
  3163      1
  3164      3
  3167      1
  3169      1
  3170      1
  3171      2
  3172      1
  3173      1
  3174      3
  3175      3
  3178      1
  3181      1
  3182      3
  3183      1
  3184      3
  3185      1
  3186      2
  3187      3
  3189      1
  3192      2
  3193      1
  3194      2
  3195      1
  3196      1
  3197      4
  3198      1
  3200      1
  3201      3
  3203      3
  3204      1
  3206      3
  3209      4
  3210      1
  3212      1
  3213      1
  3214      1
  3215      2
  3216      3
  3220      2
  3221      2
  3222      1
  3227      2
  3228      2
  3230      1
  3231      2
  3232      2
  3233      2
  3235      1
  3237      1
  3240      1
  3242      1
  3244      2
  3245      2
  3246      1
  3247      1
  3248      2
  3249      1
  3250      1
  3251      1
  3252      1
  3254      1
  3256      1
  3257      4
  3258      1
  3259      1
  3260      1
  3262      1
  3263      1
  3266      1
  3267      1
  3268      1
  3269      1
  3270      2
  3271      1
  3272      1
  3273      1
  3276      2
  3277      1
  3278      1
  3279      1
  3280      1
  3281      1
  3284      2
  3286      1
  3287      2
  3289      2
  3290      3
  3291      2
  3293      2
  3294      2
  3295      1
  3296      2
  3299      1
  3300      1
  3301      1
  3302      2
  3303      2
  3304      1
  3305      1
  3306      1
  3309      1
  3311      1
  3312      2
  3314      1
  3317      1
  3318      2
  3320      1
  3322      2
  3323      1
  3325      2
  3326      2
  3329      1
  3330      1
  3331      1
  3334      1
  3335      2
  3338      2
  3339      1
  3341      1
  3342      1
  3343      1
  3346      1
  3347      3
  3348      1
  3351      1
  3352      2
  3353      2
  3354      2
  3356      1
  3357      4
  3358      2
  3359      3
  3360      1
  3362      4
  3366      1
  3369      2
  3370      2
  3371      1
  3372      1
  3374      2
  3376      1
  3377      1
  3379      3
  3381      2
  3382      1
  3383      3
  3384      1
  3388      1
  3390      4
  3392      2
  3394      1
  3396      1
  3399      1
  3400      1
  3404      1
  3405      2
  3408      1
  3409      1
  3410      3
  3411      1
  3414      1
  3415      1
  3416      3
  3418      1
  3419      1
  3420      3
  3422      1
  3423      2
  3424      1
  3425      1
  3429      2
  3431      1
  3432      1
  3433      2
  3434      1
  3436      2
  3437      2
  3438      1
  3439      2
  3440      2
  3441      2
  3442      1
  3444      4
  3445      1
  3446      2
  3447      2
  3449      3
  3450      1
  3451      1
  3452      2
  3453      2
  3454      2
  3457      2
  3458      1
  3459      1
  3461      2
  3463      1
  3464      1
  3465      1
  3466      1
  3467      1
  3468      3
  3470      1
  3471      3
  3474      2
  3475      1
  3476      1
  3477      4
  3478      2
  3479      2
  3481      1
  3482      2
  3484      1
  3486      1
  3487      2
  3488      2
  3491      1
  3493      1
  3494      1
  3495      2
  3496      2
  3498      1
  3499      1
  3500      1
  3504      3
  3505      1
  3507      1
  3510      2
  3512      1
  3513      2
  3515      1
  3516      2
  3517      1
  3518      4
  3520      1
  3521      2
  3523      1
  3524      1
  3525      1
  3527      2
  3528      1
  3529      2
  3530      3
  3533      1
  3535      3
  3536      3
  3539      1
  3540      1
  3541      1
  3542      1
  3544      3
  3546      1
  3547      3
  3548      1
  3549      1
  3550      1
  3553      1
  3557      2
  3561      2
  3563      2
  3565      1
  3567      4
  3569      1
  3571      3
  3572      2
  3573      4
  3575      3
  3577      2
  3579      1
  3581      1
  3585      1
  3586      3
  3587      1
  3588      1
  3589      5
  3590      1
  3593      1
  3594      1
  3595      3
  3597      2
  3599      1
  3600      1
  3602      2
  3603      1
  3604      1
  3605      1
  3606      2
  3608      2
  3609      1
  3614      2
  3615      2
  3616      1
  3618      1
  3620      2
  3622      2
  3623      3
  3630      1
  3631      2
  3632      1
  3633      1
  3634      1
  3635      1
  3636      1
  3637      1
  3638      3
  3642      1
  3643      1
  3645      1
  3646      1
  3647      1
  3649      1
  3651      2
  3653      1
  3654      1
  3655      2
  3656      2
  3657      1
  3658      1
  3659      2
  3661      1
  3662      1
  3663      1
  3664      1
  3665      1
  3668      2
  3669      1
  3670      1
  3671      2
  3672      2
  3673      1
  3675      1
  3676      2
  3677      1
  3679      2
  3680      1
  3681      3
  3683      1
  3685      1
  3686      1
  3687      1
  3690      1
  3691      1
  3694      1
  3695      1
  3696      1
  3703      3
  3704      1
  3706      1
  3708      2
  3710      1
  3713      1
  3714      1
  3715      1
  3717      1
  3718      1
  3719      3
  3721      2
  3722      1
  3723      1
  3724      1
  3727      3
  3729      2
  3731      1
  3733      2
  3734      1
  3736      2
  3737      2
  3741      1
  3743      1
  3745      2
  3748      1
  3749      2
  3750      2
  3751      1
  3752      2
  3753      1
  3754      1
  3756      1
  3759      1
  3760      1
  3761      1
  3762      1
  3765      1
  3767      1
  3768      1
  3769      4
  3770      2
  3772      1
  3775      1
  3776      1
  3777      2
  3778      1
  3779      2
  3780      1
  3781      1
  3782      1
  3783      1
  3784      1
  3786      2
  3788      1
  3789      2
  3790      1
  3791      1
  3793      3
  3795      1
  3796      1
  3798      1
  3799      1
  3802      1
  3803      1
  3807      2
  3808      1
  3812      2
  3813      3
  3816      2
  3817      1
  3818      1
  3820      1
  3821      1
  3822      2
  3823      1
  3826      1
  3827      2
  3828      1
  3831      1
  3833      1
  3834      1
  3835      1
  3836      1
  3837      2
  3838      2
  3841      1
  3842      1
  3843      1
  3844      1
  3845      1
  3846      1
  3849      2
  3850      1
  3851      2
  3852      2
  3855      2
  3861      1
  3865      1
  3866      2
  3870      2
  3871      1
  3872      2
  3873      1
  3874      1
  3880      3
  3881      1
  3884      1
  3885      1
  3886      1
  3887      2
  3889      3
  3890      1
  3891      1
  3892      1
  3896      1
  3897      1
  3898      1
  3899      2
  3902      2
  3904      1
  3905      1
  3906      1
  3907      1
  3910      1
  3911      1
  3912      3
  3913      1
  3917      2
  3918      1
  3919      1
  3921      1
  3922      1
  3924      1
  3925      3
  3927      2
  3928      1
  3929      1
  3930      1
  3931      1
  3933      1
  3935      1
  3937      1
  3939      1
  3940      1
  3941      1
  3944      1
  3945      2
  3946      1
  3948      1
  3949      2
  3952      2
  3954      1
  3955      2
  3957      3
  3958      2
  3960      1
  3962      2
  3964      1
  3965      1
  3967      1
  3968      1
  3971      1
  3972      1
  3973      2
  3974      1
  3976      1
  3979      1
  3980      1
  3981      1
  3982      1
  3983      2
  3986      1
  3988      1
  3989      1
  3990      1
  3994      2
  3995      3
  3996      1
  3997      1
  3998      2
  3999      2
  4000      3
  4003      4
  4005      2
  4007      1
  4008      2
  4009      1
  4010      2
  4012      1
  4014      1
  4015      2
  4017      3
  4019      1
  4020      1
  4021      3
  4022      2
  4023      2
  4025      1
  4027      2
  4029      1
  4030      2
  4031      1
  4032      1
  4033      2
  4036      1
  4037      1
  4038      1
  4039      2
  4042      1
  4044      1
  4045      2
  4047      1
  4051      3
  4053      1
  4054      1
  4056      1
  4057      1
  4058      1
  4059      1
  4060      3
  4062      1
  4063      1
  4064      2
  4065      1
  4066      1
  4067      2
  4070      1
  4072      1
  4073      3
  4076      2
  4077      2
  4080      2
  4081      2
  4082      3
  4083      2
  4085      2
  4086      2
  4087      1
  4089      1
  4090      1
  4091      1
  4092      1
  4098      1
  4100      1
  4101      2
  4102      1
  4103      1
  4104      3
  4106      2
  4108      1
  4109      2
  4110      2
  4112      1
  4114      1
  4115      1
  4117      1
  4119      1
  4122      1
  4123      1
  4124      2
  4128      1
  4132      1
  4133      2
  4135      1
  4137      1
  4138      1
  4139      1
  4140      1
  4141      1
  4142      1
  4143      1
  4145      1
  4146      1
  4147      1
  4149      2
  4153      1
  4156      1
  4158      1
  4159      1
  4160      1
  4161      2
  4164      1
  4166      1
  4167      1
  4168      1
  4169      1
  4170      1
  4171      2
  4173      2
  4174      1
  4184      1
  4185      1
  4186      1
  4187      2
  4190      1
  4192      2
  4193      1
  4194      2
  4196      2
  4197      1
  4198      1
  4199      2
  4200      1
  4201      1
  4203      1
  4206      1
  4208      3
  4210      1
  4215      1
  4217      1
  4224      2
  4225      1
  4226      2
  4228      1
  4229      2
  4231      1
  4233      1
  4238      1
  4239      1
  4240      1
  4243      1
  4244      1
  4245      1
  4246      2
  4251      2
  4253      2
  4254      1
  4255      6
  4256      2
  4257      1
  4258      1
  4260      1
  4261      3
  4263      1
  4265      1
  4266      2
  4267      1
  4268      1
  4270      4
  4272      1
  4273      1
  4276      1
  4277      1
  4278      1
  4280      1
  4282      1
  4283      1
  4284      2
  4287      1
  4289      1
  4291      1
  4292      1
  4295      1
  4297      1
  4298      1
  4300      1
  4304      1
  4306      1
  4307      1
  4308      1
  4311      1
  4314      1
  4316      3
  4322      2
  4324      1
  4325      1
  4326      1
  4327      1
  4330      1
  4338      1
  4341      2
  4343      1
  4345      1
  4346      2
  4347      1
  4349      1
  4356      1
  4357      1
  4358      1
  4362      1
  4363      2
  4365      1
  4366      1
  4367      1
  4369      1
  4374      1
  4380      2
  4381      2
  4385      1
  4386      1
  4388      2
  4390      1
  4393      2
  4395      1
  4397      1
  4399      1
  4400      1
  4401      1
  4403      1
  4404      3
  4405      1
  4406      1
  4410      2
  4412      1
  4415      2
  4418      1
  4419      1
  4421      2
  4422      1
  4423      3
  4425      1
  4426      3
  4427      1
  4429      1
  4431      2
  4432      1
  4435      1
  4436      1
  4438      1
  4439      1
  4440      1
  4443      1
  4445      2
  4446      1
  4452      1
  4453      2
  4454      2
  4457      1
  4458      1
  4461      1
  4464      1
  4465      2
  4467      1
  4469      1
  4470      1
  4471      1
  4473      1
  4476      1
  4477      1
  4478      1
  4480      1
  4481      1
  4485      2
  4486      1
  4487      2
  4490      1
  4499      1
  4500      1
  4501      1
  4505      2
  4506      2
  4509      2
  4510      1
  4513      2
  4519      1
  4521      2
  4524      1
  4528      2
  4529      1
  4531      2
  4537      1
  4541      2
  4544      1
  4546      4
  4547      1
  4549      2
  4552      1
  4555      1
  4556      1
  4559      1
  4564      1
  4565      1
  4568      1
  4571      1
  4572      3
  4577      1
  4579      1
  4581      2
  4582      1
  4583      1
  4584      3
  4585      1
  4590      2
  4591      1
  4596      1
  4598      1
  4600      1
  4606      1
  4607      1
  4608      2
  4609      1
  4610      1
  4611      1
  4612      1
  4616      1
  4617      1
  4618      1
  4623      1
  4624      1
  4625      1
  4628      1
  4630      1
  4634      2
  4637      1
  4639      2
  4644      2
  4647      1
  4651      1
  4652      1
  4653      2
  4654      1
  4655      1
  4656      1
  4661      1
  4662      1
  4666      1
  4669      2
  4672      1
  4673      1
  4674      1
  4678      2
  4679      3
  4680      2
  4681      1
  4682      1
  4683      2
  4686      1
  4688      2
  4691      1
  4694      2
  4695      1
  4698      1
  4699      1
  4700      1
  4703      1
  4705      2
  4706      1
  4707      1
  4708      1
  4709      1
  4710      1
  4711      1
  4712      1
  4713      2
  4714      1
  4715      1
  4716      1
  4717      2
  4718      2
  4723      4
  4724      1
  4732      1
  4733      1
  4734      2
  4741      1
  4742      1
  4745      2
  4747      2
  4754      1
  4756      1
  4757      3
  4761      1
  4768      2
  4769      1
  4775      1
  4778      2
  4784      2
  4786      1
  4787      1
  4788      2
  4789      1
  4794      1
  4795      3
  4796      4
  4798      1
  4800      2
  4812      1
  4814      3
  4815      2
  4816      1
  4817      1
  4824      1
  4830      1
  4831      1
  4832      1
  4835      1
  4837      2
  4849      1
  4852      1
  4853      1
  4854      1
  4855      1
  4859      1
  4863      1
  4865      1
  4870      1
  4871      1
  4874      2
  4875      1
  4876      1
  4878      2
  4880      2
  4881      1
  4886      1
  4887      1
  4891      2
  4894      1
  4896      1
  4900      1
  4903      2
  4904      1
  4911      3
  4915      1
  4917      1
  4918      1
  4923      1
  4924      1
  4925      1
  4927      1
  4928      1
  4934      1
  4935      1
  4940      1
  4942      1
  4943      2
  4944      1
  4948      1
  4949      1
  4950      1
  4951      1
  4955      1
  4957      1
  4959      2
  4960      1
  4970      1
  4972      1
  4974      2
  4979      1
  4980      2
  4985      1
  4987      2
  4988      1
  4989      2
  4992      1
  4993      1
  4997      1
  4998      1
  4999      2
  5000      1
  5003      1
  5006      1
  5007      1
  5008      1
  5013      1
  5014      1
  5015      2
  5018      1
  5021      1
  5022      1
  5027      1
  5028      1
  5031      1
  5033      2
  5035      1
  5037      1
  5041      1
  5042      1
  5043      1
  5045      1
  5048      2
  5049      1
  5051      1
  5054      1
  5056      1
  5060      2
  5062      1
  5064      1
  5071      3
  5073      1
  5074      1
  5075      1
  5079      2
  5082      1
  5083      1
  5086      2
  5087      1
  5088      1
  5091      1
  5092      1
  5095      1
  5096      1
  5097      1
  5098      1
  5099      2
  5100      2
  5101      1
  5103      1
  5107      1
  5110      1
  5118      1
  5119      1
  5121      1
  5122      1
  5123      1
  5124      2
  5127      1
  5129      1
  5133      3
  5140      1
  5143      1
  5147      1
  5148      1
  5149      1
  5150      1
  5153      1
  5156      1
  5158      1
  5162      2
  5166      1
  5168      3
  5172      2
  5182      1
  5186      1
  5188      1
  5192      1
  5196      1
  5197      1
  5198      1
  5199      1
  5200      1
  5205      1
  5206      1
  5207      1
  5208      1
  5210      2
  5217      1
  5220      1
  5222      1
  5225      1
  5227      1
  5230      1
  5232      1
  5234      1
  5237      1
  5238      2
  5244      1
  5248      2
  5249      2
  5250      1
  5251      1
  5253      1
  5255      1
  5256      1
  5258      1
  5259      2
  5262      1
  5264      1
  5268      1
  5270      1
  5273      1
  5274      1
  5275      1
  5278      1
  5279      1
  5282      2
  5283      1
  5284      1
  5285      3
  5286      2
  5287      1
  5288      1
  5291      1
  5292      1
  5293      1
  5294      1
  5298      2
  5302      1
  5312      1
  5321      1
  5322      2
  5329      1
  5331      1
  5333      1
  5345      1
  5347      1
  5350      1
  5351      2
  5356      2
  5360      1
  5361      1
  5362      1
  5363      1
  5367      1
  5368      1
  5369      1
  5374      1
  5377      1
  5378      1
  5380      1
  5383      1
  5384      1
  5389      1
  5393      1
  5394      2
  5395      1
  5396      1
  5402      1
  5405      1
  5406      1
  5412      1
  5415      2
  5416      1
  5417      1
  5418      1
  5419      1
  5420      1
  5422      1
  5428      1
  5430      1
  5434      1
  5435      1
  5436      2
  5437      2
  5439      2
  5441      1
  5442      2
  5443      1
  5444      1
  5446      1
  5447      2
  5448      2
  5451      4
  5452      1
  5453      1
  5455      1
  5458      1
  5459      1
  5460      2
  5461      1
  5462      2
  5465      2
  5468      2
  5472      1
  5475      1
  5479      2
  5483      2
  5485      1
  5488      2
  5489      1
  5491      1
  5498      1
  5500      1
  5501      1
  5504      1
  5507      1
  5509      1
  5512      1
  5513      1
  5514      1
  5515      1
  5516      1
  5518      1
  5521      3
  5522      1
  5526      1
  5531      1
  5532      1
  5535      1
  5536      1
  5537      2
  5538      1
  5539      1
  5541      1
  5543      1
  5545      1
  5549      2
  5551      1
  5552      1
  5555      1
  5562      2
  5564      1
  5575      1
  5576      1
  5577      1
  5579      1
  5580      2
  5592      2
  5595      1
  5596      1
  5598      1
  5604      1
  5605      1
  5616      1
  5620      1
  5623      1
  5625      1
  5628      1
  5631      2
  5632      1
  5635      2
  5637      1
  5640      1
  5644      1
  5651      1
  5653      1
  5655      1
  5659      3
  5662      2
  5665      1
  5667      1
  5671      1
  5674      2
  5678      1
  5686      1
  5687      1
  5690      1
  5693      2
  5697      1
  5698      1
  5699      2
  5708      1
  5710      1
  5713      1
  5717      1
  5718      2
  5720      1
  5722      1
  5728      1
  5729      1
  5734      2
  5738      1
  5740      1
  5742      1
  5750      1
  5751      1
  5756      2
  5757      2
  5759      2
  5761      2
  5764      1
  5774      1
  5776      1
  5779      3
  5780      2
  5781      1
  5784      1
  5789      1
  5791      1
  5794      1
  5801      2
  5802      1
  5805      1
  5808      1
  5810      1
  5811      1
  5814      1
  5827      1
  5829      1
  5833      1
  5836      1
  5838      1
  5839      1
  5840      1
  5847      1
  5848      1
  5850      1
  5853      1
  5859      1
  5860      1
  5861      1
  5871      1
  5875      1
  5876      1
  5884      1
  5887      3
  5888      1
  5892      1
  5895      1
  5903      1
  5904      1
  5908      1
  5919      1
  5920      1
  5926      1
  5929      1
  5930      2
  5933      1
  5939      1
  5940      2
  5942      1
  5944      2
  5950      1
  5951      1
  5953      1
  5955      1
  5962      1
  5963      1
  5971      1
  5976      1
  5979      1
  5980      2
  5981      2
  5983      1
  5991      1
  5993      1
  5995      1
  5996      1
  6000      1
  6001      3
  6003      1
  6006      1
  6012      2
  6014      1
  6016      1
  6017      1
  6019      1
  6020      1
  6021      1
  6022      1
  6026      1
  6034      3
  6035      1
  6036      1
  6037      1
  6038      2
  6039      2
  6040      2
  6041      1
  6045      2
  6047      4
  6048      1
  6051      1
  6052      1
  6053      1
  6055      1
  6056      1
  6057      2
  6059      1
  6067      3
  6075      1
  6083      1
  6085      1
  6092      2
  6096      1
  6098      1
  6099      1
  6102      1
  6103      1
  6105      1
  6109      1
  6110      1
  6112      2
  6116      1
  6117      2
  6122      2
  6124      2
  6127      1
  6129      1
  6130      1
  6131      1
  6134      2
  6139      1
  6140      1
  6141      3
  6147      1
  6156      1
  6168      1
  6172      1
  6175      2
  6182      1
  6186      1
  6187      3
  6191      1
  6195      1
  6198      1
  6205      1
  6207      1
  6214      1
  6217      2
  6221      2
  6228      2
  6235      1
  6236      2
  6248      2
  6251      2
  6254      1
  6258      1
  6263      1
  6271      1
  6275      1
  6277      1
  6278      1
  6279      1
  6280      1
  6282      1
  6283      1
  6289      1
  6290      1
  6294      1
  6302      1
  6305      2
  6307      1
  6310      1
  6316      1
  6318      1
  6319      1
  6327      1
  6328      1
  6329      1
  6333      1
  6336      1
  6343      1
  6345      1
  6347      1
  6355      2
  6358      1
  6361      1
  6378      1
  6382      1
  6384      1
  6386      1
  6388      1
  6390      1
  6399      3
  6402      1
  6403      1
  6405      1
  6410      1
  6411      1
  6420      1
  6422      1
  6427      1
  6431      1
  6435      1
  6439      1
  6442      1
  6445      1
  6446      1
  6448      1
  6453      1
  6455      1
  6458      1
  6459      1
  6463      1
  6465      1
  6468      1
  6473      1
  6475      1
  6482      1
  6483      3
  6484      1
  6485      2
  6490      1
  6492      1
  6493      1
  6497      1
  6501      1
  6505      1
  6509      1
  6513      1
  6526      2
  6528      1
  6529      1
  6532      1
  6536      1
  6538      1
  6539      1
  6545      1
  6547      1
  6548      1
  6559      1
  6560      1
  6561      1
  6562      2
  6565      2
  6568      1
  6569      1
  6578      1
  6579      1
  6580      1
  6582      1
  6583      1
  6585      1
  6591      1
  6594      1
  6597      1
  6599      1
  6604      1
  6606      1
  6608      1
  6610      1
  6615      4
  6617      1
  6620      2
  6624      1
  6626      1
  6627      1
  6630      2
  6633      1
  6636      1
  6637      1
  6638      2
  6643      1
  6650      1
  6652      2
  6655      2
  6660      1
  6661      2
  6662      1
  6664      2
  6670      1
  6673      1
  6675      1
  6678      1
  6679      1
  6689      1
  6693      1
  6701      2
  6702      1
  6704      1
  6705      1
  6706      1
  6715      1
  6716      1
  6718      1
  6725      1
  6730      1
  6735      1
  6739      1
  6745      2
  6747      1
  6752      1
  6754      1
  6756      1
  6762      1
  6763      1
  6764      1
  6766      1
  6787      1
  6789      2
  6790      1
  6791      1
  6806      2
  6807      1
  6809      1
  6812      1
  6813      1
  6826      1
  6829      1
  6836      2
  6843      1
  6844      2
  6845      1
  6854      1
  6858      1
  6860      1
  6862      1
  6863      1
  6868      1
  6870      1
  6875      1
  6876      1
  6879      1
  6881      2
  6883      1
  6887      1
  6889      3
  6898      1
  6903      1
  6909      2
  6913      1
  6918      1
  6921      1
  6924      1
  6926      2
  6932      1
  6935      1
  6939      1
  6940      1
  6944      1
  6948      1
  6949      1
  6955      2
  6966      1
  6967      1
  6970      1
  6982      1
  6990      1
  6999      2
  7005      1
  7007      1
  7008      1
  7011      3
  7014      1
  7018      1
  7019      2
  7023      2
  7025      1
  7028      1
  7041      1
  7042      1
  7044      1
  7049      2
  7050      2
  7051      1
  7054      1
  7061      1
  7069      1
  7075      1
  7076      1
  7077      1
  7083      1
  7094      1
  7100      1
  7103      1
  7105      2
  7109      1
  7110      1
  7111      1
  7113      1
  7115      1
  7117      1
  7118      1
  7121      1
  7124      2
  7129      1
  7140      2
  7141      1
  7146      1
  7147      1
  7149      2
  7156      1
  7157      1
  7159      1
  7165      1
  7174      1
  7181      1
  7191      1
  7198      1
  7201      1
  7204      1
  7208      1
  7213      1
  7223      1
  7224      1
  7226      1
  7227      1
  7229      1
  7238      1
  7244      1
  7250      1
  7257      1
  7264      1
  7268      1
  7272      1
  7279      1
  7291      1
  7293      1
  7301      1
  7304      1
  7307      1
  7311      1
  7316      1
  7326      1
  7330      1
  7332      1
  7334      1
  7340      1
  7343      1
  7353      1
  7354      1
  7365      1
  7369      1
  7370      1
  7373      1
  7374      1
  7375      1
  7391      1
  7394      1
  7395      1
  7398      1
  7400      1
  7410      1
  7412      2
  7414      1
  7422      1
  7433      1
  7437      1
  7443      1
  7444      1
  7445      1
  7448      1
  7450      2
  7473      1
  7474      1
  7477      1
  7478      1
  7481      2
  7482      1
  7485      1
  7486      1
  7490      1
  7491      1
  7501      1
  7502      1
  7511      1
  7518      1
  7525      2
  7530      1
  7533      1
  7539      1
  7545      2
  7546      1
  7549      1
  7555      1
  7558      1
  7560      1
  7568      1
  7571      1
  7577      2
  7590      1
  7597      1
  7599      1
  7603      1
  7612      2
  7613      1
  7615      1
  7627      1
  7639      1
  7649      1
  7653      1
  7664      1
  7676      1
  7681      1
  7682      1
  7683      1
  7689      1
  7691      1
  7692      1
  7697      1
  7699      1
  7701      1
  7706      1
  7708      1
  7709      1
  7716      1
  7717      1
  7725      1
  7730      1
  7734      1
  7736      2
  7746      1
  7751      1
  7757      1
  7758      1
  7759      1
  7760      1
  7764      1
  7765      1
  7771      1
  7772      1
  7778      1
  7789      1
  7792      1
  7795      2
  7802      1
  7804      1
  7807      1
  7810      1
  7814      1
  7816      2
  7821      1
  7822      1
  7826      1
  7829      1
  7831      1
  7833      1
  7853      1
  7855      1
  7861      1
  7863      1
  7882      2
  7898      1
  7902      1
  7903      2
  7906      1
  7909      1
  7914      1
  7917      1
  7921      1
  7922      2
  7938      1
  7941      2
  7942      1
  7943      2
  7947      1
  7948      1
  7954      1
  7956      1
  7958      1
  7971      1
  7973      1
  7989      1
  7993      1
  7994      1
  7997      1
  8001      1
  8002      1
  8003      1
  8008      1
  8012      1
  8017      1
  8023      1
  8028      2
  8029      1
  8030      1
  8032      1
  8034      1
  8037      1
  8042      1
  8043      2
  8048      1
  8050      1
  8057      2
  8063      2
  8074      1
  8076      1
  8080      1
  8083      1
  8097      2
  8098      1
  8115      1
  8117      1
  8118      1
  8119      1
  8124      1
  8127      1
  8128      1
  8139      1
  8140      1
  8145      1
  8150      1
  8151      1
  8157      1
  8168      2
  8182      1
  8183      1
  8184      1
  8186      1
  8188      2
  8192      2
  8206      1
  8207      1
  8209      1
  8214      1
  8215      1
  8218      1
  8220      1
  8240      1
  8251      1
  8256      1
  8258      1
  8260      1
  8268      1
  8273      1
  8278      1
  8283      2
  8287      1
  8291      1
  8293      1
  8296      1
  8297      2
  8301      1
  8307      1
  8311      1
  8322      1
  8328      1
  8335      1
  8337      1
  8340      1
  8342      1
  8343      2
  8345      1
  8348      1
  8354      1
  8359      1
  8360      1
  8363      1
  8366      1
  8375      1
  8376      1
  8378      1
  8380      1
  8382      2
  8383      1
  8384      1
  8391      1
  8396      1
  8402      1
  8405      1
  8407      1
  8416      2
  8424      1
  8433      1
  8436      1
  8442      1
  8445      1
  8446      1
  8454      2
  8466      1
  8469      1
  8481      1
  8489      1
  8490      1
  8496      1
  8499      1
  8500      1
  8531      1
  8533      1
  8538      1
  8539      1
  8544      2
  8546      1
  8550      2
  8568      1
  8583      1
  8587      1
  8589      1
  8592      1
  8594      1
  8595      1
  8597      1
  8604      1
  8615      1
  8617      1
  8627      1
  8630      1
  8631      1
  8644      1
  8646      1
  8648      1
  8653      1
  8660      1
  8661      1
  8673      1
  8674      1
  8680      1
  8686      1
  8688      1
  8690      2
  8691      1
  8696      2
  8699      1
  8701      1
  8712      1
  8724      2
  8728      1
  8738      1
  8744      1
  8755      2
  8759      1
  8761      1
  8764      1
  8765      1
  8770      3
  8773      1
  8777      2
  8798      1
  8800      1
  8803      2
  8808      1
  8833      2
  8839      1
  8855      1
  8857      1
  8858      2
  8863      1
  8864      2
  8866      1
  8867      1
  8868      1
  8869      1
  8899      1
  8903      1
  8906      1
  8908      1
  8919      1
  8920      1
  8922      1
  8938      2
  8950      1
  8951      1
  8959      1
  8961      1
  8962      1
  8963      1
  8969      1
  8973      1
  8974      2
  8982      1
  8986      1
  8989      2
  8993      1
  9001      1
  9002      1
  9008      1
  9014      2
  9018      1
  9019      2
  9021      1
  9042      1
  9045      1
  9052      1
  9054      1
  9059      1
  9065      1
  9073      1
  9084      1
  9086      1
  9101      1
  9102      1
  9104      2
  9106      1
  9112      1
  9131      1
  9141      1
  9143      1
  9144      1
  9146      1
  9148      1
  9153      1
  9159      1
  9170      1
  9172      1
  9183      1
  9213      1
  9234      1
  9243      1
  9246      1
  9257      1
  9261      1
  9264      1
  9266      1
  9279      1
  9280      1
  9286      1
  9295      1
  9298      1
  9320      1
  9327      1
  9329      1
  9337      1
  9341      1
  9346      1
  9347      1
  9348      1
  9350      1
  9356      1
  9375      2
  9384      2
  9385      1
  9396      1
  9414      1
  9419      1
  9427      1
  9440      1
  9444      1
  9445      1
  9450      1
  9452      1
  9457      1
  9458      1
  9460      1
  9464      1
  9468      1
  9469      1
  9483      1
  9486      1
  9488      1
  9490      1
  9493      1
  9499      2
  9503      1
  9504      1
  9523      1
  9525      1
  9529      1
  9540      1
  9545      2
  9555      1
  9557      1
  9571      1
  9572      1
  9577      1
  9578      1
  9581      2
  9587      1
  9595      1
  9600      1
  9602      1
  9604      1
  9606      1
  9617      1
  9622      1
  9643      1
  9649      1
  9658      1
  9660      1
  9664      1
  9666      1
  9669      1
  9676      1
  9685      2
  9690      1
  9695      1
  9696      1
  9699      1
  9704      1
  9712      1
  9716      1
  9717      1
  9718      1
  9725      1
  9730      1
  9737      1
  9738      1
  9741      1
  9752      1
  9753      1
  9754      1
  9764      1
  9768      1
  9787      2
  9788      1
  9790      1
  9799      1
  9805      1
  9835      1
  9839      1
  9840      1
  9846      1
  9848      1
  9856      1
  9880      1
  9885      1
  9899      1
  9904      1
  9908      1
  9927      1
  9935      1
  9939      1
  9940      1
  9946      1
  9950      1
  9954      1
  9976      1
 10011      1
 10019      1
 10021      1
 10036      1
 10040      1
 10041      2
 10045      1
 10046      1
 10061      1
 10066      1
 10072      1
 10076      1
 10091      1
 10096      1
 10100      1
 10103      1
 10109      1
 10113      1
 10129      1
 10131      1
 10132      1
 10145      1
 10146      2
 10161      1
 10164      1
 10165      1
 10170      1
 10173      2
 10196      1
 10198      1
 10202      1
 10206      1
 10215      1
 10217      1
 10227      1
 10244      1
 10264      1
 10273      1
 10275      1
 10282      1
 10290      1
 10294      1
 10299      1
 10304      1
 10318      1
 10321      1
 10328      1
 10334      1
 10346      1
 10361      1
 10363      1
 10366      1
 10367      1
 10385      1
 10408      1
 10436      1
 10438      2
 10449      1
 10459      1
 10460      1
 10464      2
 10465      2
 10474      1
 10475      1
 10483      1
 10488      1
 10493      2
 10497      1
 10501      1
 10503      1
 10513      1
 10516      1
 10520      1
 10539      1
 10548      1
 10558      1
 10568      1
 10571      1
 10573      1
 10577      1
 10585      1
 10586      1
 10592      1
 10597      1
 10599      1
 10618      1
 10624      1
 10626      1
 10645      1
 10646      1
 10658      1
 10661      1
 10678      1
 10687      1
 10694      1
 10702      1
 10706      2
 10708      1
 10710      1
 10730      1
 10740      1
 10750      1
 10758      1
 10793      1
 10814      1
 10835      1
 10844      1
 10852      1
 10857      1
 10865      1
 10870      1
 10888      1
 10911      2
 10912      1
 10928      1
 10947      1
 10959      1
 10965      1
 10968      1
 10974      1
 10982      1
 10983      1
 10991      1
 10992      1
 11006      2
 11008      1
 11026      1
 11027      1
 11058      1
 11078      1
 11118      1
 11121      1
 11128      1
 11142      1
 11171      1
 11173      1
 11208      1
 11210      2
 11227      1
 11241      1
 11242      1
 11244      1
 11266      1
 11298      1
 11301      1
 11315      1
 11320      1
 11328      1
 11337      1
 11340      1
 11368      1
 11385      1
 11407      1
 11412      1
 11414      1
 11425      1
 11447      1
 11456      1
 11460      1
 11494      1
 11535      1
 11545      1
 11552      1
 11569      1
 11579      1
 11604      1
 11614      1
 11621      1
 11628      1
 11637      1
 11646      1
 11655      1
 11656      1
 11664      1
 11674      1
 11677      1
 11691      1
 11709      1
 11717      1
 11741      1
 11745      1
 11750      1
 11753      1
 11769      1
 11776      1
 11794      1
 11801      1
 11804      1
 11815      1
 11842      1
 11846      1
 11847      1
 11861      1
 11862      1
 11907      1
 11920      1
 11934      1
 11938      1
 12004      1
 12007      1
 12016      1
 12026      1
 12034      1
 12040      1
 12055      1
 12067      1
 12076      1
 12102      1
 12112      1
 12119      1
 12136      1
 12140      1
 12141      1
 12146      1
 12149      1
 12162      1
 12184      1
 12191      1
 12195      1
 12204      1
 12240      1
 12255      1
 12263      1
 12267      1
 12294      1
 12300      1
 12311      1
 12323      1
 12339      1
 12352      2
 12354      1
 12358      1
 12367      1
 12379      1
 12393      1
 12394      1
 12413      1
 12437      1
 12444      1
 12447      1
 12448      1
 12449      1
 12452      1
 12465      1
 12478      1
 12482      1
 12484      1
 12538      1
 12549      1
 12565      2
 12570      1
 12579      1
 12586      1
 12596      1
 12597      1
 12602      1
 12603      1
 12616      1
 12622      1
 12632      1
 12635      1
 12641      1
 12642      1
 12643      2
 12644      1
 12648      1
 12656      1
 12657      1
 12675      1
 12690      1
 12694      1
 12701      1
 12726      3
 12736      1
 12749      1
 12758      1
 12779      1
 12783      1
 12795      1
 12800      1
 12808      1
 12812      1
 12817      1
 12823      1
 12842      1
 12858      1
 12866      1
 12871      1
 12917      1
 12918      1
 12927      1
 12965      1
 12991      1
 13027      1
 13036      1
 13037      1
 13050      1
 13062      1
 13064      1
 13089      1
 13092      1
 13104      1
 13123      2
 13139      1
 13140      1
 13141      1
 13153      1
 13168      1
 13174      1
 13176      1
 13177      1
 13179      1
 13196      1
 13205      1
 13214      1
 13215      1
 13217      1
 13218      1
 13219      1
 13221      1
 13226      2
 13235      1
 13283      1
 13291      1
 13306      1
 13312      1
 13313      1
 13318      1
 13333      1
 13336      1
 13356      1
 13361      1
 13376      1
 13377      1
 13414      1
 13416      1
 13421      1
 13452      1
 13454      1
 13460      1
 13486      1
 13497      1
 13500      1
 13523      1
 13527      1
 13529      1
 13542      1
 13546      1
 13547      1
 13557      1
 13563      1
 13582      1
 13598      1
 13608      1
 13638      1
 13683      1
 13685      1
 13688      1
 13697      1
 13703      1
 13709      1
 13717      1
 13726      1
 13739      1
 13743      1
 13747      1
 13750      1
 13755      1
 13776      1
 13777      1
 13787      1
 13795      1
 13814      1
 13824      1
 13826      1
 13830      1
 13860      2
 13878      1
 13882      1
 13896      1
 13897      2
 13899      1
 13927      1
 13938      1
 13949      1
 13960      1
 13963      1
 13964      1
 13969      1
 13975      1
 13991      1
 14009      1
 14013      1
 14026      1
 14063      1
 14084      1
 14092      1
 14125      1
 14129      1
 14132      1
 14135      2
 14137      1
 14159      1
 14199      1
 14206      1
 14209      1
 14210      1
 14243      1
 14244      1
 14252      2
 14258      2
 14269      1
 14271      1
 14308      1
 14317      1
 14331      1
 14337      1
 14342      1
 14350      1
 14366      1
 14392      1
 14403      1
 14404      1
 14433      2
 14459      1
 14465      1
 14474      1
 14478      1
 14489      1
 14493      1
 14499      1
 14501      1
 14539      1
 14540      1
 14574      1
 14577      1
 14579      1
 14580      1
 14583      1
 14618      1
 14648      1
 14662      1
 14675      1
 14693      1
 14716      1
 14725      1
 14730      1
 14758      1
 14760      1
 14763      1
 14780      1
 14825      1
 14830      1
 14841      1
 14860      1
 14866      1
 14883      1
 14889      1
 14891      1
 14902      1
 14906      1
 14931      1
 14963      1
 15001      1
 15013      1
 15039      1
 15047      1
 15063      1
 15093      1
 15096      1
 15098      1
 15107      1
 15123      1
 15141      1
 15144      1
 15175      1
 15176      1
 15182      1
 15195      1
 15209      1
 15216      1
 15218      1
 15221      1
 15226      1
 15236      1
 15239      1
 15283      1
 15286      1
 15297      1
 15324      1
 15359      1
 15383      1
 15401      1
 15406      1
 15445      1
 15446      1
 15519      1
 15528      1
 15541      1
 15546      1
 15595      1
 15618      1
 15634      1
 15635      1
 15636      1
 15704      1
 15723      1
 15734      1
 15738      1
 15775      1
 15793      1
 15796      2
 15802      1
 15803      1
 15837      1
 15861      1
 15864      1
 15872      1
 15888      1
 15895      1
 15897      1
 15931      1
 15934      1
 15945      1
 16012      1
 16025      1
 16037      1
 16052      1
 16056      1
 16068      1
 16093      1
 16106      1
 16109      1
 16121      1
 16130      1
 16137      1
 16139      1
 16186      1
 16202      1
 16260      1
 16265      1
 16269      1
 16272      1
 16329      1
 16407      1
 16422      1
 16454      1
 16464      1
 16493      1
 16519      1
 16522      1
 16540      1
 16570      1
 16583      1
 16606      1
 16609      1
 16630      1
 16677      1
 16682      1
 16714      1
 16725      1
 16738      1
 16756      1
 16779      1
 16798      1
 16820      1
 16831      1
 16861      1
 16865      1
 16872      1
 16873      1
 16904      1
 16914      1
 16930      1
 16939      1
 16942      1
 16968      1
 16992      1
 17045      1
 17093      1
 17128      1
 17132      1
 17152      1
 17158      1
 17170      1
 17171      1
 17194      1
 17197      1
 17283      1
 17354      1
 17409      1
 17430      1
 17431      1
 17448      1
 17451      1
 17457      1
 17482      1
 17484      1
 17490      1
 17514      1
 17519      1
 17525      1
 17534      1
 17580      1
 17624      1
 17656      1
 17687      1
 17690      1
 17709      1
 17805      1
 17867      1
 17890      1
 17937      1
 17971      1
 17972      1
 18003      1
 18030      1
 18076      1
 18108      1
 18121      1
 18151      1
 18170      1
 18183      1
 18193      1
 18194      1
 18233      1
 18265      1
 18279      1
 18287      1
 18302      1
 18306      1
 18312      1
 18363      1
 18400      1
 18406      1
 18423      1
 18446      1
 18454      1
 18489      1
 18502      1
 18509      1
 18540      1
 18567      1
 18573      1
 18579      1
 18587      1
 18597      1
 18627      1
 18632      1
 18719      1
 18724      1
 18754      1
 18768      1
 18793      1
 18800      1
 18824      1
 18847      1
 18850      1
 18877      1
 18898      1
 18909      1
 18934      1
 18943      1
 18955      1
 18965      1
 19029      1
 19033      2
 19035      1
 19057      1
 19183      1
 19190      1
 19213      1
 19223      1
 19226      1
 19278      1
 19280      1
 19304      1
 19348      1
 19350      1
 19427      1
 19437      1
 19465      1
 19486      1
 19488      1
 19546      1
 19553      1
 19565      1
 19597      1
 19632      1
 19668      1
 19674      1
 19722      1
 19728      1
 19735      1
 19741      1
 19758      1
 19810      1
 19848      1
 19870      1
 19874      1
 19875      1
 19976      1
 20023      1
 20032      1
 20043      1
 20048      1
 20157      1
 20200      1
 20203      1
 20219      1
 20247      1
 20250      1
 20287      1
 20313      1
 20344      1
 20353      1
 20437      1
 20478      1
 20525      1
 20529      1
 20548      1
 20566      1
 20620      1
 20629      1
 20660      1
 20727      1
 20772      1
 20812      1
 20844      1
 20892      1
 20938      1
 20961      1
 21066      1
 21090      1
 21119      1
 21165      1
 21193      1
 21215      1
 21294      1
 21311      2
 21361      1
 21375      1
 21391      1
 21399      1
 21445      1
 21467      1
 21468      1
 21473      1
 21480      1
 21492      1
 21548      1
 21598      1
 21641      1
 21656      1
 21661      1
 21700      1
 21711      1
 21716      1
 21735      1
 21825      1
 21829      1
 21852      1
 21919      1
 21934      1
 21962      1
 22001      1
 22011      1
 22040      1
 22077      1
 22112      1
 22140      1
 22179      1
 22217      1
 22218      1
 22241      1
 22244      1
 22268      1
 22292      1
 22296      1
 22313      1
 22319      1
 22332      1
 22367      1
 22369      1
 22378      1
 22383      1
 22395      1
 22407      1
 22480      1
 22482      1
 22496      1
 22526      1
 22570      1
 22614      1
 22637      1
 22677      1
 22695      1
 22925      1
 22964      1
 22987      1
 23250      1
 23251      1
 23284      1
 23303      1
 23350      1
 23380      1
 23419      1
 23424      1
 23473      1
 23552      1
 23631      1
 23640      1
 23693      1
 23729      1
 23752      1
 23766      1
 23768      1
 23794      1
 23800      1
 23822      1
 23833      1
 23851      1
 23852      1
 23873      1
 23931      1
 24098      1
 24118      1
 24158      1
 24161      1
 24179      1
 24189      1
 24233      1
 24264      1
 24280      1
 24342      1
 24344      1
 24346      1
 24458      1
 24475      1
 24487      1
 24504      1
 24564      1
 24583      1
 24609      1
 24676      1
 24690      1
 24707      1
 24758      1
 24876      1
 24885      1
 24888      1
 24915      1
 25024      1
 25034      1
 25040      2
 25057      1
 25067      1
 25107      1
 25122      1
 25134      1
 25173      1
 25189      1
 25310      1
 25398      1
 25415      1
 25486      1
 25502      1
 25510      1
 25515      1
 25519      1
 25532      1
 25601      1
 25682      1
 25704      1
 25708      1
 25720      1
 25736      1
 25875      1
 25894      1
 25962      1
 25987      1
 25998      1
 25999      1
 26004      1
 26050      1
 26057      1
 26068      1
 26296      1
 26298      1
 26305      1
 26435      1
 26528      1
 26541      1
 26650      1
 26654      1
 26725      1
 26753      1
 26773      1
 26807      1
 26885      1
 26969      1
 26990      1
 27047      1
 27051      1
 27163      1
 27213      1
 27246      1
 27273      1
 27326      1
 27375      1
 27438      1
 27461      1
 27597      1
 27745      1
 27816      1
 27868      1
 27869      1
 27915      1
 27972      1
 28241      1
 28347      1
 28398      1
 28410      1
 28587      1
 28590      1
 28600      1
 28636      1
 28637      1
 28700      1
 28712      1
 28784      1
 28801      1
 28960      1
 29075      1
 29140      1
 29153      1
 29174      1
 29198      1
 29204      1
 29252      1
 29267      1
 29326      1
 29424      1
 29435      1
 29538      1
 29656      1
 29658      1
 29791      1
 29809      1
 29813      1
 29889      1
 29898      1
 29950      1
 30021      1
 30130      1
 30188      1
 30198      1
 30350      1
 30427      1
 30483      1
 30555      1
 30638      1
 30730      1
 30851      1
 30854      1
 30862      1
 30871      1
 31088      1
 31117      1
 31275      1
 31299      1
 31347      1
 31354      1
 31584      1
 31586      1
 31695      1
 31890      1
 31920      1
 31970      1
 32115      1
 32154      1
 32183      1
 32201      1
 32246      1
 32265      1
 32303      1
 32458      1
 32519      1
 32524      1
 32591      1
 32693      1
 32742      1
 32818      1
 32854      1
 32909      1
 33059      1
 33161      1
 33173      1
 33174      1
 33175      1
 33206      1
 33265      1
 33417      1
 33458      1
 33494      1
 33667      1
 33748      1
 33767      1
 33783      1
 33821      1
 33967      1
 33996      1
 34148      1
 34171      1
 34204      1
 34251      1
 34327      1
 34332      1
 34349      1
 34434      1
 34440      1
 34452      1
 34720      1
 34785      1
 34835      1
 34845      1
 34985      1
 35072      1
 35154      1
 35183      1
 35243      1
 35337      1
 35385      1
 35495      1
 35582      1
 35667      1
 35729      1
 35777      1
 35816      1
 35891      1
 35930      1
 35990      1
 35991      1
 36133      1
 36252      1
 36472      1
 36755      1
 36856      1
 36866      1
 36948      1
 37045      1
 37115      1
 37407      1
 37424      1
 37455      1
 37489      1
 37636      1
 37644      1
 37703      1
 37746      1
 37918      1
 37932      1
 37947      1
 37981      1
 38016      1
 38455      1
 38469      1
 38489      1
 38510      1
 38577      1
 38606      1
 38679      2
 38693      1
 38765      1
 38987      1
 39059      1
 39079      1
 39128      1
 39327      1
 39372      1
 39421      1
 39428      1
 39448      1
 39461      1
 39492      1
 39654      1
 39698      1
 39788      1
 39851      1
 39914      1
 39974      1
 40035      1
 40069      1
 40506      1
 40555      1
 40831      1
 40960      1
 41144      1
 41269      1
 41445      1
 41474      1
 41494      1
 41510      1
 41603      1
 41652      1
 41711      1
 41810      1
 41929      1
 42161      1
 42348      1
 42393      1
 42398      1
 43037      1
 43325      1
 43465      1
 43556      1
 43615      1
 43625      1
 43639      1
 44030      1
 44263      1
 44392      1
 44786      1
 44900      1
 45035      1
 45177      1
 45815      1
 45890      1
 45945      1
 45980      1
 46028      1
 46204      1
 46569      1
 46688      1
 46806      1
 47151      1
 47361      1
 47408      1
 47515      1
 47686      1
 47812      1
 48133      1
 48399      1
 48913      1
 49327      1
 50080      1
 50438      1
 50522      1
 50769      1
 50894      1
 50897      1
 50974      1
 51354      1
 51573      1
 51833      1
 52236      1
 52283      1
 52592      1
 52661      1
 52792      1
 53212      1
 53273      1
 53760      1
 53937      1
 53974      1
 54086      1
 54119      1
 54124      1
 54386      1
 54656      1
 54665      1
 55021      1
 55239      1
 55573      1
 55865      1
 55922      1
 56058      1
 56232      1
 56251      1
 56263      1
 56339      1
 56514      1
 56895      1
 56911      1
 56963      1
 57129      1
 57411      1
 57602      1
 58068      1
 58445      1
 58967      1
 59071      1
 59152      1
 60460      1
 61024      1
 61146      1
 61238      1
 61261      1
 61465      1
 61581      1
 61629      1
 61906      1
 61981      1
 62240      1
 62318      1
 62722      1
 63321      1
 64151      1
 64373      1
 64988      1
 65393      1
 65987      1
 66448      1
 66572      1
 67527      1
 67638      1
 68018      1
 68083      1
 68448      1
 68763      1
 69754      1
 70634      1
 71063      1
 71258      1
 71959      1
 72027      1
 72083      1
 72473      1
 72609      1
 72814      1
 72902      1
 74085      1
 74410      1
 74582      1
 74801      1
 74994      1
 76085      1
 76389      1
 76406      1
 76588      1
 76655      1
 76883      1
 77348      1
 77973      1
 78181      1
 78236      1
 78364      1
 79136      1
 80530      1
 80835      1
 81750      1
 82439      1
 82558      1
 83024      1
 83088      1
 83125      1
 84299      1
 84745      1
 84826      1
 85005      1
 85644      1
 85958      1
 86056      1
 86566      1
 87131      1
 88166      1
 88910      1
 88992      1
 90554      1
 90793      1
 91263      1
 91296      1
 91375      1
 91444      1
 92068      1
 92208      1
 92571      1
 93040      1
 93047      1
 93630      1
 94629      1
 95333      1
 97020      1
 97783      1
 98585      1
 98746      1
 99286      1
 99627      1
100562      1
100563      1
101374      1
102426      1
104341      1
104536      1
105309      1
105644      1
107575      1
114385      1
116150      1
116539      1
116818      1
118022      1
120052      1
122236      1
126245      1
129218      1
130643      1
136740      1
139486      1
139576      1
140295      1
142781      1
153830      1
156096      1
162851      1
169486      1
173778      1
178875      1
183463      1
204833      1
210011      1
211057      1
215319      1
219651      1
220454      1
234652      1
259521      1
262299      1
272133      1
279311      1
298575      1
359851      1
366956      1
384185      1
500474      1
661141      1


==> data/LiveJournal-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 100549
     2 126748
     4 1.286178e+05
     8 7.889388e+04
    16  33117
    32 1.542034e+04
    64 6.837922e+03
   128 1.320570e+03
   256 5.195312e-01


==> data/LiveJournal-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 2121436
     2 1.125046e+06
     4 1.500548e+05
     8  29973
    16 8.235625e+03
    32 2.355312e+03
    64 6.842344e+02
   128 1.998203e+02
   256 5.944531e+01
   512 1.706250e+01
  1024 5.091797e+00
  2048 1.417480e+00
  4096 3.955078e-01
  8192 1.108398e-01
 16384 2.752686e-02
 32768 6.713867e-03
 65536 1.464844e-03
131072 1.525879e-04
262144 3.051758e-05
524288 1.907349e-06


==> data/LiveJournal-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 100549
     2 253496
     4 514471
     8 631151
    16 529872
    32 493451
    64 437627
   128 169033
   256    133


==> data/LiveJournal-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 2121436
     2 2250093
     4 600219
     8 239784
    16 131770
    32  75370
    64  43791
   128  25577
   256  15218
   512   8736
  1024   5214
  2048   2903
  4096   1620
  8192    908
 16384    451
 32768    220
 65536     96
131072     20
262144      8
524288      1


==> data/LiveJournal-BTER-info.dat <==
#
#
#
#
#
Size: 3201203 x 7489073
Edges: 110031959
Caterpillars: 350347921072327
Butterflies: 4607598259789
Metamorphossis: 5.260597e-02


==> data/LiveJournal-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.355520e-01
     4 1.272783e-01
     8 1.067323e-01
    16 8.447749e-02
    32 7.564023e-02
    64 7.275788e-02
   128 3.424023e-02
   256 2.915337e-02


==> data/LiveJournal-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 1.008713e-01
     4 9.991270e-02
     8 8.171796e-02
    16 7.271533e-02
    32 6.970754e-02
    64 6.807146e-02
   128 6.799621e-02
   256 6.822630e-02
   512 6.907489e-02
  1024 7.025314e-02
  2048 7.142229e-02
  4096 7.772736e-02
  8192 7.619796e-02
 16384 7.815057e-02
 32768 8.206275e-02
 65536 5.413463e-02
131072 3.639401e-02
262144 3.349618e-02
524288 2.658509e-02


==> data/LiveJournal-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.355520e-01
     4 1.272783e-01
     8 1.067323e-01
    16 8.447749e-02
    32 7.564023e-02
    64 7.275788e-02
   128 3.424023e-02
   256 3.871932e-03


==> data/LiveJournal-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.008713e-01
     4 9.991271e-02
     8 8.171796e-02
    16 7.271533e-02
    32 6.970754e-02
    64 6.807146e-02
   128 6.799621e-02
   256 6.822630e-02
   512 6.907489e-02
  1024 6.874379e-02
  2048 5.175326e-02
  4096 2.482114e-02
  8192 7.906283e-03
 16384 2.136930e-03
 32768 5.484541e-04
 65536 7.929877e-05
131072 5.553285e-06
262144 1.022222e-06
524288 5.070703e-08


==> data/LiveJournal-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.372857e-01
     3 1.338182e-01
     4 1.286280e-01
     5 1.247949e-01
     6 1.282698e-01
     7 1.274206e-01
     8 1.212594e-01
     9 1.170959e-01
    10 1.126168e-01
    11 1.076027e-01
    12 1.034487e-01
    13 9.966662e-02
    14 9.722197e-02
    15 9.494598e-02
    16 9.308892e-02
    17 9.154089e-02
    18 8.959339e-02
    19 8.843288e-02
    20 8.654554e-02
    21 8.572869e-02
    22 8.469356e-02
    23 8.422937e-02
    24 8.316986e-02
    25 8.225988e-02
    26 8.150997e-02
    27 8.111218e-02
    28 8.051077e-02
    29 8.017870e-02
    30 7.995333e-02
    31 7.909189e-02
    32 7.903410e-02
    33 7.846017e-02
    34 7.830231e-02
    35 7.806782e-02
    36 7.748509e-02
    37 7.706143e-02
    38 7.703186e-02
    39 7.684826e-02
    40 7.653528e-02
    41 7.646600e-02
    42 7.620429e-02
    43 7.616606e-02
    44 7.615988e-02
    45 7.570254e-02
    46 7.552166e-02
    47 7.527595e-02
    48 7.522189e-02
    49 7.479399e-02
    50 7.483397e-02
    51 7.464010e-02
    52 7.451316e-02
    53 7.445969e-02
    54 7.430330e-02
    55 7.424242e-02
    56 7.461270e-02
    57 7.439117e-02
    58 7.406989e-02
    59 7.407895e-02
    60 7.395566e-02
    61 7.398461e-02
    62 7.407534e-02
    63 7.398782e-02
    64 7.403546e-02
    65 7.375807e-02
    66 7.402127e-02
    67 7.404090e-02
    68 7.373587e-02
    69 7.422195e-02
    70 7.377571e-02
    71 7.386687e-02
    72 7.381053e-02
    73 7.381196e-02
    74 7.360487e-02
    75 7.357205e-02
    76 7.348008e-02
    77 7.337058e-02
    78 7.361124e-02
    79 7.335449e-02
    80 7.356861e-02
    81 7.329217e-02
    82 7.374144e-02
    83 7.377354e-02
    84 7.362134e-02
    85 7.367273e-02
    86 7.389837e-02
    87 7.427511e-02
    88 7.427301e-02
    89 7.425301e-02
    90 7.476889e-02
    91 7.455203e-02
    92 7.491995e-02
    93 7.493634e-02
    94 7.477570e-02
    95 7.485579e-02
    96 7.507916e-02
    97 7.545847e-02
    98 7.524588e-02
    99 7.560209e-02
   100 7.559452e-02
   101 7.603875e-02
   102 7.611872e-02
   103 7.630669e-02
   104 7.646904e-02
   105 7.653527e-02
   106 7.617003e-02
   107 7.657636e-02
   108 7.625396e-02
   109 7.581462e-02
   110 7.598592e-02
   111 7.563372e-02
   112 7.531634e-02
   113 7.460612e-02
   114 7.408544e-02
   115 7.340017e-02
   116 7.210705e-02
   117 7.099455e-02
   118 7.032825e-02
   119 6.942487e-02
   120 6.778154e-02
   121 6.651283e-02
   122 6.497307e-02
   123 6.288246e-02
   124 6.097827e-02
   125 5.850406e-02
   126 5.724464e-02
   127 5.523132e-02
   128 5.348347e-02
   129 5.155052e-02
   130 5.043034e-02
   131 4.830116e-02
   132 4.686851e-02
   133 4.539565e-02
   134 4.395177e-02
   135 4.322490e-02
   136 4.182863e-02
   137 4.100600e-02
   138 3.974280e-02
   139 3.951779e-02
   140 3.889377e-02
   141 3.804780e-02
   142 3.748221e-02
   143 3.723385e-02
   144 3.686632e-02
   145 3.655013e-02
   146 3.610266e-02
   147 3.597702e-02
   148 3.586291e-02
   149 3.557423e-02
   150 3.546245e-02
   151 3.537549e-02
   152 3.526534e-02
   153 3.504939e-02
   154 3.512731e-02
   155 3.483957e-02
   156 3.501124e-02
   157 3.498135e-02
   158 3.474725e-02
   159 3.465045e-02
   160 3.458163e-02
   161 3.439309e-02
   162 3.451925e-02
   163 3.442793e-02
   164 3.440422e-02
   165 3.449107e-02
   166 3.412395e-02
   167 3.410716e-02
   168 3.402308e-02
   169 3.411591e-02
   170 3.406619e-02
   171 3.395933e-02
   172 3.385687e-02
   173 3.371525e-02
   174 3.395128e-02
   175 3.405611e-02
   176 3.390961e-02
   177 3.388041e-02
   178 3.357096e-02
   179 3.380531e-02
   180 3.375931e-02
   181 3.377992e-02
   182 3.372949e-02
   183 3.346468e-02
   184 3.361433e-02
   185 3.318292e-02
   186 3.345363e-02
   187 3.338920e-02
   188 3.313275e-02
   189 3.347268e-02
   190 3.320404e-02
   191 3.331158e-02
   192 3.341164e-02
   193 3.349103e-02
   194 3.278382e-02
   195 3.319811e-02
   196 3.339292e-02
   197 3.304754e-02
   198 3.301415e-02
   199 3.288403e-02
   200 3.243854e-02
   201 3.256469e-02
   202 3.254047e-02
   203 3.287204e-02
   204 3.293385e-02
   205 3.252098e-02
   206 3.264122e-02
   207 3.248621e-02
   208 3.209820e-02
   209 3.267717e-02
   210 3.265181e-02
   211 3.238883e-02
   212 3.272007e-02
   213 3.226765e-02
   214 3.207065e-02
   215 3.294840e-02
   216 3.229552e-02
   217 3.202087e-02
   218 3.174034e-02
   219 3.199156e-02
   220 3.232346e-02
   221 3.200341e-02
   222 3.200648e-02
   223 3.153403e-02
   224 3.243797e-02
   225 3.197282e-02
   226 3.159143e-02
   227 3.155999e-02
   228 3.180882e-02
   229 3.101001e-02
   230 3.184124e-02
   231 3.184655e-02
   232 3.136490e-02
   233 3.138557e-02
   234 3.204933e-02
   235 3.143995e-02
   236 3.140076e-02
   237 3.011742e-02
   238 3.103180e-02
   239 3.030667e-02
   240 3.086820e-02
   241 3.115985e-02
   242 3.105330e-02
   243 3.092942e-02
   244 3.104788e-02
   245 3.051332e-02
   246 3.081720e-02
   247 3.069339e-02
   248 3.183619e-02
   249 3.060011e-02
   250 2.874998e-02
   251 3.103441e-02
   252 2.988515e-02
   253 3.032280e-02
   254 2.967851e-02
   255 3.057973e-02
   256 2.816343e-02
   257 3.154193e-02
   258 2.938042e-02
   259 2.865197e-02
   260 2.964222e-02
   261 3.101486e-02
   262 3.186809e-02
   263 3.157486e-02
   264 3.109174e-02
   265 2.995808e-02
   266 2.813082e-02
   267 2.993202e-02
   268 3.138757e-02
   269 2.872396e-02
   270 2.879892e-02
   271 3.036586e-02
   272 3.087412e-02
   273 2.877700e-02
   274 2.996212e-02
   275 2.746991e-02
   276 2.872130e-02
   277 2.954129e-02
   278 2.713637e-02
   279 2.910545e-02
   280 2.654637e-02
   281 2.796473e-02
   282 2.722035e-02
   285 2.577184e-02
   287 2.948107e-02
   288 3.044321e-02
   290 2.710481e-02
   295 2.701395e-02
   298 3.023074e-02
   301 2.762312e-02


==> data/LiveJournal-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 8.685225e-02
     3 1.148903e-01
     4 1.145659e-01
     5 9.778833e-02
     6 9.535211e-02
     7 9.194447e-02
     8 8.817680e-02
     9 8.550691e-02
    10 8.394510e-02
    11 8.163294e-02
    12 8.025619e-02
    13 7.879654e-02
    14 7.824504e-02
    15 7.718419e-02
    16 7.656786e-02
    17 7.526652e-02
    18 7.435987e-02
    19 7.490118e-02
    20 7.338624e-02
    21 7.289403e-02
    22 7.357775e-02
    23 7.191495e-02
    24 7.207831e-02
    25 7.186342e-02
    26 7.107791e-02
    27 7.109811e-02
    28 7.071022e-02
    29 7.166042e-02
    30 7.104824e-02
    31 7.104028e-02
    32 7.149463e-02
    33 7.089469e-02
    34 7.058250e-02
    35 7.070036e-02
    36 7.041972e-02
    37 7.017894e-02
    38 7.025056e-02
    39 6.997843e-02
    40 7.014396e-02
    41 6.975932e-02
    42 6.989868e-02
    43 6.945373e-02
    44 7.049315e-02
    45 6.932445e-02
    46 6.965209e-02
    47 6.994966e-02
    48 6.934000e-02
    49 6.945863e-02
    50 6.988653e-02
    51 6.965837e-02
    52 6.985945e-02
    53 6.907025e-02
    54 6.936977e-02
    55 6.858745e-02
    56 6.942658e-02
    57 6.957950e-02
    58 6.865453e-02
    59 6.959714e-02
    60 6.858108e-02
    61 6.866757e-02
    62 6.921751e-02
    63 6.851200e-02
    64 6.862902e-02
    65 6.863358e-02
    66 6.869128e-02
    67 6.798886e-02
    68 6.835567e-02
    69 6.838969e-02
    70 6.900061e-02
    71 6.892825e-02
    72 6.789855e-02
    73 6.832794e-02
    74 6.863261e-02
    75 6.766007e-02
    76 6.830841e-02
    77 6.861261e-02
    78 6.868918e-02
    79 6.815170e-02
    80 6.839226e-02
    81 6.900741e-02
    82 6.848240e-02
    83 6.802205e-02
    84 6.850274e-02
    85 6.931857e-02
    86 6.801419e-02
    87 6.791919e-02
    88 6.846007e-02
    89 6.804626e-02
    90 6.773564e-02
    91 6.825541e-02
    92 6.835927e-02
    93 6.725972e-02
    94 6.818476e-02
    95 6.922146e-02
    96 6.771332e-02
    97 6.847807e-02
    98 6.798210e-02
    99 6.804208e-02
   100 6.861222e-02
   101 6.799845e-02
   102 6.812395e-02
   103 6.788413e-02
   104 6.789325e-02
   105 6.789587e-02
   106 6.758559e-02
   107 6.751524e-02
   108 6.835937e-02
   109 6.788191e-02
   110 6.777318e-02
   111 6.768595e-02
   112 6.795119e-02
   113 6.744960e-02
   114 6.696748e-02
   115 6.864092e-02
   116 6.792535e-02
   117 6.830218e-02
   118 6.835583e-02
   119 6.742339e-02
   120 6.730037e-02
   121 6.753093e-02
   122 6.707431e-02
   123 6.728759e-02
   124 6.718180e-02
   125 6.673485e-02
   126 6.858941e-02
   127 6.635429e-02
   128 6.745854e-02
   129 6.777263e-02
   130 6.753846e-02
   131 6.779999e-02
   132 6.822521e-02
   133 6.674344e-02
   134 6.725490e-02
   135 6.714895e-02
   136 6.694849e-02
   137 6.699048e-02
   138 6.785115e-02
   139 6.762845e-02
   140 6.736727e-02
   141 6.796753e-02
   142 6.724781e-02
   143 6.840866e-02
   144 6.815771e-02
   145 6.739732e-02
   146 6.808125e-02
   147 6.742131e-02
   148 6.826326e-02
   149 6.778295e-02
   150 6.731615e-02
   151 6.782521e-02
   152 6.841271e-02
   153 6.930709e-02
   154 6.797819e-02
   155 6.788814e-02
   156 6.836348e-02
   157 6.765671e-02
   158 6.746500e-02
   159 6.764347e-02
   160 6.751500e-02
   161 6.688066e-02
   162 6.695081e-02
   163 6.787167e-02
   164 6.760802e-02
   165 6.659329e-02
   166 6.872241e-02
   167 6.793843e-02
   168 6.760075e-02
   169 6.826047e-02
   170 6.810315e-02
   171 6.883440e-02
   172 6.831219e-02
   173 6.913054e-02
   174 6.873513e-02
   175 6.727911e-02
   176 6.776337e-02
   177 6.714386e-02
   178 6.774488e-02
   179 6.806543e-02
   180 6.663698e-02
   181 6.669961e-02
   182 6.728640e-02
   183 6.807098e-02
   184 6.658397e-02
   185 6.775887e-02
   186 6.780491e-02
   187 6.850370e-02
   188 6.723442e-02
   189 6.679061e-02
   190 6.800851e-02
   191 6.730801e-02
   192 6.798382e-02
   193 6.688679e-02
   194 6.695700e-02
   195 6.790677e-02
   196 6.696671e-02
   197 6.857262e-02
   198 6.778864e-02
   199 6.736117e-02
   200 6.851808e-02
   201 6.876367e-02
   202 6.836917e-02
   203 6.759764e-02
   204 6.677703e-02
   205 6.729995e-02
   206 6.717142e-02
   207 6.812592e-02
   208 6.784042e-02
   209 6.808560e-02
   210 6.868692e-02
   211 6.821870e-02
   212 6.707980e-02
   213 6.900735e-02
   214 6.730710e-02
   215 6.874016e-02
   216 6.818453e-02
   217 6.926975e-02
   218 6.863075e-02
   219 6.834052e-02
   220 6.730451e-02
   221 6.813441e-02
   222 6.764191e-02
   223 6.813303e-02
   224 6.906748e-02
   225 6.937012e-02
   226 6.893162e-02
   227 6.883654e-02
   228 6.778642e-02
   229 6.930317e-02
   230 7.033727e-02
   231 6.828153e-02
   232 6.773717e-02
   233 6.768521e-02
   234 6.903645e-02
   235 6.868720e-02
   236 6.964298e-02
   237 6.867813e-02
   238 6.954302e-02
   239 6.953112e-02
   240 6.867393e-02
   241 6.955948e-02
   242 6.805459e-02
   243 6.772275e-02
   244 6.846843e-02
   245 6.810789e-02
   246 6.856855e-02
   247 6.774807e-02
   248 6.863695e-02
   249 6.799135e-02
   250 6.837561e-02
   251 6.680881e-02
   252 6.945577e-02
   253 6.907136e-02
   254 6.911588e-02
   255 6.799585e-02
   256 6.816329e-02
   257 6.949084e-02
   258 6.817096e-02
   259 6.704634e-02
   260 6.736191e-02
   261 6.647766e-02
   262 6.844919e-02
   263 6.759617e-02
   264 6.763008e-02
   265 6.851358e-02
   266 6.803426e-02
   267 6.826092e-02
   268 6.870388e-02
   269 6.854707e-02
   270 6.745131e-02
   271 6.817043e-02
   272 6.882970e-02
   273 6.786224e-02
   274 6.780403e-02
   275 6.732383e-02
   276 6.701248e-02
   277 6.819628e-02
   278 6.775914e-02
   279 6.761426e-02
   280 6.681595e-02
   281 6.839432e-02
   282 6.872857e-02
   283 6.763409e-02
   284 6.785451e-02
   285 6.790630e-02
   286 6.957249e-02
   287 6.736871e-02
   288 6.759308e-02
   289 6.960324e-02
   290 6.739610e-02
   291 6.840258e-02
   292 6.947382e-02
   293 6.868674e-02
   294 6.785791e-02
   295 6.781159e-02
   296 6.971234e-02
   297 6.869330e-02
   298 6.894519e-02
   299 6.687825e-02
   300 6.849215e-02
   301 6.933005e-02
   302 6.948037e-02
   303 6.898107e-02
   304 6.691647e-02
   305 6.972551e-02
   306 6.920379e-02
   307 6.842718e-02
   308 6.815502e-02
   309 6.893265e-02
   310 6.813122e-02
   311 6.824072e-02
   312 6.928438e-02
   313 6.819229e-02
   314 6.855082e-02
   315 6.790152e-02
   316 6.784096e-02
   317 6.960690e-02
   318 6.840805e-02
   319 6.963475e-02
   320 6.756206e-02
   321 6.901906e-02
   322 6.779402e-02
   323 6.814486e-02
   324 6.800134e-02
   325 6.854685e-02
   326 6.931190e-02
   327 6.777933e-02
   328 6.865756e-02
   329 6.814746e-02
   330 6.808930e-02
   331 6.784164e-02
   332 6.641465e-02
   333 6.952047e-02
   334 6.908705e-02
   335 6.842781e-02
   336 6.750763e-02
   337 6.819001e-02
   338 6.741066e-02
   339 6.765795e-02
   340 6.891853e-02
   341 6.862286e-02
   342 6.846520e-02
   343 6.844979e-02
   344 6.887327e-02
   345 6.850215e-02
   346 6.821358e-02
   347 6.881588e-02
   348 6.905383e-02
   349 6.753229e-02
   350 6.793061e-02
   351 6.732285e-02
   352 6.766712e-02
   353 6.849486e-02
   354 6.822903e-02
   355 6.783878e-02
   356 6.881416e-02
   357 6.899437e-02
   358 6.918034e-02
   359 6.747903e-02
   360 6.791340e-02
   361 6.749291e-02
   362 6.919894e-02
   363 6.667322e-02
   364 6.773971e-02
   365 6.814286e-02
   366 6.735125e-02
   367 6.661205e-02
   368 6.841817e-02
   369 6.636617e-02
   370 6.733641e-02
   371 6.851846e-02
   372 6.788925e-02
   373 6.745100e-02
   374 6.809787e-02
   375 6.780227e-02
   376 6.862497e-02
   377 6.772870e-02
   378 7.067997e-02
   379 6.780976e-02
   380 6.857621e-02
   381 6.822943e-02
   382 6.626096e-02
   383 6.770373e-02
   384 6.769744e-02
   385 6.878563e-02
   386 6.857905e-02
   387 6.807937e-02
   388 6.903248e-02
   389 7.043933e-02
   390 6.939514e-02
   391 6.805848e-02
   392 6.951733e-02
   393 6.875085e-02
   394 6.942394e-02
   395 6.744466e-02
   396 6.922547e-02
   397 6.960287e-02
   398 6.769715e-02
   399 6.838438e-02
   400 6.811099e-02
   401 6.849860e-02
   402 6.766435e-02
   403 6.874895e-02
   404 6.871358e-02
   405 6.855824e-02
   406 6.811145e-02
   407 6.830910e-02
   408 6.790438e-02
   409 6.843906e-02
   410 6.835185e-02
   411 6.693038e-02
   412 6.979085e-02
   413 6.939106e-02
   414 6.812374e-02
   415 6.972760e-02
   416 6.770883e-02
   417 6.948403e-02
   418 6.793257e-02
   419 6.897363e-02
   420 6.819580e-02
   421 6.742747e-02
   422 6.827635e-02
   423 6.874932e-02
   424 6.759083e-02
   425 6.879170e-02
   426 6.772027e-02
   427 6.813893e-02
   428 6.724686e-02
   429 6.762152e-02
   430 6.787736e-02
   431 6.780635e-02
   432 6.795537e-02
   433 6.862770e-02
   434 6.811833e-02
   435 6.856154e-02
   436 6.520952e-02
   437 6.763434e-02
   438 6.755301e-02
   439 6.650193e-02
   440 6.902176e-02
   441 6.714369e-02
   442 6.846575e-02
   443 6.782879e-02
   444 6.737217e-02
   445 6.741325e-02
   446 6.700331e-02
   447 6.680394e-02
   448 6.831436e-02
   449 6.863987e-02
   450 6.849817e-02
   451 6.730452e-02
   452 6.826143e-02
   453 6.777085e-02
   454 6.853612e-02
   455 6.703943e-02
   456 6.864922e-02
   457 6.792570e-02
   458 6.755226e-02
   459 6.753858e-02
   460 6.755463e-02
   461 6.769446e-02
   462 6.916349e-02
   463 6.672524e-02
   464 6.729016e-02
   465 6.728136e-02
   466 6.808351e-02
   467 6.769158e-02
   468 6.827629e-02
   469 6.767989e-02
   470 6.684178e-02
   471 6.744611e-02
   472 6.665119e-02
   473 6.883704e-02
   474 6.838185e-02
   475 6.907215e-02
   476 6.742724e-02
   477 6.666539e-02
   478 6.962590e-02
   479 6.671959e-02
   480 6.926615e-02
   481 6.695851e-02
   482 6.842396e-02
   483 6.879685e-02
   484 7.031732e-02
   485 6.874434e-02
   486 6.894031e-02
   487 6.867305e-02
   488 6.879779e-02
   489 6.719899e-02
   490 6.818067e-02
   491 6.785767e-02
   492 6.905293e-02
   493 6.862647e-02
   494 6.938736e-02
   495 7.048629e-02
   496 7.045240e-02
   497 6.793202e-02
   498 7.048210e-02
   499 6.934440e-02
   500 6.759192e-02
   501 6.697596e-02
   502 6.801625e-02
   503 6.966273e-02
   504 6.837266e-02
   505 6.961969e-02
   506 7.042062e-02
   507 6.838552e-02
   508 6.808945e-02
   509 6.870819e-02
   510 6.756853e-02
   511 6.885595e-02
   512 6.878207e-02
   513 6.940506e-02
   514 6.724498e-02
   515 6.938453e-02
   516 6.825745e-02
   517 6.760843e-02
   518 6.866214e-02
   519 6.939149e-02
   520 6.924991e-02
   521 6.775370e-02
   522 6.818908e-02
   523 6.727128e-02
   524 6.969581e-02
   525 6.962114e-02
   526 6.877994e-02
   527 6.893349e-02
   528 6.906764e-02
   529 6.954369e-02
   530 6.864908e-02
   531 7.153338e-02
   532 6.986629e-02
   533 6.769152e-02
   534 7.014231e-02
   535 6.933727e-02
   536 7.165947e-02
   537 7.176688e-02
   538 7.127785e-02
   539 6.915476e-02
   540 6.996952e-02
   541 7.097389e-02
   542 6.933089e-02
   543 6.948185e-02
   544 7.049910e-02
   545 6.963206e-02
   546 7.002507e-02
   547 7.150747e-02
   548 7.094885e-02
   549 6.899284e-02
   550 7.067400e-02
   551 7.012475e-02
   552 6.694434e-02
   553 6.860950e-02
   554 7.018549e-02
   555 6.865627e-02
   556 6.751284e-02
   557 6.884465e-02
   558 6.922886e-02
   559 6.962580e-02
   560 7.071215e-02
   561 6.911301e-02
   562 6.944476e-02
   563 6.844998e-02
   564 6.954088e-02
   565 6.683784e-02
   566 6.925835e-02
   567 7.015644e-02
   568 6.987136e-02
   569 6.770628e-02
   570 6.880324e-02
   571 6.989906e-02
   572 7.010581e-02
   573 6.814998e-02
   574 7.067715e-02
   575 7.069793e-02
   576 6.764761e-02
   577 6.776014e-02
   578 6.845211e-02
   579 7.058272e-02
   580 7.288535e-02
   581 6.845856e-02
   582 6.865002e-02
   583 6.838219e-02
   584 6.918749e-02
   585 6.817086e-02
   586 6.984785e-02
   587 6.727847e-02
   588 6.963614e-02
   589 6.769886e-02
   590 6.852737e-02
   591 6.891625e-02
   592 7.016712e-02
   593 6.644539e-02
   594 6.850953e-02
   595 6.625690e-02
   596 6.670692e-02
   597 6.848463e-02
   598 7.018894e-02
   599 6.815679e-02
   600 6.645402e-02
   601 7.021074e-02
   602 6.913208e-02
   603 6.764875e-02
   604 6.814204e-02
   605 6.937431e-02
   606 6.892580e-02
   607 6.776081e-02
   608 6.671419e-02
   609 6.977318e-02
   610 6.805335e-02
   611 6.810205e-02
   612 6.783868e-02
   613 6.543424e-02
   614 6.568499e-02
   615 6.764944e-02
   616 6.797241e-02
   617 6.644294e-02
   618 6.764386e-02
   619 6.825887e-02
   620 6.658366e-02
   621 6.642728e-02
   622 6.868292e-02
   623 6.854819e-02
   624 6.575803e-02
   625 6.826378e-02
   626 6.848576e-02
   627 6.850078e-02
   628 6.758048e-02
   629 6.809838e-02
   630 6.947766e-02
   631 6.792426e-02
   632 6.861693e-02
   633 6.759248e-02
   634 6.618052e-02
   635 6.696111e-02
   636 6.783923e-02
   637 6.774132e-02
   638 6.507902e-02
   639 6.812856e-02
   640 7.132947e-02
   641 6.955675e-02
   642 6.576236e-02
   643 6.569699e-02
   644 6.930547e-02
   645 6.921028e-02
   646 6.934361e-02
   647 6.768708e-02
   648 7.077031e-02
   649 6.636082e-02
   650 7.297410e-02
   651 6.647543e-02
   652 6.752103e-02
   653 6.726964e-02
   654 6.920937e-02
   655 6.890897e-02
   656 6.899797e-02
   657 6.748852e-02
   658 7.237316e-02
   659 7.065570e-02
   660 6.727571e-02
   661 6.943684e-02
   662 6.875923e-02
   663 6.784042e-02
   664 7.002880e-02
   665 6.958584e-02
   666 6.867838e-02
   667 6.922219e-02
   668 6.870128e-02
   669 7.057507e-02
   670 7.036012e-02
   671 6.840109e-02
   672 7.074242e-02
   673 6.915251e-02
   674 6.775293e-02
   675 6.920884e-02
   676 7.017782e-02
   677 6.945917e-02
   678 7.031368e-02
   679 7.029342e-02
   680 7.032877e-02
   681 6.888468e-02
   682 7.285828e-02
   683 7.337989e-02
   684 6.995628e-02
   685 6.901964e-02
   686 7.161852e-02
   687 6.804652e-02
   688 7.206838e-02
   689 7.133287e-02
   690 7.268140e-02
   691 6.899204e-02
   692 6.894626e-02
   693 6.970591e-02
   694 6.889271e-02
   695 7.017942e-02
   696 6.832157e-02
   697 6.881713e-02
   698 7.016265e-02
   699 7.362973e-02
   700 6.965699e-02
   701 6.879908e-02
   702 6.864410e-02
   703 6.900037e-02
   704 7.158704e-02
   705 7.128950e-02
   706 7.000507e-02
   707 6.880848e-02
   708 6.858402e-02
   709 6.683251e-02
   710 7.036464e-02
   711 6.710980e-02
   712 6.940312e-02
   713 6.947843e-02
   714 6.774224e-02
   715 6.814941e-02
   716 6.959732e-02
   717 7.079226e-02
   718 6.854644e-02
   719 6.738173e-02
   720 6.814472e-02
   721 6.743876e-02
   722 6.532580e-02
   723 6.582916e-02
   724 6.695495e-02
   725 6.850933e-02
   726 6.784312e-02
   727 7.253752e-02
   728 6.764124e-02
   729 6.582146e-02
   730 6.716376e-02
   731 6.805076e-02
   732 6.652832e-02
   733 6.626366e-02
   734 6.816286e-02
   735 6.778869e-02
   736 6.708915e-02
   737 6.647001e-02
   738 6.754271e-02
   739 6.846951e-02
   740 6.910323e-02
   741 6.901827e-02
   742 6.907719e-02
   743 6.880528e-02
   744 6.893665e-02
   745 6.708164e-02
   746 6.611832e-02
   747 6.804478e-02
   748 6.937186e-02
   749 6.816466e-02
   750 6.721238e-02
   751 6.817288e-02
   752 6.879275e-02
   753 6.681458e-02
   754 6.764552e-02
   755 6.961885e-02
   756 6.631876e-02
   757 6.605334e-02
   758 6.879530e-02
   759 6.728761e-02
   760 6.925143e-02
   761 6.818703e-02
   762 7.069939e-02
   763 6.876962e-02
   764 7.061105e-02
   765 7.130029e-02
   766 6.954024e-02
   767 7.072925e-02
   768 6.829144e-02
   769 6.946980e-02
   770 6.976949e-02
   771 6.883573e-02
   772 6.982507e-02
   773 6.589534e-02
   774 6.947553e-02
   775 7.051695e-02
   776 6.982981e-02
   777 7.008730e-02
   778 7.125893e-02
   779 6.755620e-02
   780 6.994789e-02
   781 6.848311e-02
   782 6.879150e-02
   783 6.902325e-02
   784 6.933881e-02
   785 7.017511e-02
   786 6.707493e-02
   787 6.918982e-02
   788 6.735416e-02
   789 6.735239e-02
   790 6.839706e-02
   791 7.267385e-02
   792 7.154994e-02
   793 7.125232e-02
   794 7.169041e-02
   795 6.930058e-02
   796 6.612163e-02
   797 6.879535e-02
   798 6.933724e-02
   799 6.634342e-02
   800 7.142531e-02
   801 6.734894e-02
   802 6.997192e-02
   803 7.057636e-02
   804 7.119366e-02
   805 7.237748e-02
   806 7.233972e-02
   807 6.962052e-02
   808 7.494467e-02
   809 7.721582e-02
   810 6.805915e-02
   811 6.921732e-02
   812 7.145484e-02
   813 7.073131e-02
   814 6.928927e-02
   815 6.810656e-02
   816 6.773824e-02
   817 7.023069e-02
   818 6.916362e-02
   819 6.943698e-02
   820 7.121964e-02
   821 6.942553e-02
   822 6.976745e-02
   823 6.933876e-02
   824 6.936921e-02
   825 6.770746e-02
   826 7.250241e-02
   827 6.771378e-02
   828 6.720595e-02
   829 7.213097e-02
   830 6.890727e-02
   831 7.455180e-02
   832 6.854771e-02
   833 6.932660e-02
   834 6.792215e-02
   835 6.598732e-02
   836 7.268173e-02
   837 7.052864e-02
   838 6.808981e-02
   839 7.003530e-02
   840 7.199524e-02
   841 6.860181e-02
   842 7.202578e-02
   843 7.162270e-02
   844 6.834077e-02
   845 6.824275e-02
   846 7.383122e-02
   847 6.680421e-02
   848 6.547566e-02
   849 7.316893e-02
   850 6.969828e-02
   851 7.266818e-02
   852 6.992120e-02
   853 6.580350e-02
   854 6.887468e-02
   855 7.059938e-02
   856 7.279010e-02
   857 6.525052e-02
   858 7.092566e-02
   859 6.683054e-02
   860 6.828173e-02
   861 6.723393e-02
   862 7.055209e-02
   863 6.845409e-02
   864 6.662961e-02
   865 6.776231e-02
   866 6.907512e-02
   867 6.762210e-02
   868 6.923678e-02
   869 7.358242e-02
   870 6.815925e-02
   871 6.932485e-02
   872 6.925841e-02
   873 6.976452e-02
   874 6.729363e-02
   875 6.324808e-02
   876 6.766572e-02
   877 6.971246e-02
   878 6.891509e-02
   879 6.776637e-02
   880 7.022136e-02
   881 6.987398e-02
   882 6.793236e-02
   883 6.719765e-02
   884 6.950490e-02
   885 6.843765e-02
   886 7.567077e-02
   887 6.850495e-02
   888 6.796622e-02
   889 6.761673e-02
   890 6.736500e-02
   891 7.015108e-02
   892 6.803787e-02
   893 6.559752e-02
   894 6.449687e-02
   895 6.642091e-02
   896 6.700550e-02
   897 6.700965e-02
   898 6.507665e-02
   899 6.179043e-02
   900 6.761726e-02
   901 6.717355e-02
   902 7.300485e-02
   903 7.557278e-02
   904 6.874906e-02
   905 6.603625e-02
   906 6.826093e-02
   907 7.159073e-02
   908 6.722019e-02
   909 6.879098e-02
   910 6.789940e-02
   911 7.016795e-02
   912 7.137232e-02
   913 6.789154e-02
   914 6.966341e-02
   915 6.866233e-02
   916 7.122017e-02
   917 6.808866e-02
   918 6.863587e-02
   919 6.982556e-02
   920 6.731598e-02
   921 7.206429e-02
   922 7.137086e-02
   923 6.850828e-02
   924 6.938753e-02
   925 7.044562e-02
   926 6.944056e-02
   927 7.243023e-02
   928 6.841243e-02
   929 6.878386e-02
   930 7.117768e-02
   931 6.877266e-02
   932 7.200766e-02
   933 6.953717e-02
   934 6.607601e-02
   935 7.206368e-02
   936 7.005928e-02
   937 7.065270e-02
   938 7.376850e-02
   939 7.164414e-02
   940 7.199752e-02
   941 6.972381e-02
   942 6.653708e-02
   943 6.862616e-02
   944 7.056759e-02
   945 6.999601e-02
   946 6.904723e-02
   947 7.226236e-02
   948 6.937607e-02
   949 6.924596e-02
   950 6.912681e-02
   951 6.950585e-02
   952 6.930621e-02
   953 6.917270e-02
   954 7.455835e-02
   955 6.732364e-02
   956 7.224042e-02
   957 7.316878e-02
   958 7.336957e-02
   959 6.775734e-02
   960 7.111856e-02
   961 7.195064e-02
   962 6.820545e-02
   963 7.090464e-02
   964 7.042493e-02
   965 7.332125e-02
   966 7.036131e-02
   967 7.045939e-02
   968 6.769370e-02
   969 6.881267e-02
   970 6.829864e-02
   971 6.978974e-02
   972 6.851287e-02
   973 6.977255e-02
   974 6.773030e-02
   975 7.045670e-02
   976 6.968460e-02
   977 6.745646e-02
   978 7.030216e-02
   979 7.070599e-02
   980 7.221808e-02
   981 6.707966e-02
   982 6.797438e-02
   983 7.134195e-02
   984 6.799730e-02
   985 6.959991e-02
   986 6.865627e-02
   987 7.016088e-02
   988 6.903494e-02
   989 6.757404e-02
   990 6.885244e-02
   991 6.840669e-02
   992 7.094520e-02
   993 6.964652e-02
   994 6.474266e-02
   995 6.805141e-02
   996 6.592755e-02
   997 6.949679e-02
   998 7.137998e-02
   999 6.880310e-02
  1000 6.853825e-02
  1001 6.973462e-02
  1002 6.638406e-02
  1003 6.644087e-02
  1004 6.951787e-02
  1005 6.486847e-02
  1006 6.630808e-02
  1007 6.850311e-02
  1008 6.653876e-02
  1009 6.707195e-02
  1010 7.324062e-02
  1011 6.930720e-02
  1012 7.392479e-02
  1013 6.819760e-02
  1014 6.817870e-02
  1015 6.670113e-02
  1016 7.005078e-02
  1017 6.673274e-02
  1018 7.164449e-02
  1019 6.968511e-02
  1020 6.611374e-02
  1021 6.825958e-02
  1022 6.912053e-02
  1023 7.051036e-02
  1024 7.213305e-02
  1025 7.210726e-02
  1026 6.807900e-02
  1027 6.900221e-02
  1028 6.767091e-02
  1029 7.134179e-02
  1030 7.355611e-02
  1031 6.986878e-02
  1032 7.201610e-02
  1033 6.988389e-02
  1034 7.044872e-02
  1035 7.045003e-02
  1036 7.347456e-02
  1037 6.840645e-02
  1038 7.108078e-02
  1039 7.096996e-02
  1040 7.000286e-02
  1041 7.100126e-02
  1042 7.056999e-02
  1043 6.773228e-02
  1044 6.766552e-02
  1045 7.252761e-02
  1046 7.251577e-02
  1047 7.050140e-02
  1048 7.085623e-02
  1049 7.007357e-02
  1050 7.156300e-02
  1051 7.184153e-02
  1052 6.763634e-02
  1053 6.856702e-02
  1054 6.815969e-02
  1055 6.960605e-02
  1056 7.553464e-02
  1057 6.914442e-02
  1058 7.094706e-02
  1059 7.090133e-02
  1060 6.920684e-02
  1061 6.801478e-02
  1062 6.862961e-02
  1063 6.996480e-02
  1064 6.992407e-02
  1065 7.152242e-02
  1066 6.954599e-02
  1067 7.094844e-02
  1068 7.325694e-02
  1069 7.205470e-02
  1070 7.449142e-02
  1071 6.513504e-02
  1072 7.117486e-02
  1073 6.981236e-02
  1074 7.184396e-02
  1075 6.862802e-02
  1076 6.790091e-02
  1077 6.672254e-02
  1078 7.164154e-02
  1079 6.592107e-02
  1080 7.095493e-02
  1081 7.351114e-02
  1082 6.867904e-02
  1083 6.759634e-02
  1084 6.916677e-02
  1085 6.803069e-02
  1086 6.931355e-02
  1087 7.156396e-02
  1088 6.623239e-02
  1089 6.710570e-02
  1090 7.115569e-02
  1091 7.028709e-02
  1092 7.024102e-02
  1093 6.760727e-02
  1094 6.620219e-02
  1095 6.604463e-02
  1096 6.707689e-02
  1097 7.031734e-02
  1098 7.081812e-02
  1099 7.156183e-02
  1100 6.861791e-02
  1101 7.103686e-02
  1102 6.879882e-02
  1103 7.597718e-02
  1104 6.876461e-02
  1105 6.828960e-02
  1106 6.852611e-02
  1107 6.693328e-02
  1108 7.215069e-02
  1109 6.928195e-02
  1110 6.809194e-02
  1111 8.237444e-02
  1112 6.614384e-02
  1113 6.770761e-02
  1114 7.259682e-02
  1115 6.862244e-02
  1116 6.927082e-02
  1117 6.902740e-02
  1118 6.874457e-02
  1119 6.534806e-02
  1120 6.663686e-02
  1121 6.978636e-02
  1122 6.829118e-02
  1123 7.322647e-02
  1124 7.063015e-02
  1125 7.179099e-02
  1126 7.024717e-02
  1127 7.611275e-02
  1128 7.011283e-02
  1129 6.857478e-02
  1130 7.422824e-02
  1131 6.724346e-02
  1132 7.703949e-02
  1133 7.343123e-02
  1134 7.311206e-02
  1135 7.207064e-02
  1136 7.470767e-02
  1137 7.489139e-02
  1138 7.276942e-02
  1139 7.361214e-02
  1140 7.934845e-02
  1141 7.426286e-02
  1142 7.621203e-02
  1143 7.314470e-02
  1144 7.414097e-02
  1145 7.193689e-02
  1146 7.228596e-02
  1147 7.299279e-02
  1148 7.453240e-02
  1149 7.197357e-02
  1150 7.413641e-02
  1151 7.432436e-02
  1152 7.729761e-02
  1153 7.624849e-02
  1154 8.308181e-02
  1155 7.051016e-02
  1156 7.357649e-02
  1157 7.094461e-02
  1158 7.969500e-02
  1159 7.094017e-02
  1160 7.696465e-02
  1161 6.900110e-02
  1162 6.608315e-02
  1163 7.267947e-02
  1164 7.622497e-02
  1165 7.579306e-02
  1166 7.083177e-02
  1167 7.302991e-02
  1168 7.256642e-02
  1169 7.504594e-02
  1170 7.134315e-02
  1171 7.273574e-02
  1172 7.402497e-02
  1173 7.702187e-02
  1174 7.319004e-02
  1175 7.059482e-02
  1176 6.281970e-02
  1177 7.740303e-02
  1178 7.329578e-02
  1179 7.351240e-02
  1180 6.748469e-02
  1181 7.007668e-02
  1182 7.071667e-02
  1183 7.538281e-02
  1184 6.706051e-02
  1185 6.991416e-02
  1186 6.858139e-02
  1187 7.206053e-02
  1188 7.111580e-02
  1189 6.565738e-02
  1190 6.915236e-02
  1191 6.973735e-02
  1192 6.596522e-02
  1193 6.892720e-02
  1194 6.866847e-02
  1195 7.410280e-02
  1196 6.844206e-02
  1197 7.147948e-02
  1198 7.188723e-02
  1199 7.014783e-02
  1200 7.102239e-02
  1201 6.951160e-02
  1202 7.035801e-02
  1203 7.469177e-02
  1204 6.428606e-02
  1205 7.320870e-02
  1206 6.775091e-02
  1207 7.090312e-02
  1208 7.098545e-02
  1209 6.985987e-02
  1210 6.975228e-02
  1211 6.673262e-02
  1212 6.654761e-02
  1213 6.492562e-02
  1214 7.019347e-02
  1215 6.771570e-02
  1216 6.658553e-02
  1217 6.899605e-02
  1218 6.578821e-02
  1219 6.498600e-02
  1220 6.439052e-02
  1221 6.793752e-02
  1222 6.738043e-02
  1223 6.708301e-02
  1224 6.704416e-02
  1225 6.785564e-02
  1226 7.079859e-02
  1227 7.527637e-02
  1228 6.965870e-02
  1229 7.155863e-02
  1230 7.258575e-02
  1231 6.510460e-02
  1232 7.384651e-02
  1233 7.061601e-02
  1234 6.823897e-02
  1235 6.619870e-02
  1236 6.858283e-02
  1237 6.849242e-02
  1238 7.419543e-02
  1239 6.813849e-02
  1240 6.634920e-02
  1241 6.827961e-02
  1242 6.376849e-02
  1243 6.380244e-02
  1244 6.764447e-02
  1245 7.168109e-02
  1246 6.836075e-02
  1247 6.800788e-02
  1248 6.526079e-02
  1249 7.306290e-02
  1250 6.192670e-02
  1251 6.833715e-02
  1252 6.325115e-02
  1253 6.828150e-02
  1254 7.082143e-02
  1255 6.696173e-02
  1256 6.967943e-02
  1257 7.318518e-02
  1258 6.979779e-02
  1259 7.508452e-02
  1260 6.622748e-02
  1261 7.142739e-02
  1262 7.093217e-02
  1263 6.794521e-02
  1264 7.215267e-02
  1265 7.096481e-02
  1266 6.763599e-02
  1267 7.684047e-02
  1268 7.155838e-02
  1269 7.291377e-02
  1270 6.843130e-02
  1271 6.890741e-02
  1272 6.884761e-02
  1273 6.960863e-02
  1274 7.529486e-02
  1275 6.987865e-02
  1276 7.174368e-02
  1277 6.921025e-02
  1278 6.895004e-02
  1279 6.863773e-02
  1280 7.516719e-02
  1281 6.618268e-02
  1282 7.468201e-02
  1283 6.808979e-02
  1284 7.190030e-02
  1285 7.346824e-02
  1286 7.484097e-02
  1287 7.235733e-02
  1288 7.451292e-02
  1289 7.109607e-02
  1290 7.473036e-02
  1291 7.601603e-02
  1293 7.379200e-02
  1294 7.942841e-02
  1295 7.379216e-02
  1296 6.703311e-02
  1297 7.540824e-02
  1298 7.465459e-02
  1299 7.979435e-02
  1300 6.900032e-02
  1301 7.146690e-02
  1302 7.171733e-02
  1303 7.574392e-02
  1304 6.885829e-02
  1305 7.883745e-02
  1306 7.630340e-02
  1307 7.767302e-02
  1308 7.841890e-02
  1309 7.155516e-02
  1310 7.400401e-02
  1311 6.919779e-02
  1312 7.532459e-02
  1313 7.185779e-02
  1314 7.147936e-02
  1315 8.287847e-02
  1316 6.981006e-02
  1317 7.813567e-02
  1318 7.456872e-02
  1319 7.178326e-02
  1320 7.721287e-02
  1321 7.202649e-02
  1322 7.564687e-02
  1323 7.295264e-02
  1324 7.071519e-02
  1325 7.569010e-02
  1326 7.426628e-02
  1327 7.013748e-02
  1328 7.282589e-02
  1329 7.082252e-02
  1330 7.174152e-02
  1331 6.605196e-02
  1332 7.586394e-02
  1333 7.390481e-02
  1334 7.244824e-02
  1335 6.896611e-02
  1336 7.057592e-02
  1337 6.502482e-02
  1338 6.983924e-02
  1339 7.210844e-02
  1340 6.453236e-02
  1341 7.210112e-02
  1342 7.069728e-02
  1343 6.946531e-02
  1344 6.991881e-02
  1345 6.445689e-02
  1346 6.803469e-02
  1347 6.027520e-02
  1348 7.151218e-02
  1349 6.899554e-02
  1350 6.428285e-02
  1351 6.450465e-02
  1352 7.060528e-02
  1353 6.537453e-02
  1354 6.836005e-02
  1355 6.923289e-02
  1356 6.869318e-02
  1357 6.875331e-02
  1358 6.510738e-02
  1359 6.942368e-02
  1360 6.839791e-02
  1361 7.163032e-02
  1362 6.693389e-02
  1363 7.185883e-02
  1364 6.411870e-02
  1365 6.873013e-02
  1366 6.511904e-02
  1367 6.512687e-02
  1368 6.391915e-02
  1369 6.389767e-02
  1370 6.300505e-02
  1371 6.977244e-02
  1372 6.629719e-02
  1373 6.761190e-02
  1374 6.515951e-02
  1375 6.621524e-02
  1376 6.980674e-02
  1377 7.090515e-02
  1378 5.800063e-02
  1379 6.421540e-02
  1380 6.867773e-02
  1381 6.462231e-02
  1382 6.595609e-02
  1383 6.736948e-02
  1384 6.745647e-02
  1385 6.575988e-02
  1386 6.682487e-02
  1387 6.760464e-02
  1388 6.733831e-02
  1389 6.109198e-02
  1390 6.388968e-02
  1391 6.072286e-02
  1392 6.826624e-02
  1393 6.820285e-02
  1394 6.577458e-02
  1395 6.054967e-02
  1396 6.502128e-02
  1397 6.518602e-02
  1398 6.869996e-02
  1399 6.830529e-02
  1400 6.566169e-02
  1401 6.332094e-02
  1402 5.727099e-02
  1403 7.372367e-02
  1404 6.873596e-02
  1405 6.373639e-02
  1406 6.197658e-02
  1407 6.727278e-02
  1408 5.835467e-02
  1409 7.298984e-02
  1410 6.772254e-02
  1411 7.310388e-02
  1412 6.624488e-02
  1413 6.613324e-02
  1414 6.548809e-02
  1415 6.823689e-02
  1416 6.942023e-02
  1417 7.228419e-02
  1418 6.670609e-02
  1419 6.576557e-02
  1420 6.917628e-02
  1421 6.730840e-02
  1422 6.775934e-02
  1423 7.119177e-02
  1424 6.140495e-02
  1425 6.793334e-02
  1426 6.424315e-02
  1427 7.208192e-02
  1428 6.895814e-02
  1429 6.805109e-02
  1430 6.610373e-02
  1431 6.419767e-02
  1432 6.829827e-02
  1433 6.970570e-02
  1434 6.546772e-02
  1435 7.116532e-02
  1436 7.208101e-02
  1437 6.477820e-02
  1438 7.132495e-02
  1439 6.804133e-02
  1440 7.685632e-02
  1441 6.991102e-02
  1442 6.891528e-02
  1443 7.884188e-02
  1444 6.583567e-02
  1445 7.184647e-02
  1446 6.455815e-02
  1447 7.277759e-02
  1448 7.402108e-02
  1449 7.562554e-02
  1450 7.431276e-02
  1451 6.441387e-02
  1452 6.512853e-02
  1453 7.137935e-02
  1454 7.892949e-02
  1455 7.331595e-02
  1456 7.316272e-02
  1457 6.882267e-02
  1458 6.942436e-02
  1459 6.587554e-02
  1460 7.190815e-02
  1461 7.466083e-02
  1462 7.234591e-02
  1463 7.634107e-02
  1464 7.781200e-02
  1465 6.703480e-02
  1466 7.483058e-02
  1467 7.353739e-02
  1468 7.239249e-02
  1469 6.563290e-02
  1470 7.235879e-02
  1471 7.441138e-02
  1472 7.586658e-02
  1473 7.287940e-02
  1474 7.291629e-02
  1475 7.420340e-02
  1476 7.339148e-02
  1477 7.633720e-02
  1478 7.208837e-02
  1479 7.730968e-02
  1480 7.741150e-02
  1481 6.862095e-02
  1482 7.364468e-02
  1483 7.230507e-02
  1484 7.579671e-02
  1485 7.324148e-02
  1486 7.546559e-02
  1487 7.247654e-02
  1488 7.287691e-02
  1489 7.627728e-02
  1490 7.369182e-02
  1491 7.063337e-02
  1492 7.071511e-02
  1493 7.397931e-02
  1494 7.323221e-02
  1495 7.653994e-02
  1496 7.116096e-02
  1497 7.047690e-02
  1498 7.461355e-02
  1499 7.513878e-02
  1500 7.088192e-02
  1501 7.334837e-02
  1502 7.775239e-02
  1503 7.158017e-02
  1504 7.465700e-02
  1505 7.298052e-02
  1506 7.040879e-02
  1508 7.081900e-02
  1509 7.322550e-02
  1510 7.105963e-02
  1511 7.038158e-02
  1512 7.228943e-02
  1513 7.043447e-02
  1514 7.147945e-02
  1515 6.880415e-02
  1516 6.835461e-02
  1517 6.803578e-02
  1518 6.813944e-02
  1519 7.322061e-02
  1520 6.853663e-02
  1521 7.040824e-02
  1522 6.709655e-02
  1523 7.132956e-02
  1524 7.309295e-02
  1525 7.033820e-02
  1526 6.855446e-02
  1527 7.181436e-02
  1528 7.525199e-02
  1529 6.751642e-02
  1530 7.242457e-02
  1531 7.175927e-02
  1532 7.132891e-02
  1533 6.590610e-02
  1534 7.209790e-02
  1535 7.460706e-02
  1537 8.097587e-02
  1538 7.188568e-02
  1539 6.986749e-02
  1540 6.373760e-02
  1541 7.277922e-02
  1542 7.243731e-02
  1543 7.467675e-02
  1544 7.223029e-02
  1545 7.178808e-02
  1546 8.295538e-02
  1547 6.941622e-02
  1548 6.994039e-02
  1549 7.477739e-02
  1550 6.670082e-02
  1551 7.297434e-02
  1552 7.282344e-02
  1553 6.859022e-02
  1554 7.190931e-02
  1555 7.558624e-02
  1556 6.460219e-02
  1557 7.247203e-02
  1558 6.848542e-02
  1559 6.672599e-02
  1560 6.806049e-02
  1561 7.319623e-02
  1562 6.705546e-02
  1563 7.134051e-02
  1564 6.778045e-02
  1565 7.326683e-02
  1566 6.630563e-02
  1567 6.555739e-02
  1568 7.455298e-02
  1569 7.401650e-02
  1570 7.000631e-02
  1571 6.922031e-02
  1572 7.444207e-02
  1573 7.571749e-02
  1575 7.662204e-02
  1576 7.403143e-02
  1577 7.876723e-02
  1578 8.076890e-02
  1579 7.300656e-02
  1580 6.930304e-02
  1581 6.923154e-02
  1582 7.148950e-02
  1583 7.887515e-02
  1584 7.658632e-02
  1585 7.856071e-02
  1586 7.266408e-02
  1587 7.948760e-02
  1588 7.643506e-02
  1590 7.223588e-02
  1591 7.925753e-02
  1592 7.417600e-02
  1593 6.651669e-02
  1594 7.649480e-02
  1595 7.241608e-02
  1596 6.738820e-02
  1597 7.838469e-02
  1598 7.620980e-02
  1599 7.576036e-02
  1600 7.324851e-02
  1601 7.345845e-02
  1602 6.976127e-02
  1603 7.420103e-02
  1604 7.712552e-02
  1605 7.158212e-02
  1606 6.816629e-02
  1607 7.211594e-02
  1608 7.771845e-02
  1609 7.782818e-02
  1610 6.929450e-02
  1611 7.313682e-02
  1612 7.536889e-02
  1613 7.837234e-02
  1614 8.401836e-02
  1615 7.744320e-02
  1616 8.026497e-02
  1617 7.167405e-02
  1618 7.518186e-02
  1619 7.213320e-02
  1620 7.629643e-02
  1621 8.016373e-02
  1622 7.479279e-02
  1623 6.832943e-02
  1624 7.372892e-02
  1625 7.439247e-02
  1626 7.463917e-02
  1627 7.383693e-02
  1628 6.893594e-02
  1629 7.404156e-02
  1630 7.263428e-02
  1631 7.414422e-02
  1632 7.144595e-02
  1633 7.602926e-02
  1634 7.092066e-02
  1635 7.271371e-02
  1636 7.096684e-02
  1637 7.824633e-02
  1638 6.757013e-02
  1639 7.195449e-02
  1640 7.349686e-02
  1641 6.933607e-02
  1642 7.502890e-02
  1643 7.231135e-02
  1644 7.126591e-02
  1645 7.146821e-02
  1646 7.103310e-02
  1647 7.021006e-02
  1648 6.938941e-02
  1649 7.109664e-02
  1650 7.110621e-02
  1651 6.821099e-02
  1652 6.580210e-02
  1653 7.037501e-02
  1654 6.850290e-02
  1655 6.889871e-02
  1656 7.099712e-02
  1657 7.056257e-02
  1658 6.658423e-02
  1659 7.272599e-02
  1660 7.273834e-02
  1661 6.896673e-02
  1662 7.129900e-02
  1663 7.007368e-02
  1664 6.859344e-02
  1665 7.077653e-02
  1666 6.901115e-02
  1667 6.878379e-02
  1668 6.981457e-02
  1669 7.424462e-02
  1670 7.056491e-02
  1671 6.604164e-02
  1672 7.011262e-02
  1673 6.790226e-02
  1674 7.073090e-02
  1675 6.852594e-02
  1676 6.780656e-02
  1677 7.138519e-02
  1678 7.083116e-02
  1679 7.092884e-02
  1680 7.032841e-02
  1681 6.839987e-02
  1682 6.861771e-02
  1683 6.891592e-02
  1684 6.701492e-02
  1685 7.011210e-02
  1686 6.762672e-02
  1687 6.853963e-02
  1688 6.997667e-02
  1689 6.990363e-02
  1690 6.756701e-02
  1691 7.273323e-02
  1692 6.920326e-02
  1693 7.185784e-02
  1694 7.002330e-02
  1695 6.417592e-02
  1696 6.706779e-02
  1697 6.699808e-02
  1698 6.835086e-02
  1699 6.830324e-02
  1700 6.861814e-02
  1701 7.160108e-02
  1702 6.962892e-02
  1703 6.760112e-02
  1704 6.902301e-02
  1705 6.531262e-02
  1706 6.889893e-02
  1707 6.817106e-02
  1708 6.812562e-02
  1709 6.970183e-02
  1710 6.956313e-02
  1711 6.588663e-02
  1712 6.913208e-02
  1714 8.094852e-02
  1715 6.992756e-02
  1716 6.596487e-02
  1717 6.791136e-02
  1718 6.665365e-02
  1719 6.589319e-02
  1720 6.682164e-02
  1721 7.481520e-02
  1722 7.356969e-02
  1723 7.058516e-02
  1724 6.647534e-02
  1725 7.162620e-02
  1726 7.333470e-02
  1727 7.483967e-02
  1728 6.825797e-02
  1729 6.592789e-02
  1730 6.597772e-02
  1731 6.983696e-02
  1732 7.327827e-02
  1733 6.634217e-02
  1734 7.994117e-02
  1735 6.400556e-02
  1736 7.128111e-02
  1737 6.815876e-02
  1738 7.096975e-02
  1739 7.142879e-02
  1740 6.814674e-02
  1741 7.425642e-02
  1742 6.656804e-02
  1743 7.101538e-02
  1744 6.376992e-02
  1745 6.600736e-02
  1746 6.733854e-02
  1747 7.786201e-02
  1748 6.689712e-02
  1749 7.616976e-02
  1750 7.187407e-02
  1751 6.573878e-02
  1752 7.121533e-02
  1753 7.622408e-02
  1754 6.760384e-02
  1755 6.905414e-02
  1756 6.938313e-02
  1757 6.983636e-02
  1758 7.084564e-02
  1759 7.645946e-02
  1760 8.018308e-02
  1761 6.767189e-02
  1762 7.339634e-02
  1763 7.004076e-02
  1764 6.861638e-02
  1765 6.974359e-02
  1766 7.303444e-02
  1767 6.056209e-02
  1768 6.849991e-02
  1769 6.942616e-02
  1771 6.931546e-02
  1772 7.586893e-02
  1773 6.484687e-02
  1774 6.484729e-02
  1775 6.806225e-02
  1776 7.117021e-02
  1777 6.080729e-02
  1778 6.865583e-02
  1779 6.815240e-02
  1780 6.997510e-02
  1781 6.389113e-02
  1782 7.434783e-02
  1783 6.730330e-02
  1784 6.634596e-02
  1785 6.764718e-02
  1786 6.474748e-02
  1787 7.260131e-02
  1788 6.528661e-02
  1789 6.543431e-02
  1790 6.629983e-02
  1791 6.931131e-02
  1792 7.213362e-02
  1793 6.604140e-02
  1794 6.566706e-02
  1795 6.773422e-02
  1796 6.566182e-02
  1797 6.574293e-02
  1798 7.143738e-02
  1799 6.293044e-02
  1800 6.909409e-02
  1801 6.626339e-02
  1802 7.658273e-02
  1803 6.506348e-02
  1804 6.621129e-02
  1805 6.598358e-02
  1806 6.940756e-02
  1807 6.660596e-02
  1808 7.202178e-02
  1809 6.402544e-02
  1810 6.357417e-02
  1811 6.280486e-02
  1812 6.822209e-02
  1813 6.807244e-02
  1814 6.359520e-02
  1815 7.015958e-02
  1816 6.980234e-02
  1817 7.146711e-02
  1818 6.324247e-02
  1819 6.805116e-02
  1820 6.601573e-02
  1821 6.610084e-02
  1822 6.425605e-02
  1823 6.096579e-02
  1824 6.717162e-02
  1825 6.722702e-02
  1826 6.399938e-02
  1827 6.597408e-02
  1828 6.657375e-02
  1829 6.393718e-02
  1830 6.618280e-02
  1831 6.338044e-02
  1832 7.620226e-02
  1833 7.156921e-02
  1834 6.814960e-02
  1835 7.320167e-02
  1836 6.271630e-02
  1837 6.800929e-02
  1838 6.284905e-02
  1839 6.940743e-02
  1840 6.755996e-02
  1841 7.069968e-02
  1842 6.256532e-02
  1843 6.936378e-02
  1844 6.864987e-02
  1846 6.259417e-02
  1847 6.629262e-02
  1848 7.792976e-02
  1849 6.624555e-02
  1850 6.260549e-02
  1851 6.585630e-02
  1852 6.115005e-02
  1853 6.142884e-02
  1854 6.569925e-02
  1855 6.945523e-02
  1856 6.719508e-02
  1857 5.837444e-02
  1858 6.967346e-02
  1860 6.391578e-02
  1862 7.620161e-02
  1864 6.927804e-02
  1865 7.346861e-02
  1866 6.429630e-02
  1867 6.708067e-02
  1868 7.877874e-02
  1869 7.228224e-02
  1870 7.250449e-02
  1871 7.041490e-02
  1872 6.699743e-02
  1873 8.774005e-02
  1874 6.772188e-02
  1875 7.974160e-02
  1876 6.757494e-02
  1877 7.437610e-02
  1878 7.252450e-02
  1879 7.437773e-02
  1880 6.905402e-02
  1881 6.817841e-02
  1882 7.147101e-02
  1883 7.166520e-02
  1884 6.667068e-02
  1885 7.196939e-02
  1886 6.487526e-02
  1887 7.292341e-02
  1888 6.279306e-02
  1889 6.911183e-02
  1890 8.216702e-02
  1892 6.486225e-02
  1893 7.297943e-02
  1894 6.993371e-02
  1895 7.530893e-02
  1896 7.616016e-02
  1897 6.965808e-02
  1898 7.583824e-02
  1899 6.597353e-02
  1900 6.667944e-02
  1901 8.040567e-02
  1902 8.344119e-02
  1903 6.352101e-02
  1904 7.100392e-02
  1905 7.135625e-02
  1906 8.770855e-02
  1907 6.602270e-02
  1908 6.783017e-02
  1909 5.627832e-02
  1910 7.279824e-02
  1911 7.045938e-02
  1912 7.837820e-02
  1913 7.335857e-02
  1914 6.883762e-02
  1915 7.641250e-02
  1916 7.377987e-02
  1917 6.721077e-02
  1919 6.762932e-02
  1920 7.729886e-02
  1921 6.895437e-02
  1922 8.533407e-02
  1923 7.270470e-02
  1924 6.942720e-02
  1925 7.631880e-02
  1926 7.496994e-02
  1927 7.456972e-02
  1928 7.651405e-02
  1929 6.685280e-02
  1930 7.584970e-02
  1931 6.997187e-02
  1932 6.920501e-02
  1933 7.242814e-02
  1934 7.202048e-02
  1935 7.969686e-02
  1936 6.497745e-02
  1937 6.656072e-02
  1939 8.116223e-02
  1940 7.552672e-02
  1942 7.455718e-02
  1943 6.424098e-02
  1944 7.931183e-02
  1945 7.782980e-02
  1946 8.721565e-02
  1947 6.637660e-02
  1949 6.986623e-02
  1950 7.076684e-02
  1951 6.805756e-02
  1952 8.408796e-02
  1953 8.104756e-02
  1954 6.899131e-02
  1955 6.447513e-02
  1956 7.402545e-02
  1957 7.183753e-02
  1958 6.864064e-02
  1959 6.591360e-02
  1960 8.453226e-02
  1961 7.331613e-02
  1962 7.523678e-02
  1963 8.506049e-02
  1964 7.057584e-02
  1965 6.427656e-02
  1966 6.409582e-02
  1967 6.209813e-02
  1968 7.399111e-02
  1969 7.157699e-02
  1970 6.665377e-02
  1971 6.264599e-02
  1972 7.954597e-02
  1973 7.946923e-02
  1974 6.503409e-02
  1975 6.809837e-02
  1976 6.602042e-02
  1977 7.337089e-02
  1978 7.518852e-02
  1979 6.277229e-02
  1980 6.504582e-02
  1983 6.507552e-02
  1985 6.240289e-02
  1986 7.087126e-02
  1987 6.777758e-02
  1988 6.688624e-02
  1989 7.086904e-02
  1990 6.715258e-02
  1991 7.178065e-02
  1992 6.295209e-02
  1993 6.758032e-02
  1994 6.460021e-02
  1995 7.386385e-02
  1996 6.179528e-02
  1997 6.713360e-02
  1998 7.227236e-02
  1999 6.376523e-02
  2000 6.904500e-02
  2001 6.654203e-02
  2002 6.995299e-02
  2003 7.118206e-02
  2004 6.691839e-02
  2005 6.624670e-02
  2006 7.452592e-02
  2007 6.536532e-02
  2008 6.750552e-02
  2010 6.741739e-02
  2011 6.495302e-02
  2012 6.501797e-02
  2013 6.927334e-02
  2014 6.590294e-02
  2015 6.699764e-02
  2016 7.756566e-02
  2017 6.753865e-02
  2018 6.068971e-02
  2019 6.749203e-02
  2020 6.378906e-02
  2022 6.839530e-02
  2023 7.008135e-02
  2024 6.119295e-02
  2025 6.480700e-02
  2026 6.109026e-02
  2027 6.363279e-02
  2028 6.268200e-02
  2029 6.672644e-02
  2030 6.796771e-02
  2031 6.680760e-02
  2032 6.544460e-02
  2033 7.467357e-02
  2034 6.306885e-02
  2035 6.116906e-02
  2037 6.619179e-02
  2038 7.069495e-02
  2039 6.311139e-02
  2040 6.278537e-02
  2041 6.327735e-02
  2042 6.893921e-02
  2043 6.225893e-02
  2044 6.788354e-02
  2045 6.721990e-02
  2046 6.501928e-02
  2047 6.296377e-02
  2049 6.868365e-02
  2050 6.252806e-02
  2051 6.567301e-02
  2052 5.980590e-02
  2053 6.792936e-02
  2054 6.683435e-02
  2055 6.533452e-02
  2056 6.385940e-02
  2057 6.547989e-02
  2058 6.284575e-02
  2059 6.771076e-02
  2060 6.322970e-02
  2061 5.665688e-02
  2062 6.979689e-02
  2063 6.269845e-02
  2064 6.392121e-02
  2065 6.402043e-02
  2066 6.449254e-02
  2067 6.228155e-02
  2068 6.939159e-02
  2069 6.120016e-02
  2070 6.560165e-02
  2071 6.797848e-02
  2073 6.633570e-02
  2075 6.132503e-02
  2076 6.012513e-02
  2077 6.073502e-02
  2079 6.702741e-02
  2080 6.729607e-02
  2081 7.352134e-02
  2082 6.427949e-02
  2083 6.348289e-02
  2084 6.037319e-02
  2085 6.424832e-02
  2086 5.937591e-02
  2087 6.935756e-02
  2088 6.875643e-02
  2089 6.289458e-02
  2090 6.190649e-02
  2091 6.010308e-02
  2092 6.726177e-02
  2093 6.954788e-02
  2094 6.513657e-02
  2095 7.305655e-02
  2096 6.407907e-02
  2097 6.303808e-02
  2098 6.784496e-02
  2099 6.941701e-02
  2101 6.822081e-02
  2102 6.459365e-02
  2103 6.959170e-02
  2105 6.966548e-02
  2106 6.797107e-02
  2107 5.809144e-02
  2108 6.651996e-02
  2109 6.069899e-02
  2110 6.348909e-02
  2111 7.121292e-02
  2112 6.763665e-02
  2113 6.812975e-02
  2114 6.773044e-02
  2115 7.126439e-02
  2116 6.956424e-02
  2117 6.985762e-02
  2118 6.754920e-02
  2119 7.161694e-02
  2120 6.205292e-02
  2121 7.319139e-02
  2122 6.637499e-02
  2123 6.739853e-02
  2124 6.769878e-02
  2125 6.710919e-02
  2126 6.295101e-02
  2127 6.521010e-02
  2128 7.406933e-02
  2129 7.199714e-02
  2130 7.263832e-02
  2131 7.088566e-02
  2132 7.052056e-02
  2133 8.620822e-02
  2134 6.964194e-02
  2135 6.818451e-02
  2136 6.753697e-02
  2137 7.044891e-02
  2138 6.509468e-02
  2139 7.508304e-02
  2140 6.734639e-02
  2141 6.981712e-02
  2142 6.801819e-02
  2144 8.120645e-02
  2145 6.763556e-02
  2146 6.830443e-02
  2147 7.462303e-02
  2148 8.076416e-02
  2149 6.664732e-02
  2151 7.887741e-02
  2152 6.515504e-02
  2153 7.367497e-02
  2154 8.996858e-02
  2155 7.412376e-02
  2156 7.035981e-02
  2157 6.268784e-02
  2158 6.881189e-02
  2159 6.437554e-02
  2160 6.736102e-02
  2162 6.315854e-02
  2163 7.464056e-02
  2164 7.788645e-02
  2165 8.332493e-02
  2166 6.866023e-02
  2167 7.544804e-02
  2168 7.726692e-02
  2169 6.509753e-02
  2170 7.015361e-02
  2171 6.720897e-02
  2172 6.116952e-02
  2173 7.473051e-02
  2175 7.040881e-02
  2176 5.562027e-02
  2177 8.146141e-02
  2178 7.275673e-02
  2180 7.270076e-02
  2182 6.723033e-02
  2183 6.824502e-02
  2184 6.402952e-02
  2185 8.050229e-02
  2186 7.303788e-02
  2187 8.161915e-02
  2188 8.581386e-02
  2189 7.010122e-02
  2190 7.537921e-02
  2191 7.115080e-02
  2192 7.231500e-02
  2193 6.039452e-02
  2194 7.607339e-02
  2195 7.125285e-02
  2196 7.052921e-02
  2197 6.241876e-02
  2198 6.016778e-02
  2199 6.638775e-02
  2200 6.409169e-02
  2201 6.960202e-02
  2203 8.106624e-02
  2204 5.606628e-02
  2205 5.361199e-02
  2206 8.811487e-02
  2207 7.515590e-02
  2208 6.957955e-02
  2209 7.778043e-02
  2212 6.425247e-02
  2213 6.908290e-02
  2214 7.393008e-02
  2215 7.332678e-02
  2216 7.411123e-02
  2217 7.451735e-02
  2218 7.752913e-02
  2219 6.267614e-02
  2220 6.310212e-02
  2221 6.451345e-02
  2222 7.023326e-02
  2223 7.234027e-02
  2224 6.087699e-02
  2226 6.709967e-02
  2227 7.705942e-02
  2228 7.920233e-02
  2229 7.466084e-02
  2230 7.274840e-02
  2231 7.152092e-02
  2232 8.033718e-02
  2233 7.673133e-02
  2234 7.906456e-02
  2235 7.534041e-02
  2236 8.588460e-02
  2237 7.610400e-02
  2238 6.897280e-02
  2240 7.860914e-02
  2241 5.606079e-02
  2242 6.342647e-02
  2243 7.086514e-02
  2246 5.897085e-02
  2247 7.061897e-02
  2248 6.476481e-02
  2249 6.920849e-02
  2250 7.517739e-02
  2251 8.123835e-02
  2252 7.625219e-02
  2253 6.276675e-02
  2254 7.530026e-02
  2255 7.375477e-02
  2256 6.419378e-02
  2257 7.624558e-02
  2258 6.353408e-02
  2259 7.225467e-02
  2260 7.643182e-02
  2261 7.281612e-02
  2262 7.331894e-02
  2263 7.368493e-02
  2264 8.138079e-02
  2265 7.528785e-02
  2266 7.648657e-02
  2267 7.519527e-02
  2268 7.362670e-02
  2270 7.231393e-02
  2271 7.169261e-02
  2272 7.777415e-02
  2273 7.333396e-02
  2274 7.371834e-02
  2275 6.839117e-02
  2277 8.077840e-02
  2278 7.313288e-02
  2279 7.534029e-02
  2280 7.148930e-02
  2281 6.941458e-02
  2282 7.313974e-02
  2283 7.101632e-02
  2284 7.460315e-02
  2286 6.564996e-02
  2287 7.350174e-02
  2288 7.697647e-02
  2289 6.884171e-02
  2290 6.494650e-02
  2291 5.309152e-02
  2292 7.279210e-02
  2293 7.508804e-02
  2294 7.037562e-02
  2295 7.073223e-02
  2296 7.044730e-02
  2297 7.209764e-02
  2298 6.936188e-02
  2299 7.185202e-02
  2300 6.805009e-02
  2301 6.994333e-02
  2302 6.808699e-02
  2303 7.223141e-02
  2304 6.926595e-02
  2305 7.453259e-02
  2306 6.913005e-02
  2307 6.020850e-02
  2308 7.134895e-02
  2310 6.718498e-02
  2311 6.493767e-02
  2312 6.678678e-02
  2313 6.576788e-02
  2314 6.719772e-02
  2317 6.791746e-02
  2318 7.149372e-02
  2319 7.093285e-02
  2320 6.890082e-02
  2321 6.898219e-02
  2322 6.833958e-02
  2323 7.061024e-02
  2325 6.870121e-02
  2326 6.688171e-02
  2327 6.870809e-02
  2328 6.922132e-02
  2329 7.364918e-02
  2330 6.712793e-02
  2331 6.568933e-02
  2332 6.983811e-02
  2333 7.880479e-02
  2334 6.536481e-02
  2336 6.771350e-02
  2337 6.852522e-02
  2339 7.577321e-02
  2341 6.711665e-02
  2342 7.474907e-02
  2343 6.836801e-02
  2344 7.056661e-02
  2345 6.933896e-02
  2346 6.709155e-02
  2347 6.856439e-02
  2348 6.913933e-02
  2350 6.966674e-02
  2351 7.911163e-02
  2352 7.811187e-02
  2353 6.715888e-02
  2356 6.973709e-02
  2357 6.827317e-02
  2358 6.888640e-02
  2359 6.671844e-02
  2360 6.916527e-02
  2362 7.493232e-02
  2363 6.615722e-02
  2364 7.220916e-02
  2365 6.821374e-02
  2367 6.407608e-02
  2368 8.304392e-02
  2369 6.566999e-02
  2370 6.670183e-02
  2371 6.843732e-02
  2372 6.608825e-02
  2373 8.513252e-02
  2374 6.691073e-02
  2375 9.114709e-02
  2376 6.903749e-02
  2377 8.182867e-02
  2378 8.112774e-02
  2379 6.755935e-02
  2380 7.933005e-02
  2381 6.907911e-02
  2382 7.490200e-02
  2383 6.790080e-02
  2384 8.798536e-02
  2385 7.886196e-02
  2387 7.603898e-02
  2388 6.656743e-02
  2389 9.652576e-02
  2390 6.675583e-02
  2391 9.167151e-02
  2392 8.636474e-02
  2393 8.472818e-02
  2394 8.376973e-02
  2395 7.264586e-02
  2397 8.122982e-02
  2398 7.867550e-02
  2399 8.175068e-02
  2400 8.845080e-02
  2401 7.698006e-02
  2402 8.244161e-02
  2403 8.412463e-02
  2404 8.824043e-02
  2406 7.560114e-02
  2407 8.398912e-02
  2408 6.551444e-02
  2409 8.276526e-02
  2412 6.656982e-02
  2413 6.559403e-02
  2414 8.668784e-02
  2416 7.520634e-02
  2417 8.911532e-02
  2418 7.966459e-02
  2419 8.128102e-02
  2421 8.055113e-02
  2422 8.902802e-02
  2423 8.180471e-02
  2424 7.561298e-02
  2425 7.942166e-02
  2426 8.623122e-02
  2427 8.685521e-02
  2428 8.218886e-02
  2429 8.218949e-02
  2430 7.370039e-02
  2431 9.195895e-02
  2432 8.796628e-02
  2433 8.363696e-02
  2434 8.923657e-02
  2435 8.583265e-02
  2436 8.320651e-02
  2438 6.944329e-02
  2439 7.824991e-02
  2440 8.299639e-02
  2441 8.128623e-02
  2442 9.337636e-02
  2443 7.553319e-02
  2444 8.680484e-02
  2445 8.591693e-02
  2446 8.349480e-02
  2447 8.575332e-02
  2448 8.662728e-02
  2449 8.487160e-02
  2450 8.534030e-02
  2451 7.618395e-02
  2452 7.861975e-02
  2454 8.553238e-02
  2456 8.628004e-02
  2457 7.692497e-02
  2458 8.146822e-02
  2459 8.135096e-02
  2460 8.614842e-02
  2461 9.094583e-02
  2462 7.970744e-02
  2463 8.865013e-02
  2466 8.239120e-02
  2467 8.557546e-02
  2468 8.098720e-02
  2469 8.711176e-02
  2470 7.272342e-02
  2471 8.498650e-02
  2472 7.597851e-02
  2473 7.173205e-02
  2475 7.190190e-02
  2477 8.334225e-02
  2478 7.316471e-02
  2479 7.295229e-02
  2480 7.297068e-02
  2481 8.247941e-02
  2482 7.593792e-02
  2483 8.772779e-02
  2484 7.249181e-02
  2485 7.221508e-02
  2486 8.217654e-02
  2487 8.024804e-02
  2488 7.556518e-02
  2490 5.937502e-02
  2491 8.738588e-02
  2492 7.240247e-02
  2493 7.256492e-02
  2494 7.217695e-02
  2495 8.200834e-02
  2496 6.795461e-02
  2497 7.180859e-02
  2498 5.621348e-02
  2499 6.908300e-02
  2502 8.391190e-02
  2503 8.130884e-02
  2505 6.497450e-02
  2506 7.147241e-02
  2507 6.583694e-02
  2508 8.407279e-02
  2509 8.340833e-02
  2510 6.512643e-02
  2511 7.229304e-02
  2512 5.946673e-02
  2513 7.325207e-02
  2515 7.115628e-02
  2516 7.083946e-02
  2517 7.274760e-02
  2518 6.731643e-02
  2519 7.204648e-02
  2520 7.863181e-02
  2522 5.794042e-02
  2523 7.410785e-02
  2524 8.008243e-02
  2526 7.275360e-02
  2527 6.626267e-02
  2529 8.226545e-02
  2530 6.303611e-02
  2532 7.718402e-02
  2536 7.231558e-02
  2537 7.104824e-02
  2538 5.558038e-02
  2540 6.540459e-02
  2541 7.835159e-02
  2542 5.745906e-02
  2543 8.454128e-02
  2545 6.928883e-02
  2546 7.995183e-02
  2547 6.981802e-02
  2548 7.461401e-02
  2554 5.746481e-02
  2555 5.629993e-02
  2557 6.887165e-02
  2558 5.792822e-02
  2559 8.238814e-02
  2560 6.867122e-02
  2562 6.776001e-02
  2563 8.555866e-02
  2564 6.523660e-02
  2566 7.085664e-02
  2567 7.185616e-02
  2568 8.229901e-02
  2569 7.581899e-02
  2570 8.550300e-02
  2571 7.238365e-02
  2573 6.658889e-02
  2574 7.476679e-02
  2576 5.701322e-02
  2577 6.364009e-02
  2578 7.453298e-02
  2579 7.416477e-02
  2580 6.465555e-02
  2581 7.236402e-02
  2582 6.599731e-02
  2583 7.536141e-02
  2584 6.681247e-02
  2586 8.319645e-02
  2588 8.227196e-02
  2589 6.919277e-02
  2590 6.947084e-02
  2591 5.516028e-02
  2593 8.309473e-02
  2595 8.615987e-02
  2596 5.925358e-02
  2597 7.531408e-02
  2598 7.541323e-02
  2599 8.059736e-02
  2600 7.121718e-02
  2601 8.562312e-02
  2602 8.466658e-02
  2603 7.808909e-02
  2604 8.017318e-02
  2605 7.634282e-02
  2606 7.009555e-02
  2607 6.039580e-02
  2608 7.669703e-02
  2611 5.899209e-02
  2612 7.546201e-02
  2615 8.067708e-02
  2616 7.100858e-02
  2617 7.415481e-02
  2618 7.537065e-02
  2619 7.648742e-02
  2621 6.572040e-02
  2622 7.010361e-02
  2624 6.581037e-02
  2626 7.099634e-02
  2627 7.299238e-02
  2628 7.541098e-02
  2630 7.299685e-02
  2631 6.841549e-02
  2632 6.731659e-02
  2633 7.260118e-02
  2635 6.834129e-02
  2638 6.745260e-02
  2639 7.142989e-02
  2641 7.019259e-02
  2642 7.193470e-02
  2643 6.984760e-02
  2644 6.241000e-02
  2645 7.362307e-02
  2647 6.957212e-02
  2648 6.885931e-02
  2650 7.065439e-02
  2651 7.037291e-02
  2653 7.121586e-02
  2654 6.588906e-02
  2655 6.757538e-02
  2656 6.471091e-02
  2658 6.705966e-02
  2659 7.170318e-02
  2660 6.687280e-02
  2661 6.942604e-02
  2662 6.814352e-02
  2663 6.500988e-02
  2665 6.865845e-02
  2666 6.909190e-02
  2667 6.965575e-02
  2668 7.141319e-02
  2669 6.519329e-02
  2670 6.046987e-02
  2671 6.322230e-02
  2673 7.038583e-02
  2674 6.716625e-02
  2675 6.505681e-02
  2677 6.365314e-02
  2678 6.580621e-02
  2680 6.965608e-02
  2681 6.485880e-02
  2682 6.706397e-02
  2683 6.517514e-02
  2684 6.538211e-02
  2685 7.043455e-02
  2686 6.723418e-02
  2687 7.270801e-02
  2690 6.433794e-02
  2693 6.603190e-02
  2694 6.137778e-02
  2695 7.274602e-02
  2696 7.348542e-02
  2697 6.676080e-02
  2698 6.905385e-02
  2699 6.589255e-02
  2700 6.940601e-02
  2701 7.140443e-02
  2702 6.845039e-02
  2704 6.816551e-02
  2705 6.239968e-02
  2706 5.982363e-02
  2707 7.061931e-02
  2708 7.028286e-02
  2709 6.818036e-02
  2710 6.502067e-02
  2713 6.406315e-02
  2716 6.649794e-02
  2717 6.580306e-02
  2718 6.101074e-02
  2719 6.061553e-02
  2720 6.046006e-02
  2722 6.470042e-02
  2723 6.487685e-02
  2725 6.658994e-02
  2726 6.652808e-02
  2727 6.547255e-02
  2729 6.021403e-02
  2730 6.299642e-02
  2732 6.076979e-02
  2733 7.270729e-02
  2735 7.076352e-02
  2736 6.973415e-02
  2738 7.130680e-02
  2739 6.542625e-02
  2741 7.205759e-02
  2742 7.268567e-02
  2743 5.981067e-02
  2745 7.085332e-02
  2746 6.466498e-02
  2747 6.018154e-02
  2748 6.949958e-02
  2749 6.582924e-02
  2750 6.627037e-02
  2752 6.855434e-02
  2753 6.922440e-02
  2754 6.368889e-02
  2755 6.009041e-02
  2756 6.656344e-02
  2759 6.626250e-02
  2760 6.773737e-02
  2761 6.375264e-02
  2763 6.664676e-02
  2764 6.819522e-02
  2765 6.901349e-02
  2767 6.868049e-02
  2768 6.482801e-02
  2770 6.214149e-02
  2771 6.636721e-02
  2772 7.041125e-02
  2773 6.743742e-02
  2774 7.054485e-02
  2775 6.985240e-02
  2777 7.075781e-02
  2778 7.111839e-02
  2781 6.270268e-02
  2782 6.678870e-02
  2783 6.572271e-02
  2785 6.760962e-02
  2786 6.974091e-02
  2788 6.667235e-02
  2789 6.944470e-02
  2790 6.846657e-02
  2791 6.202708e-02
  2793 6.474247e-02
  2794 6.837201e-02
  2795 6.857506e-02
  2797 5.980508e-02
  2798 5.800174e-02
  2800 6.086636e-02
  2803 7.031399e-02
  2804 6.445777e-02
  2805 7.032222e-02
  2806 6.919105e-02
  2807 7.023382e-02
  2808 6.880241e-02
  2809 6.646725e-02
  2810 6.902992e-02
  2811 6.925712e-02
  2812 6.798280e-02
  2815 7.067069e-02
  2816 7.068991e-02
  2817 6.740195e-02
  2818 6.499038e-02
  2819 6.816459e-02
  2820 6.688072e-02
  2821 7.161771e-02
  2822 6.682975e-02
  2824 6.484685e-02
  2825 6.956086e-02
  2826 6.588750e-02
  2827 7.499509e-02
  2829 6.869585e-02
  2830 7.123294e-02
  2831 6.929951e-02
  2832 7.312703e-02
  2834 6.414080e-02
  2835 7.068908e-02
  2836 6.692805e-02
  2837 6.862220e-02
  2838 6.686410e-02
  2839 7.432828e-02
  2840 6.901876e-02
  2841 6.756647e-02
  2842 6.448037e-02
  2843 6.876673e-02
  2844 8.285646e-02
  2845 6.820559e-02
  2847 6.971680e-02
  2850 7.294470e-02
  2851 6.968605e-02
  2852 6.867818e-02
  2853 7.557994e-02
  2854 6.603356e-02
  2855 7.298874e-02
  2856 6.847206e-02
  2857 6.997192e-02
  2859 7.512248e-02
  2860 7.581360e-02
  2862 6.984864e-02
  2863 6.898012e-02
  2864 6.775836e-02
  2865 7.021944e-02
  2867 6.843973e-02
  2868 6.661753e-02
  2869 6.336477e-02
  2870 7.200608e-02
  2871 8.227283e-02
  2872 7.112614e-02
  2873 8.607758e-02
  2874 8.064735e-02
  2875 7.309698e-02
  2876 6.613057e-02
  2877 6.630073e-02
  2878 6.580805e-02
  2880 7.666769e-02
  2881 6.981818e-02
  2882 6.736268e-02
  2884 6.998563e-02
  2885 6.438887e-02
  2888 7.307566e-02
  2889 7.087429e-02
  2890 7.360772e-02
  2891 7.438654e-02
  2892 7.050465e-02
  2893 7.485066e-02
  2894 8.193821e-02
  2895 6.759916e-02
  2896 7.400592e-02
  2897 7.152211e-02
  2898 7.947662e-02
  2899 7.618534e-02
  2900 6.864159e-02
  2901 8.606779e-02
  2902 7.001792e-02
  2904 5.981111e-02
  2906 6.763400e-02
  2907 8.278142e-02
  2908 8.052800e-02
  2909 7.874862e-02
  2910 7.151259e-02
  2911 6.932801e-02
  2914 6.794703e-02
  2916 7.818579e-02
  2918 7.496627e-02
  2919 6.729650e-02
  2920 8.621336e-02
  2921 7.131515e-02
  2922 8.416324e-02
  2923 8.442761e-02
  2926 7.267960e-02
  2927 7.983370e-02
  2928 6.380290e-02
  2929 7.480942e-02
  2931 7.352866e-02
  2934 7.261897e-02
  2936 6.117242e-02
  2937 7.046005e-02
  2939 8.017686e-02
  2940 8.460856e-02
  2941 6.044162e-02
  2942 6.561260e-02
  2943 7.675183e-02
  2944 7.251492e-02
  2945 6.088757e-02
  2946 7.274303e-02
  2947 8.420704e-02
  2948 8.263551e-02
  2949 5.955098e-02
  2950 6.628511e-02
  2951 6.072817e-02
  2952 7.144652e-02
  2954 8.576276e-02
  2955 6.992574e-02
  2956 8.572277e-02
  2957 5.953022e-02
  2958 8.497805e-02
  2959 7.134106e-02
  2960 6.004670e-02
  2961 6.810793e-02
  2962 8.186112e-02
  2963 6.004531e-02
  2964 5.746927e-02
  2965 8.083798e-02
  2966 6.875257e-02
  2967 6.807810e-02
  2968 7.846019e-02
  2969 8.585105e-02
  2970 8.585579e-02
  2972 6.830032e-02
  2973 6.040313e-02
  2974 7.123703e-02
  2975 7.142980e-02
  2977 6.573374e-02
  2978 6.912376e-02
  2979 6.564478e-02
  2980 6.154131e-02
  2981 7.148381e-02
  2982 8.689094e-02
  2983 8.142258e-02
  2984 5.868566e-02
  2985 6.802705e-02
  2986 5.882901e-02
  2988 7.275545e-02
  2989 6.995429e-02
  2990 5.785977e-02
  2991 8.500430e-02
  2993 6.208126e-02
  2994 9.039970e-02
  2995 8.510099e-02
  2996 8.616859e-02
  2997 6.701253e-02
  2998 6.025869e-02
  2999 5.900945e-02
  3000 6.579146e-02
  3001 5.827861e-02
  3004 7.682260e-02
  3005 6.859165e-02
  3006 8.627827e-02
  3011 6.680051e-02
  3012 5.813114e-02
  3014 7.081336e-02
  3015 6.044132e-02
  3016 8.772362e-02
  3018 8.328704e-02
  3019 8.312842e-02
  3020 6.864154e-02
  3021 5.988479e-02
  3023 8.552276e-02
  3027 7.176180e-02
  3028 6.699175e-02
  3029 8.211693e-02
  3030 6.996090e-02
  3031 6.524899e-02
  3033 8.412420e-02
  3034 8.473991e-02
  3036 5.820958e-02
  3037 6.855879e-02
  3038 7.388499e-02
  3040 6.654402e-02
  3041 8.648776e-02
  3043 6.491292e-02
  3044 8.413106e-02
  3045 7.998467e-02
  3046 7.014671e-02
  3047 8.803606e-02
  3052 6.608804e-02
  3053 6.746129e-02
  3054 6.626724e-02
  3056 8.508866e-02
  3057 8.357308e-02
  3059 6.508073e-02
  3060 8.220297e-02
  3063 6.002043e-02
  3064 7.241094e-02
  3066 6.019761e-02
  3068 6.153850e-02
  3069 5.671290e-02
  3070 7.126425e-02
  3074 6.385258e-02
  3075 6.624330e-02
  3077 6.090999e-02
  3078 6.573038e-02
  3079 6.288580e-02
  3080 6.713171e-02
  3081 5.886863e-02
  3082 5.874692e-02
  3084 6.273229e-02
  3085 6.532870e-02
  3086 6.124845e-02
  3087 6.266327e-02
  3088 6.683706e-02
  3089 6.594575e-02
  3091 5.982115e-02
  3092 8.468477e-02
  3093 5.887711e-02
  3094 6.511103e-02
  3097 5.961187e-02
  3098 6.687406e-02
  3099 7.007111e-02
  3102 6.547408e-02
  3105 6.494743e-02
  3106 6.133736e-02
  3107 5.612045e-02
  3108 6.641146e-02
  3113 5.771083e-02
  3115 6.244674e-02
  3116 6.275650e-02
  3117 6.354641e-02
  3118 6.484739e-02
  3119 6.462448e-02
  3120 6.011865e-02
  3122 5.967397e-02
  3123 9.659208e-02
  3124 6.286205e-02
  3125 6.138189e-02
  3128 6.419482e-02
  3129 1.006963e-01
  3130 5.935676e-02
  3131 6.652159e-02
  3132 5.694017e-02
  3133 6.176237e-02
  3135 5.721823e-02
  3136 5.874002e-02
  3138 5.832972e-02
  3139 6.412914e-02
  3141 5.834472e-02
  3143 6.002782e-02
  3145 6.977135e-02
  3147 1.004607e-01
  3148 6.210133e-02
  3149 5.905020e-02
  3150 5.983525e-02
  3151 6.145457e-02
  3153 5.807640e-02
  3155 9.338096e-02
  3156 5.898582e-02
  3157 7.799541e-02
  3160 6.310002e-02
  3162 6.023172e-02
  3163 5.744052e-02
  3164 8.359821e-02
  3167 6.195173e-02
  3169 5.810257e-02
  3170 5.939779e-02
  3171 7.779054e-02
  3172 6.197228e-02
  3173 5.871331e-02
  3174 6.964717e-02
  3175 7.538022e-02
  3178 1.001212e-01
  3181 9.898611e-02
  3182 7.431420e-02
  3183 6.814001e-02
  3184 8.114073e-02
  3185 6.351149e-02
  3186 6.322814e-02
  3187 6.216006e-02
  3189 8.124222e-02
  3192 9.492901e-02
  3193 5.574826e-02
  3194 6.300481e-02
  3195 5.953206e-02
  3196 9.722579e-02
  3197 8.649327e-02
  3198 6.740799e-02
  3200 6.447524e-02
  3201 9.326207e-02
  3203 6.148487e-02
  3204 5.601391e-02
  3206 8.335606e-02
  3209 8.792892e-02
  3210 9.447483e-02
  3212 9.420366e-02
  3213 5.710161e-02
  3214 6.825505e-02
  3215 6.176920e-02
  3216 7.164441e-02
  3220 7.603684e-02
  3221 6.533624e-02
  3222 9.535597e-02
  3227 9.508769e-02
  3228 6.486101e-02
  3230 9.257534e-02
  3231 7.576221e-02
  3232 7.796486e-02
  3233 8.010175e-02
  3235 9.389724e-02
  3237 6.681191e-02
  3240 9.195627e-02
  3242 9.259785e-02
  3244 6.587008e-02
  3245 7.706513e-02
  3246 7.771492e-02
  3247 6.901357e-02
  3248 8.046615e-02
  3249 6.780485e-02
  3250 6.720945e-02
  3251 9.075615e-02
  3252 7.715702e-02
  3254 6.402127e-02
  3256 7.824240e-02
  3257 6.772275e-02
  3258 6.521153e-02
  3259 9.254570e-02
  3260 8.427402e-02
  3262 6.612266e-02
  3263 5.776545e-02
  3266 6.528167e-02
  3267 7.589525e-02
  3268 6.331879e-02
  3269 6.500865e-02
  3270 6.334251e-02
  3271 6.260812e-02
  3272 6.257338e-02
  3273 7.825384e-02
  3276 6.401757e-02
  3277 7.860696e-02
  3278 6.400939e-02
  3279 6.478008e-02
  3280 9.416453e-02
  3281 6.505039e-02
  3284 6.440555e-02
  3286 7.800829e-02
  3287 7.042387e-02
  3289 7.909518e-02
  3290 8.229856e-02
  3291 6.624808e-02
  3293 7.123712e-02
  3294 6.401813e-02
  3295 8.789710e-02
  3296 7.110968e-02
  3299 7.946481e-02
  3300 7.352563e-02
  3301 6.360162e-02
  3302 7.053447e-02
  3303 7.985202e-02
  3304 7.844223e-02
  3305 6.473494e-02
  3306 6.435867e-02
  3309 8.891307e-02
  3311 7.647528e-02
  3312 7.619081e-02
  3314 7.598606e-02
  3317 7.831720e-02
  3318 6.520530e-02
  3320 6.335238e-02
  3322 7.725177e-02
  3323 7.422271e-02
  3325 7.118587e-02
  3326 6.461430e-02
  3329 8.476022e-02
  3330 7.524781e-02
  3331 6.306444e-02
  3334 7.720942e-02
  3335 7.540314e-02
  3338 7.198762e-02
  3339 7.798495e-02
  3341 8.016124e-02
  3342 6.264659e-02
  3343 7.353317e-02
  3346 7.634358e-02
  3347 6.817994e-02
  3348 6.181858e-02
  3351 7.638777e-02
  3352 7.010805e-02
  3353 7.562292e-02
  3354 7.715105e-02
  3356 7.788055e-02
  3357 7.659384e-02
  3358 7.558132e-02
  3359 7.651942e-02
  3360 7.529955e-02
  3362 7.425160e-02
  3366 7.781510e-02
  3369 7.442376e-02
  3370 7.578787e-02
  3371 7.561731e-02
  3372 7.783306e-02
  3374 6.611578e-02
  3376 7.688561e-02
  3377 7.194270e-02
  3379 7.728267e-02
  3381 7.509772e-02
  3382 7.725317e-02
  3383 7.744312e-02
  3384 7.884302e-02
  3388 7.913101e-02
  3390 7.679131e-02
  3392 7.259902e-02
  3394 7.431104e-02
  3396 7.075469e-02
  3399 7.065561e-02
  3400 7.424847e-02
  3404 7.417298e-02
  3405 7.832262e-02
  3408 7.806948e-02
  3409 7.046344e-02
  3410 7.662546e-02
  3411 7.339351e-02
  3414 7.050459e-02
  3415 7.749174e-02
  3416 7.280349e-02
  3418 6.844782e-02
  3419 7.125572e-02
  3420 7.081464e-02
  3422 7.582776e-02
  3423 6.951052e-02
  3424 7.440318e-02
  3425 7.060908e-02
  3429 7.257115e-02
  3431 7.641415e-02
  3432 7.566329e-02
  3433 6.920776e-02
  3434 7.028553e-02
  3436 6.886613e-02
  3437 7.964608e-02
  3438 8.682031e-02
  3439 7.951675e-02
  3440 8.524970e-02
  3441 7.120460e-02
  3442 6.878656e-02
  3444 7.612676e-02
  3445 6.936042e-02
  3446 7.421993e-02
  3447 7.647340e-02
  3449 7.240203e-02
  3450 8.508857e-02
  3451 6.981003e-02
  3452 6.986992e-02
  3453 7.821941e-02
  3454 7.722681e-02
  3457 7.845845e-02
  3458 6.987909e-02
  3459 7.596641e-02
  3461 7.479568e-02
  3463 8.679955e-02
  3464 6.967054e-02
  3465 7.049488e-02
  3466 6.801276e-02
  3467 8.248189e-02
  3468 8.351227e-02
  3470 8.541990e-02
  3471 7.278185e-02
  3474 7.985719e-02
  3475 6.994539e-02
  3476 8.062287e-02
  3477 8.425067e-02
  3478 7.731245e-02
  3479 7.546481e-02
  3481 8.480614e-02
  3482 7.626543e-02
  3484 6.817393e-02
  3486 7.125992e-02
  3487 7.126982e-02
  3488 8.259302e-02
  3491 8.052919e-02
  3493 8.300611e-02
  3494 8.146703e-02
  3495 9.089452e-02
  3496 8.231706e-02
  3498 8.319970e-02
  3499 6.894788e-02
  3500 8.396352e-02
  3504 8.316717e-02
  3505 1.011688e-01
  3507 8.255130e-02
  3510 7.264601e-02
  3512 8.374623e-02
  3513 7.655579e-02
  3515 7.038035e-02
  3516 8.210131e-02
  3517 8.481106e-02
  3518 8.181253e-02
  3520 9.978387e-02
  3521 7.502408e-02
  3523 8.081986e-02
  3524 8.541550e-02
  3525 8.251826e-02
  3527 7.485039e-02
  3528 7.904674e-02
  3529 8.991743e-02
  3530 7.176677e-02
  3533 7.923801e-02
  3535 8.169038e-02
  3536 8.213262e-02
  3539 8.057534e-02
  3540 8.366292e-02
  3541 7.979466e-02
  3542 8.435966e-02
  3544 8.312415e-02
  3546 1.000115e-01
  3547 8.355589e-02
  3548 8.604830e-02
  3549 7.924781e-02
  3550 8.217432e-02
  3553 7.857200e-02
  3557 7.228759e-02
  3561 7.402618e-02
  3563 7.236560e-02
  3565 7.970974e-02
  3567 8.962217e-02
  3569 7.657411e-02
  3571 8.437831e-02
  3572 8.988525e-02
  3573 9.005996e-02
  3575 7.428200e-02
  3577 9.630923e-02
  3579 9.577165e-02
  3581 9.745169e-02
  3585 6.664276e-02
  3586 8.444606e-02
  3587 7.913840e-02
  3588 9.984007e-02
  3589 9.202300e-02
  3590 9.686974e-02
  3593 9.159251e-02
  3594 7.162621e-02
  3595 9.763308e-02
  3597 8.351639e-02
  3599 7.945835e-02
  3600 6.835611e-02
  3602 8.158799e-02
  3603 9.874228e-02
  3604 6.713282e-02
  3605 9.158005e-02
  3606 8.142701e-02
  3608 8.097449e-02
  3609 9.251332e-02
  3614 8.376421e-02
  3615 9.580693e-02
  3616 8.132058e-02
  3618 9.520030e-02
  3620 7.430601e-02
  3622 7.927836e-02
  3623 7.595220e-02
  3630 9.366970e-02
  3631 8.200520e-02
  3632 6.820052e-02
  3633 6.678426e-02
  3634 6.641329e-02
  3635 9.471290e-02
  3636 6.897205e-02
  3637 6.862495e-02
  3638 8.113517e-02
  3642 6.571117e-02
  3643 9.392317e-02
  3645 6.743408e-02
  3646 9.224806e-02
  3647 9.318111e-02
  3649 9.605517e-02
  3651 7.064494e-02
  3653 6.643402e-02
  3654 6.845789e-02
  3655 9.201589e-02
  3656 7.905216e-02
  3657 6.974554e-02
  3658 6.640466e-02
  3659 6.810458e-02
  3661 9.507030e-02
  3662 6.662266e-02
  3663 6.789199e-02
  3664 9.421967e-02
  3665 6.808218e-02
  3668 7.699440e-02
  3669 7.529166e-02
  3670 6.868989e-02
  3671 8.077506e-02
  3672 8.211273e-02
  3673 6.885368e-02
  3675 6.549163e-02
  3676 6.653921e-02
  3677 9.407240e-02
  3679 7.106730e-02
  3680 9.373346e-02
  3681 6.831896e-02
  3683 7.638845e-02
  3685 7.285903e-02
  3686 7.406152e-02
  3687 7.293727e-02
  3690 7.487007e-02
  3691 6.715923e-02
  3694 7.472394e-02
  3695 6.712210e-02
  3696 6.534448e-02
  3703 6.811360e-02
  3704 6.863817e-02
  3706 7.437023e-02
  3708 8.172533e-02
  3710 7.653151e-02
  3713 6.525449e-02
  3714 6.638030e-02
  3715 8.858623e-02
  3717 6.588813e-02
  3718 7.353355e-02
  3719 6.719935e-02
  3721 6.517870e-02
  3722 5.909130e-02
  3723 7.396175e-02
  3724 7.161413e-02
  3727 6.949316e-02
  3729 7.050365e-02
  3731 7.233919e-02
  3733 6.816034e-02
  3734 6.683500e-02
  3736 7.489326e-02
  3737 6.731140e-02
  3741 7.366623e-02
  3743 6.541599e-02
  3745 7.074425e-02
  3748 7.513076e-02
  3749 7.313436e-02
  3750 6.174772e-02
  3751 5.959310e-02
  3752 7.317055e-02
  3753 5.977052e-02
  3754 5.837422e-02
  3756 7.215141e-02
  3759 7.088233e-02
  3760 6.513584e-02
  3761 6.392121e-02
  3762 7.327745e-02
  3765 7.212871e-02
  3767 7.077175e-02
  3768 7.013323e-02
  3769 6.560264e-02
  3770 6.385072e-02
  3772 7.037158e-02
  3775 5.890843e-02
  3776 7.434877e-02
  3777 7.044440e-02
  3778 7.215414e-02
  3779 6.423398e-02
  3780 5.551148e-02
  3781 7.022413e-02
  3782 7.363864e-02
  3783 5.843147e-02
  3784 7.262906e-02
  3786 6.633198e-02
  3788 5.789036e-02
  3789 6.437073e-02
  3790 5.745164e-02
  3791 5.699002e-02
  3793 6.261887e-02
  3795 6.454493e-02
  3796 7.207768e-02
  3798 7.364152e-02
  3799 5.913569e-02
  3802 6.850125e-02
  3803 5.787663e-02
  3807 5.927381e-02
  3808 7.131458e-02
  3812 5.880038e-02
  3813 5.927625e-02
  3816 5.652886e-02
  3817 5.731556e-02
  3818 5.712758e-02
  3820 5.776192e-02
  3821 5.575734e-02
  3822 6.614564e-02
  3823 5.693031e-02
  3826 5.740524e-02
  3827 5.880834e-02
  3828 5.635624e-02
  3831 5.729952e-02
  3833 5.819490e-02
  3834 5.735367e-02
  3835 5.889497e-02
  3836 5.702221e-02
  3837 5.938632e-02
  3838 5.667020e-02
  3841 5.770069e-02
  3842 5.813597e-02
  3843 5.792120e-02
  3844 5.682256e-02
  3845 5.672197e-02
  3846 5.876689e-02
  3849 5.790095e-02
  3850 7.021151e-02
  3851 6.486543e-02
  3852 5.944335e-02
  3855 5.872096e-02
  3861 7.255808e-02
  3865 5.776455e-02
  3866 5.706495e-02
  3870 5.648503e-02
  3871 5.789745e-02
  3872 5.675386e-02
  3873 5.646507e-02
  3874 5.722235e-02
  3880 5.733652e-02
  3881 5.556485e-02
  3884 5.859310e-02
  3885 5.866301e-02
  3886 5.428311e-02
  3887 5.686580e-02
  3889 5.646487e-02
  3890 5.928977e-02
  3891 5.826183e-02
  3892 5.709521e-02
  3896 5.669754e-02
  3897 5.574071e-02
  3898 5.869071e-02
  3899 5.781664e-02
  3902 5.773902e-02
  3904 5.645794e-02
  3905 5.664536e-02
  3906 5.534508e-02
  3907 5.767333e-02
  3910 5.735489e-02
  3911 5.836298e-02
  3912 6.856815e-02
  3913 5.589206e-02
  3917 5.613197e-02
  3918 5.706648e-02
  3919 5.484133e-02
  3921 5.569139e-02
  3922 5.591128e-02
  3924 5.773866e-02
  3925 5.720519e-02
  3927 5.565084e-02
  3928 5.593709e-02
  3929 5.493905e-02
  3930 5.629961e-02
  3931 5.618009e-02
  3933 5.513478e-02
  3935 5.602311e-02
  3937 5.712494e-02
  3939 5.422202e-02
  3940 5.496160e-02
  3941 5.639321e-02
  3944 5.439727e-02
  3945 5.589217e-02
  3946 5.616041e-02
  3948 5.773070e-02
  3949 7.541703e-02
  3952 5.553936e-02
  3954 5.652170e-02
  3955 5.613934e-02
  3957 6.829230e-02
  3958 7.175633e-02
  3960 5.595034e-02
  3962 6.454687e-02
  3964 5.793930e-02
  3965 5.502249e-02
  3967 5.635145e-02
  3968 5.580267e-02
  3971 5.654093e-02
  3972 5.630180e-02
  3973 5.555536e-02
  3974 5.676313e-02
  3976 5.712421e-02
  3979 5.730301e-02
  3980 5.587338e-02
  3981 8.751943e-02
  3982 9.021540e-02
  3983 5.577465e-02
  3986 5.468341e-02
  3988 5.670670e-02
  3989 9.004669e-02
  3990 5.529504e-02
  3994 7.234493e-02
  3995 7.892049e-02
  3996 9.219837e-02
  3997 9.049596e-02
  3998 7.233216e-02
  3999 7.021277e-02
  4000 8.735943e-02
  4003 8.448107e-02
  4005 7.215156e-02
  4007 5.446340e-02
  4008 8.139525e-02
  4009 5.628081e-02
  4010 7.009172e-02
  4012 5.540016e-02
  4014 5.676210e-02
  4015 8.723609e-02
  4017 6.679323e-02
  4019 5.529874e-02
  4020 8.655547e-02
  4021 7.077167e-02
  4022 8.042753e-02
  4023 8.054625e-02
  4025 5.644216e-02
  4027 7.910217e-02
  4029 8.885398e-02
  4030 7.868630e-02
  4031 8.807255e-02
  4032 7.089819e-02
  4033 7.168111e-02
  4036 8.683452e-02
  4037 8.927637e-02
  4038 8.984323e-02
  4039 8.774163e-02
  4042 8.866766e-02
  4044 7.300791e-02
  4045 8.860583e-02
  4047 7.176759e-02
  4051 7.075490e-02
  4053 7.189956e-02
  4054 8.915041e-02
  4056 8.817900e-02
  4057 8.668971e-02
  4058 7.109048e-02
  4059 7.205370e-02
  4060 7.050219e-02
  4062 8.866019e-02
  4063 8.493162e-02
  4064 6.943672e-02
  4065 7.384385e-02
  4066 8.603878e-02
  4067 6.328760e-02
  4070 7.168425e-02
  4072 7.341519e-02
  4073 7.131579e-02
  4076 6.847382e-02
  4077 7.088922e-02
  4080 7.080572e-02
  4081 7.217832e-02
  4082 6.645382e-02
  4083 6.953346e-02
  4085 7.681183e-02
  4086 6.905685e-02
  4087 8.687087e-02
  4089 7.605705e-02
  4090 6.660875e-02
  4091 6.817623e-02
  4092 5.234545e-02
  4098 7.166767e-02
  4100 7.204785e-02
  4101 7.878458e-02
  4102 7.284277e-02
  4103 7.191413e-02
  4104 6.868937e-02
  4106 6.761037e-02
  4108 8.156719e-02
  4109 7.019121e-02
  4110 7.334410e-02
  4112 6.459748e-02
  4114 7.095143e-02
  4115 6.529531e-02
  4117 7.239026e-02
  4119 8.528391e-02
  4122 6.933440e-02
  4123 6.800315e-02
  4124 7.148548e-02
  4128 6.068851e-02
  4132 6.642736e-02
  4133 6.862875e-02
  4135 7.153428e-02
  4137 7.115331e-02
  4138 8.577050e-02
  4139 6.616598e-02
  4140 7.026238e-02
  4141 6.611864e-02
  4142 6.383076e-02
  4143 7.136783e-02
  4145 6.903456e-02
  4146 6.649284e-02
  4147 6.556718e-02
  4149 6.476636e-02
  4153 6.656064e-02
  4156 6.526369e-02
  4158 6.477494e-02
  4159 6.624514e-02
  4160 6.501842e-02
  4161 6.692294e-02
  4164 6.824004e-02
  4166 6.620308e-02
  4167 6.732600e-02
  4168 6.547939e-02
  4169 6.477044e-02
  4170 6.270431e-02
  4171 6.622520e-02
  4173 6.273521e-02
  4174 6.568530e-02
  4184 6.856128e-02
  4185 6.545542e-02
  4186 6.685426e-02
  4187 6.581019e-02
  4190 6.424497e-02
  4192 6.480821e-02
  4193 6.566190e-02
  4194 6.747845e-02
  4196 6.301612e-02
  4197 6.145702e-02
  4198 6.689591e-02
  4199 6.146871e-02
  4200 6.520389e-02
  4201 6.991543e-02
  4203 6.564413e-02
  4206 6.408435e-02
  4208 6.235808e-02
  4210 6.027455e-02
  4215 6.387160e-02
  4217 6.445635e-02
  4224 6.298397e-02
  4225 6.377678e-02
  4226 6.044685e-02
  4228 5.973039e-02
  4229 6.383853e-02
  4231 5.925725e-02
  4233 6.266504e-02
  4238 5.679723e-02
  4239 6.367920e-02
  4240 6.040026e-02
  4243 6.465471e-02
  4244 6.034847e-02
  4245 6.578335e-02
  4246 5.862711e-02
  4251 6.068409e-02
  4253 6.360789e-02
  4254 5.910700e-02
  4255 6.159864e-02
  4256 6.018041e-02
  4257 5.793239e-02
  4258 5.991843e-02
  4260 6.195001e-02
  4261 6.117352e-02
  4263 6.106843e-02
  4265 6.345268e-02
  4266 6.038927e-02
  4267 5.966930e-02
  4268 6.254459e-02
  4270 6.023741e-02
  4272 6.014095e-02
  4273 5.951492e-02
  4276 5.848438e-02
  4277 6.331099e-02
  4278 5.919710e-02
  4280 5.849084e-02
  4282 7.719748e-02
  4283 6.528824e-02
  4284 6.066579e-02
  4287 5.812537e-02
  4289 5.983131e-02
  4291 5.814162e-02
  4292 5.904497e-02
  4295 5.918678e-02
  4297 5.734235e-02
  4298 6.028477e-02
  4300 6.022889e-02
  4304 5.751437e-02
  4306 7.826656e-02
  4307 5.810631e-02
  4308 8.073927e-02
  4311 5.899494e-02
  4314 5.684236e-02
  4316 6.546765e-02
  4322 5.800325e-02
  4324 7.760195e-02
  4325 7.732374e-02
  4326 6.025649e-02
  4327 5.962219e-02
  4330 5.897874e-02
  4338 7.492529e-02
  4341 5.861547e-02
  4343 5.696710e-02
  4345 5.946149e-02
  4346 6.946465e-02
  4347 6.125904e-02
  4349 7.775569e-02
  4356 5.920315e-02
  4357 7.675792e-02
  4358 7.659963e-02
  4362 5.971531e-02
  4363 5.740382e-02
  4365 7.705392e-02
  4366 7.467578e-02
  4367 5.661491e-02
  4369 5.810864e-02
  4374 5.721992e-02
  4380 7.725793e-02
  4381 6.735786e-02
  4385 5.667384e-02
  4386 7.623097e-02
  4388 7.431793e-02
  4390 7.679837e-02
  4393 7.569083e-02
  4395 7.791624e-02
  4397 7.373577e-02
  4399 5.748121e-02
  4400 5.710433e-02
  4401 5.768954e-02
  4403 7.842887e-02
  4404 7.377491e-02
  4405 7.312275e-02
  4406 5.714123e-02
  4410 5.865780e-02
  4412 7.671011e-02
  4415 7.528944e-02
  4418 6.887135e-02
  4419 7.067869e-02
  4421 7.349091e-02
  4422 6.856970e-02
  4423 6.636163e-02
  4425 7.549748e-02
  4426 7.085117e-02
  4427 5.858263e-02
  4429 7.582106e-02
  4431 6.798930e-02
  4432 5.524795e-02
  4435 5.771871e-02
  4436 7.695802e-02
  4438 7.765697e-02
  4439 7.661456e-02
  4440 5.774334e-02
  4443 7.599357e-02
  4445 7.165662e-02
  4446 6.781276e-02
  4452 7.392288e-02
  4453 7.297155e-02
  4454 7.103670e-02
  4457 6.838704e-02
  4458 6.553490e-02
  4461 7.405614e-02
  4464 6.760894e-02
  4465 7.164613e-02
  4467 7.456334e-02
  4469 7.330967e-02
  4470 7.476239e-02
  4471 7.645969e-02
  4473 7.645284e-02
  4476 7.442577e-02
  4477 7.461558e-02
  4478 6.669148e-02
  4480 6.663164e-02
  4481 7.493286e-02
  4485 7.026567e-02
  4486 6.431518e-02
  4487 7.070064e-02
  4490 6.723712e-02
  4499 6.464264e-02
  4500 6.493610e-02
  4501 6.758142e-02
  4505 6.673072e-02
  4506 6.615546e-02
  4509 6.630502e-02
  4510 6.736056e-02
  4513 6.581656e-02
  4519 6.389242e-02
  4521 6.747178e-02
  4524 6.896890e-02
  4528 6.430547e-02
  4529 6.490295e-02
  4531 6.571399e-02
  4537 6.536953e-02
  4541 6.695057e-02
  4544 6.769571e-02
  4546 6.516042e-02
  4547 6.447880e-02
  4549 6.371313e-02
  4552 6.594581e-02
  4555 6.407798e-02
  4556 6.270626e-02
  4559 6.515394e-02
  4564 6.469816e-02
  4565 6.539595e-02
  4568 6.484431e-02
  4571 6.617075e-02
  4572 6.560830e-02
  4577 6.467382e-02
  4579 6.378275e-02
  4581 6.382403e-02
  4582 6.500980e-02
  4583 6.469833e-02
  4584 6.543535e-02
  4585 6.558519e-02
  4590 6.530323e-02
  4591 6.473331e-02
  4596 6.253230e-02
  4598 6.157668e-02
  4600 6.497953e-02
  4606 6.567875e-02
  4607 6.728744e-02
  4608 6.352968e-02
  4609 6.472658e-02
  4610 6.446516e-02
  4611 6.472386e-02
  4612 6.315438e-02
  4616 6.320378e-02
  4617 6.250461e-02
  4618 6.283910e-02
  4623 6.564731e-02
  4624 6.081280e-02
  4625 6.338960e-02
  4628 7.190959e-02
  4630 6.299044e-02
  4634 6.270698e-02
  4637 6.415781e-02
  4639 6.248773e-02
  4644 6.299304e-02
  4647 6.371157e-02
  4651 6.077083e-02
  4652 6.377663e-02
  4653 6.181034e-02
  4654 6.238877e-02
  4655 6.312110e-02
  4656 6.241401e-02
  4661 6.302056e-02
  4662 6.353801e-02
  4666 6.304924e-02
  4669 6.953747e-02
  4672 6.161853e-02
  4673 6.419812e-02
  4674 6.882464e-02
  4678 6.765611e-02
  4679 6.557068e-02
  4680 6.341620e-02
  4681 6.307326e-02
  4682 6.181043e-02
  4683 6.559061e-02
  4686 6.287326e-02
  4688 6.174955e-02
  4691 6.116937e-02
  4694 6.341880e-02
  4695 7.210212e-02
  4698 6.261107e-02
  4699 6.187529e-02
  4700 6.227390e-02
  4703 6.196459e-02
  4705 6.580100e-02
  4706 8.413386e-02
  4707 6.213654e-02
  4708 6.069677e-02
  4709 6.203216e-02
  4710 7.136488e-02
  4711 6.263828e-02
  4712 6.856453e-02
  4713 7.118922e-02
  4714 7.168093e-02
  4715 6.189865e-02
  4716 7.193594e-02
  4717 6.647210e-02
  4718 6.560743e-02
  4723 6.941790e-02
  4724 6.236511e-02
  4732 6.735958e-02
  4733 6.012239e-02
  4734 6.558509e-02
  4741 6.967623e-02
  4742 6.748929e-02
  4745 6.975026e-02
  4747 6.967457e-02
  4754 6.320858e-02
  4756 6.993671e-02
  4757 6.761197e-02
  4761 6.832397e-02
  4768 6.480986e-02
  4769 6.627731e-02
  4775 6.947256e-02
  4778 6.088585e-02
  4784 6.885289e-02
  4786 6.956881e-02
  4787 6.982383e-02
  4788 7.068809e-02
  4789 6.821968e-02
  4794 6.642035e-02
  4795 6.915724e-02
  4796 7.414705e-02
  4798 6.844352e-02
  4800 6.867503e-02
  4812 6.937809e-02
  4814 7.449253e-02
  4815 7.576063e-02
  4816 7.108338e-02
  4817 7.102522e-02
  4824 8.030696e-02
  4830 6.813928e-02
  4831 6.828070e-02
  4832 6.932992e-02
  4835 7.996626e-02
  4837 6.898234e-02
  4849 8.064002e-02
  4852 6.789985e-02
  4853 8.122366e-02
  4854 6.943379e-02
  4855 7.001173e-02
  4859 8.047897e-02
  4863 6.241133e-02
  4865 7.823882e-02
  4870 7.930896e-02
  4871 8.099553e-02
  4874 7.956710e-02
  4875 7.821903e-02
  4876 8.088256e-02
  4878 7.993685e-02
  4880 8.088456e-02
  4881 8.067679e-02
  4886 7.870666e-02
  4887 8.108752e-02
  4891 8.119222e-02
  4894 6.688562e-02
  4896 8.088290e-02
  4900 7.820409e-02
  4903 7.256770e-02
  4904 7.740708e-02
  4911 7.626379e-02
  4915 7.956353e-02
  4917 8.038545e-02
  4918 7.840030e-02
  4923 8.035940e-02
  4924 7.769205e-02
  4925 8.031644e-02
  4927 7.834664e-02
  4928 7.950254e-02
  4934 7.741126e-02
  4935 8.168635e-02
  4940 7.992767e-02
  4942 6.247785e-02
  4943 7.075895e-02
  4944 6.486264e-02
  4948 6.592987e-02
  4949 8.138305e-02
  4950 6.330895e-02
  4951 6.410533e-02
  4955 7.742976e-02
  4957 6.354424e-02
  4959 7.979011e-02
  4960 6.743071e-02
  4970 7.773362e-02
  4972 6.173599e-02
  4974 7.141657e-02
  4979 8.021978e-02
  4980 7.021603e-02
  4985 6.387808e-02
  4987 7.133307e-02
  4988 7.781507e-02
  4989 7.026352e-02
  4992 7.720676e-02
  4993 7.825760e-02
  4997 6.384206e-02
  4998 6.286106e-02
  4999 6.327999e-02
  5000 6.285681e-02
  5003 6.265623e-02
  5006 6.376986e-02
  5007 6.212163e-02
  5008 6.161215e-02
  5013 6.240685e-02
  5014 6.325398e-02
  5015 7.036840e-02
  5018 6.248787e-02
  5021 6.210581e-02
  5022 6.276183e-02
  5027 6.246376e-02
  5028 6.270367e-02
  5031 6.197120e-02
  5033 6.846244e-02
  5035 7.797115e-02
  5037 6.248260e-02
  5041 6.374967e-02
  5042 6.240501e-02
  5043 6.446174e-02
  5045 6.294102e-02
  5048 7.125107e-02
  5049 6.241720e-02
  5051 6.127204e-02
  5054 6.258243e-02
  5056 6.174704e-02
  5060 6.104211e-02
  5062 6.396389e-02
  5064 6.093256e-02
  5071 6.205369e-02
  5073 6.354745e-02
  5074 6.208336e-02
  5075 6.312320e-02
  5079 6.166759e-02
  5082 6.189834e-02
  5083 6.218663e-02
  5086 6.144212e-02
  5087 7.871826e-02
  5088 7.638091e-02
  5091 6.067280e-02
  5092 6.130936e-02
  5095 6.081883e-02
  5096 5.991360e-02
  5097 6.333586e-02
  5098 6.273265e-02
  5099 7.029490e-02
  5100 6.043240e-02
  5101 6.222709e-02
  5103 7.860431e-02
  5107 6.080499e-02
  5110 6.099486e-02
  5118 6.131297e-02
  5119 7.687628e-02
  5121 6.262520e-02
  5122 7.850059e-02
  5123 6.277485e-02
  5124 6.190316e-02
  5127 6.257620e-02
  5129 6.070712e-02
  5133 6.055468e-02
  5140 7.918621e-02
  5143 7.800204e-02
  5147 7.797749e-02
  5148 6.200550e-02
  5149 7.664138e-02
  5150 7.638471e-02
  5153 7.739283e-02
  5156 7.659213e-02
  5158 7.728331e-02
  5162 7.623495e-02
  5166 6.171932e-02
  5168 7.649368e-02
  5172 7.881401e-02
  5182 7.725294e-02
  5186 5.955271e-02
  5188 7.564844e-02
  5192 7.646264e-02
  5196 7.704485e-02
  5197 7.568132e-02
  5198 8.542280e-02
  5199 7.625112e-02
  5200 6.165255e-02
  5205 8.683059e-02
  5206 7.646094e-02
  5207 7.582688e-02
  5208 7.619827e-02
  5210 7.917454e-02
  5217 7.469969e-02
  5220 7.462004e-02
  5222 8.369754e-02
  5225 8.497335e-02
  5227 7.505526e-02
  5230 7.714651e-02
  5232 7.645325e-02
  5234 8.534983e-02
  5237 7.687754e-02
  5238 7.337957e-02
  5244 7.906596e-02
  5248 7.901020e-02
  5249 8.374710e-02
  5250 7.498541e-02
  5251 7.462334e-02
  5253 7.812167e-02
  5255 7.636881e-02
  5256 7.357480e-02
  5258 7.391997e-02
  5259 8.075244e-02
  5262 7.845757e-02
  5264 7.703446e-02
  5268 8.457910e-02
  5270 7.552063e-02
  5273 8.385411e-02
  5274 7.337343e-02
  5275 8.421801e-02
  5278 7.497066e-02
  5279 8.461680e-02
  5282 7.835013e-02
  5283 7.678853e-02
  5284 7.418491e-02
  5285 7.736428e-02
  5286 8.433754e-02
  5287 8.370183e-02
  5288 7.715162e-02
  5291 8.370313e-02
  5292 8.238228e-02
  5293 8.437527e-02
  5294 8.423027e-02
  5298 8.191169e-02
  5302 7.445299e-02
  5312 8.381031e-02
  5321 8.060423e-02
  5322 8.381013e-02
  5329 8.267163e-02
  5331 8.493821e-02
  5333 8.460437e-02
  5345 1.162126e-01
  5347 8.154721e-02
  5350 8.247579e-02
  5351 8.338110e-02
  5356 8.388516e-02
  5360 8.258034e-02
  5361 8.046021e-02
  5362 8.189990e-02
  5363 8.185164e-02
  5367 8.017580e-02
  5368 1.119428e-01
  5369 8.155129e-02
  5374 8.020007e-02
  5377 8.052640e-02
  5378 1.106030e-01
  5380 1.145727e-01
  5383 8.208119e-02
  5384 1.113035e-01
  5389 8.273041e-02
  5393 1.109508e-01
  5394 9.589522e-02
  5395 7.888524e-02
  5396 8.148162e-02
  5402 8.309766e-02
  5405 1.116861e-01
  5406 1.074932e-01
  5412 8.179511e-02
  5415 7.530744e-02
  5416 1.090368e-01
  5417 1.091393e-01
  5418 8.153018e-02
  5419 6.787722e-02
  5420 1.073449e-01
  5422 6.660027e-02
  5428 1.100494e-01
  5430 1.103993e-01
  5434 8.227385e-02
  5435 1.080857e-01
  5436 1.086312e-01
  5437 1.090420e-01
  5439 1.116978e-01
  5441 1.106622e-01
  5442 9.707083e-02
  5443 1.088898e-01
  5444 1.124157e-01
  5446 8.079359e-02
  5447 7.400424e-02
  5448 1.099788e-01
  5451 9.943916e-02
  5452 1.161844e-01
  5453 1.118019e-01
  5455 6.848415e-02
  5458 1.082684e-01
  5459 1.088801e-01
  5460 1.100721e-01
  5461 1.080294e-01
  5462 9.511234e-02
  5465 9.390600e-02
  5468 8.693997e-02
  5472 1.129175e-01
  5475 1.096443e-01
  5479 1.091719e-01
  5483 1.097501e-01
  5485 6.810879e-02
  5488 8.675470e-02
  5489 1.121086e-01
  5491 6.860207e-02
  5498 6.859403e-02
  5500 1.053852e-01
  5501 6.493253e-02
  5504 1.097060e-01
  5507 6.776100e-02
  5509 6.734749e-02
  5512 6.708394e-02
  5513 6.686677e-02
  5514 6.634499e-02
  5515 6.796745e-02
  5516 1.073000e-01
  5518 1.061998e-01
  5521 6.815176e-02
  5522 1.090355e-01
  5526 6.752731e-02
  5531 1.123290e-01
  5532 6.685697e-02
  5535 1.093854e-01
  5536 7.031538e-02
  5537 1.059440e-01
  5538 6.858137e-02
  5539 6.616892e-02
  5541 6.814428e-02
  5543 6.777573e-02
  5545 6.693221e-02
  5549 6.687785e-02
  5551 6.734617e-02
  5552 1.059441e-01
  5555 1.052081e-01
  5562 8.554477e-02
  5564 6.643213e-02
  5575 6.763082e-02
  5576 6.843862e-02
  5577 6.805022e-02
  5579 6.679933e-02
  5580 6.747837e-02
  5592 8.595933e-02
  5595 6.714974e-02
  5596 6.735437e-02
  5598 6.707637e-02
  5604 6.730882e-02
  5605 1.087240e-01
  5616 6.667456e-02
  5620 5.964459e-02
  5623 6.764541e-02
  5625 6.573776e-02
  5628 6.492710e-02
  5631 6.794956e-02
  5632 6.554623e-02
  5635 6.269159e-02
  5637 6.580564e-02
  5640 6.720006e-02
  5644 6.509486e-02
  5651 6.701412e-02
  5653 6.726077e-02
  5655 6.462310e-02
  5659 6.643178e-02
  5662 6.062724e-02
  5665 6.319648e-02
  5667 6.240647e-02
  5671 6.114176e-02
  5674 6.326119e-02
  5678 6.195361e-02
  5686 6.718735e-02
  5687 6.143513e-02
  5690 6.126111e-02
  5693 6.294599e-02
  5697 6.805899e-02
  5698 6.540139e-02
  5699 6.517770e-02
  5708 6.601931e-02
  5710 6.533183e-02
  5713 6.521766e-02
  5717 6.217506e-02
  5718 6.124202e-02
  5720 5.910096e-02
  5722 6.186249e-02
  5728 6.134973e-02
  5729 6.591687e-02
  5734 6.380810e-02
  5738 6.177024e-02
  5740 6.153022e-02
  5742 6.203951e-02
  5750 5.954861e-02
  5751 6.330392e-02
  5756 6.314726e-02
  5757 5.999417e-02
  5759 6.015679e-02
  5761 6.075443e-02
  5764 6.380147e-02
  5774 5.994877e-02
  5776 5.953709e-02
  5779 6.187267e-02
  5780 6.200509e-02
  5781 5.857662e-02
  5784 6.151415e-02
  5789 5.962713e-02
  5791 6.041338e-02
  5794 5.812435e-02
  5801 5.986971e-02
  5802 6.124085e-02
  5805 6.082272e-02
  5808 6.082362e-02
  5810 6.007983e-02
  5811 5.800447e-02
  5814 5.927910e-02
  5827 5.950548e-02
  5829 6.147125e-02
  5833 6.124428e-02
  5836 6.060384e-02
  5838 6.019331e-02
  5839 6.037284e-02
  5840 5.922459e-02
  5847 6.000776e-02
  5848 6.008745e-02
  5850 5.926253e-02
  5853 5.951565e-02
  5859 5.840599e-02
  5860 6.036119e-02
  5861 5.934884e-02
  5871 6.010456e-02
  5875 5.883476e-02
  5876 6.089232e-02
  5884 5.967426e-02
  5887 5.974486e-02
  5888 5.936242e-02
  5892 5.834468e-02
  5895 5.857654e-02
  5903 6.016012e-02
  5904 5.960325e-02
  5908 5.725262e-02
  5919 6.189214e-02
  5920 1.336415e-01
  5926 1.358765e-01
  5929 5.921359e-02
  5930 5.906694e-02
  5933 1.315706e-01
  5939 5.974491e-02
  5940 9.531442e-02
  5942 1.329140e-01
  5944 1.308747e-01
  5950 1.325181e-01
  5951 5.898191e-02
  5953 5.924933e-02
  5955 5.960553e-02
  5962 1.305740e-01
  5963 1.342362e-01
  5971 5.827953e-02
  5976 1.350495e-01
  5979 1.336831e-01
  5980 1.311942e-01
  5981 9.420018e-02
  5983 1.279142e-01
  5991 1.321909e-01
  5993 1.346312e-01
  5995 1.315060e-01
  5996 1.349263e-01
  6000 5.825226e-02
  6001 1.069537e-01
  6003 1.302882e-01
  6006 5.818568e-02
  6012 1.273437e-01
  6014 1.299371e-01
  6016 1.246123e-01
  6017 1.335511e-01
  6019 1.265237e-01
  6020 1.278251e-01
  6021 1.260160e-01
  6022 1.282996e-01
  6026 1.361495e-01
  6034 9.421343e-02
  6035 7.839965e-02
  6036 1.272134e-01
  6037 1.262518e-01
  6038 1.297203e-01
  6039 1.301099e-01
  6040 1.042554e-01
  6041 1.269037e-01
  6045 7.887836e-02
  6047 1.089184e-01
  6048 1.302798e-01
  6051 7.522935e-02
  6052 1.296169e-01
  6053 1.263474e-01
  6055 1.283558e-01
  6056 1.269889e-01
  6057 1.305280e-01
  6059 1.294477e-01
  6067 1.287303e-01
  6075 7.665171e-02
  6083 1.266763e-01
  6085 7.746303e-02
  6092 1.008655e-01
  6096 7.609223e-02
  6098 7.512663e-02
  6099 1.246870e-01
  6102 1.298422e-01
  6103 1.242511e-01
  6105 7.743054e-02
  6109 7.613584e-02
  6110 7.756774e-02
  6112 7.654446e-02
  6116 1.255507e-01
  6117 7.652759e-02
  6122 7.804187e-02
  6124 7.646795e-02
  6127 7.454832e-02
  6129 7.613065e-02
  6130 7.633405e-02
  6131 1.258233e-01
  6134 1.012237e-01
  6139 7.658091e-02
  6140 7.594091e-02
  6141 7.654146e-02
  6147 7.741375e-02
  6156 7.618291e-02
  6168 7.622902e-02
  6172 8.854988e-02
  6175 7.582054e-02
  6182 7.683555e-02
  6186 7.634608e-02
  6187 8.036071e-02
  6191 7.366955e-02
  6195 7.493123e-02
  6198 7.331185e-02
  6205 8.852681e-02
  6207 7.521655e-02
  6214 7.622753e-02
  6217 7.451573e-02
  6221 7.426248e-02
  6228 7.524763e-02
  6235 8.475003e-02
  6236 7.621378e-02
  6248 8.216361e-02
  6251 7.360608e-02
  6254 8.668635e-02
  6258 7.327958e-02
  6263 7.315007e-02
  6271 8.980634e-02
  6275 7.384518e-02
  6277 7.470397e-02
  6278 8.684720e-02
  6279 7.137846e-02
  6280 8.474577e-02
  6282 8.663700e-02
  6283 8.578341e-02
  6289 7.384517e-02
  6290 8.586914e-02
  6294 7.277728e-02
  6302 8.435268e-02
  6305 8.787187e-02
  6307 8.324807e-02
  6310 7.275388e-02
  6316 8.755456e-02
  6318 8.477727e-02
  6319 8.463316e-02
  6327 8.541177e-02
  6328 8.594506e-02
  6329 7.210651e-02
  6333 8.524927e-02
  6336 8.437973e-02
  6343 8.275690e-02
  6345 7.188267e-02
  6347 8.817157e-02
  6355 8.613242e-02
  6358 8.244212e-02
  6361 8.557445e-02
  6378 8.516256e-02
  6382 8.533868e-02
  6384 8.229813e-02
  6386 8.586535e-02
  6388 8.643114e-02
  6390 8.440008e-02
  6399 8.575836e-02
  6402 8.328331e-02
  6403 8.360434e-02
  6405 8.823811e-02
  6410 8.475893e-02
  6411 8.626239e-02
  6420 8.064359e-02
  6422 8.350389e-02
  6427 8.470509e-02
  6431 8.156343e-02
  6435 8.283722e-02
  6439 8.369110e-02
  6442 8.380467e-02
  6445 8.728041e-02
  6446 8.721428e-02
  6448 8.142676e-02
  6453 8.444969e-02
  6455 8.513241e-02
  6458 8.508492e-02
  6459 8.252335e-02
  6463 8.127739e-02
  6465 8.475314e-02
  6468 8.143076e-02
  6473 8.578611e-02
  6475 8.779237e-02
  6482 8.262068e-02
  6483 8.374339e-02
  6484 8.400267e-02
  6485 8.368353e-02
  6490 8.086708e-02
  6492 8.484767e-02
  6493 8.018312e-02
  6497 8.105186e-02
  6501 8.275827e-02
  6505 8.580695e-02
  6509 8.680934e-02
  6513 8.175850e-02
  6526 8.366946e-02
  6528 8.446399e-02
  6529 8.494738e-02
  6532 8.334521e-02
  6536 8.372780e-02
  6538 8.525644e-02
  6539 8.424137e-02
  6545 8.174129e-02
  6547 8.287442e-02
  6548 8.363497e-02
  6559 8.575171e-02
  6560 8.488632e-02
  6561 8.341975e-02
  6562 8.411122e-02
  6565 8.343618e-02
  6568 8.543224e-02
  6569 8.354123e-02
  6578 8.445610e-02
  6579 8.387823e-02
  6580 8.597284e-02
  6582 8.462355e-02
  6583 8.366680e-02
  6585 8.266144e-02
  6591 8.297589e-02
  6594 8.200284e-02
  6597 8.565852e-02
  6599 8.154652e-02
  6604 8.089601e-02
  6606 8.425937e-02
  6608 8.325567e-02
  6610 8.144000e-02
  6615 8.350178e-02
  6617 8.279312e-02
  6620 8.121313e-02
  6624 8.405699e-02
  6626 7.949212e-02
  6627 8.256074e-02
  6630 7.975609e-02
  6633 7.982518e-02
  6636 8.207961e-02
  6637 8.324679e-02
  6638 8.163746e-02
  6643 8.031281e-02
  6650 7.923368e-02
  6652 8.219968e-02
  6655 8.143637e-02
  6660 8.265002e-02
  6661 8.149562e-02
  6662 8.318710e-02
  6664 8.027986e-02
  6670 8.064716e-02
  6673 7.817340e-02
  6675 8.160690e-02
  6678 8.040261e-02
  6679 8.401186e-02
  6689 7.868482e-02
  6693 8.112220e-02
  6701 7.869152e-02
  6702 7.723123e-02
  6704 7.758989e-02
  6705 7.845879e-02
  6706 7.876771e-02
  6715 8.065034e-02
  6716 7.929862e-02
  6718 8.026436e-02
  6725 7.806530e-02
  6730 7.959396e-02
  6735 7.763211e-02
  6739 7.779400e-02
  6745 7.904031e-02
  6747 7.901729e-02
  6752 8.018450e-02
  6754 7.706953e-02
  6756 7.934528e-02
  6762 7.856147e-02
  6763 7.890297e-02
  6764 7.743129e-02
  6766 7.927786e-02
  6787 7.973867e-02
  6789 7.785079e-02
  6790 7.545336e-02
  6791 8.030096e-02
  6806 7.672483e-02
  6807 7.861417e-02
  6809 7.640377e-02
  6812 7.667363e-02
  6813 7.590791e-02
  6826 7.821326e-02
  6829 7.667267e-02
  6836 7.678938e-02
  6843 7.716565e-02
  6844 7.616124e-02
  6845 7.717820e-02
  6854 7.510487e-02
  6858 7.917659e-02
  6860 1.375780e-01
  6862 7.629204e-02
  6863 7.541627e-02
  6868 7.634345e-02
  6870 7.515761e-02
  6875 1.366936e-01
  6876 7.686720e-02
  6879 7.786620e-02
  6881 1.370758e-01
  6883 7.553039e-02
  6887 1.399757e-01
  6889 1.164710e-01
  6898 1.361509e-01
  6903 7.680827e-02
  6909 1.354621e-01
  6913 1.356718e-01
  6918 1.394158e-01
  6921 1.376741e-01
  6924 1.391599e-01
  6926 1.359946e-01
  6932 1.375733e-01
  6935 1.368125e-01
  6939 1.374883e-01
  6940 1.352381e-01
  6944 1.319175e-01
  6948 1.357930e-01
  6949 1.344794e-01
  6955 1.344819e-01
  6966 1.330765e-01
  6967 1.352976e-01
  6970 1.367587e-01
  6982 1.356736e-01
  6990 1.366583e-01
  6999 1.342327e-01
  7005 1.300054e-01
  7007 1.341046e-01
  7008 1.341263e-01
  7011 1.334638e-01
  7014 1.343072e-01
  7018 1.269431e-01
  7019 1.314681e-01
  7023 1.332116e-01
  7025 1.312217e-01
  7028 1.329047e-01
  7041 1.316713e-01
  7042 1.333958e-01
  7044 1.352954e-01
  7049 9.957769e-02
  7050 1.340797e-01
  7051 1.315295e-01
  7054 1.344018e-01
  7061 6.886809e-02
  7069 1.294235e-01
  7075 1.300134e-01
  7076 1.315064e-01
  7077 1.321559e-01
  7083 1.332156e-01
  7094 1.311153e-01
  7100 1.358584e-01
  7103 1.307515e-01
  7105 1.020396e-01
  7109 7.018340e-02
  7110 7.075993e-02
  7111 6.932911e-02
  7113 1.296767e-01
  7115 1.328059e-01
  7117 1.301116e-01
  7118 6.961946e-02
  7121 1.286488e-01
  7124 6.990507e-02
  7129 7.013860e-02
  7140 6.923641e-02
  7141 6.829520e-02
  7146 6.832077e-02
  7147 1.247277e-01
  7149 6.898649e-02
  7156 7.019239e-02
  7157 6.874228e-02
  7159 6.966243e-02
  7165 6.970148e-02
  7174 6.902264e-02
  7181 6.925731e-02
  7191 6.922488e-02
  7198 6.780633e-02
  7201 6.796622e-02
  7204 6.763853e-02
  7208 6.830820e-02
  7213 6.692040e-02
  7223 6.708252e-02
  7224 6.983560e-02
  7226 6.856654e-02
  7227 6.653878e-02
  7229 7.041006e-02
  7238 6.704588e-02
  7244 6.779439e-02
  7250 6.760487e-02
  7257 6.769330e-02
  7264 6.876800e-02
  7268 6.948998e-02
  7272 6.689884e-02
  7279 6.770927e-02
  7291 6.773601e-02
  7293 6.764337e-02
  7301 6.700040e-02
  7304 6.814583e-02
  7307 6.876515e-02
  7311 6.723657e-02
  7316 6.712149e-02
  7326 6.639091e-02
  7330 6.649186e-02
  7332 6.782841e-02
  7334 6.694986e-02
  7340 6.648945e-02
  7343 6.740462e-02
  7353 6.722326e-02
  7354 6.855111e-02
  7365 7.754187e-02
  7369 6.680875e-02
  7370 6.846970e-02
  7373 6.854899e-02
  7374 6.714713e-02
  7375 6.870807e-02
  7391 6.655605e-02
  7394 6.669583e-02
  7395 6.874088e-02
  7398 6.734010e-02
  7400 6.550447e-02
  7410 6.778689e-02
  7412 6.633295e-02
  7414 7.491982e-02
  7422 7.771921e-02
  7433 6.690958e-02
  7437 6.748984e-02
  7443 6.614422e-02
  7444 7.533391e-02
  7445 7.708688e-02
  7448 6.574049e-02
  7450 7.134450e-02
  7473 7.435194e-02
  7474 7.430366e-02
  7477 6.610192e-02
  7478 6.782159e-02
  7481 7.095211e-02
  7482 6.550157e-02
  7485 7.390959e-02
  7486 6.732270e-02
  7490 6.632790e-02
  7491 7.776733e-02
  7501 7.595185e-02
  7502 7.643352e-02
  7511 7.503860e-02
  7518 6.526426e-02
  7525 7.053670e-02
  7530 6.699924e-02
  7533 7.709859e-02
  7539 7.267359e-02
  7545 7.484271e-02
  7546 7.397680e-02
  7549 7.585945e-02
  7555 7.490862e-02
  7558 7.538522e-02
  7560 7.529409e-02
  7568 7.514906e-02
  7571 7.499755e-02
  7577 7.471635e-02
  7590 7.595363e-02
  7597 7.390044e-02
  7599 7.679192e-02
  7603 7.518234e-02
  7612 7.341216e-02
  7613 7.352761e-02
  7615 7.467757e-02
  7627 7.378970e-02
  7639 7.710855e-02
  7649 7.436859e-02
  7653 7.379275e-02
  7664 7.311314e-02
  7676 7.423564e-02
  7681 7.319977e-02
  7682 7.352593e-02
  7683 7.345844e-02
  7689 7.428500e-02
  7691 7.321853e-02
  7692 7.744041e-02
  7697 7.449965e-02
  7699 7.245158e-02
  7701 7.162569e-02
  7706 7.437702e-02
  7708 7.310091e-02
  7709 7.308837e-02
  7716 7.536909e-02
  7717 7.284231e-02
  7725 7.315102e-02
  7730 7.385191e-02
  7734 7.189405e-02
  7736 7.396573e-02
  7746 7.355709e-02
  7751 7.616874e-02
  7757 7.256009e-02
  7758 7.344470e-02
  7759 7.449197e-02
  7760 7.658672e-02
  7764 7.376540e-02
  7765 7.047036e-02
  7771 7.078854e-02
  7772 7.093321e-02
  7778 7.420407e-02
  7789 7.290593e-02
  7792 7.293356e-02
  7795 7.453379e-02
  7802 7.119559e-02
  7804 7.243050e-02
  7807 7.264966e-02
  7810 7.394293e-02
  7814 7.544583e-02
  7816 7.656578e-02
  7821 7.258955e-02
  7822 7.195315e-02
  7826 7.480550e-02
  7829 7.576774e-02
  7831 7.330827e-02
  7833 7.615389e-02
  7853 7.510605e-02
  7855 7.463015e-02
  7861 7.402764e-02
  7863 7.481982e-02
  7882 7.488461e-02
  7898 7.375157e-02
  7902 7.471646e-02
  7903 7.429274e-02
  7906 7.316541e-02
  7909 7.405049e-02
  7914 7.323601e-02
  7917 7.347928e-02
  7921 7.479425e-02
  7922 7.418698e-02
  7938 7.183625e-02
  7941 7.338891e-02
  7942 7.334985e-02
  7943 7.331586e-02
  7947 7.589423e-02
  7948 7.376686e-02
  7954 7.375675e-02
  7956 7.189214e-02
  7958 7.187210e-02
  7971 7.247643e-02
  7973 7.529455e-02
  7989 7.457764e-02
  7993 7.251554e-02
  7994 7.579170e-02
  7997 7.528840e-02
  8001 7.181956e-02
  8002 7.571727e-02
  8003 7.416401e-02
  8008 7.402172e-02
  8012 7.177139e-02
  8017 7.276124e-02
  8023 7.321661e-02
  8028 7.304308e-02
  8029 7.265298e-02
  8030 7.159602e-02
  8032 8.820661e-02
  8034 7.315135e-02
  8037 7.289449e-02
  8042 7.294120e-02
  8043 8.126276e-02
  8048 7.232029e-02
  8050 7.198079e-02
  8057 8.006716e-02
  8063 8.720045e-02
  8074 7.303489e-02
  8076 7.395288e-02
  8080 7.204941e-02
  8083 7.168029e-02
  8097 8.737352e-02
  8098 8.820077e-02
  8115 8.815144e-02
  8117 8.621955e-02
  8118 8.774255e-02
  8119 7.204018e-02
  8124 8.575978e-02
  8127 8.656103e-02
  8128 8.668957e-02
  8139 8.864728e-02
  8140 8.631891e-02
  8145 8.887143e-02
  8150 8.761444e-02
  8151 7.191663e-02
  8157 8.800578e-02
  8168 8.747980e-02
  8182 7.206248e-02
  8183 8.676932e-02
  8184 8.798497e-02
  8186 8.576342e-02
  8188 8.648727e-02
  8192 8.691237e-02
  8206 8.689452e-02
  8207 8.592110e-02
  8209 8.689745e-02
  8214 8.663614e-02
  8215 6.998153e-02
  8218 8.691010e-02
  8220 8.429744e-02
  8240 8.684052e-02
  8251 8.649614e-02
  8256 8.607822e-02
  8258 8.643239e-02
  8260 8.723070e-02
  8268 8.425621e-02
  8273 8.631773e-02
  8278 8.525953e-02
  8283 8.473130e-02
  8287 8.385661e-02
  8291 8.617647e-02
  8293 8.417605e-02
  8296 8.258752e-02
  8297 8.655779e-02
  8301 8.444688e-02
  8307 8.122261e-02
  8311 8.633244e-02
  8322 8.492976e-02
  8328 7.977077e-02
  8335 8.388532e-02
  8337 8.401699e-02
  8340 8.179723e-02
  8342 8.482362e-02
  8343 8.337564e-02
  8345 8.048730e-02
  8348 8.489334e-02
  8354 8.543261e-02
  8359 8.045257e-02
  8360 8.134294e-02
  8363 8.469136e-02
  8366 8.385308e-02
  8375 8.189349e-02
  8376 8.324152e-02
  8378 8.398874e-02
  8380 8.055576e-02
  8382 8.355584e-02
  8383 8.339057e-02
  8384 8.237114e-02
  8391 7.956894e-02
  8396 8.474929e-02
  8402 8.332411e-02
  8405 7.930165e-02
  8407 8.096341e-02
  8416 7.993103e-02
  8424 8.494990e-02
  8433 7.887266e-02
  8436 8.056999e-02
  8442 7.957560e-02
  8445 7.905010e-02
  8446 7.736700e-02
  8454 7.994903e-02
  8466 7.875988e-02
  8469 8.182116e-02
  8481 8.088046e-02
  8489 7.904442e-02
  8490 7.843325e-02
  8496 7.922467e-02
  8499 8.100957e-02
  8500 7.865171e-02
  8531 7.738577e-02
  8533 7.608653e-02
  8538 7.970144e-02
  8539 7.763277e-02
  8544 7.883073e-02
  8546 7.913314e-02
  8550 7.701324e-02
  8568 7.635121e-02
  8583 7.845447e-02
  8587 7.898143e-02
  8589 7.858641e-02
  8592 7.830893e-02
  8594 7.847035e-02
  8595 7.903974e-02
  8597 7.759217e-02
  8604 7.869149e-02
  8615 7.735337e-02
  8617 7.946909e-02
  8627 7.756115e-02
  8630 7.780187e-02
  8631 7.879580e-02
  8644 7.449712e-02
  8646 7.488360e-02
  8648 7.647280e-02
  8653 7.547955e-02
  8660 7.513300e-02
  8661 7.775456e-02
  8673 7.637759e-02
  8674 7.791814e-02
  8680 7.777279e-02
  8686 7.735050e-02
  8688 7.396065e-02
  8690 7.639614e-02
  8691 7.727886e-02
  8696 7.752607e-02
  8699 7.743042e-02
  8701 7.281281e-02
  8712 7.503554e-02
  8724 7.371750e-02
  8728 7.566163e-02
  8738 7.546020e-02
  8744 7.718693e-02
  8755 7.559915e-02
  8759 7.702340e-02
  8761 7.459898e-02
  8764 7.481340e-02
  8765 7.335000e-02
  8770 7.578154e-02
  8773 7.371894e-02
  8777 7.383769e-02
  8798 7.473968e-02
  8800 7.353896e-02
  8803 7.511028e-02
  8808 7.418965e-02
  8833 7.248690e-02
  8839 7.416454e-02
  8855 7.301887e-02
  8857 7.310270e-02
  8858 7.194622e-02
  8863 7.381660e-02
  8864 7.458741e-02
  8866 7.200377e-02
  8867 7.261111e-02
  8868 7.111563e-02
  8869 7.379450e-02
  8899 7.201983e-02
  8903 7.266471e-02
  8906 7.175732e-02
  8908 7.402352e-02
  8919 7.258155e-02
  8920 7.212406e-02
  8922 7.105563e-02
  8938 7.192908e-02
  8950 7.029171e-02
  8951 7.228729e-02
  8959 7.115308e-02
  8961 7.360024e-02
  8962 7.227381e-02
  8963 7.187784e-02
  8969 7.086361e-02
  8973 6.936386e-02
  8974 7.233735e-02
  8982 7.184182e-02
  8986 7.118436e-02
  8989 7.149457e-02
  8993 7.028523e-02
  9001 7.087209e-02
  9002 6.982313e-02
  9008 7.027553e-02
  9014 7.080560e-02
  9018 7.068420e-02
  9019 7.175406e-02
  9021 7.106200e-02
  9042 7.097662e-02
  9045 7.328378e-02
  9052 6.991212e-02
  9054 7.065600e-02
  9059 7.992880e-02
  9065 7.081897e-02
  9073 7.031612e-02
  9084 6.964158e-02
  9086 7.168905e-02
  9101 7.134461e-02
  9102 7.052861e-02
  9104 7.774062e-02
  9106 7.067793e-02
  9112 7.657744e-02
  9131 6.818911e-02
  9141 7.763480e-02
  9143 7.762734e-02
  9144 7.647366e-02
  9146 7.010214e-02
  9148 7.080837e-02
  9153 6.864946e-02
  9159 7.812424e-02
  9170 6.955908e-02
  9172 7.904880e-02
  9183 7.127218e-02
  9213 7.499473e-02
  9234 7.454552e-02
  9243 7.656225e-02
  9246 7.801476e-02
  9257 7.672612e-02
  9261 7.786547e-02
  9264 7.530856e-02
  9266 7.582579e-02
  9279 7.722277e-02
  9280 7.601666e-02
  9286 7.664830e-02
  9295 7.489757e-02
  9298 7.732024e-02
  9320 7.488327e-02
  9327 7.582823e-02
  9329 7.520464e-02
  9337 7.608458e-02
  9341 7.598604e-02
  9346 7.529170e-02
  9347 7.372488e-02
  9348 7.492991e-02
  9350 7.448961e-02
  9356 7.421894e-02
  9375 7.476071e-02
  9384 7.440445e-02
  9385 7.500365e-02
  9396 7.515804e-02
  9414 7.473366e-02
  9419 7.456604e-02
  9427 7.468295e-02
  9440 7.597179e-02
  9444 7.522449e-02
  9445 7.462014e-02
  9450 7.465290e-02
  9452 7.483082e-02
  9457 7.372431e-02
  9458 7.458391e-02
  9460 7.361646e-02
  9464 7.354821e-02
  9468 7.393408e-02
  9469 7.460978e-02
  9483 7.326790e-02
  9486 7.542944e-02
  9488 7.406437e-02
  9490 7.488472e-02
  9493 7.491313e-02
  9499 7.499158e-02
  9503 7.516677e-02
  9504 7.316610e-02
  9523 7.451277e-02
  9525 7.419556e-02
  9529 7.350001e-02
  9540 8.002915e-02
  9545 7.298359e-02
  9555 7.218886e-02
  9557 7.300728e-02
  9571 7.418452e-02
  9572 7.777120e-02
  9577 7.348218e-02
  9578 7.809851e-02
  9581 7.301139e-02
  9587 7.299909e-02
  9595 7.351819e-02
  9600 7.918753e-02
  9602 7.242943e-02
  9604 7.810320e-02
  9606 7.256161e-02
  9617 7.224613e-02
  9622 7.722281e-02
  9643 7.580543e-02
  9649 7.810049e-02
  9658 7.780116e-02
  9660 7.650809e-02
  9664 7.756712e-02
  9666 7.831858e-02
  9669 7.865321e-02
  9676 7.343562e-02
  9685 7.647239e-02
  9690 7.668877e-02
  9695 7.615185e-02
  9696 7.770566e-02
  9699 7.621742e-02
  9704 7.582290e-02
  9712 7.591596e-02
  9716 7.591550e-02
  9717 7.738151e-02
  9718 7.750465e-02
  9725 7.588976e-02
  9730 7.635489e-02
  9737 7.739329e-02
  9738 7.668410e-02
  9741 7.542194e-02
  9752 7.727373e-02
  9753 7.664451e-02
  9754 7.519508e-02
  9764 7.661313e-02
  9768 7.657496e-02
  9787 7.480415e-02
  9788 7.756137e-02
  9790 7.382594e-02
  9799 7.775103e-02
  9805 7.602916e-02
  9835 7.380519e-02
  9839 7.558865e-02
  9840 7.504178e-02
  9846 7.632112e-02
  9848 7.712099e-02
  9856 7.597021e-02
  9880 7.556491e-02
  9885 7.649561e-02
  9899 7.477324e-02
  9904 7.506703e-02
  9908 7.489000e-02
  9927 7.507563e-02
  9935 7.337001e-02
  9939 7.372405e-02
  9940 7.507531e-02
  9946 7.555365e-02
  9950 7.505345e-02
  9954 6.038163e-02
  9976 7.502552e-02
 10011 7.409873e-02
 10019 7.477473e-02
 10021 7.423007e-02
 10036 7.290758e-02
 10040 5.944383e-02
 10041 7.432130e-02
 10045 7.388421e-02
 10046 6.089132e-02
 10061 7.433627e-02
 10066 6.116401e-02
 10072 7.338074e-02
 10076 7.377132e-02
 10091 7.277112e-02
 10096 7.436508e-02
 10100 7.439990e-02
 10103 7.293518e-02
 10109 7.314568e-02
 10113 6.033694e-02
 10129 6.015193e-02
 10131 7.355766e-02
 10132 7.382279e-02
 10145 7.286305e-02
 10146 6.769577e-02
 10161 6.012242e-02
 10164 6.124622e-02
 10165 5.951829e-02
 10170 7.310940e-02
 10173 6.047808e-02
 10196 5.954830e-02
 10198 6.050242e-02
 10202 5.871492e-02
 10206 5.972962e-02
 10215 5.945936e-02
 10217 5.928907e-02
 10227 5.887167e-02
 10244 5.914891e-02
 10264 6.047197e-02
 10273 5.971771e-02
 10275 6.021690e-02
 10282 5.950812e-02
 10290 5.851507e-02
 10294 5.982016e-02
 10299 5.966879e-02
 10304 5.938261e-02
 10318 5.820330e-02
 10321 5.908397e-02
 10328 5.967738e-02
 10334 5.853471e-02
 10346 5.871512e-02
 10361 5.875984e-02
 10363 5.924932e-02
 10366 5.824740e-02
 10367 5.914679e-02
 10385 5.778065e-02
 10408 5.844151e-02
 10436 5.829496e-02
 10438 5.904301e-02
 10449 5.855498e-02
 10459 6.052288e-02
 10460 5.949541e-02
 10464 5.941866e-02
 10465 5.791890e-02
 10474 5.808617e-02
 10475 5.955261e-02
 10483 5.765656e-02
 10488 5.761541e-02
 10493 5.782391e-02
 10497 5.984270e-02
 10501 5.809493e-02
 10503 5.768550e-02
 10513 5.892594e-02
 10516 5.936763e-02
 10520 5.834222e-02
 10539 5.879475e-02
 10548 5.879892e-02
 10558 5.831754e-02
 10568 5.829847e-02
 10571 5.755016e-02
 10573 5.854931e-02
 10577 5.741916e-02
 10585 5.763590e-02
 10586 5.771338e-02
 10592 5.844631e-02
 10597 5.813601e-02
 10599 5.797486e-02
 10618 5.739136e-02
 10624 5.772296e-02
 10626 5.789134e-02
 10645 5.636074e-02
 10646 5.855433e-02
 10658 5.756656e-02
 10661 5.812734e-02
 10678 5.674518e-02
 10687 5.772177e-02
 10694 5.892244e-02
 10702 5.588319e-02
 10706 5.671606e-02
 10708 5.763530e-02
 10710 5.718351e-02
 10730 5.682518e-02
 10740 5.623770e-02
 10750 5.774303e-02
 10758 5.660966e-02
 10793 5.646692e-02
 10814 5.655039e-02
 10835 5.684013e-02
 10844 5.719105e-02
 10852 5.617362e-02
 10857 5.778056e-02
 10865 5.789742e-02
 10870 5.754897e-02
 10888 5.732838e-02
 10911 5.672158e-02
 10912 5.728084e-02
 10928 5.696130e-02
 10947 5.675053e-02
 10959 8.347321e-02
 10965 5.601439e-02
 10968 5.661766e-02
 10974 5.762083e-02
 10982 5.603631e-02
 10983 5.668674e-02
 10991 5.543668e-02
 10992 5.541494e-02
 11006 5.653239e-02
 11008 5.571985e-02
 11026 5.627583e-02
 11027 5.687668e-02
 11058 8.207659e-02
 11078 8.135296e-02
 11118 8.096187e-02
 11121 5.527390e-02
 11128 5.453412e-02
 11142 8.007629e-02
 11171 8.228543e-02
 11173 8.045888e-02
 11208 7.965572e-02
 11210 8.100779e-02
 11227 7.989804e-02
 11241 8.199971e-02
 11242 7.939861e-02
 11244 7.942755e-02
 11266 7.969531e-02
 11298 7.934305e-02
 11301 7.943610e-02
 11315 7.967913e-02
 11320 7.882883e-02
 11328 8.024223e-02
 11337 7.881907e-02
 11340 7.793586e-02
 11368 7.856905e-02
 11385 7.996448e-02
 11407 7.737982e-02
 11412 7.777697e-02
 11414 7.808375e-02
 11425 7.789749e-02
 11447 7.975947e-02
 11456 7.769361e-02
 11460 7.860424e-02
 11494 7.957382e-02
 11535 7.804975e-02
 11545 7.829928e-02
 11552 7.686573e-02
 11569 7.802409e-02
 11579 7.916322e-02
 11604 7.691788e-02
 11614 7.841787e-02
 11621 7.871257e-02
 11628 7.701815e-02
 11637 7.480168e-02
 11646 7.793170e-02
 11655 7.602124e-02
 11656 7.590507e-02
 11664 7.686589e-02
 11674 7.695928e-02
 11677 7.533533e-02
 11691 7.641178e-02
 11709 7.658860e-02
 11717 7.573402e-02
 11741 7.597555e-02
 11745 7.650799e-02
 11750 7.556456e-02
 11753 7.680248e-02
 11769 7.617496e-02
 11776 7.514255e-02
 11794 7.518774e-02
 11801 7.571254e-02
 11804 7.620284e-02
 11815 7.634990e-02
 11842 7.564963e-02
 11846 7.525031e-02
 11847 7.516629e-02
 11861 7.671025e-02
 11862 7.585490e-02
 11907 7.571622e-02
 11920 7.513667e-02
 11934 7.406996e-02
 11938 7.454039e-02
 12004 7.416843e-02
 12007 7.540020e-02
 12016 7.434765e-02
 12026 7.498295e-02
 12034 7.481983e-02
 12040 7.466241e-02
 12055 7.399852e-02
 12067 8.346967e-02
 12076 8.044122e-02
 12102 7.313177e-02
 12112 7.329846e-02
 12119 8.254722e-02
 12136 8.225410e-02
 12140 8.042407e-02
 12141 7.971393e-02
 12146 7.999572e-02
 12149 8.128879e-02
 12162 8.149329e-02
 12184 8.155529e-02
 12191 8.116433e-02
 12195 8.075890e-02
 12204 8.015687e-02
 12240 7.994798e-02
 12255 8.108009e-02
 12263 7.970456e-02
 12267 8.036179e-02
 12294 7.958294e-02
 12300 8.133059e-02
 12311 8.163346e-02
 12323 7.905526e-02
 12339 8.068758e-02
 12352 8.025196e-02
 12354 7.915109e-02
 12358 7.991651e-02
 12367 7.990736e-02
 12379 7.910031e-02
 12393 7.897014e-02
 12394 8.033867e-02
 12413 7.945424e-02
 12437 7.814984e-02
 12444 7.891953e-02
 12447 7.888423e-02
 12448 8.015568e-02
 12449 7.954920e-02
 12452 7.975369e-02
 12465 7.917592e-02
 12478 7.820266e-02
 12482 7.947956e-02
 12484 7.995786e-02
 12538 7.832913e-02
 12549 7.860651e-02
 12565 7.861226e-02
 12570 7.843301e-02
 12579 7.768310e-02
 12586 7.994103e-02
 12596 7.803428e-02
 12597 7.765522e-02
 12602 7.715561e-02
 12603 7.703836e-02
 12616 7.831020e-02
 12622 7.748780e-02
 12632 7.933490e-02
 12635 7.684651e-02
 12641 7.764688e-02
 12642 7.715656e-02
 12643 7.832951e-02
 12644 7.647360e-02
 12648 7.862325e-02
 12656 7.750119e-02
 12657 7.724760e-02
 12675 7.752593e-02
 12690 7.830421e-02
 12694 7.718871e-02
 12701 7.766906e-02
 12726 7.669936e-02
 12736 7.724752e-02
 12749 7.839412e-02
 12758 7.726349e-02
 12779 7.543239e-02
 12783 7.655057e-02
 12795 8.857168e-02
 12800 7.598330e-02
 12808 7.652235e-02
 12812 8.732485e-02
 12817 7.671172e-02
 12823 7.667102e-02
 12842 8.847437e-02
 12858 8.613861e-02
 12866 8.809305e-02
 12871 8.740062e-02
 12917 8.696381e-02
 12918 8.845201e-02
 12927 8.743282e-02
 12965 8.591280e-02
 12991 7.661922e-02
 13027 8.718823e-02
 13036 8.684982e-02
 13037 8.599448e-02
 13050 8.651308e-02
 13062 8.671643e-02
 13064 8.520203e-02
 13089 8.514904e-02
 13092 8.491483e-02
 13104 8.421657e-02
 13123 8.553485e-02
 13139 8.589360e-02
 13140 8.452913e-02
 13141 8.447550e-02
 13153 8.487195e-02
 13168 8.550167e-02
 13174 8.488194e-02
 13176 8.719192e-02
 13177 8.586648e-02
 13179 8.493528e-02
 13196 8.460057e-02
 13205 8.622511e-02
 13214 8.283777e-02
 13215 8.497137e-02
 13217 8.625817e-02
 13218 8.442799e-02
 13219 8.383985e-02
 13221 8.613544e-02
 13226 8.467256e-02
 13235 8.566272e-02
 13283 8.456511e-02
 13291 8.448721e-02
 13306 8.369228e-02
 13312 8.468888e-02
 13313 8.451032e-02
 13318 8.548570e-02
 13333 8.272956e-02
 13336 8.468936e-02
 13356 8.202090e-02
 13361 8.371408e-02
 13376 8.248240e-02
 13377 8.353946e-02
 13414 8.409724e-02
 13416 8.267249e-02
 13421 8.373487e-02
 13452 8.320819e-02
 13454 8.359583e-02
 13460 8.357369e-02
 13486 8.232693e-02
 13497 8.246775e-02
 13500 8.188857e-02
 13523 8.253448e-02
 13527 8.430191e-02
 13529 8.210147e-02
 13542 8.118305e-02
 13546 8.090711e-02
 13547 8.140674e-02
 13557 8.259913e-02
 13563 8.289029e-02
 13582 8.167860e-02
 13598 8.097927e-02
 13608 8.145039e-02
 13638 8.083777e-02
 13683 9.615088e-02
 13685 8.258680e-02
 13688 8.143663e-02
 13697 8.082024e-02
 13703 9.699194e-02
 13709 7.995770e-02
 13717 9.809540e-02
 13726 8.048895e-02
 13739 8.221283e-02
 13743 9.681691e-02
 13747 9.521866e-02
 13750 8.052837e-02
 13755 9.521209e-02
 13776 9.691968e-02
 13777 7.943766e-02
 13787 9.654016e-02
 13795 9.616977e-02
 13814 9.549202e-02
 13824 9.707639e-02
 13826 9.570965e-02
 13830 9.399980e-02
 13860 8.779077e-02
 13878 9.522215e-02
 13882 9.392452e-02
 13896 9.414003e-02
 13897 9.491499e-02
 13899 9.613573e-02
 13927 9.631533e-02
 13938 9.525645e-02
 13949 9.572801e-02
 13960 9.509494e-02
 13963 9.502831e-02
 13964 9.334149e-02
 13969 9.352119e-02
 13975 9.578529e-02
 13991 9.447721e-02
 14009 9.366444e-02
 14013 9.570291e-02
 14026 9.316238e-02
 14063 9.457002e-02
 14084 9.314224e-02
 14092 9.400772e-02
 14125 9.321111e-02
 14129 9.240233e-02
 14132 9.243106e-02
 14135 9.373373e-02
 14137 9.257554e-02
 14159 9.408562e-02
 14199 9.249920e-02
 14206 9.326190e-02
 14209 9.499554e-02
 14210 9.355127e-02
 14243 9.263345e-02
 14244 9.227097e-02
 14252 9.365572e-02
 14258 9.272882e-02
 14269 9.171207e-02
 14271 9.205446e-02
 14308 9.231390e-02
 14317 9.087366e-02
 14331 9.311311e-02
 14337 9.124027e-02
 14342 9.171136e-02
 14350 9.187773e-02
 14366 8.974613e-02
 14392 9.150394e-02
 14403 9.212001e-02
 14404 9.300932e-02
 14433 9.013395e-02
 14459 8.982003e-02
 14465 8.980965e-02
 14474 8.906753e-02
 14478 8.956798e-02
 14489 9.009559e-02
 14493 8.956850e-02
 14499 8.988828e-02
 14501 9.122391e-02
 14539 9.065837e-02
 14540 8.941015e-02
 14574 7.652293e-02
 14577 8.900141e-02
 14579 8.865660e-02
 14580 9.097349e-02
 14583 7.671076e-02
 14618 7.503401e-02
 14648 8.933196e-02
 14662 7.679862e-02
 14675 7.531331e-02
 14693 8.726736e-02
 14716 8.910153e-02
 14725 7.387832e-02
 14730 8.751827e-02
 14758 8.776311e-02
 14760 8.886676e-02
 14763 7.464128e-02
 14780 7.458481e-02
 14825 7.473432e-02
 14830 7.522491e-02
 14841 7.370711e-02
 14860 7.623250e-02
 14866 7.442283e-02
 14883 7.575191e-02
 14889 7.419402e-02
 14891 7.352846e-02
 14902 7.407017e-02
 14906 7.409259e-02
 14931 7.494062e-02
 14963 7.340762e-02
 15001 7.318097e-02
 15013 7.427342e-02
 15039 7.419296e-02
 15047 7.382215e-02
 15063 7.448848e-02
 15093 7.287912e-02
 15096 7.280958e-02
 15098 7.247379e-02
 15107 7.485829e-02
 15123 7.277318e-02
 15141 7.272971e-02
 15144 7.237774e-02
 15175 7.303398e-02
 15176 7.367707e-02
 15182 7.378273e-02
 15195 7.346507e-02
 15209 7.271392e-02
 15216 7.195345e-02
 15218 7.349147e-02
 15221 7.132557e-02
 15226 7.402416e-02
 15236 7.288013e-02
 15239 7.233133e-02
 15283 7.322490e-02
 15286 7.189824e-02
 15297 7.250162e-02
 15324 7.252327e-02
 15359 7.196405e-02
 15383 7.328054e-02
 15401 7.177839e-02
 15406 7.230027e-02
 15445 7.233745e-02
 15446 7.159180e-02
 15519 7.095696e-02
 15528 7.080626e-02
 15541 7.102994e-02
 15546 7.139146e-02
 15595 7.178885e-02
 15618 7.108320e-02
 15634 7.056697e-02
 15635 7.229971e-02
 15636 7.121586e-02
 15704 6.960889e-02
 15723 6.963113e-02
 15734 7.058869e-02
 15738 7.150041e-02
 15775 7.013937e-02
 15793 7.137821e-02
 15796 7.028368e-02
 15802 6.994088e-02
 15803 7.001624e-02
 15837 7.039176e-02
 15861 6.944737e-02
 15864 6.999879e-02
 15872 7.055695e-02
 15888 6.961306e-02
 15895 7.002536e-02
 15897 6.872653e-02
 15931 7.027938e-02
 15934 6.950686e-02
 15945 7.044914e-02
 16012 6.904638e-02
 16025 7.016995e-02
 16037 7.023586e-02
 16052 6.874003e-02
 16056 6.933375e-02
 16068 8.275020e-02
 16093 6.885000e-02
 16106 6.881496e-02
 16109 6.876018e-02
 16121 6.939163e-02
 16130 6.945306e-02
 16137 6.918528e-02
 16139 8.210754e-02
 16186 8.105776e-02
 16202 6.821427e-02
 16260 8.025742e-02
 16265 8.153220e-02
 16269 6.790862e-02
 16272 8.167257e-02
 16329 8.109015e-02
 16407 8.202118e-02
 16422 8.009346e-02
 16454 8.005560e-02
 16464 8.118960e-02
 16493 8.009608e-02
 16519 8.010631e-02
 16522 8.087125e-02
 16540 8.049375e-02
 16570 7.858761e-02
 16583 7.961171e-02
 16606 7.884320e-02
 16609 7.901169e-02
 16630 8.084365e-02
 16677 7.961254e-02
 16682 7.984620e-02
 16714 7.952338e-02
 16725 7.836441e-02
 16738 7.857215e-02
 16756 7.929965e-02
 16779 7.827837e-02
 16798 7.715579e-02
 16820 7.725329e-02
 16831 7.851734e-02
 16861 7.830220e-02
 16865 7.845566e-02
 16872 7.801771e-02
 16873 7.888947e-02
 16904 7.737122e-02
 16914 7.944727e-02
 16930 7.842843e-02
 16939 7.747032e-02
 16942 7.924827e-02
 16968 7.799220e-02
 16992 7.931487e-02
 17045 7.708129e-02
 17093 7.714994e-02
 17128 7.644435e-02
 17132 7.693577e-02
 17152 7.741331e-02
 17158 7.680951e-02
 17170 7.618060e-02
 17171 7.772536e-02
 17194 7.589842e-02
 17197 7.746682e-02
 17283 7.514755e-02
 17354 7.600020e-02
 17409 7.627237e-02
 17430 7.526213e-02
 17431 7.546319e-02
 17448 7.596359e-02
 17451 7.575746e-02
 17457 7.553077e-02
 17482 7.591096e-02
 17484 7.543115e-02
 17490 7.505313e-02
 17514 7.414580e-02
 17519 7.549390e-02
 17525 7.466747e-02
 17534 7.517428e-02
 17580 7.453682e-02
 17624 7.604389e-02
 17656 7.369355e-02
 17687 7.349478e-02
 17690 7.312489e-02
 17709 7.389541e-02
 17805 7.386919e-02
 17867 7.306051e-02
 17890 7.341621e-02
 17937 7.313031e-02
 17971 7.354527e-02
 17972 7.325123e-02
 18003 7.270444e-02
 18030 7.297209e-02
 18076 7.229754e-02
 18108 7.320973e-02
 18121 7.190491e-02
 18151 7.196880e-02
 18170 7.258067e-02
 18183 7.256527e-02
 18193 7.251371e-02
 18194 7.180077e-02
 18233 7.881990e-02
 18265 7.836979e-02
 18279 7.254015e-02
 18287 7.834900e-02
 18302 7.916400e-02
 18306 7.827836e-02
 18312 7.875957e-02
 18363 7.823303e-02
 18400 7.116648e-02
 18406 7.780236e-02
 18423 7.856761e-02
 18446 7.785417e-02
 18454 7.726274e-02
 18489 7.792761e-02
 18502 7.721867e-02
 18509 7.775361e-02
 18540 7.656656e-02
 18567 7.688938e-02
 18573 7.586054e-02
 18579 7.590430e-02
 18587 7.714897e-02
 18597 7.734471e-02
 18627 7.790606e-02
 18632 7.726748e-02
 18719 7.678841e-02
 18724 7.651413e-02
 18754 7.581377e-02
 18768 7.550773e-02
 18793 7.616670e-02
 18800 7.641871e-02
 18824 7.514528e-02
 18847 7.529126e-02
 18850 7.534112e-02
 18877 7.511460e-02
 18898 7.590396e-02
 18909 7.527940e-02
 18934 7.607942e-02
 18943 7.638760e-02
 18955 7.520710e-02
 18965 7.429499e-02
 19029 7.451946e-02
 19033 7.633462e-02
 19035 7.483107e-02
 19057 7.494173e-02
 19183 7.513974e-02
 19190 7.484547e-02
 19213 7.398672e-02
 19223 7.445468e-02
 19226 7.523414e-02
 19278 7.502032e-02
 19280 7.375264e-02
 19304 7.471390e-02
 19348 7.335434e-02
 19350 7.347839e-02
 19427 7.478730e-02
 19437 7.360580e-02
 19465 7.358499e-02
 19486 7.327693e-02
 19488 7.307722e-02
 19546 7.413102e-02
 19553 7.249078e-02
 19565 7.298412e-02
 19597 7.263859e-02
 19632 7.276772e-02
 19668 7.307516e-02
 19674 7.236569e-02
 19722 7.180203e-02
 19728 7.247163e-02
 19735 7.142392e-02
 19741 7.167148e-02
 19758 7.191204e-02
 19810 7.240953e-02
 19848 7.259283e-02
 19870 7.238847e-02
 19874 7.117235e-02
 19875 7.197224e-02
 19976 7.094870e-02
 20023 7.249886e-02
 20032 7.105888e-02
 20043 7.165537e-02
 20048 7.134303e-02
 20157 7.105406e-02
 20200 7.085474e-02
 20203 7.022301e-02
 20219 7.072118e-02
 20247 6.927566e-02
 20250 7.146699e-02
 20287 7.068020e-02
 20313 7.138502e-02
 20344 6.970173e-02
 20353 7.039744e-02
 20437 6.961929e-02
 20478 7.677146e-02
 20525 7.030526e-02
 20529 7.010101e-02
 20548 6.943553e-02
 20566 7.042525e-02
 20620 6.846898e-02
 20629 7.033923e-02
 20660 7.747264e-02
 20727 7.691941e-02
 20772 7.707061e-02
 20812 7.748285e-02
 20844 7.657605e-02
 20892 7.720328e-02
 20938 7.593293e-02
 20961 7.726274e-02
 21066 7.575341e-02
 21090 7.708355e-02
 21119 7.629005e-02
 21165 7.640455e-02
 21193 7.619446e-02
 21215 7.530595e-02
 21294 7.600036e-02
 21311 7.521608e-02
 21361 7.489194e-02
 21375 7.615090e-02
 21391 7.543329e-02
 21399 7.562710e-02
 21445 7.441387e-02
 21467 7.463337e-02
 21468 7.520561e-02
 21473 7.538641e-02
 21480 7.565147e-02
 21492 7.382455e-02
 21548 7.436184e-02
 21598 7.462189e-02
 21641 7.393275e-02
 21656 7.536657e-02
 21661 7.442098e-02
 21700 7.374218e-02
 21711 7.440915e-02
 21716 7.386615e-02
 21735 7.394036e-02
 21825 7.304777e-02
 21829 7.377239e-02
 21852 7.416731e-02
 21919 7.303590e-02
 21934 7.343204e-02
 21962 7.230532e-02
 22001 7.367941e-02
 22011 7.353746e-02
 22040 7.342812e-02
 22077 7.177255e-02
 22112 7.261163e-02
 22140 7.208627e-02
 22179 7.172599e-02
 22217 7.253873e-02
 22218 7.165416e-02
 22241 7.161062e-02
 22244 7.085885e-02
 22268 7.182396e-02
 22292 7.081304e-02
 22296 7.251560e-02
 22313 7.181645e-02
 22319 7.196940e-02
 22332 7.259155e-02
 22367 7.165130e-02
 22369 7.140397e-02
 22378 7.231677e-02
 22383 7.190841e-02
 22395 7.190281e-02
 22407 7.091018e-02
 22480 7.167710e-02
 22482 7.113615e-02
 22496 7.152138e-02
 22526 7.219733e-02
 22570 7.088228e-02
 22614 7.137997e-02
 22637 7.152184e-02
 22677 7.059475e-02
 22695 7.064642e-02
 22925 7.011757e-02
 22964 7.061726e-02
 22987 7.014881e-02
 23250 6.922056e-02
 23251 6.904774e-02
 23284 6.907882e-02
 23303 6.955955e-02
 23350 6.955228e-02
 23380 6.811556e-02
 23419 6.879169e-02
 23424 6.879767e-02
 23473 6.867719e-02
 23552 6.802792e-02
 23631 6.726613e-02
 23640 6.810524e-02
 23693 6.830490e-02
 23729 6.723972e-02
 23752 6.826822e-02
 23766 6.801767e-02
 23768 6.775133e-02
 23794 6.783626e-02
 23800 6.822805e-02
 23822 6.804234e-02
 23833 6.800237e-02
 23851 6.793094e-02
 23852 6.710823e-02
 23873 6.779395e-02
 23931 6.733824e-02
 24098 6.679517e-02
 24118 9.787388e-02
 24158 9.617608e-02
 24161 9.728885e-02
 24179 6.663622e-02
 24189 9.661305e-02
 24233 9.545914e-02
 24264 9.541610e-02
 24280 9.548579e-02
 24342 9.500426e-02
 24344 9.770541e-02
 24346 9.590942e-02
 24458 9.648344e-02
 24475 9.621896e-02
 24487 9.478488e-02
 24504 9.533373e-02
 24564 9.538374e-02
 24583 9.526887e-02
 24609 9.448630e-02
 24676 9.394611e-02
 24690 9.331910e-02
 24707 9.379219e-02
 24758 9.364532e-02
 24876 9.493827e-02
 24885 9.390218e-02
 24888 9.370517e-02
 24915 9.318845e-02
 25024 9.281188e-02
 25034 9.338116e-02
 25040 9.251870e-02
 25057 9.167354e-02
 25067 9.200557e-02
 25107 9.239338e-02
 25122 9.284520e-02
 25134 9.247737e-02
 25173 9.346974e-02
 25189 9.131514e-02
 25310 9.229389e-02
 25398 9.102909e-02
 25415 9.109380e-02
 25486 9.011523e-02
 25502 9.107271e-02
 25510 9.090414e-02
 25515 9.055809e-02
 25519 9.087348e-02
 25532 8.991551e-02
 25601 8.953261e-02
 25682 9.008390e-02
 25704 9.025164e-02
 25708 9.068791e-02
 25720 8.988611e-02
 25736 8.880312e-02
 25875 8.949172e-02
 25894 8.829041e-02
 25962 9.005429e-02
 25987 8.821852e-02
 25998 8.962978e-02
 25999 9.067301e-02
 26004 8.965533e-02
 26050 8.791360e-02
 26057 8.841571e-02
 26068 8.823912e-02
 26296 8.742126e-02
 26298 8.692845e-02
 26305 8.807187e-02
 26435 8.651165e-02
 26528 8.596833e-02
 26541 8.628622e-02
 26650 8.687885e-02
 26654 8.675635e-02
 26725 8.604004e-02
 26753 8.664345e-02
 26773 8.571583e-02
 26807 8.626268e-02
 26885 8.583828e-02
 26969 8.550762e-02
 26990 8.490280e-02
 27047 8.569115e-02
 27051 8.499842e-02
 27163 8.487800e-02
 27213 8.557222e-02
 27246 8.469190e-02
 27273 8.440079e-02
 27326 8.469211e-02
 27375 8.300283e-02
 27438 8.373201e-02
 27461 8.459700e-02
 27597 8.282826e-02
 27745 8.351322e-02
 27816 8.264894e-02
 27868 8.205150e-02
 27869 8.211142e-02
 27915 8.194479e-02
 27972 8.156604e-02
 28241 8.005352e-02
 28347 7.990230e-02
 28398 8.013428e-02
 28410 8.038302e-02
 28587 8.416403e-02
 28590 8.066788e-02
 28600 8.455237e-02
 28636 8.348830e-02
 28637 8.432663e-02
 28700 8.398289e-02
 28712 7.958126e-02
 28784 8.344126e-02
 28801 8.309067e-02
 28960 8.306507e-02
 29075 8.166696e-02
 29140 8.260981e-02
 29153 8.241122e-02
 29174 8.263013e-02
 29198 8.337376e-02
 29204 8.263365e-02
 29252 8.260251e-02
 29267 8.101584e-02
 29326 8.129420e-02
 29424 8.154246e-02
 29435 8.220359e-02
 29538 8.169765e-02
 29656 8.081492e-02
 29658 8.130615e-02
 29791 8.099027e-02
 29809 8.058980e-02
 29813 8.017472e-02
 29889 8.003589e-02
 29898 7.985442e-02
 29950 8.023886e-02
 30021 8.024125e-02
 30130 8.031668e-02
 30188 8.019480e-02
 30198 8.072205e-02
 30350 7.979602e-02
 30427 7.862747e-02
 30483 7.855728e-02
 30555 7.884946e-02
 30638 7.861392e-02
 30730 7.822847e-02
 30851 7.774516e-02
 30854 7.771248e-02
 30862 7.754320e-02
 30871 7.835148e-02
 31088 7.704648e-02
 31117 7.863402e-02
 31275 7.630637e-02
 31299 7.644349e-02
 31347 7.679385e-02
 31354 7.721055e-02
 31584 7.612073e-02
 31586 7.620995e-02
 31695 7.632834e-02
 31890 7.520622e-02
 31920 7.600909e-02
 31970 7.594057e-02
 32115 7.474898e-02
 32154 7.435843e-02
 32183 7.537775e-02
 32201 7.450756e-02
 32246 7.399117e-02
 32265 7.426643e-02
 32303 7.411716e-02
 32458 7.421594e-02
 32519 7.431552e-02
 32524 7.360345e-02
 32591 7.425155e-02
 32693 7.286047e-02
 32742 7.380824e-02
 32818 7.366807e-02
 32854 7.333054e-02
 32909 7.308977e-02
 33059 7.264840e-02
 33161 7.335523e-02
 33173 7.261172e-02
 33174 7.274720e-02
 33175 7.210107e-02
 33206 7.323804e-02
 33265 7.266091e-02
 33417 7.288852e-02
 33458 7.124578e-02
 33494 7.239705e-02
 33667 7.164278e-02
 33748 7.259995e-02
 33767 7.099999e-02
 33783 7.114147e-02
 33821 7.188650e-02
 33967 7.055355e-02
 33996 7.062331e-02
 34148 7.047049e-02
 34171 7.150454e-02
 34204 7.084576e-02
 34251 7.048396e-02
 34327 7.029589e-02
 34332 7.134490e-02
 34349 7.060630e-02
 34434 7.036855e-02
 34440 7.069430e-02
 34452 7.048125e-02
 34720 7.032642e-02
 34785 7.002603e-02
 34835 7.000544e-02
 34845 7.051637e-02
 34985 6.969326e-02
 35072 6.934705e-02
 35154 6.925813e-02
 35183 9.008569e-02
 35243 9.100498e-02
 35337 6.924527e-02
 35385 9.044111e-02
 35495 9.023110e-02
 35582 8.909613e-02
 35667 9.002876e-02
 35729 9.039722e-02
 35777 8.914957e-02
 35816 9.012644e-02
 35891 8.887991e-02
 35930 8.816306e-02
 35990 8.808085e-02
 35991 8.870839e-02
 36133 8.780396e-02
 36252 8.840671e-02
 36472 8.832311e-02
 36755 8.605603e-02
 36856 8.647958e-02
 36866 8.683800e-02
 36948 8.591624e-02
 37045 8.675161e-02
 37115 8.650007e-02
 37407 8.508926e-02
 37424 8.469589e-02
 37455 8.421879e-02
 37489 8.524716e-02
 37636 8.552951e-02
 37644 8.445278e-02
 37703 8.639988e-02
 37746 8.438831e-02
 37918 8.440738e-02
 37932 8.396898e-02
 37947 8.307022e-02
 37981 8.376112e-02
 38016 8.474095e-02
 38455 8.330768e-02
 38469 8.297920e-02
 38489 8.299431e-02
 38510 8.242023e-02
 38577 8.342390e-02
 38606 8.275562e-02
 38679 8.232070e-02
 38693 8.292936e-02
 38765 8.300387e-02
 38987 8.178331e-02
 39059 8.213364e-02
 39079 8.075335e-02
 39128 8.182354e-02
 39327 8.043059e-02
 39372 8.169382e-02
 39421 8.086784e-02
 39428 8.144315e-02
 39448 8.081749e-02
 39461 8.082405e-02
 39492 8.144163e-02
 39654 8.155653e-02
 39698 8.090221e-02
 39788 7.931787e-02
 39851 7.991312e-02
 39914 8.088957e-02
 39974 7.966446e-02
 40035 7.909643e-02
 40069 7.894559e-02
 40506 7.873995e-02
 40555 7.881983e-02
 40831 7.792364e-02
 40960 7.762967e-02
 41144 7.753524e-02
 41269 7.686875e-02
 41445 7.685600e-02
 41474 7.744686e-02
 41494 7.809194e-02
 41510 7.743013e-02
 41603 7.754233e-02
 41652 7.714836e-02
 41711 7.747255e-02
 41810 7.692694e-02
 41929 7.653155e-02
 42161 7.610393e-02
 42348 7.532497e-02
 42393 7.521807e-02
 42398 7.533428e-02
 43037 7.490988e-02
 43325 7.382618e-02
 43465 7.389557e-02
 43556 7.399940e-02
 43615 7.366306e-02
 43625 7.361253e-02
 43639 7.371797e-02
 44030 7.307060e-02
 44263 7.295690e-02
 44392 7.225921e-02
 44786 7.187159e-02
 44900 7.180392e-02
 45035 7.202341e-02
 45177 7.124708e-02
 45815 7.040877e-02
 45890 7.072145e-02
 45945 7.025054e-02
 45980 7.048518e-02
 46028 7.031806e-02
 46204 7.101845e-02
 46569 6.923380e-02
 46688 6.970348e-02
 46806 6.948753e-02
 47151 6.858978e-02
 47361 6.921912e-02
 47408 6.852631e-02
 47515 6.848005e-02
 47686 6.797115e-02
 47812 1.057235e-01
 48133 1.057458e-01
 48399 1.043991e-01
 48913 1.041364e-01
 49327 1.038661e-01
 50080 1.021077e-01
 50438 1.002889e-01
 50522 1.010008e-01
 50769 9.995135e-02
 50894 9.993944e-02
 50897 1.003652e-01
 50974 1.001707e-01
 51354 9.848727e-02
 51573 9.724161e-02
 51833 9.798016e-02
 52236 9.690635e-02
 52283 9.660077e-02
 52592 9.602568e-02
 52661 9.619580e-02
 52792 9.582948e-02
 53212 9.528990e-02
 53273 9.486961e-02
 53760 9.471231e-02
 53937 9.362625e-02
 53974 9.377991e-02
 54086 9.374463e-02
 54119 9.399142e-02
 54124 9.329722e-02
 54386 9.359605e-02
 54656 9.262088e-02
 54665 9.258509e-02
 55021 9.218341e-02
 55239 9.159454e-02
 55573 9.185790e-02
 55865 9.050455e-02
 55922 9.119348e-02
 56058 9.024411e-02
 56232 9.020079e-02
 56251 9.067218e-02
 56263 9.062190e-02
 56339 9.034178e-02
 56514 8.964435e-02
 56895 8.957007e-02
 56911 8.903957e-02
 56963 8.854497e-02
 57129 8.923581e-02
 57411 8.758537e-02
 57602 8.806550e-02
 58068 8.702663e-02
 58445 8.639741e-02
 58967 8.637185e-02
 59071 8.612692e-02
 59152 8.589468e-02
 60460 8.421812e-02
 61024 8.367175e-02
 61146 8.382681e-02
 61238 8.328549e-02
 61261 8.275841e-02
 61465 8.263169e-02
 61581 8.214455e-02
 61629 8.295086e-02
 61906 8.170614e-02
 61981 8.250245e-02
 62240 8.146558e-02
 62318 8.176568e-02
 62722 8.133347e-02
 63321 8.065525e-02
 64151 8.035984e-02
 64373 8.006330e-02
 64988 7.895455e-02
 65393 7.842392e-02
 65987 7.848064e-02
 66448 7.788120e-02
 66572 7.752843e-02
 67527 7.591815e-02
 67638 7.625960e-02
 68018 7.650029e-02
 68083 7.645935e-02
 68448 7.568985e-02
 68763 7.508949e-02
 69754 7.450915e-02
 70634 7.380591e-02
 71063 7.359603e-02
 71258 7.326910e-02
 71959 7.215630e-02
 72027 7.276912e-02
 72083 7.260596e-02
 72473 7.204544e-02
 72609 7.162994e-02
 72814 7.162130e-02
 72902 7.179853e-02
 74085 7.104453e-02
 74410 7.103875e-02
 74582 7.058966e-02
 74801 7.069999e-02
 74994 7.035842e-02
 76085 6.971539e-02
 76389 6.918768e-02
 76406 6.982070e-02
 76588 6.917468e-02
 76655 6.877438e-02
 76883 6.896815e-02
 77348 6.877902e-02
 77973 6.828568e-02
 78181 6.809359e-02
 78236 6.809492e-02
 78364 6.776351e-02
 79136 6.723350e-02
 80530 6.653230e-02
 80835 6.673788e-02
 81750 6.593534e-02
 82439 6.552109e-02
 82558 6.537167e-02
 83024 6.525828e-02
 83088 6.523211e-02
 83125 6.515129e-02
 84299 6.502024e-02
 84745 6.418403e-02
 84826 3.801087e-02
 85005 6.417366e-02
 85644 3.784357e-02
 85958 3.781981e-02
 86056 3.810795e-02
 86566 3.798941e-02
 87131 3.782567e-02
 88166 3.796784e-02
 88910 3.778162e-02
 88992 3.790096e-02
 90554 3.774269e-02
 90793 3.794211e-02
 91263 3.784629e-02
 91296 3.776417e-02
 91375 3.770172e-02
 91444 3.784728e-02
 92068 3.787617e-02
 92208 3.788036e-02
 92571 3.774510e-02
 93040 3.780997e-02
 93047 3.788728e-02
 93630 3.779348e-02
 94629 3.789850e-02
 95333 3.776670e-02
 97020 3.770634e-02
 97783 3.757380e-02
 98585 3.768954e-02
 98746 3.783163e-02
 99286 3.767809e-02
 99627 3.781966e-02
100562 3.775637e-02
100563 3.762786e-02
101374 3.774307e-02
102426 3.774784e-02
104341 3.768187e-02
104536 3.768405e-02
105309 3.746751e-02
105644 3.758920e-02
107575 3.783013e-02
114385 3.765627e-02
116150 3.751893e-02
116539 3.763235e-02
116818 3.744938e-02
118022 3.745929e-02
120052 3.733240e-02
122236 3.736659e-02
126245 3.730898e-02
129218 3.722440e-02
130643 3.744472e-02
136740 3.708331e-02
139486 3.711172e-02
139576 3.705358e-02
140295 3.724753e-02
142781 3.705670e-02
153830 3.688640e-02
156096 3.678767e-02
162851 3.684538e-02
169486 3.653667e-02
173778 3.651721e-02
178875 3.643608e-02
183463 3.638333e-02
204833 3.612298e-02
210011 3.590359e-02
211057 3.595634e-02
215319 3.579848e-02
219651 3.576222e-02
220454 3.584851e-02
234652 3.548870e-02
259521 3.505378e-02
262299 3.497305e-02
272133 3.485988e-02
279311 3.484769e-02
298575 3.428050e-02
359851 3.310728e-02
366956 3.300156e-02
384185 3.269889e-02
500474 3.020056e-02
661141 2.658509e-02


==> data/LiveJournal-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 125131
     2 125802
     3 126374
     4 127916
     5 127246
     6 122343
     7 114900
     8 105157
     9  95278
    10  87013
    11  77394
    12  70553
    13  64138
    14  58390
    15  53914
    16  49468
    17  45760
    18  42836
    19  40055
    20  38066
    21  35978
    22  33913
    23  32022
    24  30625
    25  29130
    26  28445
    27  27036
    28  25892
    29  25168
    30  24269
    31  23414
    32  22965
    33  22095
    34  21471
    35  20780
    36  19528
    37  19366
    38  19070
    39  18533
    40  17848
    41  17572
    42  17122
    43  16398
    44  16131
    45  15862
    46  15287
    47  14850
    48  14800
    49  14148
    50  13928
    51  13589
    52  13363
    53  13119
    54  12874
    55  12632
    56  12203
    57  11892
    58  11646
    59  11464
    60  11307
    61  11030
    62  10696
    63  10524
    64  10387
    65  10110
    66   9876
    67   9720
    68   9442
    69   9269
    70   9274
    71   8983
    72   8882
    73   8497
    74   8485
    75   8296
    76   8151
    77   8046
    78   7973
    79   7736
    80   7715
    81   7609
    82   7464
    83   7080
    84   7111
    85   7172
    86   6998
    87   6758
    88   6562
    89   6774
    90   6505
    91   6410
    92   6345
    93   6364
    94   6231
    95   6070
    96   5855
    97   6005
    98   5950
    99   5723
   100   5689
   101   5655
   102   5604
   103   5492
   104   5448
   105   5360
   106   5520
   107   5261
   108   5196
   109   5251
   110   5007
   111   5074
   112   5053
   113   4986
   114   4919
   115   4973
   116   4917
   117   4922
   118   5040
   119   4957
   120   5063
   121   4981
   122   4839
   123   4922
   124   4931
   125   5042
   126   5236
   127   5092
   128   5072
   129   5051
   130   5196
   131   5218
   132   5162
   133   5345
   134   5348
   135   5239
   136   5252
   137   5461
   138   5442
   139   5411
   140   5306
   141   5257
   142   5322
   143   5218
   144   5150
   145   5145
   146   4952
   147   4776
   148   4539
   149   4499
   150   4364
   151   4133
   152   3974
   153   3842
   154   3723
   155   3374
   156   3283
   157   3132
   158   2831
   159   2690
   160   2545
   161   2341
   162   2089
   163   1964
   164   1783
   165   1667
   166   1578
   167   1311
   168   1305
   169   1246
   170   1067
   171    989
   172    904
   173    759
   174    755
   175    682
   176    639
   177    564
   178    537
   179    510
   180    451
   181    423
   182    387
   183    406
   184    346
   185    350
   186    289
   187    291
   188    299
   189    232
   190    287
   191    261
   192    241
   193    234
   194    200
   195    172
   196    219
   197    190
   198    199
   199    171
   200    184
   201    202
   202    165
   203    166
   204    150
   205    160
   206    149
   207    156
   208    149
   209    153
   210    132
   211    136
   212    140
   213    121
   214    112
   215    136
   216    115
   217    142
   218    125
   219    121
   220    111
   221    101
   222    116
   223    122
   224     92
   225    107
   226    111
   227     85
   228     86
   229     73
   230     92
   231     82
   232     71
   233     90
   234     75
   235     73
   236     55
   237     63
   238     61
   239     65
   240     61
   241     43
   242     51
   243     48
   244     47
   245     32
   246     38
   247     37
   248     34
   249     30
   250     29
   251     32
   252     30
   253     24
   254     27
   255     31
   256     20
   257     25
   258     20
   259     12
   260     18
   261     12
   262     11
   263     11
   264      8
   265     11
   266     10
   267     12
   268     13
   269      6
   270      8
   271      7
   272     11
   273      8
   274      5
   275      4
   276      6
   277      4
   278      5
   279      1
   280      7
   281      1
   282      4
   283      3
   284      2
   285      3
   286      7
   287      1
   289      3
   290      2
   291      2
   293      1
   296      1
   297      1
   298      2
   301      1
   305      1
   310      1
   318      1


==> data/LiveJournal-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 2249725
     2 1325083
     3 621538
     4 297307
     5 163974
     6 105680
     7  74924
     8  57177
     9  45122
    10  36570
    11  30575
    12  25547
    13  22131
    14  19493
    15  17124
    16  15166
    17  13545
    18  12054
    19  11136
    20  10173
    21   9220
    22   8368
    23   7910
    24   7375
    25   6629
    26   6238
    27   5862
    28   5631
    29   5156
    30   4890
    31   4676
    32   4394
    33   4038
    34   3844
    35   3707
    36   3409
    37   3498
    38   3179
    39   3150
    40   2932
    41   2739
    42   2708
    43   2603
    44   2445
    45   2318
    46   2270
    47   2181
    48   2031
    49   2003
    50   1944
    51   1868
    52   1881
    53   1796
    54   1694
    55   1632
    56   1551
    57   1594
    58   1528
    59   1486
    60   1473
    61   1380
    62   1304
    63   1298
    64   1337
    65   1238
    66   1209
    67   1141
    68   1176
    69   1113
    70   1102
    71   1065
    72   1053
    73   1060
    74    981
    75    920
    76    908
    77    905
    78    903
    79    841
    80    841
    81    839
    82    830
    83    788
    84    755
    85    748
    86    723
    87    762
    88    749
    89    679
    90    682
    91    650
    92    650
    93    633
    94    679
    95    616
    96    607
    97    620
    98    620
    99    556
   100    562
   101    547
   102    522
   103    558
   104    534
   105    517
   106    509
   107    541
   108    506
   109    500
   110    500
   111    536
   112    475
   113    480
   114    454
   115    438
   116    427
   117    410
   118    412
   119    430
   120    427
   121    428
   122    406
   123    450
   124    360
   125    405
   126    395
   127    375
   128    367
   129    368
   130    339
   131    326
   132    329
   133    328
   134    353
   135    329
   136    355
   137    333
   138    349
   139    337
   140    312
   141    288
   142    329
   143    286
   144    281
   145    262
   146    287
   147    300
   148    294
   149    279
   150    299
   151    270
   152    263
   153    278
   154    259
   155    256
   156    256
   157    253
   158    254
   159    280
   160    243
   161    249
   162    260
   163    235
   164    248
   165    247
   166    259
   167    218
   168    254
   169    219
   170    202
   171    247
   172    195
   173    230
   174    219
   175    211
   176    208
   177    196
   178    206
   179    186
   180    195
   181    172
   182    231
   183    193
   184    197
   185    167
   186    183
   187    215
   188    205
   189    180
   190    194
   191    186
   192    198
   193    175
   194    152
   195    171
   196    181
   197    187
   198    153
   199    181
   200    163
   201    146
   202    179
   203    154
   204    174
   205    163
   206    153
   207    160
   208    146
   209    161
   210    138
   211    168
   212    155
   213    113
   214    147
   215    143
   216    143
   217    161
   218    136
   219    144
   220    127
   221    146
   222    132
   223    152
   224    137
   225    136
   226    134
   227    140
   228    131
   229    136
   230    117
   231    143
   232    135
   233    136
   234    128
   235    139
   236    116
   237    134
   238    149
   239    123
   240    120
   241    113
   242    118
   243    109
   244    112
   245    131
   246    119
   247    106
   248    130
   249    125
   250     92
   251    135
   252    104
   253    110
   254    106
   255    105
   256    110
   257    100
   258     88
   259     91
   260     97
   261     95
   262    119
   263    110
   264    100
   265    108
   266    101
   267    113
   268    119
   269     96
   270     97
   271    108
   272     92
   273    104
   274    113
   275    104
   276     92
   277    113
   278    111
   279    106
   280     80
   281     78
   282     96
   283     88
   284     90
   285     97
   286     77
   287     92
   288     70
   289     80
   290    104
   291    100
   292     84
   293     87
   294     90
   295    112
   296     92
   297     76
   298     74
   299     87
   300    101
   301     81
   302     72
   303     90
   304     85
   305     74
   306     85
   307     77
   308     77
   309     79
   310     83
   311     78
   312     82
   313     63
   314     73
   315     87
   316     78
   317     65
   318     82
   319     91
   320     60
   321     74
   322     62
   323     75
   324     71
   325     80
   326     67
   327     74
   328     80
   329     65
   330     76
   331     81
   332     73
   333     82
   334     72
   335     69
   336     65
   337     63
   338     79
   339     52
   340     76
   341     65
   342     77
   343     72
   344     65
   345     71
   346     58
   347     69
   348     61
   349     58
   350     65
   351     60
   352     57
   353     66
   354     72
   355     58
   356     57
   357     60
   358     53
   359     64
   360     69
   361     68
   362     76
   363     68
   364     53
   365     51
   366     64
   367     60
   368     61
   369     67
   370     48
   371     61
   372     56
   373     55
   374     54
   375     63
   376     56
   377     54
   378     65
   379     57
   380     67
   381     59
   382     57
   383     67
   384     64
   385     57
   386     51
   387     49
   388     39
   389     65
   390     47
   391     49
   392     49
   393     48
   394     55
   395     50
   396     53
   397     39
   398     40
   399     47
   400     66
   401     42
   402     43
   403     47
   404     47
   405     53
   406     54
   407     53
   408     44
   409     53
   410     54
   411     51
   412     41
   413     55
   414     53
   415     40
   416     46
   417     40
   418     51
   419     49
   420     35
   421     48
   422     48
   423     33
   424     50
   425     40
   426     34
   427     42
   428     37
   429     42
   430     46
   431     40
   432     38
   433     42
   434     38
   435     49
   436     44
   437     45
   438     42
   439     40
   440     43
   441     45
   442     60
   443     38
   444     42
   445     54
   446     39
   447     54
   448     21
   449     40
   450     50
   451     38
   452     39
   453     51
   454     38
   455     44
   456     39
   457     43
   458     43
   459     28
   460     37
   461     34
   462     39
   463     35
   464     42
   465     46
   466     34
   467     38
   468     38
   469     38
   470     40
   471     31
   472     30
   473     33
   474     30
   475     32
   476     42
   477     40
   478     29
   479     46
   480     34
   481     35
   482     45
   483     34
   484     31
   485     25
   486     33
   487     28
   488     25
   489     29
   490     33
   491     41
   492     36
   493     34
   494     33
   495     30
   496     32
   497     39
   498     35
   499     34
   500     31
   501     31
   502     30
   503     27
   504     24
   505     41
   506     31
   507     31
   508     27
   509     25
   510     37
   511     36
   512     27
   513     35
   514     38
   515     34
   516     26
   517     24
   518     33
   519     36
   520     21
   521     42
   522     37
   523     29
   524     30
   525     41
   526     30
   527     34
   528     34
   529     28
   530     29
   531     23
   532     32
   533     33
   534     28
   535     23
   536     23
   537     27
   538     23
   539     36
   540     35
   541     31
   542     25
   543     19
   544     34
   545     34
   546     27
   547     23
   548     23
   549     28
   550     18
   551     29
   552     32
   553     36
   554     33
   555     25
   556     24
   557     28
   558     25
   559     18
   560     31
   561     24
   562     27
   563     31
   564     28
   565     22
   566     27
   567     20
   568     33
   569     37
   570     23
   571     22
   572     38
   573     20
   574     23
   575     25
   576     24
   577     22
   578     22
   579     30
   580     22
   581     32
   582     24
   583     22
   584     29
   585     19
   586     26
   587     25
   588     35
   589     24
   590     25
   591     24
   592     23
   593     22
   594     24
   595     30
   596     31
   597     27
   598     16
   599     21
   600     16
   601     28
   602     22
   603     18
   604     35
   605     20
   606     29
   607     23
   608     16
   609     22
   610     29
   611     17
   612     23
   613     17
   614     20
   615     20
   616     33
   617     29
   618     21
   619     30
   620     27
   621     17
   622     11
   623     22
   624     13
   625     28
   626     25
   627     25
   628     24
   629     21
   630     25
   631     24
   632     18
   633     21
   634     23
   635     20
   636     22
   637     21
   638     27
   639     22
   640     29
   641     15
   642     19
   643     24
   644     18
   645     23
   646     31
   647     22
   648     23
   649     24
   650     20
   651     14
   652     17
   653     28
   654     21
   655     27
   656     30
   657     24
   658     16
   659     26
   660     29
   661     20
   662     19
   663     18
   664     14
   665     21
   666     15
   667     27
   668     25
   669     17
   670     19
   671     25
   672     17
   673     23
   674     18
   675     17
   676     20
   677     29
   678     18
   679     17
   680     19
   681     20
   682     26
   683     17
   684     26
   685     18
   686     19
   687     19
   688     24
   689     15
   690     18
   691     16
   692     11
   693     16
   694     15
   695     19
   696     14
   697     22
   698     17
   699     14
   700     11
   701     26
   702     15
   703     16
   704     17
   705     18
   706     26
   707     22
   708     18
   709     22
   710     15
   711     23
   712     18
   713     18
   714     18
   715     20
   716     15
   717     18
   718     22
   719     16
   720     11
   721     27
   722     17
   723     19
   724     15
   725     16
   726     15
   727     12
   728     14
   729     29
   730     20
   731     21
   732     16
   733     16
   734     11
   735     14
   736     12
   737     14
   738     16
   739     22
   740     16
   741     18
   742     15
   743     13
   744     20
   745     19
   746     15
   747     20
   748     12
   749      9
   750     22
   751     15
   752     16
   753     13
   754     23
   755     15
   756     15
   757     19
   758     14
   759     13
   760     16
   761     22
   762     12
   763     15
   764     12
   765     19
   766     12
   767     16
   768     15
   769     16
   770     13
   771     20
   772     17
   773     13
   774     21
   775     16
   776     16
   777     13
   778     15
   779     15
   780     14
   781     12
   782     16
   783     11
   784     14
   785     23
   786     15
   787     10
   788     18
   789     13
   790     13
   791     17
   792     12
   793     10
   794     13
   795     12
   796      9
   797     11
   798      8
   799     18
   800     20
   801     13
   802     13
   803     11
   804      9
   805     16
   806     16
   807     14
   808     18
   809     14
   810     15
   811     17
   812      9
   813     19
   814     15
   815     18
   816      7
   817     11
   818     11
   819     11
   820     13
   821     15
   822     14
   823     15
   824     16
   825     15
   826     11
   827     14
   828      7
   829     12
   830     16
   831     12
   832     21
   833      8
   834     18
   835      9
   836     12
   837     16
   838     12
   839      8
   840     15
   841     11
   842      7
   843     22
   844     15
   845      9
   846     19
   847     14
   848      7
   849     17
   850      6
   851     11
   852     11
   853      8
   854     13
   855     19
   856      7
   857     12
   858     12
   859     10
   860     20
   861     11
   862     12
   863     11
   864     12
   865     14
   866     15
   867     15
   868     13
   869     18
   870     11
   871     18
   872     12
   873     13
   874     16
   875      8
   876      8
   877     12
   878      6
   879     17
   880      8
   881     12
   882     16
   883     15
   884     11
   885      9
   886     15
   887     15
   888      7
   889     13
   890     11
   891      7
   892     20
   893     11
   894     10
   895     12
   896     12
   897     12
   898      8
   899     20
   900     14
   901     13
   902     11
   903     13
   904     11
   905      3
   906     15
   907     11
   908      8
   909     14
   910      7
   911     16
   912      7
   913      7
   914      4
   915     11
   916      8
   917      5
   918     10
   919     15
   920      8
   921     14
   922      7
   923     19
   924      9
   925     14
   926      6
   927     12
   928      9
   929     10
   930      8
   931     13
   932     12
   933     11
   934     12
   935     13
   936     12
   937     10
   938     13
   939     10
   940     13
   941     11
   942      8
   943     13
   944     13
   945     14
   946     10
   947      8
   948     11
   949      9
   950      7
   951      9
   952     13
   953      3
   954      8
   955     16
   956      6
   957      8
   958     14
   959     19
   960      8
   961     15
   962      8
   963      9
   964     11
   965      9
   966     11
   967     12
   968      7
   969     10
   970      7
   971      7
   972      8
   973     10
   974     13
   975     12
   976     11
   977      5
   978     10
   979     14
   980     13
   981     15
   982     11
   983     10
   984     13
   985     12
   986     10
   987     11
   988     11
   989     15
   990     14
   991      7
   992     11
   993      8
   994     10
   995     11
   996      7
   997     13
   998      7
   999     11
  1000      7
  1001      8
  1002      9
  1003      6
  1004     15
  1005     10
  1006      8
  1007     15
  1008     10
  1009      5
  1010     17
  1011     13
  1012     11
  1013      9
  1014     10
  1015      9
  1016     11
  1017      7
  1018      9
  1019     11
  1020     10
  1021     10
  1022      9
  1023     16
  1024      9
  1025      9
  1026      7
  1027     14
  1028      9
  1029      9
  1030     11
  1031     11
  1032     13
  1033     13
  1034      8
  1035     12
  1036      8
  1037     13
  1038     11
  1039     11
  1040     12
  1041     12
  1042      5
  1043      8
  1044     13
  1045     11
  1046      4
  1047     14
  1048      7
  1049      5
  1050      4
  1051      8
  1052     10
  1053     10
  1054     11
  1055     12
  1056      4
  1057      7
  1058      6
  1059     10
  1060      9
  1061     12
  1062     17
  1063      9
  1064      6
  1065      4
  1066     11
  1067     12
  1068     11
  1069      8
  1070      7
  1071     18
  1072      8
  1073     10
  1074     10
  1075      5
  1076      9
  1077      6
  1078     11
  1079      6
  1080     10
  1081      5
  1082     14
  1083      6
  1084     11
  1085      7
  1086     11
  1087      9
  1088     11
  1089      6
  1090      8
  1091      8
  1092      6
  1093      6
  1094      7
  1095      7
  1096      7
  1097     13
  1098     13
  1099      6
  1100      5
  1101      8
  1102      9
  1103      4
  1104      7
  1105      6
  1106      8
  1107     10
  1108      9
  1109     10
  1110     14
  1111      5
  1112      9
  1113     10
  1114      6
  1115      7
  1116      6
  1117      6
  1118      7
  1119      9
  1120      4
  1121      7
  1122     12
  1123      5
  1124      9
  1125      7
  1126      8
  1127      8
  1128      8
  1129     10
  1130      7
  1131      6
  1132      8
  1133     12
  1134      5
  1135      5
  1136      9
  1137      5
  1138      5
  1139      5
  1140      3
  1141      1
  1142      6
  1143     11
  1144      4
  1145      5
  1146      8
  1147      9
  1148     10
  1149      9
  1150     10
  1151     10
  1152      7
  1153      8
  1154      6
  1155      8
  1156      6
  1157      7
  1158      8
  1159      7
  1160      8
  1161     12
  1162      6
  1163      7
  1164      6
  1165      5
  1166      9
  1167      7
  1168     10
  1169      6
  1170      7
  1171     11
  1172      6
  1173      8
  1174     10
  1175      8
  1176      4
  1177      5
  1178      9
  1179      5
  1180     10
  1181      4
  1182      7
  1183      6
  1184      6
  1185      8
  1186      5
  1187     18
  1188      8
  1189     11
  1190      8
  1191      8
  1192      5
  1193      6
  1194      4
  1195     12
  1196      5
  1197      9
  1198      2
  1199      6
  1200      9
  1201      5
  1202      5
  1203      6
  1204      7
  1205      6
  1206      6
  1207      8
  1208     10
  1209      5
  1210      4
  1211      7
  1212      7
  1213     11
  1214     10
  1215      8
  1216      5
  1217      9
  1218      9
  1219      4
  1220      6
  1221      7
  1222      6
  1223      4
  1224     13
  1225      9
  1226      9
  1227      7
  1228     11
  1229      5
  1230      4
  1231      8
  1232      3
  1233      9
  1234      5
  1235      3
  1236      9
  1237      7
  1238      7
  1239      7
  1240      6
  1241      3
  1242      3
  1243      9
  1244     11
  1245      7
  1246      2
  1247      9
  1248      6
  1249      6
  1250      9
  1251      6
  1252      2
  1253      4
  1254      4
  1255      6
  1256      9
  1257      6
  1258      2
  1259      7
  1260      3
  1261     15
  1262      7
  1263      9
  1264      8
  1265      6
  1266      5
  1267      4
  1268      6
  1269      7
  1270      4
  1271      5
  1272     10
  1273      6
  1274      6
  1275      6
  1276      5
  1277      6
  1278      5
  1279      7
  1280      4
  1281      2
  1282      6
  1283      7
  1284      7
  1285      8
  1286     10
  1287      4
  1288     11
  1289      9
  1290      6
  1291      9
  1292      6
  1293      8
  1294     13
  1295     10
  1296      9
  1297      9
  1298      9
  1299      6
  1300      8
  1301      9
  1302      6
  1303      7
  1304      5
  1305      5
  1306      6
  1307      3
  1308      5
  1309      8
  1310      3
  1311      8
  1312     11
  1313      6
  1314      8
  1315      6
  1316      8
  1317      4
  1318      7
  1319      6
  1320      5
  1321      7
  1322      5
  1323      7
  1324      7
  1325      5
  1326     10
  1327      5
  1328      8
  1329      7
  1330      9
  1331      4
  1332      8
  1333      5
  1334      9
  1335     11
  1336      6
  1337      7
  1338      1
  1339      6
  1340      9
  1341      5
  1342      8
  1343      8
  1344      4
  1345      8
  1346      7
  1347      7
  1348      6
  1349      7
  1350      7
  1351      8
  1352      5
  1353      9
  1354      3
  1355      3
  1356     10
  1357      6
  1358      3
  1359      5
  1360      2
  1361      6
  1362      6
  1363      5
  1364      6
  1365      5
  1366      3
  1367      7
  1368      2
  1369      7
  1370      9
  1371      5
  1372      7
  1373      7
  1374      9
  1375      5
  1376      3
  1377      6
  1378      8
  1379      3
  1380      4
  1381      5
  1382      5
  1383      7
  1384      8
  1385      7
  1386      6
  1387      4
  1388      7
  1389      6
  1390      2
  1391      6
  1392      4
  1393      4
  1394      8
  1395      9
  1396      4
  1397      2
  1398      3
  1399      6
  1400      7
  1401      7
  1402      4
  1403      8
  1404      6
  1405      8
  1406      5
  1407      7
  1408      8
  1409      5
  1410      6
  1411      1
  1412      3
  1413      4
  1414      8
  1415      3
  1416      7
  1417      6
  1418      8
  1419      5
  1420      2
  1421      4
  1422      6
  1423      8
  1424      8
  1425      5
  1426      2
  1427      6
  1428      4
  1429      1
  1430      1
  1431      6
  1432      7
  1433      8
  1434      6
  1435      7
  1436      6
  1437      6
  1438      5
  1439      6
  1440      4
  1441      7
  1442      4
  1443      4
  1444      4
  1445      1
  1446      3
  1447      5
  1448      6
  1449      8
  1450      3
  1451      6
  1452      4
  1453      5
  1454      8
  1455      7
  1456      5
  1457      5
  1458      7
  1459      2
  1460      4
  1461      4
  1462      6
  1463      7
  1464      1
  1465      6
  1466      9
  1467      2
  1468      3
  1469      6
  1470      6
  1471      5
  1472      6
  1473      4
  1474      5
  1475      4
  1476      7
  1477      7
  1478      3
  1479      3
  1480      3
  1481      8
  1483      8
  1484      5
  1485     11
  1486      6
  1487      9
  1488      2
  1489      6
  1490      4
  1491      7
  1492      2
  1493      4
  1494      9
  1495      2
  1496      7
  1497      5
  1498      3
  1499     10
  1500      5
  1501      2
  1502      6
  1503      4
  1504     12
  1505      5
  1506      4
  1507      5
  1508      6
  1509      3
  1510      1
  1511      3
  1512      4
  1513      3
  1514      3
  1515      7
  1516      3
  1517      2
  1518      3
  1519      7
  1520      7
  1521      3
  1522      7
  1523      5
  1524      6
  1525      5
  1526      2
  1527      6
  1528      4
  1529      6
  1530      4
  1531      2
  1532      7
  1533      5
  1534      6
  1535      3
  1536      4
  1537      8
  1538      7
  1539      7
  1540     10
  1541      5
  1542      9
  1543      6
  1544      1
  1545      2
  1546      2
  1547      6
  1548      2
  1549      1
  1550      9
  1551      2
  1552      4
  1553      8
  1554      6
  1555      1
  1557      5
  1558      7
  1559      4
  1560      2
  1561      2
  1562      2
  1563      4
  1564      4
  1565      1
  1566      3
  1567      5
  1568      3
  1569      2
  1570      7
  1571      2
  1572      5
  1573      2
  1574      2
  1575      3
  1576      6
  1577      2
  1578      8
  1579      1
  1580      2
  1581      5
  1582      4
  1583      5
  1584      4
  1585      6
  1586      3
  1587      7
  1588      4
  1589      2
  1590      2
  1591      2
  1592      8
  1593      6
  1594      3
  1595      3
  1596      3
  1597      2
  1598      4
  1599      6
  1600      2
  1601      2
  1602      6
  1603      4
  1604      3
  1605      2
  1606      4
  1607      6
  1608      6
  1609      6
  1610      7
  1611      7
  1612      6
  1613      4
  1614      1
  1615      4
  1616      4
  1617      7
  1618      4
  1619      4
  1620      4
  1621      3
  1622      1
  1623      4
  1624      2
  1625      6
  1626      4
  1627      1
  1628      5
  1629      3
  1630      4
  1631      9
  1632      4
  1633      4
  1634      5
  1635      2
  1636      5
  1637      6
  1638      4
  1639      4
  1640      2
  1641      5
  1642      4
  1643      3
  1644      1
  1645      5
  1647      3
  1648      2
  1649      7
  1650      4
  1651      4
  1652      4
  1653      8
  1654      7
  1655      2
  1656      2
  1657      3
  1658      5
  1659      4
  1660      1
  1661      3
  1662     11
  1663      7
  1664      5
  1665      8
  1666      2
  1667      5
  1668      5
  1670      7
  1671      5
  1672      3
  1673      3
  1674      4
  1675      2
  1676      2
  1677      7
  1678      4
  1679      5
  1680      2
  1681      3
  1682      2
  1683      3
  1684      2
  1685      4
  1686      4
  1687      2
  1688      3
  1689      3
  1690      7
  1691      4
  1692      3
  1694      2
  1695      7
  1696      4
  1697      6
  1698      4
  1699      6
  1700      5
  1701      4
  1702      3
  1703      1
  1704      1
  1705      2
  1706      2
  1707      6
  1708      6
  1709      6
  1710      2
  1711      2
  1712      4
  1713      6
  1714      2
  1716      5
  1717      1
  1718      5
  1719      4
  1720      2
  1721      7
  1722      5
  1724      6
  1725      3
  1726      4
  1727      2
  1728      2
  1729      2
  1730      3
  1731      3
  1732      2
  1733      3
  1734      2
  1735      5
  1736      4
  1737      3
  1738      6
  1739      5
  1740      5
  1741      3
  1742      2
  1743      2
  1744      2
  1745      7
  1746      3
  1747      2
  1748      1
  1749      3
  1750      4
  1751      3
  1752      3
  1753      2
  1754      4
  1755      2
  1756      8
  1757      2
  1758      4
  1759      3
  1760      6
  1761      2
  1762      3
  1763      3
  1764      4
  1765      5
  1766      7
  1767      3
  1769      2
  1770      2
  1771      2
  1772      3
  1773      4
  1774      5
  1775      4
  1776      3
  1777      4
  1778     11
  1779      4
  1780      4
  1781      3
  1782      4
  1783      5
  1784      1
  1785      3
  1786      2
  1787      3
  1788      1
  1789      2
  1790      2
  1791      4
  1792      5
  1793      5
  1794      4
  1795      4
  1796      5
  1797      2
  1798      3
  1799      4
  1800      5
  1801      3
  1802      4
  1803      2
  1804      5
  1805      5
  1806      3
  1807      2
  1808      4
  1809      2
  1810      1
  1811      2
  1812      4
  1814      1
  1815      7
  1816      2
  1817      7
  1818      5
  1819      2
  1820      3
  1821      2
  1822      4
  1823      2
  1824      1
  1825      5
  1826      3
  1827      2
  1828      3
  1829      7
  1830      5
  1831      2
  1832      3
  1833      4
  1834      2
  1836      3
  1837      4
  1838      5
  1839      2
  1840      2
  1841      2
  1842      3
  1843      3
  1844      6
  1845      3
  1846      3
  1848      5
  1849      2
  1850      2
  1851      5
  1853      5
  1854      1
  1855      2
  1856      5
  1857      4
  1858      3
  1859      5
  1860      3
  1861      2
  1862      1
  1863      4
  1864      3
  1865      7
  1866      3
  1867      4
  1868      1
  1869      3
  1870      2
  1871      3
  1872      5
  1873      6
  1874      2
  1875      4
  1876      2
  1877      2
  1878      3
  1880      4
  1881      1
  1882      4
  1883      6
  1884      1
  1885      4
  1886      4
  1888      2
  1889      6
  1890      4
  1891      4
  1892      3
  1893      9
  1894      6
  1895      1
  1896      1
  1897      5
  1898      3
  1899      7
  1900      4
  1901      4
  1902      3
  1903      3
  1904      4
  1905      3
  1906      5
  1907      2
  1908      3
  1909      1
  1910      8
  1911      2
  1912      2
  1913      2
  1914      3
  1915      4
  1916      4
  1917      2
  1918      1
  1919      3
  1920      5
  1921      2
  1922      3
  1923      4
  1924      1
  1925      1
  1926      2
  1927      3
  1928      5
  1929      1
  1930      3
  1931      4
  1932      4
  1933      2
  1935      3
  1936      5
  1937      3
  1938      4
  1939      2
  1940      5
  1941      4
  1942      2
  1943      5
  1944      4
  1945      4
  1946      3
  1947      2
  1948      3
  1949      9
  1950      2
  1951      5
  1952      3
  1953      3
  1954      4
  1956      4
  1957      2
  1958      2
  1959      2
  1960      7
  1961      3
  1962      5
  1963      4
  1965      3
  1966      2
  1967      3
  1968      3
  1969      5
  1970      2
  1971      4
  1972      2
  1973      5
  1974      1
  1975      4
  1976      3
  1977      1
  1978      1
  1979      3
  1980      1
  1981      3
  1982      2
  1983      3
  1984      5
  1985      3
  1986      2
  1988      2
  1989      8
  1991      4
  1992      1
  1993      1
  1994      3
  1995      2
  1996      2
  1997      4
  1998      5
  1999      2
  2001      3
  2002      2
  2003      3
  2004      5
  2005      7
  2006      4
  2007      2
  2008      3
  2009      2
  2010      1
  2011      7
  2013      2
  2014      2
  2015      1
  2016      2
  2017      2
  2018      1
  2019      4
  2020      2
  2021      4
  2022      4
  2024      1
  2025      3
  2026      4
  2027      2
  2028      7
  2029      1
  2030      1
  2031      2
  2032      1
  2033      4
  2034      3
  2035      2
  2036      8
  2037      1
  2038      5
  2039      2
  2040      7
  2042      4
  2043      5
  2044      2
  2045      2
  2046      3
  2047      2
  2048      1
  2049      4
  2050      1
  2051      3
  2052      1
  2053      2
  2054      1
  2055      1
  2056      2
  2057      4
  2058      2
  2059      1
  2060      2
  2061      3
  2062      2
  2063      2
  2064      3
  2065      2
  2066      1
  2067      6
  2068      4
  2069      4
  2070      3
  2071      5
  2072      2
  2073      6
  2074      3
  2075      1
  2076      1
  2077      3
  2078      4
  2079      2
  2080      3
  2082      4
  2083      2
  2084      5
  2085      1
  2086      4
  2087      3
  2088      1
  2089      2
  2090      5
  2091      5
  2092      2
  2093      1
  2094      5
  2095      3
  2096      2
  2098      2
  2099      3
  2100      7
  2102      3
  2103      5
  2104      3
  2105      1
  2106      2
  2107      2
  2109      1
  2110      2
  2111      2
  2113      2
  2114      2
  2115      3
  2116      1
  2117      5
  2118      2
  2119      2
  2120      6
  2121      6
  2122      5
  2123      4
  2124      1
  2125      2
  2126      1
  2127      1
  2128      3
  2129      2
  2130      2
  2131      3
  2132      4
  2133      3
  2134      4
  2135      4
  2136      3
  2138      7
  2139      2
  2140      3
  2141      3
  2142      1
  2143      1
  2144      4
  2146      2
  2147      3
  2148      2
  2149      5
  2150      4
  2151      3
  2152      1
  2153      3
  2154      2
  2155      3
  2156      6
  2157      4
  2158      4
  2159      4
  2161      2
  2162      2
  2163      2
  2164      1
  2165      2
  2166      3
  2167      3
  2169      3
  2170      3
  2171      4
  2172      2
  2173      5
  2174      2
  2176      3
  2177      2
  2178      2
  2179      4
  2180      3
  2181      2
  2182      4
  2183      6
  2184      2
  2185      5
  2186      2
  2187      3
  2188      3
  2189      2
  2190      5
  2191      2
  2192      2
  2193      1
  2194      2
  2195      3
  2196      3
  2197      1
  2198      3
  2199      2
  2200      2
  2201      2
  2202      3
  2203      4
  2204      2
  2205      3
  2206      1
  2207      1
  2208      2
  2209      6
  2210      3
  2211      2
  2212      4
  2213      3
  2214      4
  2216      3
  2217      3
  2218      1
  2219      3
  2220      2
  2221      1
  2222      5
  2223      3
  2224      4
  2225      3
  2226      4
  2227      3
  2228      1
  2229      3
  2230      1
  2231      2
  2232      2
  2233      3
  2234      2
  2235      1
  2236      6
  2237      1
  2238      3
  2239      2
  2240      6
  2241      4
  2242      1
  2243      2
  2244      2
  2245      4
  2246      3
  2247      3
  2248      1
  2249      2
  2250      1
  2251      4
  2252      1
  2253      1
  2254      2
  2255      3
  2256      5
  2257      3
  2258      1
  2259      2
  2261      7
  2262      4
  2263      2
  2264      2
  2265      6
  2266      1
  2267      2
  2268      2
  2269      4
  2270      3
  2271      3
  2272      3
  2273      1
  2274      3
  2275      2
  2276      1
  2277      2
  2278      4
  2279      3
  2280      1
  2281      3
  2282      6
  2283      4
  2284      1
  2285      1
  2286      1
  2288      7
  2289      4
  2290      2
  2291      3
  2292      3
  2293      2
  2296      4
  2297      1
  2298      2
  2299      1
  2300      2
  2301      1
  2303      1
  2304      1
  2305      2
  2306      5
  2307      1
  2308      1
  2309      1
  2310      4
  2311      4
  2312      3
  2313      3
  2314      1
  2315      1
  2316      3
  2317      5
  2318      5
  2319      5
  2320      1
  2321      2
  2323      4
  2324      3
  2325      1
  2326      3
  2327      3
  2328      1
  2329      4
  2330      3
  2332      5
  2333      1
  2334      1
  2335      3
  2336      2
  2337      1
  2338      1
  2339      5
  2340      3
  2341      2
  2342      2
  2343      1
  2344      2
  2345      2
  2346      2
  2348      3
  2349      3
  2350      3
  2352      4
  2353      2
  2354      2
  2355      2
  2356      3
  2357      1
  2359      1
  2360      1
  2361      3
  2362      2
  2363      2
  2365      3
  2366      1
  2368      2
  2370      3
  2371      3
  2372      4
  2373      1
  2374      3
  2375      5
  2376      4
  2377      2
  2378      3
  2379      1
  2380      4
  2382      1
  2383      1
  2384      5
  2386      1
  2387      2
  2388      2
  2389      3
  2390      7
  2391      3
  2392      5
  2393      3
  2394      2
  2396      2
  2397      2
  2398      3
  2399      3
  2400      1
  2401      3
  2402      1
  2403      1
  2405      4
  2406      5
  2407      1
  2408      2
  2409      3
  2411      1
  2412      3
  2414      2
  2415      2
  2416      4
  2417      2
  2418      2
  2419      2
  2420      3
  2421      3
  2422      4
  2423      5
  2424      2
  2425      2
  2426      3
  2427      1
  2428      2
  2430      2
  2431      2
  2432      1
  2433      5
  2435      3
  2436      2
  2437      1
  2438      3
  2439      5
  2440      5
  2441      1
  2442      4
  2443      3
  2444      5
  2445      4
  2446      4
  2447      3
  2449      2
  2450      1
  2452      3
  2453      2
  2456      4
  2457      3
  2458      1
  2459      3
  2460      1
  2462      2
  2463      1
  2464      1
  2465      1
  2466      3
  2467      4
  2468      2
  2470      4
  2471      1
  2472      1
  2473      2
  2474      1
  2476      1
  2477      5
  2478      3
  2479      1
  2480      1
  2481      1
  2482      1
  2484      6
  2485      2
  2486      3
  2487      1
  2488      2
  2489      3
  2490      1
  2491      3
  2492      3
  2493      5
  2494      1
  2498      2
  2500      2
  2501      1
  2502      1
  2504      4
  2505      2
  2506      1
  2507      2
  2508      3
  2510      1
  2512      2
  2513      5
  2514      4
  2515      3
  2516      3
  2517      2
  2519      2
  2520      2
  2521      2
  2523      3
  2524      1
  2527      2
  2528      1
  2530      2
  2531      3
  2532      1
  2533      1
  2534      1
  2537      2
  2538      1
  2539      1
  2540      1
  2541      1
  2542      3
  2543      2
  2544      1
  2545      2
  2546      3
  2548      2
  2549      4
  2550      1
  2552      3
  2553      2
  2554      3
  2555      1
  2556      2
  2557      1
  2558      1
  2559      1
  2561      2
  2562      2
  2563      3
  2564      2
  2565      2
  2567      1
  2568      1
  2569      1
  2570      2
  2571      1
  2572      1
  2573      1
  2574      4
  2575      2
  2577      3
  2578      1
  2579      1
  2580      2
  2581      4
  2582      4
  2583      1
  2585      1
  2586      1
  2587      1
  2591      3
  2593      4
  2594      1
  2596      1
  2597      2
  2598      4
  2599      1
  2600      3
  2601      1
  2604      2
  2605      3
  2607      1
  2608      3
  2609      3
  2610      3
  2611      2
  2613      3
  2614      1
  2617      3
  2618      1
  2620      1
  2621      2
  2622      1
  2623      3
  2624      1
  2625      2
  2626      2
  2627      1
  2628      1
  2629      1
  2630      3
  2631      1
  2633      1
  2634      2
  2636      3
  2637      1
  2638      4
  2639      2
  2640      4
  2641      3
  2642      2
  2643      3
  2644      1
  2646      2
  2647      1
  2648      4
  2649      2
  2650      2
  2653      4
  2654      1
  2655      3
  2656      1
  2657      1
  2658      1
  2661      4
  2663      2
  2664      2
  2665      2
  2669      1
  2671      2
  2672      2
  2674      3
  2675      4
  2676      1
  2677      1
  2678      1
  2679      1
  2680      1
  2681      2
  2683      3
  2684      2
  2685      3
  2686      4
  2688      1
  2692      1
  2695      2
  2697      2
  2698      2
  2699      4
  2700      3
  2701      2
  2702      2
  2704      1
  2706      1
  2707      1
  2708      3
  2709      3
  2710      3
  2711      2
  2712      1
  2713      4
  2716      4
  2717      4
  2718      3
  2719      1
  2720      1
  2722      2
  2723      3
  2724      2
  2725      1
  2726      1
  2727      2
  2730      2
  2732      1
  2733      1
  2734      1
  2736      2
  2737      2
  2739      5
  2740      2
  2742      2
  2743      3
  2744      2
  2745      1
  2746      1
  2747      1
  2748      2
  2749      4
  2750      3
  2751      2
  2752      2
  2753      3
  2754      1
  2755      3
  2757      3
  2758      1
  2759      1
  2760      2
  2762      1
  2763      1
  2764      3
  2766      2
  2767      2
  2769      1
  2770      2
  2771      1
  2772      3
  2773      2
  2774      2
  2777      1
  2778      1
  2779      1
  2781      2
  2782      3
  2783      1
  2785      5
  2786      2
  2787      1
  2788      1
  2789      1
  2790      3
  2791      2
  2792      1
  2793      1
  2794      1
  2798      2
  2801      2
  2802      1
  2803      1
  2806      4
  2807      3
  2808      3
  2809      2
  2810      1
  2811      1
  2812      3
  2813      2
  2815      4
  2816      4
  2818      2
  2819      1
  2822      3
  2823      1
  2824      4
  2825      2
  2826      3
  2827      1
  2828      1
  2829      4
  2831      3
  2832      4
  2833      2
  2834      3
  2835      1
  2837      1
  2838      3
  2840      1
  2842      1
  2844      2
  2846      3
  2847      2
  2850      4
  2851      2
  2855      2
  2856      2
  2857      2
  2858      1
  2861      1
  2862      1
  2865      1
  2866      2
  2868      3
  2869      2
  2870      2
  2871      2
  2875      1
  2876      4
  2877      3
  2878      5
  2879      2
  2880      2
  2881      1
  2882      3
  2885      3
  2886      2
  2887      1
  2889      2
  2891      2
  2892      1
  2893      2
  2894      5
  2895      1
  2896      5
  2897      2
  2898      2
  2899      1
  2901      2
  2902      1
  2903      1
  2904      1
  2905      2
  2906      2
  2908      5
  2909      1
  2910      1
  2911      3
  2912      2
  2913      1
  2916      2
  2917      1
  2918      1
  2919      1
  2920      2
  2921      3
  2922      4
  2924      2
  2925      1
  2928      3
  2929      2
  2930      1
  2931      1
  2932      2
  2933      1
  2934      1
  2935      1
  2936      4
  2937      1
  2939      1
  2940      1
  2941      1
  2942      3
  2943      2
  2946      2
  2947      1
  2948      2
  2949      2
  2950      2
  2951      1
  2952      1
  2953      1
  2954      4
  2956      1
  2957      1
  2958      1
  2959      1
  2961      1
  2962      2
  2963      1
  2964      2
  2966      2
  2968      1
  2969      1
  2970      1
  2971      1
  2972      1
  2973      1
  2974      3
  2975      2
  2976      1
  2978      1
  2979      1
  2982      1
  2983      1
  2984      1
  2986      1
  2987      1
  2988      3
  2990      1
  2991      1
  2992      1
  2993      1
  2994      2
  2995      2
  2996      1
  2998      3
  2999      2
  3000      4
  3002      2
  3005      1
  3008      2
  3009      2
  3010      1
  3011      1
  3012      1
  3015      2
  3016      1
  3017      2
  3018      2
  3019      2
  3020      2
  3021      2
  3022      1
  3024      2
  3025      2
  3026      2
  3027      3
  3028      2
  3029      2
  3031      2
  3032      2
  3033      1
  3034      3
  3035      2
  3036      1
  3037      1
  3042      1
  3043      2
  3045      1
  3047      1
  3048      3
  3049      1
  3050      2
  3051      2
  3052      1
  3054      1
  3055      2
  3056      1
  3057      1
  3058      2
  3061      1
  3062      1
  3065      1
  3066      1
  3068      5
  3069      3
  3070      3
  3071      2
  3072      1
  3073      2
  3074      2
  3076      2
  3077      1
  3078      2
  3080      1
  3083      1
  3084      2
  3085      1
  3086      2
  3088      1
  3089      3
  3090      2
  3091      1
  3092      3
  3093      1
  3094      2
  3097      2
  3100      1
  3103      1
  3104      1
  3105      3
  3107      1
  3108      2
  3109      2
  3110      2
  3111      2
  3112      2
  3113      1
  3114      1
  3117      2
  3120      1
  3121      1
  3122      4
  3123      2
  3125      1
  3127      2
  3128      1
  3129      2
  3131      4
  3132      1
  3134      1
  3135      3
  3137      1
  3139      1
  3140      2
  3141      3
  3144      2
  3147      2
  3149      1
  3150      3
  3151      2
  3152      1
  3153      5
  3155      3
  3156      1
  3157      1
  3158      2
  3161      3
  3162      1
  3168      1
  3169      2
  3170      2
  3171      1
  3172      1
  3173      1
  3174      1
  3175      6
  3176      3
  3177      3
  3179      2
  3181      1
  3182      1
  3183      1
  3184      2
  3187      3
  3189      1
  3190      2
  3191      1
  3192      1
  3193      2
  3195      3
  3196      1
  3198      1
  3199      2
  3201      1
  3204      1
  3205      1
  3206      1
  3208      2
  3210      2
  3211      1
  3212      2
  3214      2
  3215      2
  3217      1
  3218      2
  3219      1
  3220      1
  3221      1
  3222      2
  3223      3
  3225      3
  3227      2
  3230      1
  3231      2
  3232      2
  3233      1
  3234      1
  3235      1
  3236      1
  3238      1
  3239      1
  3242      1
  3243      1
  3244      1
  3246      4
  3247      1
  3249      3
  3250      2
  3251      1
  3254      1
  3256      1
  3258      1
  3259      1
  3260      1
  3261      1
  3262      1
  3264      1
  3267      3
  3268      2
  3269      1
  3270      1
  3273      2
  3274      2
  3276      1
  3278      1
  3281      1
  3283      1
  3285      1
  3287      2
  3289      1
  3291      2
  3292      1
  3293      1
  3294      2
  3295      1
  3297      1
  3298      2
  3300      1
  3301      1
  3302      2
  3303      1
  3304      1
  3305      2
  3306      1
  3310      1
  3311      1
  3312      2
  3313      2
  3314      1
  3315      1
  3317      2
  3318      2
  3319      1
  3320      3
  3321      1
  3323      1
  3326      2
  3328      1
  3329      2
  3330      1
  3332      1
  3333      3
  3335      2
  3339      1
  3340      1
  3341      2
  3342      1
  3345      1
  3348      1
  3349      2
  3351      1
  3354      1
  3355      1
  3357      1
  3358      1
  3359      1
  3360      1
  3361      1
  3363      4
  3364      2
  3366      2
  3367      2
  3368      2
  3369      1
  3370      4
  3373      1
  3375      1
  3378      2
  3379      3
  3384      2
  3385      1
  3386      1
  3387      1
  3388      2
  3389      1
  3391      2
  3394      2
  3395      2
  3396      1
  3397      2
  3398      2
  3399      1
  3400      2
  3401      2
  3403      2
  3406      1
  3409      3
  3411      2
  3412      1
  3414      1
  3415      2
  3416      1
  3418      1
  3419      2
  3420      1
  3421      1
  3422      1
  3423      3
  3424      2
  3425      1
  3426      2
  3428      2
  3430      3
  3431      1
  3432      1
  3434      2
  3435      1
  3436      2
  3437      2
  3439      1
  3440      2
  3441      1
  3442      1
  3443      2
  3444      2
  3447      1
  3448      1
  3449      2
  3450      2
  3453      1
  3456      1
  3457      1
  3458      1
  3459      1
  3460      1
  3462      2
  3463      1
  3464      1
  3466      2
  3467      2
  3468      1
  3471      1
  3472      2
  3473      1
  3474      3
  3476      1
  3479      1
  3480      1
  3481      3
  3482      1
  3483      1
  3484      2
  3485      2
  3487      1
  3488      1
  3489      1
  3491      1
  3492      2
  3493      1
  3494      1
  3495      1
  3496      2
  3498      2
  3499      2
  3500      1
  3501      1
  3502      1
  3503      4
  3505      1
  3506      1
  3507      3
  3508      1
  3509      1
  3510      3
  3512      4
  3513      1
  3514      1
  3518      1
  3520      1
  3521      2
  3522      1
  3525      2
  3526      2
  3527      1
  3528      1
  3529      1
  3530      1
  3531      3
  3538      1
  3540      1
  3542      1
  3545      1
  3546      1
  3547      1
  3548      1
  3550      1
  3552      1
  3556      2
  3557      2
  3558      2
  3559      2
  3560      2
  3561      2
  3563      3
  3564      3
  3566      2
  3568      1
  3570      1
  3573      2
  3575      1
  3576      2
  3578      1
  3580      2
  3581      2
  3582      1
  3583      3
  3584      1
  3586      1
  3587      3
  3591      3
  3594      1
  3595      1
  3596      2
  3598      1
  3600      1
  3602      5
  3603      2
  3605      1
  3606      3
  3609      2
  3610      1
  3611      1
  3613      3
  3615      2
  3616      1
  3619      1
  3622      1
  3625      2
  3626      2
  3627      1
  3628      2
  3630      1
  3633      1
  3634      1
  3635      1
  3636      1
  3639      1
  3640      1
  3642      1
  3643      3
  3644      1
  3646      2
  3648      1
  3651      1
  3652      1
  3655      1
  3656      2
  3657      1
  3658      1
  3659      1
  3660      2
  3663      1
  3664      1
  3665      1
  3669      1
  3670      1
  3673      1
  3674      1
  3675      1
  3677      3
  3680      1
  3681      1
  3682      2
  3689      1
  3691      1
  3694      2
  3695      4
  3697      1
  3698      1
  3699      2
  3701      2
  3704      1
  3705      2
  3707      1
  3708      1
  3711      1
  3713      1
  3715      1
  3718      3
  3719      1
  3720      1
  3722      1
  3723      1
  3725      1
  3728      2
  3729      1
  3730      1
  3731      3
  3734      1
  3735      1
  3737      1
  3739      1
  3740      2
  3741      2
  3744      1
  3745      2
  3746      2
  3747      2
  3748      1
  3749      2
  3754      1
  3755      1
  3756      1
  3757      1
  3758      1
  3760      1
  3762      3
  3764      2
  3765      1
  3766      1
  3767      1
  3768      3
  3770      1
  3771      2
  3772      1
  3773      1
  3775      2
  3776      2
  3779      1
  3784      1
  3785      1
  3788      3
  3791      1
  3794      1
  3796      1
  3797      1
  3798      2
  3799      1
  3801      2
  3802      2
  3803      1
  3808      1
  3809      2
  3811      2
  3812      3
  3813      3
  3817      1
  3819      1
  3820      3
  3821      2
  3822      1
  3823      2
  3825      1
  3826      1
  3827      1
  3828      1
  3832      1
  3833      1
  3835      1
  3837      1
  3838      1
  3840      3
  3843      1
  3844      1
  3845      3
  3846      1
  3850      1
  3852      2
  3853      1
  3855      1
  3857      2
  3858      1
  3859      1
  3861      1
  3863      2
  3865      1
  3868      1
  3870      1
  3871      1
  3872      1
  3874      1
  3877      1
  3878      2
  3879      1
  3880      1
  3884      1
  3885      3
  3886      1
  3887      4
  3888      3
  3889      1
  3890      1
  3891      1
  3892      2
  3895      2
  3897      1
  3898      1
  3900      1
  3902      3
  3903      1
  3904      1
  3905      1
  3910      1
  3911      1
  3912      2
  3915      2
  3916      1
  3917      1
  3918      1
  3921      2
  3922      2
  3923      1
  3924      1
  3925      3
  3926      1
  3928      1
  3929      1
  3930      2
  3931      1
  3932      3
  3933      1
  3934      2
  3940      1
  3942      3
  3943      1
  3944      1
  3946      1
  3948      2
  3953      1
  3954      1
  3956      2
  3960      3
  3961      1
  3962      1
  3963      1
  3964      1
  3966      1
  3970      1
  3971      2
  3972      1
  3973      2
  3974      3
  3975      1
  3977      1
  3978      1
  3981      3
  3985      2
  3989      2
  3990      1
  3991      1
  3992      1
  3993      1
  3994      1
  3995      1
  3996      1
  3997      1
  3998      4
  3999      1
  4000      1
  4001      1
  4002      1
  4004      1
  4005      1
  4006      2
  4008      3
  4011      1
  4013      1
  4014      2
  4018      1
  4020      1
  4021      1
  4022      2
  4023      1
  4024      2
  4027      1
  4028      2
  4029      2
  4030      1
  4031      1
  4032      1
  4035      3
  4036      1
  4037      1
  4038      1
  4039      1
  4040      3
  4041      1
  4042      2
  4043      3
  4045      1
  4046      2
  4048      1
  4049      1
  4052      1
  4053      1
  4055      2
  4057      1
  4060      2
  4065      1
  4067      1
  4068      3
  4071      1
  4072      2
  4073      1
  4074      2
  4075      1
  4077      1
  4078      1
  4079      1
  4081      1
  4085      2
  4086      2
  4088      1
  4091      3
  4094      1
  4096      2
  4097      1
  4099      1
  4100      2
  4101      2
  4104      2
  4105      1
  4108      1
  4109      1
  4110      1
  4112      2
  4114      1
  4115      1
  4116      2
  4120      1
  4121      2
  4125      2
  4129      2
  4130      2
  4131      2
  4134      1
  4137      1
  4138      2
  4139      1
  4140      2
  4141      1
  4142      1
  4143      1
  4144      2
  4146      1
  4148      1
  4149      1
  4152      1
  4153      1
  4154      2
  4155      1
  4156      1
  4157      1
  4162      1
  4164      1
  4167      4
  4168      2
  4169      1
  4172      1
  4173      2
  4174      1
  4175      2
  4180      1
  4181      2
  4182      2
  4184      1
  4185      1
  4188      1
  4189      1
  4190      1
  4193      2
  4194      1
  4195      1
  4198      1
  4199      1
  4200      1
  4201      1
  4202      1
  4203      3
  4204      1
  4208      1
  4211      1
  4212      2
  4213      2
  4215      1
  4217      1
  4218      1
  4222      1
  4224      1
  4226      1
  4227      1
  4228      1
  4229      1
  4234      1
  4236      1
  4237      2
  4238      1
  4239      4
  4240      3
  4241      1
  4242      1
  4244      1
  4245      2
  4246      2
  4247      1
  4251      1
  4252      1
  4255      2
  4256      1
  4258      2
  4261      1
  4265      1
  4266      3
  4268      1
  4270      1
  4271      1
  4273      2
  4275      1
  4277      2
  4278      1
  4280      1
  4282      1
  4288      2
  4289      1
  4290      1
  4291      1
  4292      1
  4293      1
  4298      1
  4300      3
  4304      2
  4307      1
  4312      1
  4314      1
  4318      1
  4320      1
  4321      1
  4328      1
  4330      2
  4331      1
  4334      1
  4335      1
  4338      1
  4339      1
  4340      1
  4341      2
  4342      1
  4347      1
  4349      1
  4350      1
  4352      1
  4353      1
  4357      1
  4362      1
  4365      1
  4367      1
  4368      1
  4369      2
  4372      1
  4374      2
  4375      1
  4377      2
  4378      1
  4379      1
  4381      1
  4382      3
  4384      1
  4385      1
  4386      1
  4387      1
  4388      1
  4389      1
  4390      2
  4391      1
  4393      1
  4394      1
  4398      1
  4399      1
  4401      2
  4403      1
  4406      1
  4407      1
  4408      1
  4409      1
  4410      1
  4411      2
  4412      1
  4414      1
  4415      1
  4416      1
  4417      1
  4418      2
  4421      2
  4423      1
  4424      2
  4425      1
  4427      3
  4428      1
  4430      2
  4431      1
  4437      2
  4438      1
  4442      3
  4443      1
  4446      1
  4449      1
  4452      1
  4453      1
  4454      1
  4457      1
  4458      1
  4459      1
  4460      1
  4462      1
  4464      1
  4470      3
  4472      1
  4474      1
  4475      2
  4476      1
  4478      1
  4479      3
  4482      1
  4483      1
  4486      3
  4488      1
  4489      2
  4490      2
  4496      2
  4499      3
  4500      1
  4501      1
  4506      2
  4507      1
  4508      1
  4509      2
  4513      2
  4515      2
  4517      2
  4518      2
  4522      1
  4528      1
  4530      2
  4533      1
  4534      2
  4540      1
  4542      1
  4544      1
  4546      1
  4547      2
  4551      1
  4553      1
  4557      1
  4559      1
  4560      1
  4561      1
  4563      1
  4566      1
  4572      1
  4576      1
  4580      2
  4583      1
  4584      2
  4587      1
  4589      1
  4590      1
  4594      1
  4595      1
  4599      1
  4600      1
  4602      1
  4603      1
  4604      1
  4606      2
  4609      1
  4610      1
  4611      1
  4612      1
  4613      1
  4614      1
  4615      1
  4616      2
  4620      1
  4621      1
  4622      2
  4627      1
  4628      1
  4630      2
  4631      1
  4633      1
  4639      1
  4644      1
  4648      1
  4649      4
  4650      1
  4651      1
  4653      1
  4655      1
  4656      1
  4667      1
  4670      2
  4672      3
  4676      1
  4685      1
  4687      2
  4691      1
  4696      1
  4697      1
  4698      1
  4699      1
  4700      1
  4702      1
  4705      1
  4708      1
  4709      1
  4710      1
  4711      1
  4715      2
  4718      1
  4722      1
  4723      1
  4724      2
  4725      1
  4727      1
  4728      1
  4729      1
  4730      1
  4732      1
  4733      4
  4735      1
  4738      2
  4740      1
  4742      2
  4743      2
  4750      1
  4752      1
  4753      1
  4755      1
  4758      1
  4760      1
  4762      1
  4763      1
  4765      1
  4766      2
  4768      3
  4769      1
  4772      3
  4774      2
  4778      1
  4779      1
  4780      1
  4785      1
  4787      1
  4789      1
  4790      1
  4793      1
  4794      2
  4796      1
  4801      3
  4802      1
  4805      1
  4806      1
  4808      1
  4811      1
  4812      1
  4815      1
  4819      1
  4821      1
  4823      2
  4825      1
  4826      1
  4828      2
  4831      2
  4834      1
  4837      1
  4841      1
  4847      1
  4848      2
  4850      1
  4852      1
  4853      1
  4854      1
  4860      1
  4862      2
  4863      2
  4866      1
  4868      1
  4870      2
  4874      1
  4877      1
  4879      2
  4881      2
  4882      1
  4884      1
  4891      1
  4893      1
  4895      1
  4897      1
  4906      2
  4911      1
  4916      1
  4922      1
  4924      1
  4926      1
  4929      1
  4930      1
  4936      1
  4938      1
  4940      1
  4944      1
  4946      1
  4948      1
  4949      1
  4951      1
  4953      1
  4956      1
  4957      1
  4958      2
  4959      1
  4961      1
  4962      1
  4964      1
  4967      2
  4971      1
  4973      1
  4976      1
  4977      1
  4979      1
  4980      1
  4984      1
  4985      1
  4990      2
  4992      1
  4993      1
  4997      1
  5003      1
  5008      2
  5013      2
  5022      1
  5024      1
  5025      1
  5027      1
  5028      1
  5032      1
  5033      1
  5038      2
  5040      1
  5042      1
  5043      1
  5046      2
  5048      2
  5049      1
  5050      1
  5053      2
  5058      1
  5063      1
  5064      1
  5065      2
  5067      1
  5068      1
  5069      1
  5072      1
  5078      1
  5081      1
  5082      1
  5087      2
  5088      1
  5091      3
  5093      1
  5104      1
  5105      1
  5106      1
  5107      1
  5108      2
  5111      1
  5112      1
  5113      2
  5114      2
  5115      1
  5117      1
  5118      1
  5119      1
  5122      1
  5123      1
  5124      1
  5125      3
  5127      1
  5129      1
  5131      1
  5132      1
  5133      2
  5134      1
  5139      1
  5143      2
  5146      3
  5147      1
  5152      2
  5154      2
  5156      1
  5159      1
  5160      1
  5162      1
  5163      1
  5164      1
  5167      1
  5169      1
  5170      1
  5171      1
  5172      1
  5173      1
  5174      1
  5177      1
  5178      1
  5186      1
  5187      1
  5188      3
  5190      1
  5191      1
  5195      1
  5205      1
  5208      1
  5212      1
  5214      2
  5215      2
  5221      1
  5223      2
  5226      1
  5227      2
  5228      1
  5229      1
  5232      1
  5235      2
  5237      1
  5238      1
  5246      1
  5249      1
  5252      1
  5253      1
  5254      1
  5259      1
  5261      1
  5262      1
  5265      1
  5266      1
  5268      3
  5270      1
  5271      1
  5274      2
  5276      1
  5277      1
  5280      1
  5282      1
  5285      2
  5286      2
  5289      1
  5291      1
  5293      1
  5304      1
  5305      2
  5307      1
  5308      1
  5309      1
  5314      1
  5315      1
  5317      2
  5321      2
  5323      2
  5325      1
  5331      1
  5333      2
  5335      1
  5336      2
  5338      1
  5340      1
  5341      1
  5344      1
  5345      1
  5347      1
  5348      1
  5349      1
  5350      1
  5353      1
  5354      1
  5357      2
  5360      1
  5363      1
  5373      2
  5374      1
  5376      1
  5377      1
  5380      2
  5381      2
  5388      3
  5390      1
  5391      1
  5394      1
  5397      1
  5399      1
  5400      1
  5402      2
  5403      2
  5406      1
  5407      1
  5408      1
  5409      2
  5410      1
  5413      1
  5417      1
  5418      1
  5419      1
  5420      1
  5424      1
  5428      1
  5429      1
  5430      1
  5431      1
  5434      1
  5435      1
  5445      1
  5449      2
  5457      1
  5458      1
  5459      1
  5462      1
  5466      1
  5467      1
  5468      1
  5470      1
  5471      1
  5476      1
  5485      1
  5488      1
  5489      1
  5490      1
  5491      1
  5493      1
  5500      2
  5502      1
  5503      1
  5504      1
  5507      2
  5508      1
  5512      2
  5518      2
  5519      1
  5520      2
  5521      1
  5524      1
  5528      2
  5529      2
  5531      1
  5532      1
  5533      1
  5537      1
  5545      1
  5549      3
  5553      1
  5556      1
  5557      1
  5558      1
  5561      1
  5563      1
  5564      1
  5570      1
  5571      1
  5572      1
  5577      1
  5582      1
  5584      1
  5585      1
  5587      2
  5588      1
  5589      1
  5591      1
  5595      1
  5596      2
  5601      1
  5606      2
  5607      1
  5611      1
  5614      1
  5615      1
  5622      1
  5623      1
  5629      1
  5636      2
  5639      1
  5640      1
  5644      1
  5645      1
  5646      1
  5649      3
  5650      1
  5651      3
  5655      1
  5658      1
  5663      1
  5664      1
  5666      1
  5672      1
  5674      1
  5675      1
  5681      1
  5682      1
  5684      1
  5688      1
  5691      1
  5697      1
  5698      1
  5699      2
  5701      1
  5702      1
  5705      1
  5710      1
  5712      1
  5718      1
  5720      1
  5732      2
  5738      1
  5742      1
  5744      1
  5749      1
  5753      1
  5757      1
  5760      1
  5761      1
  5763      1
  5764      3
  5765      1
  5768      1
  5769      1
  5782      2
  5787      1
  5788      1
  5800      1
  5801      1
  5802      1
  5803      1
  5812      1
  5815      1
  5819      1
  5820      1
  5821      1
  5823      1
  5825      4
  5826      1
  5833      1
  5834      1
  5838      1
  5841      1
  5847      1
  5851      1
  5857      1
  5860      1
  5862      1
  5863      2
  5868      1
  5871      1
  5876      1
  5877      1
  5880      1
  5883      1
  5884      1
  5887      1
  5888      1
  5894      1
  5899      1
  5903      2
  5908      1
  5909      1
  5911      1
  5916      1
  5921      1
  5922      1
  5923      1
  5924      1
  5930      1
  5936      1
  5937      1
  5939      1
  5941      1
  5947      3
  5948      1
  5951      1
  5958      2
  5959      2
  5963      2
  5966      1
  5971      1
  5972      1
  5976      2
  5983      1
  5984      1
  5985      1
  5986      1
  5987      1
  5990      1
  5992      2
  6001      1
  6003      1
  6007      1
  6010      3
  6015      1
  6016      1
  6017      2
  6019      1
  6020      2
  6021      1
  6024      1
  6025      1
  6029      1
  6031      2
  6034      2
  6035      1
  6041      1
  6043      1
  6046      1
  6047      2
  6048      1
  6050      1
  6051      2
  6057      1
  6061      1
  6062      1
  6063      3
  6066      1
  6067      1
  6073      1
  6074      1
  6076      2
  6077      3
  6079      1
  6084      1
  6085      1
  6088      1
  6090      3
  6095      1
  6096      2
  6097      1
  6098      2
  6099      1
  6100      1
  6101      2
  6106      2
  6123      1
  6129      2
  6134      1
  6135      1
  6136      1
  6140      1
  6148      1
  6149      1
  6152      1
  6157      1
  6165      1
  6167      2
  6168      1
  6177      1
  6179      1
  6182      1
  6184      1
  6186      1
  6197      1
  6200      1
  6201      1
  6203      1
  6205      1
  6212      1
  6215      1
  6222      1
  6224      1
  6225      2
  6232      1
  6234      1
  6236      2
  6239      1
  6240      1
  6241      1
  6242      2
  6243      2
  6244      1
  6247      1
  6251      1
  6254      1
  6256      1
  6257      1
  6259      1
  6261      1
  6265      1
  6271      1
  6273      1
  6274      1
  6279      1
  6280      1
  6284      1
  6286      1
  6289      1
  6297      1
  6299      1
  6301      2
  6311      1
  6312      1
  6315      1
  6316      1
  6322      1
  6324      1
  6329      1
  6335      1
  6339      1
  6342      1
  6345      1
  6346      1
  6352      1
  6354      1
  6355      1
  6357      1
  6358      1
  6369      1
  6377      1
  6380      1
  6387      1
  6390      2
  6392      1
  6393      1
  6394      1
  6395      1
  6396      1
  6399      1
  6403      1
  6404      1
  6408      1
  6417      1
  6422      1
  6423      1
  6425      1
  6428      1
  6430      2
  6434      1
  6442      1
  6445      1
  6446      1
  6449      1
  6459      1
  6466      1
  6468      1
  6470      1
  6485      1
  6486      2
  6490      1
  6492      1
  6493      1
  6501      1
  6502      1
  6507      1
  6511      1
  6517      1
  6518      1
  6521      1
  6522      1
  6524      2
  6534      1
  6535      2
  6539      1
  6540      1
  6542      1
  6546      1
  6550      1
  6551      1
  6553      1
  6554      1
  6556      1
  6559      1
  6562      1
  6564      1
  6565      2
  6570      1
  6576      1
  6579      1
  6585      1
  6586      1
  6587      1
  6591      1
  6592      1
  6595      1
  6596      2
  6597      1
  6600      1
  6602      1
  6606      1
  6610      2
  6615      1
  6617      1
  6623      1
  6624      1
  6625      2
  6639      1
  6644      1
  6651      1
  6653      1
  6654      1
  6657      1
  6664      1
  6668      2
  6671      2
  6675      1
  6676      1
  6683      1
  6686      1
  6689      1
  6695      1
  6697      1
  6699      1
  6700      1
  6701      1
  6704      1
  6709      1
  6710      1
  6711      1
  6712      1
  6718      1
  6719      1
  6725      1
  6731      1
  6732      1
  6737      1
  6738      2
  6740      1
  6741      1
  6744      1
  6746      1
  6747      1
  6748      1
  6755      1
  6757      1
  6758      1
  6761      1
  6764      1
  6767      1
  6772      1
  6773      2
  6782      1
  6786      1
  6798      1
  6799      1
  6800      2
  6805      1
  6807      2
  6810      1
  6812      1
  6819      1
  6820      1
  6824      1
  6827      1
  6828      2
  6833      1
  6840      2
  6843      1
  6846      1
  6849      2
  6850      1
  6852      1
  6854      1
  6861      1
  6878      2
  6880      2
  6887      1
  6890      1
  6892      1
  6895      1
  6897      1
  6901      1
  6913      1
  6920      1
  6923      1
  6925      1
  6927      1
  6930      1
  6931      1
  6934      1
  6937      2
  6941      1
  6942      1
  6950      1
  6955      1
  6958      1
  6959      1
  6960      1
  6967      1
  6970      2
  6974      1
  6976      1
  6981      1
  6984      1
  6985      1
  6988      2
  6990      1
  6996      1
  7007      1
  7009      1
  7010      1
  7013      1
  7018      1
  7019      1
  7024      2
  7026      1
  7034      1
  7035      1
  7037      1
  7042      1
  7044      2
  7051      1
  7059      1
  7063      1
  7068      2
  7071      1
  7073      1
  7083      1
  7085      1
  7089      1
  7090      1
  7092      1
  7094      1
  7095      1
  7101      1
  7107      1
  7117      1
  7131      2
  7133      1
  7134      1
  7136      3
  7138      1
  7149      2
  7153      1
  7158      1
  7159      1
  7167      1
  7168      1
  7169      1
  7175      1
  7180      2
  7183      1
  7198      1
  7204      1
  7205      1
  7206      1
  7209      1
  7210      1
  7211      1
  7216      1
  7217      1
  7226      1
  7232      1
  7234      1
  7242      1
  7243      1
  7245      1
  7247      1
  7248      1
  7251      1
  7255      1
  7256      1
  7262      1
  7271      1
  7277      1
  7279      1
  7280      1
  7282      1
  7283      1
  7298      1
  7301      1
  7302      2
  7313      1
  7315      1
  7318      1
  7323      1
  7337      2
  7340      1
  7341      1
  7342      1
  7348      1
  7351      1
  7353      1
  7379      1
  7384      1
  7390      1
  7396      1
  7409      1
  7414      1
  7417      1
  7419      1
  7423      1
  7434      2
  7440      1
  7441      1
  7455      1
  7462      2
  7466      1
  7473      1
  7474      1
  7484      1
  7492      1
  7493      1
  7494      1
  7495      1
  7501      1
  7506      1
  7515      1
  7517      1
  7522      1
  7526      1
  7528      1
  7529      1
  7532      1
  7536      1
  7537      1
  7538      1
  7540      1
  7541      2
  7546      1
  7550      1
  7558      1
  7560      1
  7562      1
  7567      1
  7572      1
  7573      1
  7575      1
  7577      2
  7582      1
  7583      1
  7587      1
  7589      1
  7591      1
  7593      1
  7595      1
  7603      1
  7610      1
  7624      1
  7635      1
  7646      1
  7647      1
  7662      1
  7674      1
  7676      2
  7678      1
  7684      1
  7694      1
  7699      1
  7702      1
  7704      1
  7707      1
  7712      1
  7719      1
  7724      2
  7726      1
  7739      1
  7750      1
  7753      1
  7754      1
  7755      1
  7757      1
  7760      2
  7762      1
  7763      1
  7765      1
  7767      2
  7771      1
  7772      1
  7776      2
  7778      1
  7779      1
  7786      1
  7796      2
  7797      1
  7802      1
  7804      1
  7805      1
  7807      2
  7823      1
  7825      1
  7826      1
  7837      1
  7840      1
  7845      1
  7848      1
  7866      1
  7867      1
  7877      1
  7883      1
  7891      1
  7899      1
  7904      2
  7905      1
  7919      1
  7930      1
  7933      2
  7935      1
  7937      1
  7939      1
  7949      1
  7953      1
  7956      1
  7960      1
  7963      1
  7964      1
  7969      1
  7971      1
  7974      1
  7978      1
  7994      1
  7995      1
  7997      1
  8003      2
  8024      2
  8026      1
  8033      1
  8036      1
  8043      1
  8045      1
  8048      1
  8049      1
  8051      1
  8054      1
  8055      1
  8060      1
  8061      1
  8065      2
  8066      1
  8073      1
  8076      1
  8077      1
  8078      1
  8091      1
  8095      2
  8107      1
  8110      1
  8113      1
  8120      1
  8127      1
  8128      2
  8129      1
  8132      2
  8135      1
  8143      1
  8153      1
  8159      1
  8167      1
  8174      1
  8177      1
  8178      1
  8180      1
  8183      1
  8184      2
  8186      2
  8190      1
  8194      1
  8202      1
  8210      1
  8215      1
  8219      1
  8220      2
  8221      1
  8222      1
  8224      1
  8225      1
  8226      1
  8229      1
  8232      1
  8233      1
  8235      1
  8249      1
  8253      1
  8257      1
  8258      1
  8272      1
  8275      2
  8278      1
  8283      1
  8286      1
  8300      1
  8305      1
  8307      1
  8308      1
  8312      1
  8315      1
  8317      1
  8328      2
  8329      1
  8336      1
  8339      1
  8346      1
  8347      1
  8354      2
  8357      1
  8363      2
  8371      1
  8372      2
  8373      2
  8381      1
  8389      2
  8391      1
  8405      1
  8406      1
  8408      1
  8419      1
  8420      1
  8423      1
  8426      1
  8427      2
  8436      1
  8460      1
  8465      1
  8470      1
  8472      1
  8479      1
  8485      1
  8486      1
  8493      1
  8500      1
  8501      1
  8508      1
  8512      1
  8516      2
  8523      1
  8524      1
  8528      1
  8536      1
  8544      1
  8561      1
  8564      1
  8567      1
  8574      1
  8585      1
  8588      1
  8591      1
  8601      1
  8609      1
  8610      1
  8612      1
  8615      2
  8626      1
  8631      1
  8633      1
  8636      1
  8642      2
  8647      1
  8649      1
  8660      1
  8664      1
  8673      1
  8675      1
  8676      1
  8678      1
  8689      1
  8696      1
  8699      1
  8703      1
  8719      2
  8722      2
  8728      1
  8730      1
  8734      1
  8735      1
  8745      1
  8747      1
  8750      1
  8753      1
  8760      1
  8761      1
  8770      1
  8778      1
  8779      1
  8785      1
  8786      1
  8788      1
  8791      1
  8797      1
  8800      1
  8807      1
  8816      1
  8823      1
  8834      1
  8837      1
  8838      1
  8839      1
  8840      2
  8851      1
  8857      1
  8861      1
  8872      1
  8879      1
  8883      1
  8894      1
  8896      1
  8901      1
  8911      1
  8918      1
  8919      1
  8924      2
  8925      1
  8926      1
  8928      1
  8935      1
  8944      2
  8956      1
  8968      1
  8972      1
  8983      1
  8988      2
  8989      1
  8992      1
  8994      1
  9011      1
  9019      1
  9021      3
  9039      1
  9044      2
  9047      1
  9048      1
  9050      1
  9059      2
  9072      1
  9075      1
  9077      1
  9078      1
  9086      1
  9089      1
  9093      1
  9097      1
  9106      1
  9107      2
  9115      1
  9124      1
  9132      1
  9136      2
  9142      1
  9169      1
  9183      1
  9189      1
  9212      1
  9213      2
  9224      1
  9225      1
  9229      1
  9266      1
  9270      2
  9281      1
  9285      1
  9286      1
  9289      1
  9292      3
  9298      1
  9300      1
  9312      1
  9333      1
  9338      1
  9344      1
  9345      2
  9363      1
  9371      1
  9372      1
  9379      1
  9383      1
  9396      1
  9405      2
  9406      1
  9409      1
  9410      1
  9413      1
  9433      1
  9441      1
  9455      1
  9457      1
  9459      1
  9469      1
  9473      1
  9476      1
  9484      1
  9486      2
  9490      1
  9496      2
  9500      1
  9509      1
  9518      1
  9525      2
  9528      1
  9529      1
  9542      1
  9545      1
  9549      1
  9551      1
  9552      1
  9567      1
  9582      1
  9589      2
  9593      1
  9603      1
  9608      1
  9610      1
  9615      1
  9618      1
  9623      1
  9625      1
  9627      1
  9634      1
  9635      2
  9637      1
  9644      1
  9654      1
  9669      1
  9671      1
  9672      2
  9674      1
  9703      1
  9704      2
  9708      1
  9710      1
  9712      1
  9723      1
  9725      1
  9726      1
  9728      1
  9738      1
  9739      1
  9746      1
  9750      1
  9754      1
  9779      1
  9781      1
  9788      1
  9805      2
  9806      1
  9817      2
  9818      1
  9820      1
  9828      1
  9831      1
  9838      1
  9855      1
  9862      1
  9864      1
  9900      1
  9901      1
  9903      1
  9925      1
  9935      1
  9962      1
  9967      1
  9970      1
  9980      1
  9981      1
  9985      1
  9987      1
  9996      1
 10000      1
 10012      1
 10018      1
 10019      1
 10023      1
 10024      1
 10025      1
 10039      1
 10041      1
 10050      1
 10070      1
 10076      1
 10092      1
 10095      1
 10107      1
 10113      2
 10139      1
 10140      1
 10154      1
 10166      1
 10167      1
 10170      1
 10186      1
 10191      1
 10203      1
 10207      1
 10212      1
 10218      2
 10221      2
 10229      2
 10238      1
 10241      1
 10245      1
 10249      1
 10258      1
 10263      1
 10271      1
 10277      1
 10280      1
 10298      1
 10303      1
 10315      1
 10339      1
 10354      1
 10358      1
 10359      1
 10362      1
 10363      1
 10373      1
 10384      1
 10388      1
 10404      1
 10409      2
 10424      1
 10434      1
 10440      1
 10444      1
 10455      1
 10470      1
 10487      1
 10491      1
 10494      1
 10497      1
 10498      1
 10505      1
 10517      1
 10526      1
 10532      1
 10535      1
 10536      1
 10558      1
 10563      1
 10564      1
 10566      1
 10571      2
 10577      1
 10578      1
 10586      1
 10598      1
 10600      1
 10605      1
 10613      1
 10626      1
 10638      1
 10642      1
 10647      1
 10648      2
 10651      1
 10660      1
 10664      1
 10673      1
 10674      1
 10676      2
 10690      1
 10693      1
 10698      1
 10713      1
 10727      1
 10736      1
 10744      1
 10758      1
 10782      1
 10786      1
 10803      1
 10806      1
 10809      1
 10825      1
 10843      1
 10855      1
 10868      1
 10875      1
 10878      1
 10880      1
 10891      1
 10905      1
 10906      1
 10909      1
 10924      1
 10934      1
 10948      1
 10966      1
 10979      1
 10982      1
 11000      1
 11003      1
 11043      1
 11049      1
 11065      2
 11077      1
 11087      1
 11098      1
 11108      1
 11120      1
 11132      1
 11176      1
 11180      1
 11195      1
 11200      1
 11230      1
 11241      1
 11260      1
 11292      2
 11308      1
 11314      1
 11324      1
 11327      1
 11382      1
 11385      1
 11386      1
 11387      1
 11390      1
 11400      1
 11412      1
 11421      1
 11427      1
 11436      1
 11440      1
 11456      1
 11509      1
 11513      1
 11519      1
 11521      1
 11529      1
 11547      1
 11558      1
 11565      2
 11584      1
 11599      1
 11618      1
 11631      1
 11634      1
 11641      1
 11643      1
 11650      1
 11653      1
 11660      1
 11678      1
 11694      1
 11720      1
 11721      1
 11734      1
 11737      1
 11746      1
 11749      1
 11765      1
 11782      1
 11788      2
 11790      1
 11809      1
 11826      1
 11830      1
 11832      1
 11835      1
 11855      1
 11881      1
 11882      1
 11899      1
 11935      1
 11944      1
 11993      1
 12020      1
 12024      1
 12029      1
 12065      1
 12067      1
 12093      1
 12129      1
 12130      1
 12147      2
 12158      1
 12169      1
 12186      1
 12198      1
 12199      1
 12200      1
 12210      1
 12222      1
 12244      1
 12246      1
 12247      1
 12249      1
 12262      1
 12278      1
 12289      1
 12320      1
 12326      1
 12338      1
 12369      1
 12378      1
 12401      1
 12406      1
 12411      1
 12421      1
 12423      1
 12424      1
 12429      1
 12458      1
 12461      1
 12467      1
 12483      1
 12489      1
 12501      1
 12505      1
 12516      1
 12519      1
 12526      1
 12532      1
 12538      1
 12540      1
 12542      2
 12560      1
 12562      1
 12583      1
 12587      1
 12598      1
 12601      2
 12617      1
 12621      1
 12623      1
 12625      1
 12628      1
 12634      1
 12663      1
 12678      2
 12692      1
 12697      1
 12701      1
 12703      1
 12704      1
 12728      1
 12755      1
 12761      1
 12770      1
 12776      1
 12784      1
 12793      1
 12816      1
 12820      1
 12825      1
 12840      1
 12844      1
 12847      1
 12848      1
 12854      1
 12868      1
 12873      1
 12907      1
 12909      1
 12914      1
 12918      1
 12934      1
 12951      1
 12956      1
 12958      1
 12960      1
 12966      1
 12968      1
 12981      1
 13005      1
 13006      1
 13023      1
 13060      1
 13084      1
 13085      1
 13090      1
 13095      1
 13104      1
 13143      1
 13157      1
 13162      2
 13170      1
 13175      1
 13180      2
 13187      1
 13192      1
 13196      1
 13197      1
 13202      1
 13210      1
 13226      1
 13248      1
 13250      1
 13267      3
 13282      1
 13284      1
 13299      1
 13313      1
 13329      1
 13346      1
 13347      1
 13354      1
 13385      1
 13386      1
 13410      1
 13413      1
 13418      1
 13430      1
 13437      1
 13460      1
 13464      1
 13472      1
 13490      1
 13494      1
 13501      1
 13524      1
 13545      1
 13570      1
 13581      1
 13587      1
 13591      2
 13625      1
 13634      1
 13638      1
 13644      1
 13657      1
 13679      1
 13681      1
 13696      1
 13704      1
 13711      1
 13715      1
 13718      1
 13734      1
 13745      1
 13776      1
 13781      1
 13806      1
 13821      1
 13822      1
 13845      1
 13853      2
 13854      1
 13855      1
 13857      1
 13867      1
 13868      1
 13878      1
 13896      1
 13906      1
 13928      1
 13938      1
 13950      1
 13951      1
 13975      1
 13977      1
 13986      1
 13998      1
 14011      1
 14024      1
 14030      1
 14034      1
 14041      1
 14049      1
 14059      1
 14104      1
 14108      1
 14111      1
 14153      1
 14173      1
 14195      1
 14206      1
 14218      1
 14219      1
 14233      1
 14245      1
 14266      1
 14267      1
 14282      1
 14297      1
 14306      1
 14308      1
 14311      1
 14317      1
 14340      1
 14363      1
 14398      1
 14408      1
 14418      1
 14419      1
 14428      1
 14434      1
 14457      1
 14472      2
 14479      1
 14482      1
 14505      1
 14506      1
 14521      1
 14530      1
 14533      1
 14542      2
 14572      1
 14584      1
 14586      1
 14601      1
 14607      1
 14621      1
 14622      1
 14649      1
 14656      1
 14672      1
 14673      2
 14692      1
 14719      1
 14725      1
 14742      1
 14752      1
 14763      1
 14768      1
 14813      1
 14826      2
 14838      1
 14860      1
 14866      1
 14917      1
 14928      1
 14933      1
 14939      1
 14972      1
 15001      1
 15018      1
 15023      1
 15027      2
 15030      1
 15049      1
 15060      1
 15070      1
 15104      1
 15120      1
 15135      1
 15137      1
 15148      1
 15163      1
 15171      1
 15174      1
 15215      1
 15223      1
 15242      1
 15275      1
 15280      1
 15284      1
 15303      1
 15318      1
 15328      1
 15365      1
 15408      1
 15413      1
 15424      1
 15425      1
 15431      1
 15477      1
 15478      1
 15483      1
 15495      1
 15507      1
 15523      1
 15560      1
 15569      1
 15587      1
 15628      1
 15674      1
 15703      1
 15717      1
 15725      1
 15737      1
 15780      1
 15786      1
 15790      1
 15803      1
 15815      1
 15829      1
 15868      1
 15896      1
 15925      1
 15933      1
 15938      1
 15945      1
 15978      1
 15982      1
 16010      1
 16014      1
 16018      1
 16024      1
 16061      1
 16079      1
 16082      1
 16100      1
 16106      1
 16107      1
 16113      1
 16121      1
 16122      1
 16128      1
 16133      1
 16172      1
 16280      1
 16283      1
 16287      1
 16292      1
 16343      1
 16357      1
 16390      1
 16406      1
 16407      1
 16411      1
 16421      1
 16442      1
 16449      1
 16452      1
 16478      1
 16502      1
 16586      1
 16608      2
 16609      1
 16627      1
 16630      1
 16639      1
 16642      1
 16645      1
 16726      1
 16754      1
 16768      1
 16770      1
 16773      1
 16784      1
 16808      1
 16824      1
 16829      1
 16894      1
 16904      1
 16920      1
 16943      1
 16945      1
 17004      1
 17008      1
 17018      1
 17040      1
 17051      1
 17099      1
 17142      1
 17146      1
 17154      1
 17172      1
 17254      1
 17271      1
 17301      1
 17304      1
 17308      1
 17342      1
 17348      1
 17354      1
 17361      1
 17395      1
 17414      1
 17449      1
 17515      1
 17559      1
 17574      1
 17580      1
 17633      1
 17659      1
 17719      1
 17746      1
 17754      1
 17778      1
 17827      1
 17840      1
 17879      1
 17903      1
 17906      1
 17908      1
 17929      1
 17938      1
 17962      1
 17985      1
 18006      1
 18012      1
 18069      1
 18106      1
 18119      1
 18154      2
 18165      1
 18195      1
 18233      1
 18253      1
 18326      1
 18374      1
 18400      1
 18418      1
 18445      1
 18474      1
 18505      1
 18518      1
 18541      1
 18542      1
 18547      1
 18549      1
 18552      1
 18562      1
 18577      1
 18606      1
 18627      1
 18637      1
 18640      1
 18643      1
 18700      1
 18753      1
 18807      1
 18823      1
 18840      1
 18867      1
 18873      1
 18884      1
 18900      1
 18904      1
 18910      1
 18938      1
 18940      1
 18949      1
 18965      1
 18991      1
 19014      1
 19035      1
 19082      1
 19092      1
 19130      1
 19182      2
 19212      1
 19219      2
 19283      1
 19298      1
 19307      1
 19315      1
 19317      1
 19354      1
 19367      1
 19407      1
 19468      1
 19536      1
 19546      1
 19558      1
 19562      1
 19579      1
 19602      1
 19650      1
 19678      1
 19690      1
 19692      1
 19699      1
 19743      1
 19781      1
 19824      1
 19891      1
 19966      1
 19971      1
 19976      1
 20024      1
 20028      1
 20047      1
 20068      1
 20082      1
 20174      1
 20176      1
 20177      1
 20209      1
 20276      1
 20304      1
 20327      1
 20331      1
 20334      1
 20352      1
 20372      1
 20402      1
 20459      1
 20475      1
 20486      1
 20504      1
 20539      1
 20566      1
 20610      1
 20628      1
 20680      1
 20775      1
 20835      1
 20936      1
 20961      1
 20962      1
 20965      1
 21131      1
 21238      1
 21239      1
 21263      1
 21267      1
 21283      1
 21298      1
 21305      1
 21328      1
 21329      1
 21331      1
 21336      1
 21361      1
 21384      1
 21421      1
 21426      1
 21428      1
 21436      1
 21471      1
 21473      1
 21505      1
 21544      1
 21556      1
 21654      1
 21689      1
 21731      1
 21768      1
 21951      1
 22004      1
 22005      1
 22027      1
 22028      1
 22050      1
 22072      1
 22101      1
 22142      1
 22145      1
 22150      1
 22197      1
 22201      1
 22212      1
 22216      1
 22217      1
 22218      1
 22262      1
 22281      1
 22291      1
 22318      1
 22362      1
 22366      1
 22389      1
 22396      1
 22432      1
 22438      1
 22440      1
 22494      1
 22521      1
 22623      1
 22644      1
 22647      1
 22750      1
 22762      1
 22856      1
 22884      1
 22946      1
 23168      1
 23205      1
 23224      1
 23245      1
 23279      1
 23337      1
 23363      1
 23389      1
 23405      2
 23499      1
 23581      1
 23587      1
 23635      1
 23661      1
 23697      1
 23699      1
 23716      1
 23771      1
 23812      1
 23825      1
 23866      1
 23878      1
 23932      1
 23937      1
 23946      1
 23957      1
 23992      1
 24005      1
 24022      1
 24043      1
 24085      1
 24110      1
 24128      1
 24162      1
 24167      1
 24217      1
 24291      1
 24355      2
 24360      1
 24385      1
 24399      1
 24405      1
 24511      1
 24571      1
 24604      1
 24726      2
 24787      1
 24830      1
 24859      1
 24874      1
 24876      1
 24883      1
 24914      1
 24939      1
 24954      1
 25080      1
 25085      1
 25118      1
 25125      1
 25136      1
 25213      1
 25266      1
 25366      1
 25367      1
 25402      1
 25439      1
 25468      1
 25472      1
 25585      1
 25588      1
 25634      1
 25658      1
 25662      1
 25703      1
 25713      1
 25722      1
 25725      1
 25746      1
 25758      1
 25780      1
 25825      1
 25832      1
 25940      1
 25962      1
 25996      1
 26055      1
 26076      1
 26081      1
 26160      1
 26253      1
 26464      1
 26555      1
 26557      1
 26641      1
 26682      1
 26753      1
 26766      1
 26767      1
 26811      1
 26906      1
 26992      1
 27074      1
 27107      1
 27130      1
 27148      1
 27216      1
 27255      1
 27267      1
 27301      1
 27313      1
 27349      1
 27369      1
 27505      1
 27568      1
 27695      1
 27709      1
 27836      1
 27858      1
 28032      1
 28189      1
 28328      1
 28352      1
 28434      1
 28467      1
 28491      1
 28563      1
 28593      1
 28622      1
 28671      1
 28814      1
 28854      1
 28876      1
 28912      1
 28945      1
 29027      1
 29077      1
 29080      1
 29177      1
 29286      1
 29291      1
 29296      1
 29393      1
 29485      1
 29664      1
 29671      1
 29682      1
 29687      1
 29696      1
 29735      1
 29828      1
 29843      1
 29885      1
 30075      1
 30173      1
 30256      1
 30261      1
 30393      1
 30503      1
 30609      1
 30706      1
 30735      1
 30741      1
 30801      1
 30807      1
 30970      1
 31026      1
 31086      1
 31096      1
 31246      1
 31329      1
 31371      1
 31388      1
 31398      1
 31445      1
 31591      1
 31770      1
 31917      1
 32111      1
 32233      1
 32265      1
 32287      1
 32299      1
 32302      1
 32318      1
 32448      1
 32482      1
 32493      1
 32556      1
 32782      1
 32819      1
 32825      1
 32853      1
 32868      1
 32966      1
 33016      1
 33048      1
 33049      1
 33220      1
 33224      1
 33321      1
 33383      1
 33403      1
 33458      1
 33584      1
 33591      1
 33615      1
 33668      1
 33706      1
 33835      1
 33843      1
 33853      1
 33885      1
 33981      1
 34054      1
 34106      1
 34140      1
 34200      1
 34332      1
 34337      1
 34358      1
 34466      1
 34566      1
 34706      1
 34818      1
 34875      1
 35024      1
 35127      1
 35171      1
 35190      1
 35196      1
 35264      1
 35374      1
 35432      1
 35519      1
 35668      1
 35798      1
 35833      1
 35837      1
 35891      1
 35893      1
 35996      1
 36016      1
 36068      1
 36130      1
 36157      1
 36388      1
 36553      1
 36771      1
 36955      1
 36985      1
 37007      1
 37123      1
 37298      1
 37428      1
 37484      1
 37543      1
 37608      1
 37805      1
 37855      1
 37967      1
 37987      1
 38028      1
 38067      1
 38114      1
 38200      1
 38444      1
 38450      1
 38460      1
 38489      1
 38512      1
 38550      1
 38733      1
 38782      1
 38823      1
 38827      1
 38933      1
 39087      1
 39360      1
 39389      1
 39509      1
 39526      1
 39540      1
 39587      1
 39590      1
 39661      1
 39700      2
 39769      1
 39830      1
 39932      1
 40002      1
 40062      1
 40091      1
 40463      1
 40519      1
 40569      1
 40682      1
 40841      1
 41029      1
 41037      1
 41040      1
 41195      1
 41453      1
 41544      1
 41657      1
 41739      1
 41810      1
 42104      1
 42176      1
 42191      1
 42213      1
 42258      1
 42572      1
 43152      1
 43294      1
 43361      1
 43606      1
 43691      1
 43789      1
 43947      1
 44001      1
 44113      1
 44535      1
 44799      1
 45037      1
 45047      1
 45356      1
 45922      1
 46058      1
 46125      1
 46246      1
 46256      1
 46520      1
 46740      1
 46764      1
 47257      1
 47267      1
 47293      1
 47338      1
 47383      1
 47676      1
 47970      1
 48627      1
 48784      1
 49032      1
 49599      1
 50073      1
 50442      1
 50572      1
 50699      1
 51047      1
 51106      1
 51434      1
 51476      1
 51892      1
 51952      1
 52105      1
 52416      1
 52848      1
 52936      1
 53192      1
 53540      1
 53581      1
 53742      1
 53829      1
 53832      1
 54144      1
 54372      1
 54378      1
 54430      1
 54620      1
 54673      1
 55340      1
 55521      1
 55542      1
 55783      1
 55798      1
 56399      1
 56430      1
 56494      1
 56495      1
 56710      1
 56900      1
 57193      1
 57213      1
 57339      1
 57442      1
 57456      1
 57654      1
 58142      1
 58566      1
 59101      1
 59194      1
 59687      1
 60899      1
 61472      1
 61490      1
 61672      1
 61815      1
 61906      1
 61973      1
 62061      1
 62149      1
 62555      1
 62620      1
 62894      1
 63854      1
 63988      1
 64089      1
 64605      1
 64953      1
 66102      1
 66387      1
 67225      1
 67474      1
 67905      1
 68014      1
 68093      1
 68771      1
 69197      1
 69582      1
 70640      1
 71145      1
 71254      1
 72353      1
 72414      1
 72777      1
 72904      1
 73032      1
 73288      1
 73461      1
 73916      1
 74821      1
 75087      1
 75123      1
 75227      1
 75677      1
 76497      1
 77009      1
 77128      1
 77419      1
 77666      1
 77793      1
 78157      1
 78817      1
 78875      1
 78889      1
 79568      1
 79672      1
 81448      1
 81684      1
 82111      1
 83156      1
 83577      1
 83912      1
 84343      1
 84680      1
 85025      1
 85405      1
 85430      1
 86274      1
 86694      1
 86793      1
 87954      1
 88389      1
 89145      1
 89909      1
 90527      1
 91855      1
 92392      1
 92904      1
 93005      1
 93095      1
 93222      1
 93346      1
 93857      1
 94434      1
 94646      1
 94707      1
 94837      1
 96083      1
 96425      1
 97306      1
 98611      1
 99803      1
100176      1
100680      1
101326      1
101525      1
102647      1
103391      1
104161      1
104632      1
106666      1
107046      1
107484      1
107581      1
109777      1
116937      1
119334      1
119565      1
120139      1
120969      1
124537      1
125271      1
129058      1
131924      1
134035      1
140472      1
143365      1
143908      1
145352      1
147011      1
159309      1
161238      1
168591      1
175103      1
180266      1
186467      1
191166      1
214084      1
220487      1
220756      1
226011      1
230612      1
231206      1
246764      1
273841      1
276981      1
288714      1
296139      1
318973      1
387095      1
395860      1
416251      1
553355      1
748788      1


==> data/LiveJournal-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 125131
     2 126088
     4 1.231012e+05
     8 7.647962e+04
    16 3.325481e+04
    32 1.544041e+04
    64 6.566531e+03
   128 1.443977e+03
   256 1.140625e+00


==> data/LiveJournal-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 2249725
     2 9.733105e+05
     4 1.604712e+05
     8 3.171738e+04
    16 8.376812e+03
    32 2.371188e+03
    64 6.887969e+02
   128 1.993750e+02
   256 5.953516e+01
   512 1.712695e+01
  1024 5.071289e+00
  2048 1.414551e+00
  4096 3.984375e-01
  8192 1.105957e-01
 16384 2.728271e-02
 32768 6.805420e-03
 65536 1.449585e-03
131072 1.602173e-04
262144 3.051758e-05
524288 3.814697e-06


==> data/LiveJournal-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 125131
     2 252176
     4 492405
     8 611837
    16 532077
    32 494093
    64 420258
   128 184829
   256    292


==> data/LiveJournal-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 2249725
     2 1946621
     4 641885
     8 253739
    16 134029
    32  75878
    64  44083
   128  25520
   256  15241
   512   8769
  1024   5193
  2048   2897
  4096   1632
  8192    906
 16384    447
 32768    223
 65536     95
131072     21
262144      8
524288      2


==> data/LiveJournal-CL-info.dat <==
#
#
#
#
#
Size: 5284451 x 7489296
Edges: 110508097
Caterpillars: 330686676108422
Butterflies: 2043146070138
Metamorphossis: 2.471398e-02


==> data/LiveJournal-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 2.951259e-02
     4 2.936884e-02
     8 2.907014e-02
    16 2.858631e-02
    32 2.770234e-02
    64 2.611826e-02
   128 2.353210e-02
   256 2.167342e-02


==> data/LiveJournal-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 2.729363e-02
     4 2.726994e-02
     8 2.729795e-02
    16 2.730041e-02
    32 2.729887e-02
    64 2.729543e-02
   128 2.728783e-02
   256 2.727889e-02
   512 2.729791e-02
  1024 2.729759e-02
  2048 2.727992e-02
  4096 2.727721e-02
  8192 2.725329e-02
 16384 2.721254e-02
 32768 2.715316e-02
 65536 2.697230e-02
131072 2.650010e-02
262144 2.550814e-02
524288 2.247950e-02


==> data/LiveJournal-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 2.951259e-02
     4 2.936884e-02
     8 2.907014e-02
    16 2.858631e-02
    32 2.770234e-02
    64 2.611826e-02
   128 2.353210e-02
   256 3.640457e-03


==> data/LiveJournal-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 2.729362e-02
     4 2.726994e-02
     8 2.729795e-02
    16 2.730041e-02
    32 2.729887e-02
    64 2.729543e-02
   128 2.728783e-02
   256 2.727889e-02
   512 2.729791e-02
  1024 2.668446e-02
  2048 1.964741e-02
  4096 8.923695e-03
  8192 2.794527e-03
 16384 7.308055e-04
 32768 1.839600e-04
 65536 3.909864e-05
131072 4.245775e-06
262144 7.784467e-07
524288 8.575248e-08


==> data/LiveJournal-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 2.967981e-02
     3 2.934536e-02
     4 2.943779e-02
     5 2.933292e-02
     6 2.940646e-02
     7 2.929820e-02
     8 2.917408e-02
     9 2.914114e-02
    10 2.903031e-02
    11 2.897958e-02
    12 2.906502e-02
    13 2.900421e-02
    14 2.906647e-02
    15 2.910031e-02
    16 2.886349e-02
    17 2.895992e-02
    18 2.870988e-02
    19 2.876210e-02
    20 2.856006e-02
    21 2.862521e-02
    22 2.866350e-02
    23 2.856373e-02
    24 2.865831e-02
    25 2.843274e-02
    26 2.849428e-02
    27 2.849029e-02
    28 2.839897e-02
    29 2.841615e-02
    30 2.843623e-02
    31 2.834605e-02
    32 2.813175e-02
    33 2.833657e-02
    34 2.818598e-02
    35 2.817854e-02
    36 2.802185e-02
    37 2.806921e-02
    38 2.802956e-02
    39 2.816201e-02
    40 2.803620e-02
    41 2.790365e-02
    42 2.792911e-02
    43 2.797569e-02
    44 2.782912e-02
    45 2.780980e-02
    46 2.779616e-02
    47 2.778076e-02
    48 2.771893e-02
    49 2.757213e-02
    50 2.758312e-02
    51 2.754400e-02
    52 2.751008e-02
    53 2.745276e-02
    54 2.748895e-02
    55 2.736334e-02
    56 2.725180e-02
    57 2.734753e-02
    58 2.740340e-02
    59 2.730350e-02
    60 2.723767e-02
    61 2.709869e-02
    62 2.721827e-02
    63 2.720482e-02
    64 2.701847e-02
    65 2.706582e-02
    66 2.714515e-02
    67 2.707281e-02
    68 2.697549e-02
    69 2.699268e-02
    70 2.681177e-02
    71 2.682253e-02
    72 2.682911e-02
    73 2.667700e-02
    74 2.681756e-02
    75 2.670712e-02
    76 2.670888e-02
    77 2.672490e-02
    78 2.668906e-02
    79 2.661741e-02
    80 2.658350e-02
    81 2.659795e-02
    82 2.652096e-02
    83 2.653655e-02
    84 2.644149e-02
    85 2.641175e-02
    86 2.632369e-02
    87 2.629226e-02
    88 2.624147e-02
    89 2.629416e-02
    90 2.626104e-02
    91 2.619620e-02
    92 2.624222e-02
    93 2.615378e-02
    94 2.610233e-02
    95 2.609532e-02
    96 2.612676e-02
    97 2.613681e-02
    98 2.607102e-02
    99 2.591487e-02
   100 2.598401e-02
   101 2.600198e-02
   102 2.595067e-02
   103 2.590841e-02
   104 2.583106e-02
   105 2.581681e-02
   106 2.574587e-02
   107 2.571026e-02
   108 2.581646e-02
   109 2.569524e-02
   110 2.566572e-02
   111 2.571620e-02
   112 2.553690e-02
   113 2.549028e-02
   114 2.559528e-02
   115 2.551202e-02
   116 2.548498e-02
   117 2.550942e-02
   118 2.543651e-02
   119 2.540933e-02
   120 2.544936e-02
   121 2.541372e-02
   122 2.539119e-02
   123 2.537799e-02
   124 2.533340e-02
   125 2.510548e-02
   126 2.527009e-02
   127 2.518981e-02
   128 2.521860e-02
   129 2.510221e-02
   130 2.516106e-02
   131 2.511345e-02
   132 2.499086e-02
   133 2.498156e-02
   134 2.495144e-02
   135 2.502624e-02
   136 2.497670e-02
   137 2.485889e-02
   138 2.490899e-02
   139 2.483262e-02
   140 2.483033e-02
   141 2.477864e-02
   142 2.476403e-02
   143 2.473680e-02
   144 2.470245e-02
   145 2.464988e-02
   146 2.461219e-02
   147 2.454870e-02
   148 2.447711e-02
   149 2.448313e-02
   150 2.442269e-02
   151 2.445038e-02
   152 2.446357e-02
   153 2.436712e-02
   154 2.435591e-02
   155 2.440105e-02
   156 2.431637e-02
   157 2.426711e-02
   158 2.427533e-02
   159 2.414457e-02
   160 2.416623e-02
   161 2.402724e-02
   162 2.424909e-02
   163 2.416401e-02
   164 2.401756e-02
   165 2.403808e-02
   166 2.386564e-02
   167 2.420375e-02
   168 2.403687e-02
   169 2.389684e-02
   170 2.403778e-02
   171 2.392800e-02
   172 2.375219e-02
   173 2.382434e-02
   174 2.379434e-02
   175 2.379071e-02
   176 2.380390e-02
   177 2.372356e-02
   178 2.366699e-02
   179 2.383092e-02
   180 2.369940e-02
   181 2.375994e-02
   182 2.370964e-02
   183 2.337669e-02
   184 2.391755e-02
   185 2.355579e-02
   186 2.369795e-02
   187 2.338079e-02
   188 2.386111e-02
   189 2.353776e-02
   190 2.352636e-02
   191 2.351682e-02
   192 2.352983e-02
   193 2.344386e-02
   194 2.319082e-02
   195 2.365842e-02
   196 2.351652e-02
   197 2.370145e-02
   198 2.334940e-02
   199 2.330773e-02
   200 2.361752e-02
   201 2.311822e-02
   202 2.343400e-02
   203 2.307488e-02
   204 2.289791e-02
   205 2.324199e-02
   206 2.271280e-02
   207 2.348787e-02
   208 2.313150e-02
   209 2.279113e-02
   210 2.295376e-02
   211 2.258385e-02
   212 2.290383e-02
   213 2.340496e-02
   214 2.327524e-02
   215 2.288942e-02
   216 2.315539e-02
   217 2.340806e-02
   218 2.290964e-02
   219 2.307975e-02
   220 2.271473e-02
   221 2.311360e-02
   222 2.264057e-02
   223 2.258916e-02
   224 2.293870e-02
   225 2.313417e-02
   226 2.278820e-02
   227 2.241297e-02
   228 2.246224e-02
   229 2.267430e-02
   230 2.283309e-02
   231 2.271034e-02
   232 2.264939e-02
   233 2.266882e-02
   234 2.225135e-02
   235 2.252392e-02
   236 2.224183e-02
   237 2.312417e-02
   238 2.213872e-02
   239 2.257608e-02
   240 2.273939e-02
   241 2.304913e-02
   242 2.204644e-02
   243 2.253078e-02
   244 2.271611e-02
   245 2.245239e-02
   246 2.230064e-02
   247 2.226393e-02
   248 2.223175e-02
   249 2.233897e-02
   250 2.207860e-02
   251 2.225546e-02
   252 2.177844e-02
   253 2.208183e-02
   254 2.163992e-02
   255 2.212067e-02
   256 2.246847e-02
   257 2.244609e-02
   258 2.203158e-02
   259 2.231095e-02
   260 2.148090e-02
   261 2.205305e-02
   262 2.183536e-02
   263 2.266964e-02
   264 2.102708e-02
   265 2.173441e-02
   266 2.132682e-02
   267 2.238077e-02
   268 2.117173e-02
   269 2.196541e-02
   270 2.158676e-02
   271 2.134064e-02
   272 2.195146e-02
   273 2.228814e-02
   274 2.252653e-02
   275 2.110794e-02
   276 2.140256e-02
   277 2.194165e-02
   278 2.221799e-02
   279 2.339120e-02
   280 2.319315e-02
   281 2.438633e-02
   282 2.194715e-02
   283 2.181536e-02
   284 2.341652e-02
   285 1.941748e-02
   286 2.137953e-02
   287 1.930046e-02
   289 2.162185e-02
   290 2.162561e-02
   291 2.076569e-02
   293 2.198046e-02
   296 1.772702e-02
   297 1.798364e-02
   298 2.176486e-02
   301 1.883969e-02
   305 2.358885e-02
   310 2.164589e-02
   318 2.290027e-02


==> data/LiveJournal-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 2.729951e-02
     3 2.728774e-02
     4 2.729410e-02
     5 2.725517e-02
     6 2.727487e-02
     7 2.725562e-02
     8 2.729183e-02
     9 2.730099e-02
    10 2.728944e-02
    11 2.725075e-02
    12 2.727989e-02
    13 2.729243e-02
    14 2.734402e-02
    15 2.733421e-02
    16 2.727261e-02
    17 2.725556e-02
    18 2.725134e-02
    19 2.725523e-02
    20 2.729354e-02
    21 2.734073e-02
    22 2.731210e-02
    23 2.729067e-02
    24 2.731762e-02
    25 2.738119e-02
    26 2.729172e-02
    27 2.726163e-02
    28 2.735740e-02
    29 2.731441e-02
    30 2.728363e-02
    31 2.732724e-02
    32 2.727464e-02
    33 2.731552e-02
    34 2.740095e-02
    35 2.732804e-02
    36 2.716528e-02
    37 2.731823e-02
    38 2.725324e-02
    39 2.724291e-02
    40 2.727466e-02
    41 2.720027e-02
    42 2.718106e-02
    43 2.731723e-02
    44 2.732737e-02
    45 2.733571e-02
    46 2.734583e-02
    47 2.729659e-02
    48 2.720245e-02
    49 2.737437e-02
    50 2.723606e-02
    51 2.729044e-02
    52 2.732512e-02
    53 2.736282e-02
    54 2.717705e-02
    55 2.732254e-02
    56 2.735733e-02
    57 2.725611e-02
    58 2.722407e-02
    59 2.732400e-02
    60 2.741037e-02
    61 2.732622e-02
    62 2.735821e-02
    63 2.743916e-02
    64 2.729180e-02
    65 2.726970e-02
    66 2.730065e-02
    67 2.724146e-02
    68 2.738640e-02
    69 2.738481e-02
    70 2.723966e-02
    71 2.726662e-02
    72 2.734260e-02
    73 2.736067e-02
    74 2.732270e-02
    75 2.747815e-02
    76 2.718552e-02
    77 2.721513e-02
    78 2.722318e-02
    79 2.738557e-02
    80 2.736233e-02
    81 2.719753e-02
    82 2.727553e-02
    83 2.733809e-02
    84 2.733786e-02
    85 2.735184e-02
    86 2.723354e-02
    87 2.719552e-02
    88 2.725302e-02
    89 2.739695e-02
    90 2.728605e-02
    91 2.729492e-02
    92 2.735065e-02
    93 2.719319e-02
    94 2.727721e-02
    95 2.720186e-02
    96 2.714834e-02
    97 2.728045e-02
    98 2.720652e-02
    99 2.721364e-02
   100 2.729735e-02
   101 2.724533e-02
   102 2.739962e-02
   103 2.731956e-02
   104 2.732691e-02
   105 2.725908e-02
   106 2.741620e-02
   107 2.738035e-02
   108 2.739010e-02
   109 2.725590e-02
   110 2.730480e-02
   111 2.739862e-02
   112 2.732325e-02
   113 2.719377e-02
   114 2.735184e-02
   115 2.739229e-02
   116 2.724768e-02
   117 2.743200e-02
   118 2.724373e-02
   119 2.720559e-02
   120 2.737470e-02
   121 2.730035e-02
   122 2.729417e-02
   123 2.728665e-02
   124 2.722877e-02
   125 2.720886e-02
   126 2.726440e-02
   127 2.727616e-02
   128 2.747850e-02
   129 2.724111e-02
   130 2.720825e-02
   131 2.713925e-02
   132 2.707368e-02
   133 2.740553e-02
   134 2.717656e-02
   135 2.735083e-02
   136 2.724996e-02
   137 2.719497e-02
   138 2.721882e-02
   139 2.718547e-02
   140 2.732000e-02
   141 2.710009e-02
   142 2.726092e-02
   143 2.736019e-02
   144 2.741775e-02
   145 2.720779e-02
   146 2.717541e-02
   147 2.709840e-02
   148 2.743259e-02
   149 2.732721e-02
   150 2.740852e-02
   151 2.716394e-02
   152 2.727651e-02
   153 2.713479e-02
   154 2.740928e-02
   155 2.733419e-02
   156 2.735410e-02
   157 2.727235e-02
   158 2.740131e-02
   159 2.747270e-02
   160 2.728907e-02
   161 2.723474e-02
   162 2.738117e-02
   163 2.728415e-02
   164 2.732854e-02
   165 2.736517e-02
   166 2.735618e-02
   167 2.740868e-02
   168 2.744759e-02
   169 2.739829e-02
   170 2.707307e-02
   171 2.731194e-02
   172 2.716248e-02
   173 2.728168e-02
   174 2.738768e-02
   175 2.728098e-02
   176 2.721875e-02
   177 2.697708e-02
   178 2.737999e-02
   179 2.745899e-02
   180 2.724922e-02
   181 2.738131e-02
   182 2.726647e-02
   183 2.725509e-02
   184 2.744208e-02
   185 2.742599e-02
   186 2.738949e-02
   187 2.715005e-02
   188 2.729063e-02
   189 2.732120e-02
   190 2.719257e-02
   191 2.721659e-02
   192 2.723283e-02
   193 2.726890e-02
   194 2.723049e-02
   195 2.712714e-02
   196 2.723014e-02
   197 2.714914e-02
   198 2.758162e-02
   199 2.734223e-02
   200 2.728940e-02
   201 2.714361e-02
   202 2.720945e-02
   203 2.701977e-02
   204 2.701135e-02
   205 2.727565e-02
   206 2.751583e-02
   207 2.739217e-02
   208 2.740963e-02
   209 2.729722e-02
   210 2.734655e-02
   211 2.754976e-02
   212 2.737615e-02
   213 2.742755e-02
   214 2.736399e-02
   215 2.728259e-02
   216 2.730110e-02
   217 2.728656e-02
   218 2.739100e-02
   219 2.723483e-02
   220 2.730246e-02
   221 2.728917e-02
   222 2.733600e-02
   223 2.715212e-02
   224 2.730649e-02
   225 2.727030e-02
   226 2.721768e-02
   227 2.753613e-02
   228 2.739983e-02
   229 2.716949e-02
   230 2.726553e-02
   231 2.727509e-02
   232 2.736787e-02
   233 2.726606e-02
   234 2.699754e-02
   235 2.740415e-02
   236 2.717611e-02
   237 2.736868e-02
   238 2.711828e-02
   239 2.724759e-02
   240 2.706276e-02
   241 2.732840e-02
   242 2.728862e-02
   243 2.733567e-02
   244 2.718217e-02
   245 2.729770e-02
   246 2.720770e-02
   247 2.744210e-02
   248 2.720560e-02
   249 2.720629e-02
   250 2.716941e-02
   251 2.721620e-02
   252 2.738071e-02
   253 2.757826e-02
   254 2.729108e-02
   255 2.743799e-02
   256 2.727731e-02
   257 2.736164e-02
   258 2.700895e-02
   259 2.731920e-02
   260 2.719570e-02
   261 2.748755e-02
   262 2.718102e-02
   263 2.719408e-02
   264 2.711063e-02
   265 2.726445e-02
   266 2.743562e-02
   267 2.733485e-02
   268 2.730890e-02
   269 2.741708e-02
   270 2.731692e-02
   271 2.742160e-02
   272 2.734993e-02
   273 2.729665e-02
   274 2.720214e-02
   275 2.714443e-02
   276 2.731433e-02
   277 2.735158e-02
   278 2.700140e-02
   279 2.715109e-02
   280 2.717125e-02
   281 2.752870e-02
   282 2.704937e-02
   283 2.721514e-02
   284 2.725610e-02
   285 2.716511e-02
   286 2.716796e-02
   287 2.746984e-02
   288 2.715196e-02
   289 2.702523e-02
   290 2.739896e-02
   291 2.722581e-02
   292 2.721248e-02
   293 2.722850e-02
   294 2.740751e-02
   295 2.727489e-02
   296 2.745209e-02
   297 2.716744e-02
   298 2.716000e-02
   299 2.705049e-02
   300 2.719924e-02
   301 2.733869e-02
   302 2.739229e-02
   303 2.723212e-02
   304 2.708730e-02
   305 2.733367e-02
   306 2.719487e-02
   307 2.749111e-02
   308 2.737296e-02
   309 2.719678e-02
   310 2.741610e-02
   311 2.722148e-02
   312 2.724165e-02
   313 2.710362e-02
   314 2.750558e-02
   315 2.718240e-02
   316 2.723054e-02
   317 2.711110e-02
   318 2.704679e-02
   319 2.755939e-02
   320 2.689010e-02
   321 2.726757e-02
   322 2.732114e-02
   323 2.716651e-02
   324 2.717898e-02
   325 2.745731e-02
   326 2.722800e-02
   327 2.723810e-02
   328 2.723533e-02
   329 2.728977e-02
   330 2.730473e-02
   331 2.718376e-02
   332 2.752076e-02
   333 2.716843e-02
   334 2.743580e-02
   335 2.720994e-02
   336 2.741476e-02
   337 2.719859e-02
   338 2.732810e-02
   339 2.731963e-02
   340 2.740043e-02
   341 2.705395e-02
   342 2.705226e-02
   343 2.719122e-02
   344 2.700313e-02
   345 2.734317e-02
   346 2.711104e-02
   347 2.713278e-02
   348 2.754193e-02
   349 2.731460e-02
   350 2.727682e-02
   351 2.715616e-02
   352 2.733651e-02
   353 2.745012e-02
   354 2.743049e-02
   355 2.725139e-02
   356 2.742379e-02
   357 2.744194e-02
   358 2.725243e-02
   359 2.732826e-02
   360 2.711316e-02
   361 2.705138e-02
   362 2.701815e-02
   363 2.736239e-02
   364 2.744921e-02
   365 2.756099e-02
   366 2.720577e-02
   367 2.714657e-02
   368 2.733238e-02
   369 2.718862e-02
   370 2.753453e-02
   371 2.727754e-02
   372 2.742588e-02
   373 2.735410e-02
   374 2.754584e-02
   375 2.729723e-02
   376 2.753238e-02
   377 2.742294e-02
   378 2.718288e-02
   379 2.729943e-02
   380 2.749188e-02
   381 2.718956e-02
   382 2.728881e-02
   383 2.740658e-02
   384 2.722866e-02
   385 2.697750e-02
   386 2.724439e-02
   387 2.730098e-02
   388 2.742403e-02
   389 2.718074e-02
   390 2.702666e-02
   391 2.717824e-02
   392 2.736158e-02
   393 2.737951e-02
   394 2.738869e-02
   395 2.720635e-02
   396 2.721952e-02
   397 2.733511e-02
   398 2.725585e-02
   399 2.734813e-02
   400 2.719206e-02
   401 2.697563e-02
   402 2.715767e-02
   403 2.702516e-02
   404 2.719326e-02
   405 2.725523e-02
   406 2.727200e-02
   407 2.745001e-02
   408 2.760083e-02
   409 2.710466e-02
   410 2.713695e-02
   411 2.748996e-02
   412 2.726052e-02
   413 2.711160e-02
   414 2.713048e-02
   415 2.704001e-02
   416 2.704282e-02
   417 2.733964e-02
   418 2.739912e-02
   419 2.711959e-02
   420 2.729576e-02
   421 2.725156e-02
   422 2.742648e-02
   423 2.697546e-02
   424 2.708942e-02
   425 2.721623e-02
   426 2.760107e-02
   427 2.731776e-02
   428 2.723947e-02
   429 2.720562e-02
   430 2.741144e-02
   431 2.725812e-02
   432 2.736230e-02
   433 2.736764e-02
   434 2.725562e-02
   435 2.734623e-02
   436 2.720441e-02
   437 2.709875e-02
   438 2.702070e-02
   439 2.740188e-02
   440 2.731651e-02
   441 2.754608e-02
   442 2.729893e-02
   443 2.729486e-02
   444 2.726580e-02
   445 2.716776e-02
   446 2.712242e-02
   447 2.750692e-02
   448 2.725544e-02
   449 2.738894e-02
   450 2.732561e-02
   451 2.755033e-02
   452 2.738789e-02
   453 2.703036e-02
   454 2.753974e-02
   455 2.720803e-02
   456 2.752384e-02
   457 2.717574e-02
   458 2.742242e-02
   459 2.741741e-02
   460 2.740752e-02
   461 2.743451e-02
   462 2.741360e-02
   463 2.722900e-02
   464 2.733601e-02
   465 2.732554e-02
   466 2.745455e-02
   467 2.727873e-02
   468 2.718074e-02
   469 2.733358e-02
   470 2.754261e-02
   471 2.723324e-02
   472 2.729165e-02
   473 2.711093e-02
   474 2.725465e-02
   475 2.687341e-02
   476 2.712219e-02
   477 2.746683e-02
   478 2.769141e-02
   479 2.716424e-02
   480 2.735066e-02
   481 2.711443e-02
   482 2.742675e-02
   483 2.735167e-02
   484 2.732356e-02
   485 2.715879e-02
   486 2.723664e-02
   487 2.707462e-02
   488 2.706241e-02
   489 2.742916e-02
   490 2.704727e-02
   491 2.740098e-02
   492 2.730070e-02
   493 2.744780e-02
   494 2.695804e-02
   495 2.743807e-02
   496 2.745372e-02
   497 2.731806e-02
   498 2.714924e-02
   499 2.726631e-02
   500 2.749068e-02
   501 2.755758e-02
   502 2.740968e-02
   503 2.720253e-02
   504 2.714311e-02
   505 2.732888e-02
   506 2.719924e-02
   507 2.730145e-02
   508 2.732103e-02
   509 2.728144e-02
   510 2.735864e-02
   511 2.769152e-02
   512 2.723734e-02
   513 2.700445e-02
   514 2.716703e-02
   515 2.718047e-02
   516 2.738361e-02
   517 2.756234e-02
   518 2.714323e-02
   519 2.731138e-02
   520 2.721029e-02
   521 2.758700e-02
   522 2.733462e-02
   523 2.728580e-02
   524 2.707179e-02
   525 2.740419e-02
   526 2.735883e-02
   527 2.733761e-02
   528 2.721529e-02
   529 2.750032e-02
   530 2.735918e-02
   531 2.776470e-02
   532 2.757805e-02
   533 2.708133e-02
   534 2.755625e-02
   535 2.736807e-02
   536 2.771566e-02
   537 2.738081e-02
   538 2.706323e-02
   539 2.744689e-02
   540 2.750631e-02
   541 2.731007e-02
   542 2.743602e-02
   543 2.720477e-02
   544 2.704534e-02
   545 2.711816e-02
   546 2.761781e-02
   547 2.712265e-02
   548 2.748239e-02
   549 2.714515e-02
   550 2.753161e-02
   551 2.741872e-02
   552 2.713528e-02
   553 2.696374e-02
   554 2.715776e-02
   555 2.754950e-02
   556 2.682276e-02
   557 2.728478e-02
   558 2.721249e-02
   559 2.708967e-02
   560 2.724148e-02
   561 2.717958e-02
   562 2.729257e-02
   563 2.732280e-02
   564 2.748853e-02
   565 2.734788e-02
   566 2.725120e-02
   567 2.697190e-02
   568 2.730193e-02
   569 2.726073e-02
   570 2.746563e-02
   571 2.719092e-02
   572 2.705250e-02
   573 2.720785e-02
   574 2.711595e-02
   575 2.727791e-02
   576 2.738684e-02
   577 2.733373e-02
   578 2.711742e-02
   579 2.738238e-02
   580 2.724967e-02
   581 2.747380e-02
   582 2.732692e-02
   583 2.738875e-02
   584 2.738302e-02
   585 2.740617e-02
   586 2.708472e-02
   587 2.722407e-02
   588 2.731208e-02
   589 2.724040e-02
   590 2.723524e-02
   591 2.724952e-02
   592 2.727285e-02
   593 2.739930e-02
   594 2.732767e-02
   595 2.702115e-02
   596 2.747926e-02
   597 2.681375e-02
   598 2.717943e-02
   599 2.736004e-02
   600 2.719503e-02
   601 2.745599e-02
   602 2.727521e-02
   603 2.682077e-02
   604 2.699176e-02
   605 2.745416e-02
   606 2.739165e-02
   607 2.728685e-02
   608 2.727364e-02
   609 2.727563e-02
   610 2.711755e-02
   611 2.732741e-02
   612 2.741768e-02
   613 2.754444e-02
   614 2.702523e-02
   615 2.724845e-02
   616 2.745421e-02
   617 2.725803e-02
   618 2.761517e-02
   619 2.717757e-02
   620 2.713549e-02
   621 2.732109e-02
   622 2.729657e-02
   623 2.726742e-02
   624 2.718934e-02
   625 2.733973e-02
   626 2.705844e-02
   627 2.743128e-02
   628 2.702351e-02
   629 2.741210e-02
   630 2.738029e-02
   631 2.708539e-02
   632 2.732133e-02
   633 2.722392e-02
   634 2.730163e-02
   635 2.744625e-02
   636 2.728302e-02
   637 2.716777e-02
   638 2.715509e-02
   639 2.724182e-02
   640 2.753761e-02
   641 2.708453e-02
   642 2.741541e-02
   643 2.722570e-02
   644 2.705140e-02
   645 2.730856e-02
   646 2.739613e-02
   647 2.713331e-02
   648 2.715781e-02
   649 2.739230e-02
   650 2.714124e-02
   651 2.722578e-02
   652 2.730295e-02
   653 2.740058e-02
   654 2.732026e-02
   655 2.758077e-02
   656 2.723386e-02
   657 2.748157e-02
   658 2.761733e-02
   659 2.724984e-02
   660 2.738597e-02
   661 2.751608e-02
   662 2.721014e-02
   663 2.751236e-02
   664 2.729614e-02
   665 2.716681e-02
   666 2.744815e-02
   667 2.711828e-02
   668 2.722635e-02
   669 2.755923e-02
   670 2.753027e-02
   671 2.743775e-02
   672 2.748265e-02
   673 2.740553e-02
   674 2.701919e-02
   675 2.723123e-02
   676 2.717989e-02
   677 2.734762e-02
   678 2.708082e-02
   679 2.742406e-02
   680 2.694279e-02
   681 2.728515e-02
   682 2.725816e-02
   683 2.728524e-02
   684 2.735255e-02
   685 2.722083e-02
   686 2.729487e-02
   687 2.711836e-02
   688 2.730012e-02
   689 2.753559e-02
   690 2.691143e-02
   691 2.711848e-02
   692 2.740921e-02
   693 2.758699e-02
   694 2.768594e-02
   695 2.764811e-02
   696 2.716866e-02
   697 2.717676e-02
   698 2.732813e-02
   699 2.742331e-02
   700 2.740153e-02
   701 2.724190e-02
   702 2.681544e-02
   703 2.754930e-02
   704 2.686414e-02
   705 2.735494e-02
   706 2.726507e-02
   707 2.734616e-02
   708 2.729912e-02
   709 2.722164e-02
   710 2.719581e-02
   711 2.745408e-02
   712 2.745350e-02
   713 2.728632e-02
   714 2.698509e-02
   715 2.720653e-02
   716 2.735353e-02
   717 2.712523e-02
   718 2.734807e-02
   719 2.720925e-02
   720 2.668462e-02
   721 2.709142e-02
   722 2.695585e-02
   723 2.742442e-02
   724 2.719438e-02
   725 2.726461e-02
   726 2.711855e-02
   727 2.764025e-02
   728 2.743825e-02
   729 2.720538e-02
   730 2.695611e-02
   731 2.721146e-02
   732 2.721423e-02
   733 2.721615e-02
   734 2.724472e-02
   735 2.732602e-02
   736 2.763910e-02
   737 2.735566e-02
   738 2.727634e-02
   739 2.752692e-02
   740 2.717173e-02
   741 2.724111e-02
   742 2.673094e-02
   743 2.714704e-02
   744 2.725218e-02
   745 2.728567e-02
   746 2.720398e-02
   747 2.727317e-02
   748 2.700145e-02
   749 2.703657e-02
   750 2.716520e-02
   751 2.704191e-02
   752 2.743735e-02
   753 2.715422e-02
   754 2.743624e-02
   755 2.733788e-02
   756 2.738906e-02
   757 2.701776e-02
   758 2.706536e-02
   759 2.711068e-02
   760 2.688693e-02
   761 2.707514e-02
   762 2.744809e-02
   763 2.747404e-02
   764 2.758816e-02
   765 2.729929e-02
   766 2.722733e-02
   767 2.763639e-02
   768 2.722982e-02
   769 2.731524e-02
   770 2.705608e-02
   771 2.721633e-02
   772 2.738068e-02
   773 2.767314e-02
   774 2.721424e-02
   775 2.749623e-02
   776 2.727372e-02
   777 2.741872e-02
   778 2.748064e-02
   779 2.746455e-02
   780 2.716406e-02
   781 2.712410e-02
   782 2.731249e-02
   783 2.762877e-02
   784 2.775587e-02
   785 2.734001e-02
   786 2.753437e-02
   787 2.729403e-02
   788 2.694753e-02
   789 2.700778e-02
   790 2.699200e-02
   791 2.744500e-02
   792 2.724665e-02
   793 2.730251e-02
   794 2.768353e-02
   795 2.721915e-02
   796 2.754325e-02
   797 2.719115e-02
   798 2.757656e-02
   799 2.728968e-02
   800 2.737353e-02
   801 2.725699e-02
   802 2.758831e-02
   803 2.725340e-02
   804 2.707123e-02
   805 2.736629e-02
   806 2.736176e-02
   807 2.742133e-02
   808 2.740331e-02
   809 2.713228e-02
   810 2.714550e-02
   811 2.753818e-02
   812 2.713559e-02
   813 2.716163e-02
   814 2.728600e-02
   815 2.751265e-02
   816 2.734374e-02
   817 2.724395e-02
   818 2.718356e-02
   819 2.734389e-02
   820 2.715457e-02
   821 2.710882e-02
   822 2.747736e-02
   823 2.734969e-02
   824 2.763814e-02
   825 2.719334e-02
   826 2.708911e-02
   827 2.751538e-02
   828 2.719554e-02
   829 2.750407e-02
   830 2.736549e-02
   831 2.761525e-02
   832 2.720394e-02
   833 2.777084e-02
   834 2.707607e-02
   835 2.730636e-02
   836 2.715702e-02
   837 2.742907e-02
   838 2.739290e-02
   839 2.723532e-02
   840 2.714073e-02
   841 2.740224e-02
   842 2.710316e-02
   843 2.746508e-02
   844 2.720382e-02
   845 2.715422e-02
   846 2.751110e-02
   847 2.753301e-02
   848 2.703017e-02
   849 2.705674e-02
   850 2.761203e-02
   851 2.740132e-02
   852 2.745759e-02
   853 2.759556e-02
   854 2.735494e-02
   855 2.727301e-02
   856 2.749599e-02
   857 2.737532e-02
   858 2.758780e-02
   859 2.707162e-02
   860 2.749068e-02
   861 2.707814e-02
   862 2.730266e-02
   863 2.729772e-02
   864 2.719544e-02
   865 2.720865e-02
   866 2.740848e-02
   867 2.721339e-02
   868 2.724736e-02
   869 2.754431e-02
   870 2.761129e-02
   871 2.730757e-02
   872 2.725344e-02
   873 2.760298e-02
   874 2.736097e-02
   875 2.705862e-02
   876 2.750441e-02
   877 2.729985e-02
   878 2.768368e-02
   879 2.705478e-02
   880 2.736681e-02
   881 2.753911e-02
   882 2.745068e-02
   883 2.744416e-02
   884 2.687385e-02
   885 2.739669e-02
   886 2.711054e-02
   887 2.714374e-02
   888 2.754750e-02
   889 2.712583e-02
   890 2.714375e-02
   891 2.709142e-02
   892 2.736939e-02
   893 2.742133e-02
   894 2.714865e-02
   895 2.725155e-02
   896 2.738338e-02
   897 2.740041e-02
   898 2.711169e-02
   899 2.748130e-02
   900 2.756548e-02
   901 2.722579e-02
   902 2.769478e-02
   903 2.714675e-02
   904 2.711621e-02
   905 2.704920e-02
   906 2.719460e-02
   907 2.761583e-02
   908 2.714760e-02
   909 2.727470e-02
   910 2.709878e-02
   911 2.704696e-02
   912 2.751945e-02
   913 2.673467e-02
   914 2.737442e-02
   915 2.747573e-02
   916 2.750905e-02
   917 2.648675e-02
   918 2.721887e-02
   919 2.754847e-02
   920 2.684603e-02
   921 2.706457e-02
   922 2.761260e-02
   923 2.740592e-02
   924 2.727040e-02
   925 2.745298e-02
   926 2.712133e-02
   927 2.766353e-02
   928 2.693100e-02
   929 2.739430e-02
   930 2.719416e-02
   931 2.730244e-02
   932 2.711286e-02
   933 2.725158e-02
   934 2.738604e-02
   935 2.717476e-02
   936 2.748213e-02
   937 2.750632e-02
   938 2.745345e-02
   939 2.724471e-02
   940 2.733618e-02
   941 2.721527e-02
   942 2.687266e-02
   943 2.723680e-02
   944 2.735449e-02
   945 2.725214e-02
   946 2.754165e-02
   947 2.713970e-02
   948 2.730621e-02
   949 2.754220e-02
   950 2.736289e-02
   951 2.729146e-02
   952 2.710396e-02
   953 2.735415e-02
   954 2.694614e-02
   955 2.713253e-02
   956 2.733105e-02
   957 2.735257e-02
   958 2.702066e-02
   959 2.718224e-02
   960 2.742656e-02
   961 2.743070e-02
   962 2.682779e-02
   963 2.771869e-02
   964 2.707909e-02
   965 2.730779e-02
   966 2.758288e-02
   967 2.732433e-02
   968 2.739570e-02
   969 2.750975e-02
   970 2.755770e-02
   971 2.762568e-02
   972 2.762762e-02
   973 2.717361e-02
   974 2.716497e-02
   975 2.717142e-02
   976 2.721713e-02
   977 2.807938e-02
   978 2.753958e-02
   979 2.723552e-02
   980 2.724198e-02
   981 2.737003e-02
   982 2.709112e-02
   983 2.722140e-02
   984 2.769231e-02
   985 2.742459e-02
   986 2.755912e-02
   987 2.743956e-02
   988 2.737953e-02
   989 2.701705e-02
   990 2.733484e-02
   991 2.694441e-02
   992 2.744422e-02
   993 2.755093e-02
   994 2.743784e-02
   995 2.762361e-02
   996 2.742903e-02
   997 2.741438e-02
   998 2.709935e-02
   999 2.747226e-02
  1000 2.734878e-02
  1001 2.739293e-02
  1002 2.739661e-02
  1003 2.703208e-02
  1004 2.740439e-02
  1005 2.708266e-02
  1006 2.699830e-02
  1007 2.734447e-02
  1008 2.732547e-02
  1009 2.742521e-02
  1010 2.745971e-02
  1011 2.723264e-02
  1012 2.749913e-02
  1013 2.720706e-02
  1014 2.712675e-02
  1015 2.761021e-02
  1016 2.740987e-02
  1017 2.731372e-02
  1018 2.742823e-02
  1019 2.724476e-02
  1020 2.738390e-02
  1021 2.704007e-02
  1022 2.742295e-02
  1023 2.730123e-02
  1024 2.742685e-02
  1025 2.656138e-02
  1026 2.730533e-02
  1027 2.707740e-02
  1028 2.716002e-02
  1029 2.753472e-02
  1030 2.755208e-02
  1031 2.707056e-02
  1032 2.697454e-02
  1033 2.734657e-02
  1034 2.743236e-02
  1035 2.744664e-02
  1036 2.733393e-02
  1037 2.743612e-02
  1038 2.724847e-02
  1039 2.725136e-02
  1040 2.744097e-02
  1041 2.718163e-02
  1042 2.716412e-02
  1043 2.718114e-02
  1044 2.727032e-02
  1045 2.739453e-02
  1046 2.713767e-02
  1047 2.766369e-02
  1048 2.756909e-02
  1049 2.700504e-02
  1050 2.718721e-02
  1051 2.754311e-02
  1052 2.694980e-02
  1053 2.737252e-02
  1054 2.739613e-02
  1055 2.732896e-02
  1056 2.683713e-02
  1057 2.780342e-02
  1058 2.742696e-02
  1059 2.752206e-02
  1060 2.705689e-02
  1061 2.732116e-02
  1062 2.704325e-02
  1063 2.713563e-02
  1064 2.763068e-02
  1065 2.745346e-02
  1066 2.707815e-02
  1067 2.738730e-02
  1068 2.730027e-02
  1069 2.722646e-02
  1070 2.698916e-02
  1071 2.725032e-02
  1072 2.725579e-02
  1073 2.716863e-02
  1074 2.704237e-02
  1075 2.703185e-02
  1076 2.733900e-02
  1077 2.681587e-02
  1078 2.701872e-02
  1079 2.731488e-02
  1080 2.716477e-02
  1081 2.691580e-02
  1082 2.731552e-02
  1083 2.736454e-02
  1084 2.744269e-02
  1085 2.751637e-02
  1086 2.756186e-02
  1087 2.708081e-02
  1088 2.714493e-02
  1089 2.692483e-02
  1090 2.727673e-02
  1091 2.729992e-02
  1092 2.776379e-02
  1093 2.729019e-02
  1094 2.721569e-02
  1095 2.720539e-02
  1096 2.707992e-02
  1097 2.750633e-02
  1098 2.720577e-02
  1099 2.711995e-02
  1100 2.736823e-02
  1101 2.705908e-02
  1102 2.723559e-02
  1103 2.750578e-02
  1104 2.698256e-02
  1105 2.736822e-02
  1106 2.734926e-02
  1107 2.678572e-02
  1108 2.740735e-02
  1109 2.735708e-02
  1110 2.724780e-02
  1111 2.746495e-02
  1112 2.718674e-02
  1113 2.723171e-02
  1114 2.745734e-02
  1115 2.717515e-02
  1116 2.730749e-02
  1117 2.732703e-02
  1118 2.739879e-02
  1119 2.721963e-02
  1120 2.765034e-02
  1121 2.728273e-02
  1122 2.750466e-02
  1123 2.687916e-02
  1124 2.734835e-02
  1125 2.714092e-02
  1126 2.727818e-02
  1127 2.742806e-02
  1128 2.736660e-02
  1129 2.713233e-02
  1130 2.730965e-02
  1131 2.775837e-02
  1132 2.733439e-02
  1133 2.747486e-02
  1134 2.705678e-02
  1135 2.724271e-02
  1136 2.722379e-02
  1137 2.739907e-02
  1138 2.736302e-02
  1139 2.754910e-02
  1140 2.733298e-02
  1141 2.723047e-02
  1142 2.683012e-02
  1143 2.744572e-02
  1144 2.747597e-02
  1145 2.728146e-02
  1146 2.726293e-02
  1147 2.719331e-02
  1148 2.680301e-02
  1149 2.699318e-02
  1150 2.726053e-02
  1151 2.726339e-02
  1152 2.725456e-02
  1153 2.719481e-02
  1154 2.750524e-02
  1155 2.722926e-02
  1156 2.720797e-02
  1157 2.726328e-02
  1158 2.723628e-02
  1159 2.730510e-02
  1160 2.723917e-02
  1161 2.720013e-02
  1162 2.720249e-02
  1163 2.760507e-02
  1164 2.700876e-02
  1165 2.699479e-02
  1166 2.722148e-02
  1167 2.721584e-02
  1168 2.728065e-02
  1169 2.723279e-02
  1170 2.736216e-02
  1171 2.729279e-02
  1172 2.772190e-02
  1173 2.739567e-02
  1174 2.716470e-02
  1175 2.793817e-02
  1176 2.713518e-02
  1177 2.747164e-02
  1178 2.710560e-02
  1179 2.696925e-02
  1180 2.713235e-02
  1181 2.754852e-02
  1182 2.727684e-02
  1183 2.701077e-02
  1184 2.729518e-02
  1185 2.727218e-02
  1186 2.762675e-02
  1187 2.741716e-02
  1188 2.692063e-02
  1189 2.736856e-02
  1190 2.766684e-02
  1191 2.736269e-02
  1192 2.707425e-02
  1193 2.727960e-02
  1194 2.679549e-02
  1195 2.725662e-02
  1196 2.752079e-02
  1197 2.752545e-02
  1198 2.789024e-02
  1199 2.738215e-02
  1200 2.720609e-02
  1201 2.696597e-02
  1202 2.751734e-02
  1203 2.778931e-02
  1204 2.735767e-02
  1205 2.718449e-02
  1206 2.732067e-02
  1207 2.749804e-02
  1208 2.752350e-02
  1209 2.707790e-02
  1210 2.722237e-02
  1211 2.708958e-02
  1212 2.724248e-02
  1213 2.715347e-02
  1214 2.775410e-02
  1215 2.747681e-02
  1216 2.733755e-02
  1217 2.712321e-02
  1218 2.735356e-02
  1219 2.732104e-02
  1220 2.725199e-02
  1221 2.720642e-02
  1222 2.781097e-02
  1223 2.745023e-02
  1224 2.728977e-02
  1225 2.740347e-02
  1226 2.745031e-02
  1227 2.715857e-02
  1228 2.767645e-02
  1229 2.707491e-02
  1230 2.756444e-02
  1231 2.735887e-02
  1232 2.742068e-02
  1233 2.729030e-02
  1234 2.731822e-02
  1235 2.738126e-02
  1236 2.686550e-02
  1237 2.763248e-02
  1238 2.743050e-02
  1239 2.711446e-02
  1240 2.718849e-02
  1241 2.739559e-02
  1242 2.717391e-02
  1243 2.756026e-02
  1244 2.714821e-02
  1245 2.723847e-02
  1246 2.708627e-02
  1247 2.700128e-02
  1248 2.704361e-02
  1249 2.698883e-02
  1250 2.744850e-02
  1251 2.731417e-02
  1252 2.715685e-02
  1253 2.718703e-02
  1254 2.706005e-02
  1255 2.689865e-02
  1256 2.778393e-02
  1257 2.735897e-02
  1258 2.711226e-02
  1259 2.732430e-02
  1260 2.774937e-02
  1261 2.750329e-02
  1262 2.711569e-02
  1263 2.705460e-02
  1264 2.741451e-02
  1265 2.715262e-02
  1266 2.696576e-02
  1267 2.762140e-02
  1268 2.726107e-02
  1269 2.762243e-02
  1270 2.697603e-02
  1271 2.735343e-02
  1272 2.731638e-02
  1273 2.729811e-02
  1274 2.709168e-02
  1275 2.743775e-02
  1276 2.717058e-02
  1277 2.759971e-02
  1278 2.744877e-02
  1279 2.732926e-02
  1280 2.773989e-02
  1281 2.779743e-02
  1282 2.769080e-02
  1283 2.733789e-02
  1284 2.726704e-02
  1285 2.749976e-02
  1286 2.728248e-02
  1287 2.682351e-02
  1288 2.747786e-02
  1289 2.705695e-02
  1290 2.753834e-02
  1291 2.715469e-02
  1292 2.746820e-02
  1293 2.750003e-02
  1294 2.710799e-02
  1295 2.719899e-02
  1296 2.696368e-02
  1297 2.722405e-02
  1298 2.731982e-02
  1299 2.743436e-02
  1300 2.735109e-02
  1301 2.703660e-02
  1302 2.792553e-02
  1303 2.759732e-02
  1304 2.697855e-02
  1305 2.730381e-02
  1306 2.720541e-02
  1307 2.699952e-02
  1308 2.751949e-02
  1309 2.711871e-02
  1310 2.729772e-02
  1311 2.735357e-02
  1312 2.725158e-02
  1313 2.747894e-02
  1314 2.701721e-02
  1315 2.721483e-02
  1316 2.738000e-02
  1317 2.690361e-02
  1318 2.751929e-02
  1319 2.751899e-02
  1320 2.715711e-02
  1321 2.716876e-02
  1322 2.752278e-02
  1323 2.739169e-02
  1324 2.691671e-02
  1325 2.727847e-02
  1326 2.736032e-02
  1327 2.692980e-02
  1328 2.740337e-02
  1329 2.721194e-02
  1330 2.716440e-02
  1331 2.733831e-02
  1332 2.730104e-02
  1333 2.773981e-02
  1334 2.732310e-02
  1335 2.714514e-02
  1336 2.719415e-02
  1337 2.725629e-02
  1338 2.798218e-02
  1339 2.737394e-02
  1340 2.712930e-02
  1341 2.735528e-02
  1342 2.746280e-02
  1343 2.718929e-02
  1344 2.755425e-02
  1345 2.733042e-02
  1346 2.718420e-02
  1347 2.684953e-02
  1348 2.775104e-02
  1349 2.727592e-02
  1350 2.720431e-02
  1351 2.735419e-02
  1352 2.721413e-02
  1353 2.742038e-02
  1354 2.670109e-02
  1355 2.732944e-02
  1356 2.709171e-02
  1357 2.726170e-02
  1358 2.815039e-02
  1359 2.748514e-02
  1360 2.739372e-02
  1361 2.740643e-02
  1362 2.729595e-02
  1363 2.748331e-02
  1364 2.749257e-02
  1365 2.749880e-02
  1366 2.701402e-02
  1367 2.741411e-02
  1368 2.727597e-02
  1369 2.698628e-02
  1370 2.755528e-02
  1371 2.766589e-02
  1372 2.760122e-02
  1373 2.714969e-02
  1374 2.744804e-02
  1375 2.730216e-02
  1376 2.736090e-02
  1377 2.750803e-02
  1378 2.730557e-02
  1379 2.711501e-02
  1380 2.731469e-02
  1381 2.719551e-02
  1382 2.712119e-02
  1383 2.723290e-02
  1384 2.721281e-02
  1385 2.734778e-02
  1386 2.746863e-02
  1387 2.708988e-02
  1388 2.730070e-02
  1389 2.749931e-02
  1390 2.738823e-02
  1391 2.733449e-02
  1392 2.709358e-02
  1393 2.805463e-02
  1394 2.789049e-02
  1395 2.715583e-02
  1396 2.758070e-02
  1397 2.777862e-02
  1398 2.785638e-02
  1399 2.697414e-02
  1400 2.733190e-02
  1401 2.700204e-02
  1402 2.787950e-02
  1403 2.723939e-02
  1404 2.732789e-02
  1405 2.728385e-02
  1406 2.734544e-02
  1407 2.733915e-02
  1408 2.734025e-02
  1409 2.763219e-02
  1410 2.751192e-02
  1411 2.740428e-02
  1412 2.768896e-02
  1413 2.745761e-02
  1414 2.740508e-02
  1415 2.796504e-02
  1416 2.721750e-02
  1417 2.734341e-02
  1418 2.739417e-02
  1419 2.766271e-02
  1420 2.688518e-02
  1421 2.774979e-02
  1422 2.743883e-02
  1423 2.722304e-02
  1424 2.754251e-02
  1425 2.688844e-02
  1426 2.664000e-02
  1427 2.728038e-02
  1428 2.748072e-02
  1429 2.737905e-02
  1430 2.710418e-02
  1431 2.768136e-02
  1432 2.749648e-02
  1433 2.743084e-02
  1434 2.712957e-02
  1435 2.736990e-02
  1436 2.740795e-02
  1437 2.716930e-02
  1438 2.725517e-02
  1439 2.749030e-02
  1440 2.723013e-02
  1441 2.698304e-02
  1442 2.728327e-02
  1443 2.730173e-02
  1444 2.709716e-02
  1445 2.733605e-02
  1446 2.742577e-02
  1447 2.713279e-02
  1448 2.762762e-02
  1449 2.751924e-02
  1450 2.733095e-02
  1451 2.741486e-02
  1452 2.723651e-02
  1453 2.790888e-02
  1454 2.738797e-02
  1455 2.706356e-02
  1456 2.726868e-02
  1457 2.749278e-02
  1458 2.718709e-02
  1459 2.687028e-02
  1460 2.690762e-02
  1461 2.724068e-02
  1462 2.706071e-02
  1463 2.725858e-02
  1464 2.715333e-02
  1465 2.726089e-02
  1466 2.719572e-02
  1467 2.751488e-02
  1468 2.747785e-02
  1469 2.726435e-02
  1470 2.702658e-02
  1471 2.748810e-02
  1472 2.759711e-02
  1473 2.746070e-02
  1474 2.744799e-02
  1475 2.751415e-02
  1476 2.746728e-02
  1477 2.706450e-02
  1478 2.747414e-02
  1479 2.695169e-02
  1480 2.642756e-02
  1481 2.708281e-02
  1483 2.731217e-02
  1484 2.727401e-02
  1485 2.725323e-02
  1486 2.758153e-02
  1487 2.737882e-02
  1488 2.752983e-02
  1489 2.741644e-02
  1490 2.722244e-02
  1491 2.713946e-02
  1492 2.726712e-02
  1493 2.712302e-02
  1494 2.723784e-02
  1495 2.730046e-02
  1496 2.741308e-02
  1497 2.759720e-02
  1498 2.776179e-02
  1499 2.741503e-02
  1500 2.710850e-02
  1501 2.675710e-02
  1502 2.732518e-02
  1503 2.725399e-02
  1504 2.749844e-02
  1505 2.739104e-02
  1506 2.731767e-02
  1507 2.727875e-02
  1508 2.706822e-02
  1509 2.756737e-02
  1510 2.693134e-02
  1511 2.707098e-02
  1512 2.739299e-02
  1513 2.764856e-02
  1514 2.794568e-02
  1515 2.769184e-02
  1516 2.707166e-02
  1517 2.748984e-02
  1518 2.756544e-02
  1519 2.732789e-02
  1520 2.740912e-02
  1521 2.661618e-02
  1522 2.738785e-02
  1523 2.699294e-02
  1524 2.706590e-02
  1525 2.751972e-02
  1526 2.755866e-02
  1527 2.754694e-02
  1528 2.728914e-02
  1529 2.695036e-02
  1530 2.750661e-02
  1531 2.716846e-02
  1532 2.722846e-02
  1533 2.723828e-02
  1534 2.719358e-02
  1535 2.661689e-02
  1536 2.782107e-02
  1537 2.727659e-02
  1538 2.716765e-02
  1539 2.743506e-02
  1540 2.739078e-02
  1541 2.745474e-02
  1542 2.745255e-02
  1543 2.756247e-02
  1544 2.664532e-02
  1545 2.753033e-02
  1546 2.780918e-02
  1547 2.739665e-02
  1548 2.776514e-02
  1549 2.782689e-02
  1550 2.712404e-02
  1551 2.777194e-02
  1552 2.765502e-02
  1553 2.712705e-02
  1554 2.762768e-02
  1555 2.734485e-02
  1557 2.725621e-02
  1558 2.713311e-02
  1559 2.702632e-02
  1560 2.745876e-02
  1561 2.730927e-02
  1562 2.769033e-02
  1563 2.698264e-02
  1564 2.725459e-02
  1565 2.623824e-02
  1566 2.652447e-02
  1567 2.695817e-02
  1568 2.744523e-02
  1569 2.715739e-02
  1570 2.758125e-02
  1571 2.692391e-02
  1572 2.739078e-02
  1573 2.759701e-02
  1574 2.722035e-02
  1575 2.730702e-02
  1576 2.730065e-02
  1577 2.799877e-02
  1578 2.751491e-02
  1579 2.718488e-02
  1580 2.637584e-02
  1581 2.766652e-02
  1582 2.734317e-02
  1583 2.714884e-02
  1584 2.728429e-02
  1585 2.738843e-02
  1586 2.747397e-02
  1587 2.737588e-02
  1588 2.743612e-02
  1589 2.767862e-02
  1590 2.757574e-02
  1591 2.726104e-02
  1592 2.730848e-02
  1593 2.742734e-02
  1594 2.740409e-02
  1595 2.744440e-02
  1596 2.687992e-02
  1597 2.739981e-02
  1598 2.784326e-02
  1599 2.717409e-02
  1600 2.734050e-02
  1601 2.745665e-02
  1602 2.706115e-02
  1603 2.756282e-02
  1604 2.699876e-02
  1605 2.695964e-02
  1606 2.756156e-02
  1607 2.732645e-02
  1608 2.698738e-02
  1609 2.724761e-02
  1610 2.736613e-02
  1611 2.743950e-02
  1612 2.762641e-02
  1613 2.714415e-02
  1614 2.693892e-02
  1615 2.706219e-02
  1616 2.745996e-02
  1617 2.734586e-02
  1618 2.720619e-02
  1619 2.720811e-02
  1620 2.723802e-02
  1621 2.720755e-02
  1622 2.641190e-02
  1623 2.710223e-02
  1624 2.706974e-02
  1625 2.741362e-02
  1626 2.753725e-02
  1627 2.682497e-02
  1628 2.722456e-02
  1629 2.728232e-02
  1630 2.721559e-02
  1631 2.732378e-02
  1632 2.700639e-02
  1633 2.746431e-02
  1634 2.733612e-02
  1635 2.661353e-02
  1636 2.703672e-02
  1637 2.748574e-02
  1638 2.699306e-02
  1639 2.741915e-02
  1640 2.678159e-02
  1641 2.769228e-02
  1642 2.733537e-02
  1643 2.752428e-02
  1644 2.726244e-02
  1645 2.756414e-02
  1647 2.713569e-02
  1648 2.668578e-02
  1649 2.725880e-02
  1650 2.733647e-02
  1651 2.729331e-02
  1652 2.714079e-02
  1653 2.728186e-02
  1654 2.712747e-02
  1655 2.761292e-02
  1656 2.731716e-02
  1657 2.755700e-02
  1658 2.701829e-02
  1659 2.747783e-02
  1660 2.708538e-02
  1661 2.756759e-02
  1662 2.719844e-02
  1663 2.750967e-02
  1664 2.747612e-02
  1665 2.715391e-02
  1666 2.721254e-02
  1667 2.745333e-02
  1668 2.748187e-02
  1670 2.760874e-02
  1671 2.739729e-02
  1672 2.686242e-02
  1673 2.712254e-02
  1674 2.712624e-02
  1675 2.717169e-02
  1676 2.742353e-02
  1677 2.713930e-02
  1678 2.697957e-02
  1679 2.741386e-02
  1680 2.748316e-02
  1681 2.771960e-02
  1682 2.744235e-02
  1683 2.750631e-02
  1684 2.688521e-02
  1685 2.757695e-02
  1686 2.731592e-02
  1687 2.729642e-02
  1688 2.729071e-02
  1689 2.724701e-02
  1690 2.727729e-02
  1691 2.741648e-02
  1692 2.666048e-02
  1694 2.776267e-02
  1695 2.732160e-02
  1696 2.688557e-02
  1697 2.732383e-02
  1698 2.756102e-02
  1699 2.700748e-02
  1700 2.717623e-02
  1701 2.699408e-02
  1702 2.701272e-02
  1703 2.764337e-02
  1704 2.747321e-02
  1705 2.738566e-02
  1706 2.691158e-02
  1707 2.724464e-02
  1708 2.751069e-02
  1709 2.725913e-02
  1710 2.677295e-02
  1711 2.714611e-02
  1712 2.751165e-02
  1713 2.736621e-02
  1714 2.744548e-02
  1716 2.742021e-02
  1717 2.756215e-02
  1718 2.738994e-02
  1719 2.737693e-02
  1720 2.724664e-02
  1721 2.731453e-02
  1722 2.697623e-02
  1724 2.764268e-02
  1725 2.750184e-02
  1726 2.765424e-02
  1727 2.686116e-02
  1728 2.745318e-02
  1729 2.678341e-02
  1730 2.693265e-02
  1731 2.736969e-02
  1732 2.750612e-02
  1733 2.720239e-02
  1734 2.720403e-02
  1735 2.718099e-02
  1736 2.727429e-02
  1737 2.725746e-02
  1738 2.727495e-02
  1739 2.702532e-02
  1740 2.717159e-02
  1741 2.720135e-02
  1742 2.738435e-02
  1743 2.763030e-02
  1744 2.681413e-02
  1745 2.713119e-02
  1746 2.735674e-02
  1747 2.753630e-02
  1748 2.748265e-02
  1749 2.707537e-02
  1750 2.720951e-02
  1751 2.762845e-02
  1752 2.716868e-02
  1753 2.702450e-02
  1754 2.677316e-02
  1755 2.734417e-02
  1756 2.711825e-02
  1757 2.769869e-02
  1758 2.754099e-02
  1759 2.682745e-02
  1760 2.749974e-02
  1761 2.722929e-02
  1762 2.711872e-02
  1763 2.739494e-02
  1764 2.741801e-02
  1765 2.757822e-02
  1766 2.767605e-02
  1767 2.709349e-02
  1769 2.715803e-02
  1770 2.738889e-02
  1771 2.745570e-02
  1772 2.721892e-02
  1773 2.720315e-02
  1774 2.754567e-02
  1775 2.706175e-02
  1776 2.772013e-02
  1777 2.714079e-02
  1778 2.751692e-02
  1779 2.702412e-02
  1780 2.705441e-02
  1781 2.708478e-02
  1782 2.704336e-02
  1783 2.750080e-02
  1784 2.716334e-02
  1785 2.750208e-02
  1786 2.762202e-02
  1787 2.737990e-02
  1788 2.698498e-02
  1789 2.785650e-02
  1790 2.702344e-02
  1791 2.741528e-02
  1792 2.745838e-02
  1793 2.755568e-02
  1794 2.750618e-02
  1795 2.742739e-02
  1796 2.706634e-02
  1797 2.797012e-02
  1798 2.727407e-02
  1799 2.757127e-02
  1800 2.723091e-02
  1801 2.745410e-02
  1802 2.759496e-02
  1803 2.713043e-02
  1804 2.726454e-02
  1805 2.749406e-02
  1806 2.709584e-02
  1807 2.650119e-02
  1808 2.749659e-02
  1809 2.745259e-02
  1810 2.794843e-02
  1811 2.806147e-02
  1812 2.737237e-02
  1814 2.778085e-02
  1815 2.718152e-02
  1816 2.785219e-02
  1817 2.727564e-02
  1818 2.759733e-02
  1819 2.721403e-02
  1820 2.720000e-02
  1821 2.727783e-02
  1822 2.701465e-02
  1823 2.766836e-02
  1824 2.711491e-02
  1825 2.712577e-02
  1826 2.767493e-02
  1827 2.722536e-02
  1828 2.718900e-02
  1829 2.744586e-02
  1830 2.717226e-02
  1831 2.735713e-02
  1832 2.710606e-02
  1833 2.742518e-02
  1834 2.718984e-02
  1836 2.738815e-02
  1837 2.717788e-02
  1838 2.748811e-02
  1839 2.739662e-02
  1840 2.709712e-02
  1841 2.708815e-02
  1842 2.724329e-02
  1843 2.750984e-02
  1844 2.770415e-02
  1845 2.700449e-02
  1846 2.687475e-02
  1848 2.712196e-02
  1849 2.697953e-02
  1850 2.716129e-02
  1851 2.720769e-02
  1853 2.774637e-02
  1854 2.710791e-02
  1855 2.724029e-02
  1856 2.715486e-02
  1857 2.732374e-02
  1858 2.719548e-02
  1859 2.723180e-02
  1860 2.701474e-02
  1861 2.717767e-02
  1862 2.697963e-02
  1863 2.712428e-02
  1864 2.685880e-02
  1865 2.707552e-02
  1866 2.680316e-02
  1867 2.727388e-02
  1868 2.747817e-02
  1869 2.709736e-02
  1870 2.781937e-02
  1871 2.698990e-02
  1872 2.733683e-02
  1873 2.695548e-02
  1874 2.694288e-02
  1875 2.769899e-02
  1876 2.703651e-02
  1877 2.744985e-02
  1878 2.714072e-02
  1880 2.736713e-02
  1881 2.697447e-02
  1882 2.736423e-02
  1883 2.724287e-02
  1884 2.695839e-02
  1885 2.699111e-02
  1886 2.751908e-02
  1888 2.730082e-02
  1889 2.734282e-02
  1890 2.719038e-02
  1891 2.767319e-02
  1892 2.686184e-02
  1893 2.719030e-02
  1894 2.730087e-02
  1895 2.768128e-02
  1896 2.698872e-02
  1897 2.733710e-02
  1898 2.743022e-02
  1899 2.735432e-02
  1900 2.718910e-02
  1901 2.731685e-02
  1902 2.715819e-02
  1903 2.770531e-02
  1904 2.725654e-02
  1905 2.707275e-02
  1906 2.736549e-02
  1907 2.741668e-02
  1908 2.703362e-02
  1909 2.703649e-02
  1910 2.716309e-02
  1911 2.726886e-02
  1912 2.735767e-02
  1913 2.743419e-02
  1914 2.755234e-02
  1915 2.762202e-02
  1916 2.726346e-02
  1917 2.751003e-02
  1918 2.739031e-02
  1919 2.708359e-02
  1920 2.735943e-02
  1921 2.708198e-02
  1922 2.697471e-02
  1923 2.747741e-02
  1924 2.640446e-02
  1925 2.760764e-02
  1926 2.689181e-02
  1927 2.718200e-02
  1928 2.722678e-02
  1929 2.665072e-02
  1930 2.715174e-02
  1931 2.754164e-02
  1932 2.704890e-02
  1933 2.689026e-02
  1935 2.740000e-02
  1936 2.720068e-02
  1937 2.736157e-02
  1938 2.723900e-02
  1939 2.742302e-02
  1940 2.750428e-02
  1941 2.705520e-02
  1942 2.741934e-02
  1943 2.725391e-02
  1944 2.716028e-02
  1945 2.738439e-02
  1946 2.721244e-02
  1947 2.805189e-02
  1948 2.741952e-02
  1949 2.747946e-02
  1950 2.679148e-02
  1951 2.740002e-02
  1952 2.699589e-02
  1953 2.711239e-02
  1954 2.727762e-02
  1956 2.700869e-02
  1957 2.703562e-02
  1958 2.730503e-02
  1959 2.678136e-02
  1960 2.726191e-02
  1961 2.691393e-02
  1962 2.764851e-02
  1963 2.716910e-02
  1965 2.752980e-02
  1966 2.728643e-02
  1967 2.691115e-02
  1968 2.712679e-02
  1969 2.739273e-02
  1970 2.704286e-02
  1971 2.709556e-02
  1972 2.698979e-02
  1973 2.740058e-02
  1974 2.722638e-02
  1975 2.691414e-02
  1976 2.707011e-02
  1977 2.759204e-02
  1978 2.683912e-02
  1979 2.745268e-02
  1980 2.755650e-02
  1981 2.737537e-02
  1982 2.781818e-02
  1983 2.708239e-02
  1984 2.761091e-02
  1985 2.711681e-02
  1986 2.737467e-02
  1988 2.717953e-02
  1989 2.744554e-02
  1991 2.716142e-02
  1992 2.778356e-02
  1993 2.725434e-02
  1994 2.738155e-02
  1995 2.769993e-02
  1996 2.688069e-02
  1997 2.747844e-02
  1998 2.717671e-02
  1999 2.750654e-02
  2001 2.726521e-02
  2002 2.706767e-02
  2003 2.721652e-02
  2004 2.733550e-02
  2005 2.751413e-02
  2006 2.717767e-02
  2007 2.753518e-02
  2008 2.757697e-02
  2009 2.711992e-02
  2010 2.707383e-02
  2011 2.731698e-02
  2013 2.749650e-02
  2014 2.680660e-02
  2015 2.717765e-02
  2016 2.720729e-02
  2017 2.723872e-02
  2018 2.781885e-02
  2019 2.743646e-02
  2020 2.753450e-02
  2021 2.733139e-02
  2022 2.739060e-02
  2024 2.771411e-02
  2025 2.775876e-02
  2026 2.737504e-02
  2027 2.755554e-02
  2028 2.713297e-02
  2029 2.711123e-02
  2030 2.766758e-02
  2031 2.743637e-02
  2032 2.748768e-02
  2033 2.713643e-02
  2034 2.736925e-02
  2035 2.768707e-02
  2036 2.718012e-02
  2037 2.669489e-02
  2038 2.720191e-02
  2039 2.722486e-02
  2040 2.729385e-02
  2042 2.725188e-02
  2043 2.727198e-02
  2044 2.670317e-02
  2045 2.774336e-02
  2046 2.748155e-02
  2047 2.756539e-02
  2048 2.767325e-02
  2049 2.735942e-02
  2050 2.574515e-02
  2051 2.718051e-02
  2052 2.754989e-02
  2053 2.698157e-02
  2054 2.757501e-02
  2055 2.698185e-02
  2056 2.764892e-02
  2057 2.735067e-02
  2058 2.785206e-02
  2059 2.805617e-02
  2060 2.708501e-02
  2061 2.690854e-02
  2062 2.787825e-02
  2063 2.752316e-02
  2064 2.730549e-02
  2065 2.742857e-02
  2066 2.726217e-02
  2067 2.713992e-02
  2068 2.717732e-02
  2069 2.726121e-02
  2070 2.689868e-02
  2071 2.743723e-02
  2072 2.724359e-02
  2073 2.697757e-02
  2074 2.710687e-02
  2075 2.685575e-02
  2076 2.770509e-02
  2077 2.748174e-02
  2078 2.738065e-02
  2079 2.665323e-02
  2080 2.691111e-02
  2082 2.743532e-02
  2083 2.751887e-02
  2084 2.749935e-02
  2085 2.740208e-02
  2086 2.714450e-02
  2087 2.741237e-02
  2088 2.772825e-02
  2089 2.728676e-02
  2090 2.740713e-02
  2091 2.751466e-02
  2092 2.692428e-02
  2093 2.726112e-02
  2094 2.722869e-02
  2095 2.732159e-02
  2096 2.754385e-02
  2098 2.718346e-02
  2099 2.740853e-02
  2100 2.719158e-02
  2102 2.731610e-02
  2103 2.726162e-02
  2104 2.709808e-02
  2105 2.714880e-02
  2106 2.724526e-02
  2107 2.726112e-02
  2109 2.718362e-02
  2110 2.717773e-02
  2111 2.696832e-02
  2113 2.776697e-02
  2114 2.693772e-02
  2115 2.775066e-02
  2116 2.684363e-02
  2117 2.739567e-02
  2118 2.701126e-02
  2119 2.722940e-02
  2120 2.734103e-02
  2121 2.741925e-02
  2122 2.721847e-02
  2123 2.739927e-02
  2124 2.728956e-02
  2125 2.723148e-02
  2126 2.750951e-02
  2127 2.741709e-02
  2128 2.754154e-02
  2129 2.738761e-02
  2130 2.691392e-02
  2131 2.730161e-02
  2132 2.737100e-02
  2133 2.704848e-02
  2134 2.682476e-02
  2135 2.745539e-02
  2136 2.729873e-02
  2138 2.717137e-02
  2139 2.751752e-02
  2140 2.756147e-02
  2141 2.721407e-02
  2142 2.744971e-02
  2143 2.782322e-02
  2144 2.710811e-02
  2146 2.782325e-02
  2147 2.756282e-02
  2148 2.676069e-02
  2149 2.727528e-02
  2150 2.735699e-02
  2151 2.721751e-02
  2152 2.634555e-02
  2153 2.707381e-02
  2154 2.742477e-02
  2155 2.741984e-02
  2156 2.696384e-02
  2157 2.767109e-02
  2158 2.724395e-02
  2159 2.706896e-02
  2161 2.737100e-02
  2162 2.728134e-02
  2163 2.751744e-02
  2164 2.737156e-02
  2165 2.706380e-02
  2166 2.724697e-02
  2167 2.726097e-02
  2169 2.711482e-02
  2170 2.735063e-02
  2171 2.725502e-02
  2172 2.694309e-02
  2173 2.720878e-02
  2174 2.691547e-02
  2176 2.706743e-02
  2177 2.731434e-02
  2178 2.717808e-02
  2179 2.742049e-02
  2180 2.705582e-02
  2181 2.713373e-02
  2182 2.719401e-02
  2183 2.727677e-02
  2184 2.705751e-02
  2185 2.745140e-02
  2186 2.769670e-02
  2187 2.736228e-02
  2188 2.686320e-02
  2189 2.704567e-02
  2190 2.738044e-02
  2191 2.730909e-02
  2192 2.729603e-02
  2193 2.848447e-02
  2194 2.709879e-02
  2195 2.771911e-02
  2196 2.732841e-02
  2197 2.805115e-02
  2198 2.712288e-02
  2199 2.720218e-02
  2200 2.671275e-02
  2201 2.738167e-02
  2202 2.751604e-02
  2203 2.753111e-02
  2204 2.803595e-02
  2205 2.711255e-02
  2206 2.680920e-02
  2207 2.674454e-02
  2208 2.662798e-02
  2209 2.740347e-02
  2210 2.724432e-02
  2211 2.768748e-02
  2212 2.714460e-02
  2213 2.691922e-02
  2214 2.723914e-02
  2216 2.738268e-02
  2217 2.703063e-02
  2218 2.720506e-02
  2219 2.728807e-02
  2220 2.694147e-02
  2221 2.781055e-02
  2222 2.710795e-02
  2223 2.733024e-02
  2224 2.757749e-02
  2225 2.741393e-02
  2226 2.717602e-02
  2227 2.679439e-02
  2228 2.810023e-02
  2229 2.743911e-02
  2230 2.764206e-02
  2231 2.744615e-02
  2232 2.667555e-02
  2233 2.740208e-02
  2234 2.680487e-02
  2235 2.761839e-02
  2236 2.769271e-02
  2237 2.734973e-02
  2238 2.722004e-02
  2239 2.755634e-02
  2240 2.729653e-02
  2241 2.744131e-02
  2242 2.695249e-02
  2243 2.731271e-02
  2244 2.713355e-02
  2245 2.763115e-02
  2246 2.737637e-02
  2247 2.680941e-02
  2248 2.721933e-02
  2249 2.726739e-02
  2250 2.699311e-02
  2251 2.722045e-02
  2252 2.655147e-02
  2253 2.753276e-02
  2254 2.729325e-02
  2255 2.713626e-02
  2256 2.702516e-02
  2257 2.753731e-02
  2258 2.729509e-02
  2259 2.740690e-02
  2261 2.718948e-02
  2262 2.742324e-02
  2263 2.767134e-02
  2264 2.720370e-02
  2265 2.703407e-02
  2266 2.725124e-02
  2267 2.811711e-02
  2268 2.718697e-02
  2269 2.744510e-02
  2270 2.703399e-02
  2271 2.771728e-02
  2272 2.677966e-02
  2273 2.768311e-02
  2274 2.713041e-02
  2275 2.759483e-02
  2276 2.749489e-02
  2277 2.683597e-02
  2278 2.663557e-02
  2279 2.750706e-02
  2280 2.678346e-02
  2281 2.727895e-02
  2282 2.733071e-02
  2283 2.714390e-02
  2284 2.671151e-02
  2285 2.736094e-02
  2286 2.694514e-02
  2288 2.744869e-02
  2289 2.723461e-02
  2290 2.726752e-02
  2291 2.680616e-02
  2292 2.750668e-02
  2293 2.753543e-02
  2296 2.740236e-02
  2297 2.737505e-02
  2298 2.769403e-02
  2299 2.754969e-02
  2300 2.750206e-02
  2301 2.729576e-02
  2303 2.748330e-02
  2304 2.759109e-02
  2305 2.743608e-02
  2306 2.762871e-02
  2307 2.730628e-02
  2308 2.683193e-02
  2309 2.744408e-02
  2310 2.747922e-02
  2311 2.695924e-02
  2312 2.751722e-02
  2313 2.714533e-02
  2314 2.691248e-02
  2315 2.778918e-02
  2316 2.719586e-02
  2317 2.742259e-02
  2318 2.740279e-02
  2319 2.748127e-02
  2320 2.729013e-02
  2321 2.765859e-02
  2323 2.738800e-02
  2324 2.700151e-02
  2325 2.780175e-02
  2326 2.705829e-02
  2327 2.697594e-02
  2328 2.751440e-02
  2329 2.732978e-02
  2330 2.742409e-02
  2332 2.744786e-02
  2333 2.746730e-02
  2334 2.743836e-02
  2335 2.729770e-02
  2336 2.695752e-02
  2337 2.698250e-02
  2338 2.690150e-02
  2339 2.742151e-02
  2340 2.708178e-02
  2341 2.775476e-02
  2342 2.711998e-02
  2343 2.774852e-02
  2344 2.740862e-02
  2345 2.699039e-02
  2346 2.774947e-02
  2348 2.734808e-02
  2349 2.748430e-02
  2350 2.707518e-02
  2352 2.726001e-02
  2353 2.678978e-02
  2354 2.716488e-02
  2355 2.739576e-02
  2356 2.736169e-02
  2357 2.646753e-02
  2359 2.700485e-02
  2360 2.762572e-02
  2361 2.699983e-02
  2362 2.662149e-02
  2363 2.752405e-02
  2365 2.746791e-02
  2366 2.767274e-02
  2368 2.746094e-02
  2370 2.702821e-02
  2371 2.723410e-02
  2372 2.736187e-02
  2373 2.676055e-02
  2374 2.708478e-02
  2375 2.739504e-02
  2376 2.731251e-02
  2377 2.755286e-02
  2378 2.746741e-02
  2379 2.696560e-02
  2380 2.759266e-02
  2382 2.674921e-02
  2383 2.714652e-02
  2384 2.705085e-02
  2386 2.761298e-02
  2387 2.738161e-02
  2388 2.682143e-02
  2389 2.775080e-02
  2390 2.745722e-02
  2391 2.750224e-02
  2392 2.746633e-02
  2393 2.764967e-02
  2394 2.723441e-02
  2396 2.707686e-02
  2397 2.767550e-02
  2398 2.732124e-02
  2399 2.755080e-02
  2400 2.768659e-02
  2401 2.776226e-02
  2402 2.710384e-02
  2403 2.685196e-02
  2405 2.727061e-02
  2406 2.692764e-02
  2407 2.726635e-02
  2408 2.724734e-02
  2409 2.722131e-02
  2411 2.804382e-02
  2412 2.740599e-02
  2414 2.728418e-02
  2415 2.685715e-02
  2416 2.738791e-02
  2417 2.715834e-02
  2418 2.734421e-02
  2419 2.711096e-02
  2420 2.704190e-02
  2421 2.696284e-02
  2422 2.769915e-02
  2423 2.733354e-02
  2424 2.729760e-02
  2425 2.790863e-02
  2426 2.744862e-02
  2427 2.706334e-02
  2428 2.713596e-02
  2430 2.718322e-02
  2431 2.697498e-02
  2432 2.767949e-02
  2433 2.702905e-02
  2435 2.765401e-02
  2436 2.700615e-02
  2437 2.719985e-02
  2438 2.714949e-02
  2439 2.738290e-02
  2440 2.761549e-02
  2441 2.707978e-02
  2442 2.765323e-02
  2443 2.724619e-02
  2444 2.716688e-02
  2445 2.767382e-02
  2446 2.693210e-02
  2447 2.719473e-02
  2449 2.742434e-02
  2450 2.834685e-02
  2452 2.744908e-02
  2453 2.735660e-02
  2456 2.743269e-02
  2457 2.731311e-02
  2458 2.732639e-02
  2459 2.702597e-02
  2460 2.736956e-02
  2462 2.730863e-02
  2463 2.728914e-02
  2464 2.733327e-02
  2465 2.772744e-02
  2466 2.707460e-02
  2467 2.730321e-02
  2468 2.763716e-02
  2470 2.748309e-02
  2471 2.729443e-02
  2472 2.722338e-02
  2473 2.763358e-02
  2474 2.712573e-02
  2476 2.694079e-02
  2477 2.718931e-02
  2478 2.707122e-02
  2479 2.759572e-02
  2480 2.729270e-02
  2481 2.706917e-02
  2482 2.731875e-02
  2484 2.739173e-02
  2485 2.723671e-02
  2486 2.708149e-02
  2487 2.695889e-02
  2488 2.755491e-02
  2489 2.704574e-02
  2490 2.673335e-02
  2491 2.747041e-02
  2492 2.746104e-02
  2493 2.698040e-02
  2494 2.773845e-02
  2498 2.707393e-02
  2500 2.748289e-02
  2501 2.777972e-02
  2502 2.659205e-02
  2504 2.706094e-02
  2505 2.659742e-02
  2506 2.712658e-02
  2507 2.748068e-02
  2508 2.732795e-02
  2510 2.783987e-02
  2512 2.721660e-02
  2513 2.706622e-02
  2514 2.722302e-02
  2515 2.773638e-02
  2516 2.729738e-02
  2517 2.764350e-02
  2519 2.739825e-02
  2520 2.712808e-02
  2521 2.739375e-02
  2523 2.717678e-02
  2524 2.685283e-02
  2527 2.757734e-02
  2528 2.774427e-02
  2530 2.712445e-02
  2531 2.737984e-02
  2532 2.673635e-02
  2533 2.709283e-02
  2534 2.674506e-02
  2537 2.735198e-02
  2538 2.742207e-02
  2539 2.713451e-02
  2540 2.732141e-02
  2541 2.717678e-02
  2542 2.705698e-02
  2543 2.766396e-02
  2544 2.735308e-02
  2545 2.741690e-02
  2546 2.735322e-02
  2548 2.726660e-02
  2549 2.683155e-02
  2550 2.688325e-02
  2552 2.740352e-02
  2553 2.694829e-02
  2554 2.738662e-02
  2555 2.697570e-02
  2556 2.694974e-02
  2557 2.785671e-02
  2558 2.705725e-02
  2559 2.686474e-02
  2561 2.709004e-02
  2562 2.761687e-02
  2563 2.724870e-02
  2564 2.757984e-02
  2565 2.743209e-02
  2567 2.652533e-02
  2568 2.722034e-02
  2569 2.720527e-02
  2570 2.754038e-02
  2571 2.814480e-02
  2572 2.748248e-02
  2573 2.650729e-02
  2574 2.736877e-02
  2575 2.733336e-02
  2577 2.735884e-02
  2578 2.691627e-02
  2579 2.702811e-02
  2580 2.726637e-02
  2581 2.715544e-02
  2582 2.718378e-02
  2583 2.743242e-02
  2585 2.694399e-02
  2586 2.709899e-02
  2587 2.649312e-02
  2591 2.724238e-02
  2593 2.774465e-02
  2594 2.693921e-02
  2596 2.640243e-02
  2597 2.761557e-02
  2598 2.707150e-02
  2599 2.777563e-02
  2600 2.743195e-02
  2601 2.697000e-02
  2604 2.739137e-02
  2605 2.730949e-02
  2607 2.741993e-02
  2608 2.706976e-02
  2609 2.728314e-02
  2610 2.729777e-02
  2611 2.713105e-02
  2613 2.752743e-02
  2614 2.794914e-02
  2617 2.731711e-02
  2618 2.753508e-02
  2620 2.699198e-02
  2621 2.692133e-02
  2622 2.699438e-02
  2623 2.728587e-02
  2624 2.751756e-02
  2625 2.748875e-02
  2626 2.668401e-02
  2627 2.678455e-02
  2628 2.708358e-02
  2629 2.708297e-02
  2630 2.700819e-02
  2631 2.790581e-02
  2633 2.708302e-02
  2634 2.696412e-02
  2636 2.718518e-02
  2637 2.732362e-02
  2638 2.736785e-02
  2639 2.745507e-02
  2640 2.722213e-02
  2641 2.728520e-02
  2642 2.721666e-02
  2643 2.730620e-02
  2644 2.757563e-02
  2646 2.710374e-02
  2647 2.714877e-02
  2648 2.696352e-02
  2649 2.714334e-02
  2650 2.742972e-02
  2653 2.719513e-02
  2654 2.745865e-02
  2655 2.734089e-02
  2656 2.704205e-02
  2657 2.753907e-02
  2658 2.695531e-02
  2661 2.734238e-02
  2663 2.754267e-02
  2664 2.684268e-02
  2665 2.693019e-02
  2669 2.771707e-02
  2671 2.793380e-02
  2672 2.713694e-02
  2674 2.736802e-02
  2675 2.734153e-02
  2676 2.714462e-02
  2677 2.709428e-02
  2678 2.774917e-02
  2679 2.756169e-02
  2680 2.741443e-02
  2681 2.701764e-02
  2683 2.727889e-02
  2684 2.710860e-02
  2685 2.742943e-02
  2686 2.732887e-02
  2688 2.729013e-02
  2692 2.706823e-02
  2695 2.725115e-02
  2697 2.710900e-02
  2698 2.771431e-02
  2699 2.700675e-02
  2700 2.744767e-02
  2701 2.765219e-02
  2702 2.717404e-02
  2704 2.666748e-02
  2706 2.703303e-02
  2707 2.676211e-02
  2708 2.733665e-02
  2709 2.753367e-02
  2710 2.712523e-02
  2711 2.675396e-02
  2712 2.743108e-02
  2713 2.760609e-02
  2716 2.719471e-02
  2717 2.750177e-02
  2718 2.719530e-02
  2719 2.779665e-02
  2720 2.769392e-02
  2722 2.742902e-02
  2723 2.760396e-02
  2724 2.747881e-02
  2725 2.725642e-02
  2726 2.680933e-02
  2727 2.757489e-02
  2730 2.729217e-02
  2732 2.723528e-02
  2733 2.753722e-02
  2734 2.721027e-02
  2736 2.763456e-02
  2737 2.741562e-02
  2739 2.725243e-02
  2740 2.703949e-02
  2742 2.717849e-02
  2743 2.687428e-02
  2744 2.732445e-02
  2745 2.753262e-02
  2746 2.782037e-02
  2747 2.767336e-02
  2748 2.688576e-02
  2749 2.743226e-02
  2750 2.716112e-02
  2751 2.750467e-02
  2752 2.774747e-02
  2753 2.717377e-02
  2754 2.727841e-02
  2755 2.702028e-02
  2757 2.738077e-02
  2758 2.704327e-02
  2759 2.729918e-02
  2760 2.776775e-02
  2762 2.695832e-02
  2763 2.711167e-02
  2764 2.761498e-02
  2766 2.693270e-02
  2767 2.710220e-02
  2769 2.760934e-02
  2770 2.749195e-02
  2771 2.692357e-02
  2772 2.696864e-02
  2773 2.762948e-02
  2774 2.741410e-02
  2777 2.721496e-02
  2778 2.703042e-02
  2779 2.714343e-02
  2781 2.681680e-02
  2782 2.701406e-02
  2783 2.737790e-02
  2785 2.741190e-02
  2786 2.795211e-02
  2787 2.802964e-02
  2788 2.725967e-02
  2789 2.754542e-02
  2790 2.725812e-02
  2791 2.696297e-02
  2792 2.782261e-02
  2793 2.637346e-02
  2794 2.734955e-02
  2798 2.760636e-02
  2801 2.755693e-02
  2802 2.730047e-02
  2803 2.649333e-02
  2806 2.749339e-02
  2807 2.714933e-02
  2808 2.696771e-02
  2809 2.715729e-02
  2810 2.725831e-02
  2811 2.779584e-02
  2812 2.724731e-02
  2813 2.700759e-02
  2815 2.708692e-02
  2816 2.766897e-02
  2818 2.710567e-02
  2819 2.734560e-02
  2822 2.731288e-02
  2823 2.769047e-02
  2824 2.736482e-02
  2825 2.756307e-02
  2826 2.720794e-02
  2827 2.743551e-02
  2828 2.749099e-02
  2829 2.739534e-02
  2831 2.766592e-02
  2832 2.730239e-02
  2833 2.762949e-02
  2834 2.698679e-02
  2835 2.779972e-02
  2837 2.622264e-02
  2838 2.694140e-02
  2840 2.774625e-02
  2842 2.725715e-02
  2844 2.752538e-02
  2846 2.739457e-02
  2847 2.734109e-02
  2850 2.753760e-02
  2851 2.732797e-02
  2855 2.736390e-02
  2856 2.717652e-02
  2857 2.713389e-02
  2858 2.709290e-02
  2861 2.748244e-02
  2862 2.735253e-02
  2865 2.738458e-02
  2866 2.756189e-02
  2868 2.747474e-02
  2869 2.695846e-02
  2870 2.738486e-02
  2871 2.705324e-02
  2875 2.683884e-02
  2876 2.714121e-02
  2877 2.764752e-02
  2878 2.754495e-02
  2879 2.706200e-02
  2880 2.701941e-02
  2881 2.658667e-02
  2882 2.746598e-02
  2885 2.704576e-02
  2886 2.734847e-02
  2887 2.739385e-02
  2889 2.755184e-02
  2891 2.739858e-02
  2892 2.661582e-02
  2893 2.736386e-02
  2894 2.721541e-02
  2895 2.755898e-02
  2896 2.730297e-02
  2897 2.726741e-02
  2898 2.727688e-02
  2899 2.734703e-02
  2901 2.728363e-02
  2902 2.651129e-02
  2903 2.768692e-02
  2904 2.703578e-02
  2905 2.708384e-02
  2906 2.719715e-02
  2908 2.729485e-02
  2909 2.686231e-02
  2910 2.730495e-02
  2911 2.737140e-02
  2912 2.734620e-02
  2913 2.672664e-02
  2916 2.712111e-02
  2917 2.747597e-02
  2918 2.721183e-02
  2919 2.778536e-02
  2920 2.730626e-02
  2921 2.727102e-02
  2922 2.747913e-02
  2924 2.775477e-02
  2925 2.698923e-02
  2928 2.729726e-02
  2929 2.712944e-02
  2930 2.702128e-02
  2931 2.730155e-02
  2932 2.683613e-02
  2933 2.734521e-02
  2934 2.756677e-02
  2935 2.760929e-02
  2936 2.718562e-02
  2937 2.672233e-02
  2939 2.770108e-02
  2940 2.754288e-02
  2941 2.749600e-02
  2942 2.737458e-02
  2943 2.740794e-02
  2946 2.744365e-02
  2947 2.708959e-02
  2948 2.715828e-02
  2949 2.733331e-02
  2950 2.731635e-02
  2951 2.730730e-02
  2952 2.684125e-02
  2953 2.688944e-02
  2954 2.739172e-02
  2956 2.752868e-02
  2957 2.748210e-02
  2958 2.754915e-02
  2959 2.765795e-02
  2961 2.726999e-02
  2962 2.724601e-02
  2963 2.741695e-02
  2964 2.640518e-02
  2966 2.738760e-02
  2968 2.697997e-02
  2969 2.725794e-02
  2970 2.715368e-02
  2971 2.765956e-02
  2972 2.716282e-02
  2973 2.713795e-02
  2974 2.734340e-02
  2975 2.730176e-02
  2976 2.737547e-02
  2978 2.705471e-02
  2979 2.659441e-02
  2982 2.716956e-02
  2983 2.686663e-02
  2984 2.762462e-02
  2986 2.729443e-02
  2987 2.700161e-02
  2988 2.746808e-02
  2990 2.672673e-02
  2991 2.721086e-02
  2992 2.694994e-02
  2993 2.707756e-02
  2994 2.777335e-02
  2995 2.699157e-02
  2996 2.742303e-02
  2998 2.740265e-02
  2999 2.696192e-02
  3000 2.739670e-02
  3002 2.681020e-02
  3005 2.747660e-02
  3008 2.709688e-02
  3009 2.719213e-02
  3010 2.772921e-02
  3011 2.736341e-02
  3012 2.711742e-02
  3015 2.744492e-02
  3016 2.659531e-02
  3017 2.715695e-02
  3018 2.735680e-02
  3019 2.696519e-02
  3020 2.770001e-02
  3021 2.730451e-02
  3022 2.729249e-02
  3024 2.771077e-02
  3025 2.700092e-02
  3026 2.750251e-02
  3027 2.718760e-02
  3028 2.707719e-02
  3029 2.717229e-02
  3031 2.749844e-02
  3032 2.702931e-02
  3033 2.658266e-02
  3034 2.724479e-02
  3035 2.733464e-02
  3036 2.721030e-02
  3037 2.714421e-02
  3042 2.787890e-02
  3043 2.732016e-02
  3045 2.770900e-02
  3047 2.705068e-02
  3048 2.714688e-02
  3049 2.729047e-02
  3050 2.787165e-02
  3051 2.729913e-02
  3052 2.774581e-02
  3054 2.714691e-02
  3055 2.728244e-02
  3056 2.754362e-02
  3057 2.679794e-02
  3058 2.721871e-02
  3061 2.738942e-02
  3062 2.673182e-02
  3065 2.722269e-02
  3066 2.716677e-02
  3068 2.739927e-02
  3069 2.716878e-02
  3070 2.742889e-02
  3071 2.706740e-02
  3072 2.690115e-02
  3073 2.703759e-02
  3074 2.691211e-02
  3076 2.749690e-02
  3077 2.719835e-02
  3078 2.752197e-02
  3080 2.799659e-02
  3083 2.765414e-02
  3084 2.756211e-02
  3085 2.707419e-02
  3086 2.760652e-02
  3088 2.735152e-02
  3089 2.706091e-02
  3090 2.753126e-02
  3091 2.717271e-02
  3092 2.722659e-02
  3093 2.645823e-02
  3094 2.694572e-02
  3097 2.713934e-02
  3100 2.761076e-02
  3103 2.712776e-02
  3104 2.818070e-02
  3105 2.713183e-02
  3107 2.779661e-02
  3108 2.695835e-02
  3109 2.718851e-02
  3110 2.789368e-02
  3111 2.702405e-02
  3112 2.736253e-02
  3113 2.726161e-02
  3114 2.734325e-02
  3117 2.690121e-02
  3120 2.743188e-02
  3121 2.760804e-02
  3122 2.689281e-02
  3123 2.744197e-02
  3125 2.751321e-02
  3127 2.766982e-02
  3128 2.734920e-02
  3129 2.715352e-02
  3131 2.746345e-02
  3132 2.762872e-02
  3134 2.756899e-02
  3135 2.706550e-02
  3137 2.737902e-02
  3139 2.732978e-02
  3140 2.786598e-02
  3141 2.722188e-02
  3144 2.731407e-02
  3147 2.713529e-02
  3149 2.788811e-02
  3150 2.737307e-02
  3151 2.736855e-02
  3152 2.717949e-02
  3153 2.737652e-02
  3155 2.749710e-02
  3156 2.748891e-02
  3157 2.739585e-02
  3158 2.713120e-02
  3161 2.715224e-02
  3162 2.760518e-02
  3168 2.734964e-02
  3169 2.703546e-02
  3170 2.735144e-02
  3171 2.742707e-02
  3172 2.727598e-02
  3173 2.757906e-02
  3174 2.790631e-02
  3175 2.743513e-02
  3176 2.726207e-02
  3177 2.705791e-02
  3179 2.733100e-02
  3181 2.722577e-02
  3182 2.768416e-02
  3183 2.730747e-02
  3184 2.725119e-02
  3187 2.743036e-02
  3189 2.738594e-02
  3190 2.725092e-02
  3191 2.691738e-02
  3192 2.709326e-02
  3193 2.728464e-02
  3195 2.735738e-02
  3196 2.663409e-02
  3198 2.719258e-02
  3199 2.721399e-02
  3201 2.713701e-02
  3204 2.651487e-02
  3205 2.777107e-02
  3206 2.755885e-02
  3208 2.763882e-02
  3210 2.778817e-02
  3211 2.788364e-02
  3212 2.742063e-02
  3214 2.774615e-02
  3215 2.745403e-02
  3217 2.701044e-02
  3218 2.728085e-02
  3219 2.713157e-02
  3220 2.714297e-02
  3221 2.726304e-02
  3222 2.704348e-02
  3223 2.732392e-02
  3225 2.728413e-02
  3227 2.683416e-02
  3230 2.675957e-02
  3231 2.686531e-02
  3232 2.752249e-02
  3233 2.701709e-02
  3234 2.720119e-02
  3235 2.693183e-02
  3236 2.767456e-02
  3238 2.738773e-02
  3239 2.641771e-02
  3242 2.718509e-02
  3243 2.717341e-02
  3244 2.728798e-02
  3246 2.726133e-02
  3247 2.681135e-02
  3249 2.706745e-02
  3250 2.724882e-02
  3251 2.768608e-02
  3254 2.707574e-02
  3256 2.701051e-02
  3258 2.686657e-02
  3259 2.702319e-02
  3260 2.736543e-02
  3261 2.750854e-02
  3262 2.730537e-02
  3264 2.721590e-02
  3267 2.667809e-02
  3268 2.719439e-02
  3269 2.680280e-02
  3270 2.763154e-02
  3273 2.702215e-02
  3274 2.705879e-02
  3276 2.716821e-02
  3278 2.730322e-02
  3281 2.715152e-02
  3283 2.758980e-02
  3285 2.712537e-02
  3287 2.655659e-02
  3289 2.676822e-02
  3291 2.736228e-02
  3292 2.709777e-02
  3293 2.752702e-02
  3294 2.688640e-02
  3295 2.757554e-02
  3297 2.789346e-02
  3298 2.727138e-02
  3300 2.749821e-02
  3301 2.713284e-02
  3302 2.750283e-02
  3303 2.759786e-02
  3304 2.746343e-02
  3305 2.724176e-02
  3306 2.756350e-02
  3310 2.707755e-02
  3311 2.737790e-02
  3312 2.694843e-02
  3313 2.715674e-02
  3314 2.725407e-02
  3315 2.742508e-02
  3317 2.763564e-02
  3318 2.771891e-02
  3319 2.760794e-02
  3320 2.743419e-02
  3321 2.722865e-02
  3323 2.717053e-02
  3326 2.696796e-02
  3328 2.797563e-02
  3329 2.711955e-02
  3330 2.757558e-02
  3332 2.715632e-02
  3333 2.721705e-02
  3335 2.689495e-02
  3339 2.730255e-02
  3340 2.710649e-02
  3341 2.727967e-02
  3342 2.775071e-02
  3345 2.704216e-02
  3348 2.683908e-02
  3349 2.738470e-02
  3351 2.693202e-02
  3354 2.740847e-02
  3355 2.712383e-02
  3357 2.699150e-02
  3358 2.711203e-02
  3359 2.649864e-02
  3360 2.796510e-02
  3361 2.696024e-02
  3363 2.789734e-02
  3364 2.747766e-02
  3366 2.725603e-02
  3367 2.719069e-02
  3368 2.739675e-02
  3369 2.815633e-02
  3370 2.706141e-02
  3373 2.696719e-02
  3375 2.723143e-02
  3378 2.759568e-02
  3379 2.734912e-02
  3384 2.753184e-02
  3385 2.749542e-02
  3386 2.698455e-02
  3387 2.682390e-02
  3388 2.728331e-02
  3389 2.627793e-02
  3391 2.714882e-02
  3394 2.770639e-02
  3395 2.685330e-02
  3396 2.663898e-02
  3397 2.733229e-02
  3398 2.711556e-02
  3399 2.739886e-02
  3400 2.680147e-02
  3401 2.727846e-02
  3403 2.760291e-02
  3406 2.702635e-02
  3409 2.717608e-02
  3411 2.708657e-02
  3412 2.753107e-02
  3414 2.680861e-02
  3415 2.706917e-02
  3416 2.755886e-02
  3418 2.696942e-02
  3419 2.688286e-02
  3420 2.694033e-02
  3421 2.717537e-02
  3422 2.700192e-02
  3423 2.688973e-02
  3424 2.721032e-02
  3425 2.728042e-02
  3426 2.772633e-02
  3428 2.727687e-02
  3430 2.719513e-02
  3431 2.707394e-02
  3432 2.725780e-02
  3434 2.756849e-02
  3435 2.699259e-02
  3436 2.664867e-02
  3437 2.774292e-02
  3439 2.715234e-02
  3440 2.709031e-02
  3441 2.686678e-02
  3442 2.697573e-02
  3443 2.762267e-02
  3444 2.760952e-02
  3447 2.729872e-02
  3448 2.721721e-02
  3449 2.722044e-02
  3450 2.682486e-02
  3453 2.812696e-02
  3456 2.750497e-02
  3457 2.723253e-02
  3458 2.760363e-02
  3459 2.707272e-02
  3460 2.759051e-02
  3462 2.747955e-02
  3463 2.678029e-02
  3464 2.719189e-02
  3466 2.698631e-02
  3467 2.720206e-02
  3468 2.826699e-02
  3471 2.709115e-02
  3472 2.737797e-02
  3473 2.692603e-02
  3474 2.713881e-02
  3476 2.680750e-02
  3479 2.698216e-02
  3480 2.743698e-02
  3481 2.728034e-02
  3482 2.784414e-02
  3483 2.778153e-02
  3484 2.722062e-02
  3485 2.744561e-02
  3487 2.715849e-02
  3488 2.776152e-02
  3489 2.754869e-02
  3491 2.796966e-02
  3492 2.705142e-02
  3493 2.749296e-02
  3494 2.732868e-02
  3495 2.765184e-02
  3496 2.758349e-02
  3498 2.736690e-02
  3499 2.758636e-02
  3500 2.782788e-02
  3501 2.737289e-02
  3502 2.718642e-02
  3503 2.701961e-02
  3505 2.779432e-02
  3506 2.681691e-02
  3507 2.739816e-02
  3508 2.750872e-02
  3509 2.717161e-02
  3510 2.733038e-02
  3512 2.707392e-02
  3513 2.739604e-02
  3514 2.738703e-02
  3518 2.792023e-02
  3520 2.753166e-02
  3521 2.696265e-02
  3522 2.732028e-02
  3525 2.703945e-02
  3526 2.678122e-02
  3527 2.742666e-02
  3528 2.698392e-02
  3529 2.720042e-02
  3530 2.695197e-02
  3531 2.714970e-02
  3538 2.694998e-02
  3540 2.732207e-02
  3542 2.735143e-02
  3545 2.743375e-02
  3546 2.737630e-02
  3547 2.720121e-02
  3548 2.700876e-02
  3550 2.771420e-02
  3552 2.691960e-02
  3556 2.697531e-02
  3557 2.728471e-02
  3558 2.733574e-02
  3559 2.735508e-02
  3560 2.774664e-02
  3561 2.702464e-02
  3563 2.769299e-02
  3564 2.724119e-02
  3566 2.728860e-02
  3568 2.739572e-02
  3570 2.687342e-02
  3573 2.721919e-02
  3575 2.813922e-02
  3576 2.727131e-02
  3578 2.693838e-02
  3580 2.707486e-02
  3581 2.686192e-02
  3582 2.702769e-02
  3583 2.750496e-02
  3584 2.779131e-02
  3586 2.723452e-02
  3587 2.718031e-02
  3591 2.735506e-02
  3594 2.768754e-02
  3595 2.740102e-02
  3596 2.738119e-02
  3598 2.698770e-02
  3600 2.745261e-02
  3602 2.757569e-02
  3603 2.764641e-02
  3605 2.762567e-02
  3606 2.731549e-02
  3609 2.663019e-02
  3610 2.758123e-02
  3611 2.780685e-02
  3613 2.749102e-02
  3615 2.712508e-02
  3616 2.683094e-02
  3619 2.700728e-02
  3622 2.808653e-02
  3625 2.723577e-02
  3626 2.762522e-02
  3627 2.732485e-02
  3628 2.716466e-02
  3630 2.782219e-02
  3633 2.727950e-02
  3634 2.732185e-02
  3635 2.709206e-02
  3636 2.683210e-02
  3639 2.691739e-02
  3640 2.662649e-02
  3642 2.733250e-02
  3643 2.738837e-02
  3644 2.798630e-02
  3646 2.724448e-02
  3648 2.750348e-02
  3651 2.721907e-02
  3652 2.677965e-02
  3655 2.667678e-02
  3656 2.718360e-02
  3657 2.767689e-02
  3658 2.728357e-02
  3659 2.677756e-02
  3660 2.714335e-02
  3663 2.740438e-02
  3664 2.729985e-02
  3665 2.730721e-02
  3669 2.775707e-02
  3670 2.735605e-02
  3673 2.772452e-02
  3674 2.721579e-02
  3675 2.778413e-02
  3677 2.745415e-02
  3680 2.730778e-02
  3681 2.700879e-02
  3682 2.736365e-02
  3689 2.704128e-02
  3691 2.708291e-02
  3694 2.706603e-02
  3695 2.712785e-02
  3697 2.745576e-02
  3698 2.802362e-02
  3699 2.774342e-02
  3701 2.744269e-02
  3704 2.706003e-02
  3705 2.713305e-02
  3707 2.747024e-02
  3708 2.785082e-02
  3711 2.706021e-02
  3713 2.741530e-02
  3715 2.668389e-02
  3718 2.728770e-02
  3719 2.647946e-02
  3720 2.717701e-02
  3722 2.748871e-02
  3723 2.750524e-02
  3725 2.733314e-02
  3728 2.724732e-02
  3729 2.759155e-02
  3730 2.686148e-02
  3731 2.732878e-02
  3734 2.764916e-02
  3735 2.703556e-02
  3737 2.696917e-02
  3739 2.736914e-02
  3740 2.725960e-02
  3741 2.680423e-02
  3744 2.721221e-02
  3745 2.738483e-02
  3746 2.754095e-02
  3747 2.716122e-02
  3748 2.716940e-02
  3749 2.697146e-02
  3754 2.707802e-02
  3755 2.749940e-02
  3756 2.707782e-02
  3757 2.740894e-02
  3758 2.698306e-02
  3760 2.673643e-02
  3762 2.736218e-02
  3764 2.715090e-02
  3765 2.750906e-02
  3766 2.676346e-02
  3767 2.715635e-02
  3768 2.724665e-02
  3770 2.736843e-02
  3771 2.726087e-02
  3772 2.699394e-02
  3773 2.729224e-02
  3775 2.710731e-02
  3776 2.722426e-02
  3779 2.729545e-02
  3784 2.752664e-02
  3785 2.697890e-02
  3788 2.760309e-02
  3791 2.729960e-02
  3794 2.661728e-02
  3796 2.737813e-02
  3797 2.714650e-02
  3798 2.741012e-02
  3799 2.744726e-02
  3801 2.718478e-02
  3802 2.750421e-02
  3803 2.708909e-02
  3808 2.675937e-02
  3809 2.747881e-02
  3811 2.718833e-02
  3812 2.732478e-02
  3813 2.713474e-02
  3817 2.700452e-02
  3819 2.823788e-02
  3820 2.773305e-02
  3821 2.683416e-02
  3822 2.725203e-02
  3823 2.734394e-02
  3825 2.795883e-02
  3826 2.695415e-02
  3827 2.718288e-02
  3828 2.733417e-02
  3832 2.710008e-02
  3833 2.709118e-02
  3835 2.728151e-02
  3837 2.745058e-02
  3838 2.717783e-02
  3840 2.717513e-02
  3843 2.726529e-02
  3844 2.713272e-02
  3845 2.749125e-02
  3846 2.827792e-02
  3850 2.730094e-02
  3852 2.707012e-02
  3853 2.767692e-02
  3855 2.660955e-02
  3857 2.726234e-02
  3858 2.689473e-02
  3859 2.678550e-02
  3861 2.697992e-02
  3863 2.659848e-02
  3865 2.745443e-02
  3868 2.749619e-02
  3870 2.747827e-02
  3871 2.685333e-02
  3872 2.747599e-02
  3874 2.721039e-02
  3877 2.752119e-02
  3878 2.756173e-02
  3879 2.732362e-02
  3880 2.694287e-02
  3884 2.755030e-02
  3885 2.725967e-02
  3886 2.736796e-02
  3887 2.722411e-02
  3888 2.718775e-02
  3889 2.710366e-02
  3890 2.699570e-02
  3891 2.797544e-02
  3892 2.787467e-02
  3895 2.644040e-02
  3897 2.688539e-02
  3898 2.786040e-02
  3900 2.703934e-02
  3902 2.701565e-02
  3903 2.708570e-02
  3904 2.725903e-02
  3905 2.733537e-02
  3910 2.726342e-02
  3911 2.724870e-02
  3912 2.735355e-02
  3915 2.717581e-02
  3916 2.714745e-02
  3917 2.768986e-02
  3918 2.689186e-02
  3921 2.729631e-02
  3922 2.723047e-02
  3923 2.796476e-02
  3924 2.675338e-02
  3925 2.755064e-02
  3926 2.742177e-02
  3928 2.743680e-02
  3929 2.770898e-02
  3930 2.756094e-02
  3931 2.670942e-02
  3932 2.713489e-02
  3933 2.673427e-02
  3934 2.730526e-02
  3940 2.703101e-02
  3942 2.690781e-02
  3943 2.725250e-02
  3944 2.713729e-02
  3946 2.760157e-02
  3948 2.730455e-02
  3953 2.696762e-02
  3954 2.723973e-02
  3956 2.714174e-02
  3960 2.752878e-02
  3961 2.762249e-02
  3962 2.713404e-02
  3963 2.746584e-02
  3964 2.711070e-02
  3966 2.710832e-02
  3970 2.759691e-02
  3971 2.708447e-02
  3972 2.663298e-02
  3973 2.749715e-02
  3974 2.698014e-02
  3975 2.775652e-02
  3977 2.737520e-02
  3978 2.708208e-02
  3981 2.730063e-02
  3985 2.696068e-02
  3989 2.766271e-02
  3990 2.784345e-02
  3991 2.719253e-02
  3992 2.729212e-02
  3993 2.732210e-02
  3994 2.712937e-02
  3995 2.724327e-02
  3996 2.734860e-02
  3997 2.722343e-02
  3998 2.727840e-02
  3999 2.689011e-02
  4000 2.693008e-02
  4001 2.774356e-02
  4002 2.705043e-02
  4004 2.707877e-02
  4005 2.677899e-02
  4006 2.745217e-02
  4008 2.740966e-02
  4011 2.728881e-02
  4013 2.727763e-02
  4014 2.780985e-02
  4018 2.686053e-02
  4020 2.754666e-02
  4021 2.757472e-02
  4022 2.777546e-02
  4023 2.730015e-02
  4024 2.715531e-02
  4027 2.708716e-02
  4028 2.750674e-02
  4029 2.729818e-02
  4030 2.738151e-02
  4031 2.712307e-02
  4032 2.792826e-02
  4035 2.746411e-02
  4036 2.660424e-02
  4037 2.724968e-02
  4038 2.747451e-02
  4039 2.730003e-02
  4040 2.719819e-02
  4041 2.793513e-02
  4042 2.718844e-02
  4043 2.720251e-02
  4045 2.729756e-02
  4046 2.707665e-02
  4048 2.766990e-02
  4049 2.711315e-02
  4052 2.719603e-02
  4053 2.779147e-02
  4055 2.702958e-02
  4057 2.691286e-02
  4060 2.760231e-02
  4065 2.759935e-02
  4067 2.767567e-02
  4068 2.709210e-02
  4071 2.697298e-02
  4072 2.712816e-02
  4073 2.775331e-02
  4074 2.725439e-02
  4075 2.716513e-02
  4077 2.773010e-02
  4078 2.694402e-02
  4079 2.785300e-02
  4081 2.718547e-02
  4085 2.745062e-02
  4086 2.710253e-02
  4088 2.799041e-02
  4091 2.733511e-02
  4094 2.730159e-02
  4096 2.717647e-02
  4097 2.677128e-02
  4099 2.747194e-02
  4100 2.707415e-02
  4101 2.738631e-02
  4104 2.736931e-02
  4105 2.731278e-02
  4108 2.731098e-02
  4109 2.781455e-02
  4110 2.784280e-02
  4112 2.759273e-02
  4114 2.714364e-02
  4115 2.716081e-02
  4116 2.737928e-02
  4120 2.763406e-02
  4121 2.756002e-02
  4125 2.737914e-02
  4129 2.728223e-02
  4130 2.727108e-02
  4131 2.745802e-02
  4134 2.694389e-02
  4137 2.727355e-02
  4138 2.754178e-02
  4139 2.687077e-02
  4140 2.711675e-02
  4141 2.757506e-02
  4142 2.759157e-02
  4143 2.773010e-02
  4144 2.716441e-02
  4146 2.716771e-02
  4148 2.727616e-02
  4149 2.751451e-02
  4152 2.736360e-02
  4153 2.722845e-02
  4154 2.688798e-02
  4155 2.752871e-02
  4156 2.714515e-02
  4157 2.737332e-02
  4162 2.739307e-02
  4164 2.700240e-02
  4167 2.703784e-02
  4168 2.719435e-02
  4169 2.741365e-02
  4172 2.752542e-02
  4173 2.714019e-02
  4174 2.713697e-02
  4175 2.704202e-02
  4180 2.729287e-02
  4181 2.723249e-02
  4182 2.694924e-02
  4184 2.680432e-02
  4185 2.712367e-02
  4188 2.739008e-02
  4189 2.707546e-02
  4190 2.721799e-02
  4193 2.717524e-02
  4194 2.683156e-02
  4195 2.659698e-02
  4198 2.737567e-02
  4199 2.719068e-02
  4200 2.689378e-02
  4201 2.708395e-02
  4202 2.731212e-02
  4203 2.745857e-02
  4204 2.748031e-02
  4208 2.712144e-02
  4211 2.774211e-02
  4212 2.690843e-02
  4213 2.722256e-02
  4215 2.761794e-02
  4217 2.752442e-02
  4218 2.731902e-02
  4222 2.723045e-02
  4224 2.697037e-02
  4226 2.750688e-02
  4227 2.726043e-02
  4228 2.714939e-02
  4229 2.702339e-02
  4234 2.684524e-02
  4236 2.745221e-02
  4237 2.704159e-02
  4238 2.693364e-02
  4239 2.705689e-02
  4240 2.728750e-02
  4241 2.708169e-02
  4242 2.677137e-02
  4244 2.738673e-02
  4245 2.756537e-02
  4246 2.736718e-02
  4247 2.665983e-02
  4251 2.741383e-02
  4252 2.689157e-02
  4255 2.760494e-02
  4256 2.776519e-02
  4258 2.738745e-02
  4261 2.732471e-02
  4265 2.716825e-02
  4266 2.717109e-02
  4268 2.730316e-02
  4270 2.740199e-02
  4271 2.807712e-02
  4273 2.706488e-02
  4275 2.755649e-02
  4277 2.736104e-02
  4278 2.739869e-02
  4280 2.706149e-02
  4282 2.682578e-02
  4288 2.707567e-02
  4289 2.739925e-02
  4290 2.722799e-02
  4291 2.799761e-02
  4292 2.791937e-02
  4293 2.738636e-02
  4298 2.718826e-02
  4300 2.716498e-02
  4304 2.742901e-02
  4307 2.810592e-02
  4312 2.765375e-02
  4314 2.710406e-02
  4318 2.727544e-02
  4320 2.694754e-02
  4321 2.761347e-02
  4328 2.749282e-02
  4330 2.726419e-02
  4331 2.680385e-02
  4334 2.762996e-02
  4335 2.709684e-02
  4338 2.758391e-02
  4339 2.794203e-02
  4340 2.698860e-02
  4341 2.714680e-02
  4342 2.695757e-02
  4347 2.696095e-02
  4349 2.764634e-02
  4350 2.733388e-02
  4352 2.725788e-02
  4353 2.751434e-02
  4357 2.772516e-02
  4362 2.758471e-02
  4365 2.727517e-02
  4367 2.710023e-02
  4368 2.691303e-02
  4369 2.709358e-02
  4372 2.748415e-02
  4374 2.743735e-02
  4375 2.680711e-02
  4377 2.739813e-02
  4378 2.746289e-02
  4379 2.800092e-02
  4381 2.656646e-02
  4382 2.736907e-02
  4384 2.794390e-02
  4385 2.731055e-02
  4386 2.747374e-02
  4387 2.698321e-02
  4388 2.761864e-02
  4389 2.716565e-02
  4390 2.720725e-02
  4391 2.745161e-02
  4393 2.720891e-02
  4394 2.714733e-02
  4398 2.688084e-02
  4399 2.747369e-02
  4401 2.698856e-02
  4403 2.685820e-02
  4406 2.750599e-02
  4407 2.673879e-02
  4408 2.711683e-02
  4409 2.721667e-02
  4410 2.735919e-02
  4411 2.750691e-02
  4412 2.692530e-02
  4414 2.808438e-02
  4415 2.764361e-02
  4416 2.712934e-02
  4417 2.724195e-02
  4418 2.740518e-02
  4421 2.698414e-02
  4423 2.741608e-02
  4424 2.745203e-02
  4425 2.696577e-02
  4427 2.748674e-02
  4428 2.755220e-02
  4430 2.732711e-02
  4431 2.736697e-02
  4437 2.705112e-02
  4438 2.738558e-02
  4442 2.752433e-02
  4443 2.664515e-02
  4446 2.702822e-02
  4449 2.670289e-02
  4452 2.617937e-02
  4453 2.748402e-02
  4454 2.758054e-02
  4457 2.708727e-02
  4458 2.721942e-02
  4459 2.744591e-02
  4460 2.738380e-02
  4462 2.689093e-02
  4464 2.683065e-02
  4470 2.732154e-02
  4472 2.727516e-02
  4474 2.767952e-02
  4475 2.752925e-02
  4476 2.756779e-02
  4478 2.733402e-02
  4479 2.721049e-02
  4482 2.711812e-02
  4483 2.738139e-02
  4486 2.757171e-02
  4488 2.652138e-02
  4489 2.730499e-02
  4490 2.715283e-02
  4496 2.718932e-02
  4499 2.728624e-02
  4500 2.753360e-02
  4501 2.750316e-02
  4506 2.696684e-02
  4507 2.717352e-02
  4508 2.765170e-02
  4509 2.751785e-02
  4513 2.699261e-02
  4515 2.748148e-02
  4517 2.722981e-02
  4518 2.703581e-02
  4522 2.693472e-02
  4528 2.709632e-02
  4530 2.692546e-02
  4533 2.719889e-02
  4534 2.698832e-02
  4540 2.752120e-02
  4542 2.736551e-02
  4544 2.731086e-02
  4546 2.703795e-02
  4547 2.720824e-02
  4551 2.745191e-02
  4553 2.719039e-02
  4557 2.723989e-02
  4559 2.741535e-02
  4560 2.719027e-02
  4561 2.731210e-02
  4563 2.677559e-02
  4566 2.752903e-02
  4572 2.722682e-02
  4576 2.735732e-02
  4580 2.747077e-02
  4583 2.726992e-02
  4584 2.735382e-02
  4587 2.723716e-02
  4589 2.727709e-02
  4590 2.703694e-02
  4594 2.715567e-02
  4595 2.757338e-02
  4599 2.687922e-02
  4600 2.736205e-02
  4602 2.669509e-02
  4603 2.778576e-02
  4604 2.715110e-02
  4606 2.707368e-02
  4609 2.696294e-02
  4610 2.745829e-02
  4611 2.699585e-02
  4612 2.690139e-02
  4613 2.722147e-02
  4614 2.677273e-02
  4615 2.686160e-02
  4616 2.716278e-02
  4620 2.738275e-02
  4621 2.716776e-02
  4622 2.763642e-02
  4627 2.761181e-02
  4628 2.714361e-02
  4630 2.716607e-02
  4631 2.745794e-02
  4633 2.715222e-02
  4639 2.713954e-02
  4644 2.686279e-02
  4648 2.681980e-02
  4649 2.731564e-02
  4650 2.728407e-02
  4651 2.739349e-02
  4653 2.737437e-02
  4655 2.733530e-02
  4656 2.699543e-02
  4667 2.698128e-02
  4670 2.733865e-02
  4672 2.719193e-02
  4676 2.711420e-02
  4685 2.789135e-02
  4687 2.766926e-02
  4691 2.690920e-02
  4696 2.686025e-02
  4697 2.697467e-02
  4698 2.744568e-02
  4699 2.693118e-02
  4700 2.731894e-02
  4702 2.709293e-02
  4705 2.706169e-02
  4708 2.740033e-02
  4709 2.771751e-02
  4710 2.730453e-02
  4711 2.767184e-02
  4715 2.702228e-02
  4718 2.747151e-02
  4722 2.702423e-02
  4723 2.711053e-02
  4724 2.709325e-02
  4725 2.709594e-02
  4727 2.753414e-02
  4728 2.722713e-02
  4729 2.733527e-02
  4730 2.682738e-02
  4732 2.792756e-02
  4733 2.749965e-02
  4735 2.796446e-02
  4738 2.739408e-02
  4740 2.712176e-02
  4742 2.725781e-02
  4743 2.707553e-02
  4750 2.741434e-02
  4752 2.758930e-02
  4753 2.789182e-02
  4755 2.749795e-02
  4758 2.735403e-02
  4760 2.645466e-02
  4762 2.690552e-02
  4763 2.736692e-02
  4765 2.755664e-02
  4766 2.764073e-02
  4768 2.738444e-02
  4769 2.699269e-02
  4772 2.723210e-02
  4774 2.706876e-02
  4778 2.809321e-02
  4779 2.730871e-02
  4780 2.700574e-02
  4785 2.709049e-02
  4787 2.758453e-02
  4789 2.728794e-02
  4790 2.736297e-02
  4793 2.697354e-02
  4794 2.754582e-02
  4796 2.697549e-02
  4801 2.716091e-02
  4802 2.759402e-02
  4805 2.723054e-02
  4806 2.761348e-02
  4808 2.733350e-02
  4811 2.698743e-02
  4812 2.750400e-02
  4815 2.795211e-02
  4819 2.721551e-02
  4821 2.755316e-02
  4823 2.726984e-02
  4825 2.696704e-02
  4826 2.735930e-02
  4828 2.717219e-02
  4831 2.735744e-02
  4834 2.762172e-02
  4837 2.768007e-02
  4841 2.733541e-02
  4847 2.717484e-02
  4848 2.699342e-02
  4850 2.786634e-02
  4852 2.738403e-02
  4853 2.731165e-02
  4854 2.721542e-02
  4860 2.762548e-02
  4862 2.726815e-02
  4863 2.752986e-02
  4866 2.706561e-02
  4868 2.768177e-02
  4870 2.679461e-02
  4874 2.705586e-02
  4877 2.719379e-02
  4879 2.736640e-02
  4881 2.735507e-02
  4882 2.748712e-02
  4884 2.688380e-02
  4891 2.689634e-02
  4893 2.685207e-02
  4895 2.724727e-02
  4897 2.692794e-02
  4906 2.745680e-02
  4911 2.712439e-02
  4916 2.773486e-02
  4922 2.742571e-02
  4924 2.745105e-02
  4926 2.762833e-02
  4929 2.656378e-02
  4930 2.698772e-02
  4936 2.706285e-02
  4938 2.726712e-02
  4940 2.741605e-02
  4944 2.753379e-02
  4946 2.705776e-02
  4948 2.746080e-02
  4949 2.707603e-02
  4951 2.696685e-02
  4953 2.778824e-02
  4956 2.772421e-02
  4957 2.765858e-02
  4958 2.772107e-02
  4959 2.730783e-02
  4961 2.733094e-02
  4962 2.721825e-02
  4964 2.747312e-02
  4967 2.759742e-02
  4971 2.729880e-02
  4973 2.673998e-02
  4976 2.704688e-02
  4977 2.729864e-02
  4979 2.733197e-02
  4980 2.761326e-02
  4984 2.714419e-02
  4985 2.705676e-02
  4990 2.717713e-02
  4992 2.769764e-02
  4993 2.698173e-02
  4997 2.750224e-02
  5003 2.675444e-02
  5008 2.724941e-02
  5013 2.708924e-02
  5022 2.763907e-02
  5024 2.714072e-02
  5025 2.708664e-02
  5027 2.722237e-02
  5028 2.711545e-02
  5032 2.733908e-02
  5033 2.753203e-02
  5038 2.705659e-02
  5040 2.670565e-02
  5042 2.754182e-02
  5043 2.779681e-02
  5046 2.700178e-02
  5048 2.697582e-02
  5049 2.725119e-02
  5050 2.743618e-02
  5053 2.738975e-02
  5058 2.733231e-02
  5063 2.733924e-02
  5064 2.727127e-02
  5065 2.747233e-02
  5067 2.673326e-02
  5068 2.717242e-02
  5069 2.697053e-02
  5072 2.740934e-02
  5078 2.688514e-02
  5081 2.762900e-02
  5082 2.743912e-02
  5087 2.724330e-02
  5088 2.727682e-02
  5091 2.706471e-02
  5093 2.733642e-02
  5104 2.711804e-02
  5105 2.759983e-02
  5106 2.790892e-02
  5107 2.693163e-02
  5108 2.739514e-02
  5111 2.721143e-02
  5112 2.767042e-02
  5113 2.713904e-02
  5114 2.761507e-02
  5115 2.764972e-02
  5117 2.701948e-02
  5118 2.728787e-02
  5119 2.709265e-02
  5122 2.718502e-02
  5123 2.761534e-02
  5124 2.674943e-02
  5125 2.739188e-02
  5127 2.733173e-02
  5129 2.799406e-02
  5131 2.703443e-02
  5132 2.702556e-02
  5133 2.701353e-02
  5134 2.734217e-02
  5139 2.727088e-02
  5143 2.742672e-02
  5146 2.736393e-02
  5147 2.734450e-02
  5152 2.743448e-02
  5154 2.727670e-02
  5156 2.710002e-02
  5159 2.719291e-02
  5160 2.719504e-02
  5162 2.763203e-02
  5163 2.775813e-02
  5164 2.706581e-02
  5167 2.732442e-02
  5169 2.718706e-02
  5170 2.738616e-02
  5171 2.684437e-02
  5172 2.724204e-02
  5173 2.766483e-02
  5174 2.709176e-02
  5177 2.746838e-02
  5178 2.758418e-02
  5186 2.716107e-02
  5187 2.735673e-02
  5188 2.736953e-02
  5190 2.730511e-02
  5191 2.785618e-02
  5195 2.748795e-02
  5205 2.715083e-02
  5208 2.718120e-02
  5212 2.728592e-02
  5214 2.712657e-02
  5215 2.733979e-02
  5221 2.722503e-02
  5223 2.754343e-02
  5226 2.758994e-02
  5227 2.720370e-02
  5228 2.726192e-02
  5229 2.714686e-02
  5232 2.694655e-02
  5235 2.733938e-02
  5237 2.710683e-02
  5238 2.734022e-02
  5246 2.716968e-02
  5249 2.746318e-02
  5252 2.762139e-02
  5253 2.750431e-02
  5254 2.681237e-02
  5259 2.757469e-02
  5261 2.655998e-02
  5262 2.706058e-02
  5265 2.762348e-02
  5266 2.691676e-02
  5268 2.725350e-02
  5270 2.758569e-02
  5271 2.719688e-02
  5274 2.768445e-02
  5276 2.709085e-02
  5277 2.764047e-02
  5280 2.700295e-02
  5282 2.771155e-02
  5285 2.737077e-02
  5286 2.723437e-02
  5289 2.709208e-02
  5291 2.686201e-02
  5293 2.783230e-02
  5304 2.718995e-02
  5305 2.759954e-02
  5307 2.686728e-02
  5308 2.710015e-02
  5309 2.724658e-02
  5314 2.746786e-02
  5315 2.756116e-02
  5317 2.734227e-02
  5321 2.725296e-02
  5323 2.760145e-02
  5325 2.719290e-02
  5331 2.696433e-02
  5333 2.708764e-02
  5335 2.704280e-02
  5336 2.756196e-02
  5338 2.715396e-02
  5340 2.707478e-02
  5341 2.769523e-02
  5344 2.689084e-02
  5345 2.731007e-02
  5347 2.776975e-02
  5348 2.715466e-02
  5349 2.779286e-02
  5350 2.738143e-02
  5353 2.803990e-02
  5354 2.700909e-02
  5357 2.767937e-02
  5360 2.706956e-02
  5363 2.725590e-02
  5373 2.728283e-02
  5374 2.669967e-02
  5376 2.720444e-02
  5377 2.761250e-02
  5380 2.725489e-02
  5381 2.723875e-02
  5388 2.733616e-02
  5390 2.751618e-02
  5391 2.702475e-02
  5394 2.703107e-02
  5397 2.754018e-02
  5399 2.728042e-02
  5400 2.667124e-02
  5402 2.734477e-02
  5403 2.750920e-02
  5406 2.689128e-02
  5407 2.694750e-02
  5408 2.753422e-02
  5409 2.703204e-02
  5410 2.698336e-02
  5413 2.741877e-02
  5417 2.690981e-02
  5418 2.724889e-02
  5419 2.699522e-02
  5420 2.701493e-02
  5424 2.744980e-02
  5428 2.720796e-02
  5429 2.788344e-02
  5430 2.732012e-02
  5431 2.725038e-02
  5434 2.743573e-02
  5435 2.776668e-02
  5445 2.738011e-02
  5449 2.715203e-02
  5457 2.694863e-02
  5458 2.736339e-02
  5459 2.713790e-02
  5462 2.703311e-02
  5466 2.733827e-02
  5467 2.735280e-02
  5468 2.711298e-02
  5470 2.728199e-02
  5471 2.751031e-02
  5476 2.713298e-02
  5485 2.706508e-02
  5488 2.691730e-02
  5489 2.770552e-02
  5490 2.760552e-02
  5491 2.736144e-02
  5493 2.692865e-02
  5500 2.717928e-02
  5502 2.735372e-02
  5503 2.720474e-02
  5504 2.730363e-02
  5507 2.711489e-02
  5508 2.695879e-02
  5512 2.717344e-02
  5518 2.720661e-02
  5519 2.738708e-02
  5520 2.710037e-02
  5521 2.653714e-02
  5524 2.757172e-02
  5528 2.724464e-02
  5529 2.739024e-02
  5531 2.716805e-02
  5532 2.723435e-02
  5533 2.723122e-02
  5537 2.727973e-02
  5545 2.660526e-02
  5549 2.738384e-02
  5553 2.709062e-02
  5556 2.711330e-02
  5557 2.767946e-02
  5558 2.698810e-02
  5561 2.729843e-02
  5563 2.736084e-02
  5564 2.697065e-02
  5570 2.705322e-02
  5571 2.722362e-02
  5572 2.735948e-02
  5577 2.684048e-02
  5582 2.751814e-02
  5584 2.667777e-02
  5585 2.677696e-02
  5587 2.714359e-02
  5588 2.766345e-02
  5589 2.732097e-02
  5591 2.745919e-02
  5595 2.753679e-02
  5596 2.754249e-02
  5601 2.730627e-02
  5606 2.745836e-02
  5607 2.749844e-02
  5611 2.732845e-02
  5614 2.709926e-02
  5615 2.765786e-02
  5622 2.744979e-02
  5623 2.709183e-02
  5629 2.742381e-02
  5636 2.742490e-02
  5639 2.717645e-02
  5640 2.725113e-02
  5644 2.712609e-02
  5645 2.722858e-02
  5646 2.737566e-02
  5649 2.720948e-02
  5650 2.703578e-02
  5651 2.740105e-02
  5655 2.761879e-02
  5658 2.717913e-02
  5663 2.715027e-02
  5664 2.738991e-02
  5666 2.762875e-02
  5672 2.755713e-02
  5674 2.752891e-02
  5675 2.722246e-02
  5681 2.714768e-02
  5682 2.716320e-02
  5684 2.699091e-02
  5688 2.763992e-02
  5691 2.762672e-02
  5697 2.776510e-02
  5698 2.753597e-02
  5699 2.727754e-02
  5701 2.760732e-02
  5702 2.741614e-02
  5705 2.722635e-02
  5710 2.727738e-02
  5712 2.775820e-02
  5718 2.715347e-02
  5720 2.759332e-02
  5732 2.723652e-02
  5738 2.729119e-02
  5742 2.727200e-02
  5744 2.675998e-02
  5749 2.744839e-02
  5753 2.709346e-02
  5757 2.697024e-02
  5760 2.721962e-02
  5761 2.727264e-02
  5763 2.744062e-02
  5764 2.701287e-02
  5765 2.741668e-02
  5768 2.759562e-02
  5769 2.764853e-02
  5782 2.738432e-02
  5787 2.681702e-02
  5788 2.713366e-02
  5800 2.717286e-02
  5801 2.780271e-02
  5802 2.718079e-02
  5803 2.764442e-02
  5812 2.686038e-02
  5815 2.756756e-02
  5819 2.743886e-02
  5820 2.708835e-02
  5821 2.735797e-02
  5823 2.704951e-02
  5825 2.738533e-02
  5826 2.776374e-02
  5833 2.719535e-02
  5834 2.710302e-02
  5838 2.749536e-02
  5841 2.741574e-02
  5847 2.730135e-02
  5851 2.711584e-02
  5857 2.748438e-02
  5860 2.748135e-02
  5862 2.730431e-02
  5863 2.724705e-02
  5868 2.685699e-02
  5871 2.722909e-02
  5876 2.759882e-02
  5877 2.772169e-02
  5880 2.691168e-02
  5883 2.772987e-02
  5884 2.706279e-02
  5887 2.705130e-02
  5888 2.695143e-02
  5894 2.689837e-02
  5899 2.699312e-02
  5903 2.724487e-02
  5908 2.722964e-02
  5909 2.705570e-02
  5911 2.720351e-02
  5916 2.762229e-02
  5921 2.733503e-02
  5922 2.706057e-02
  5923 2.745977e-02
  5924 2.708598e-02
  5930 2.725908e-02
  5936 2.672764e-02
  5937 2.702295e-02
  5939 2.707576e-02
  5941 2.708535e-02
  5947 2.717769e-02
  5948 2.709588e-02
  5951 2.689132e-02
  5958 2.778924e-02
  5959 2.706213e-02
  5963 2.748332e-02
  5966 2.701713e-02
  5971 2.707207e-02
  5972 2.749887e-02
  5976 2.729760e-02
  5983 2.738852e-02
  5984 2.701160e-02
  5985 2.726720e-02
  5986 2.760560e-02
  5987 2.750026e-02
  5990 2.741920e-02
  5992 2.737222e-02
  6001 2.754755e-02
  6003 2.705244e-02
  6007 2.713893e-02
  6010 2.727360e-02
  6015 2.729323e-02
  6016 2.740160e-02
  6017 2.723562e-02
  6019 2.705184e-02
  6020 2.722453e-02
  6021 2.747417e-02
  6024 2.704750e-02
  6025 2.727401e-02
  6029 2.721120e-02
  6031 2.696593e-02
  6034 2.714430e-02
  6035 2.757607e-02
  6041 2.736589e-02
  6043 2.661454e-02
  6046 2.715282e-02
  6047 2.707765e-02
  6048 2.678020e-02
  6050 2.728661e-02
  6051 2.756859e-02
  6057 2.743143e-02
  6061 2.682259e-02
  6062 2.748537e-02
  6063 2.716583e-02
  6066 2.725645e-02
  6067 2.746756e-02
  6073 2.717883e-02
  6074 2.730046e-02
  6076 2.735765e-02
  6077 2.734929e-02
  6079 2.700822e-02
  6084 2.782013e-02
  6085 2.734387e-02
  6088 2.733586e-02
  6090 2.708793e-02
  6095 2.776152e-02
  6096 2.706973e-02
  6097 2.745511e-02
  6098 2.715762e-02
  6099 2.694849e-02
  6100 2.724641e-02
  6101 2.719723e-02
  6106 2.740904e-02
  6123 2.754176e-02
  6129 2.716350e-02
  6134 2.742972e-02
  6135 2.741837e-02
  6136 2.654850e-02
  6140 2.686976e-02
  6148 2.769353e-02
  6149 2.749564e-02
  6152 2.720184e-02
  6157 2.686016e-02
  6165 2.735715e-02
  6167 2.718385e-02
  6168 2.747718e-02
  6177 2.774075e-02
  6179 2.752348e-02
  6182 2.742057e-02
  6184 2.729532e-02
  6186 2.750400e-02
  6197 2.683783e-02
  6200 2.738218e-02
  6201 2.760821e-02
  6203 2.745035e-02
  6205 2.752653e-02
  6212 2.787941e-02
  6215 2.707695e-02
  6222 2.692723e-02
  6224 2.715016e-02
  6225 2.723403e-02
  6232 2.706393e-02
  6234 2.744831e-02
  6236 2.735051e-02
  6239 2.732731e-02
  6240 2.765868e-02
  6241 2.703424e-02
  6242 2.750449e-02
  6243 2.751956e-02
  6244 2.738027e-02
  6247 2.744063e-02
  6251 2.766763e-02
  6254 2.699648e-02
  6256 2.704210e-02
  6257 2.746873e-02
  6259 2.738708e-02
  6261 2.723799e-02
  6265 2.718301e-02
  6271 2.732535e-02
  6273 2.746140e-02
  6274 2.731899e-02
  6279 2.713595e-02
  6280 2.742204e-02
  6284 2.762934e-02
  6286 2.731288e-02
  6289 2.711238e-02
  6297 2.677083e-02
  6299 2.702813e-02
  6301 2.736198e-02
  6311 2.728321e-02
  6312 2.704441e-02
  6315 2.740665e-02
  6316 2.732924e-02
  6322 2.696764e-02
  6324 2.752287e-02
  6329 2.739152e-02
  6335 2.736058e-02
  6339 2.737131e-02
  6342 2.699999e-02
  6345 2.747204e-02
  6346 2.723086e-02
  6352 2.740491e-02
  6354 2.743245e-02
  6355 2.742607e-02
  6357 2.691144e-02
  6358 2.733710e-02
  6369 2.744528e-02
  6377 2.793221e-02
  6380 2.741624e-02
  6387 2.726572e-02
  6390 2.759314e-02
  6392 2.777402e-02
  6393 2.691193e-02
  6394 2.737017e-02
  6395 2.710432e-02
  6396 2.728330e-02
  6399 2.698711e-02
  6403 2.686344e-02
  6404 2.758437e-02
  6408 2.740778e-02
  6417 2.725551e-02
  6422 2.707250e-02
  6423 2.752607e-02
  6425 2.685269e-02
  6428 2.697717e-02
  6430 2.744031e-02
  6434 2.715937e-02
  6442 2.708827e-02
  6445 2.723613e-02
  6446 2.721798e-02
  6449 2.752682e-02
  6459 2.738677e-02
  6466 2.729553e-02
  6468 2.700649e-02
  6470 2.762363e-02
  6485 2.740117e-02
  6486 2.726680e-02
  6490 2.743392e-02
  6492 2.741262e-02
  6493 2.750145e-02
  6501 2.727947e-02
  6502 2.749054e-02
  6507 2.708394e-02
  6511 2.715151e-02
  6517 2.701605e-02
  6518 2.707921e-02
  6521 2.731926e-02
  6522 2.781074e-02
  6524 2.689342e-02
  6534 2.754173e-02
  6535 2.726335e-02
  6539 2.774924e-02
  6540 2.786373e-02
  6542 2.707534e-02
  6546 2.760828e-02
  6550 2.756920e-02
  6551 2.727721e-02
  6553 2.784589e-02
  6554 2.708904e-02
  6556 2.731706e-02
  6559 2.759048e-02
  6562 2.727611e-02
  6564 2.740041e-02
  6565 2.750940e-02
  6570 2.756692e-02
  6576 2.738425e-02
  6579 2.708283e-02
  6585 2.751726e-02
  6586 2.741357e-02
  6587 2.645819e-02
  6591 2.758321e-02
  6592 2.691420e-02
  6595 2.735073e-02
  6596 2.735837e-02
  6597 2.715450e-02
  6600 2.750443e-02
  6602 2.749282e-02
  6606 2.711555e-02
  6610 2.711849e-02
  6615 2.747542e-02
  6617 2.724401e-02
  6623 2.766882e-02
  6624 2.722320e-02
  6625 2.683702e-02
  6639 2.709669e-02
  6644 2.715690e-02
  6651 2.718573e-02
  6653 2.724068e-02
  6654 2.703160e-02
  6657 2.706651e-02
  6664 2.715972e-02
  6668 2.723338e-02
  6671 2.727875e-02
  6675 2.701586e-02
  6676 2.693764e-02
  6683 2.745822e-02
  6686 2.719325e-02
  6689 2.702041e-02
  6695 2.719320e-02
  6697 2.711903e-02
  6699 2.678523e-02
  6700 2.723470e-02
  6701 2.710617e-02
  6704 2.757598e-02
  6709 2.707248e-02
  6710 2.749691e-02
  6711 2.730914e-02
  6712 2.678419e-02
  6718 2.718947e-02
  6719 2.742522e-02
  6725 2.736794e-02
  6731 2.732104e-02
  6732 2.756190e-02
  6737 2.753962e-02
  6738 2.744959e-02
  6740 2.711233e-02
  6741 2.683862e-02
  6744 2.763179e-02
  6746 2.702929e-02
  6747 2.688910e-02
  6748 2.756755e-02
  6755 2.745162e-02
  6757 2.729505e-02
  6758 2.691482e-02
  6761 2.677808e-02
  6764 2.746288e-02
  6767 2.700682e-02
  6772 2.723769e-02
  6773 2.705590e-02
  6782 2.769210e-02
  6786 2.755693e-02
  6798 2.698151e-02
  6799 2.741753e-02
  6800 2.724088e-02
  6805 2.723612e-02
  6807 2.730909e-02
  6810 2.722246e-02
  6812 2.750027e-02
  6819 2.769138e-02
  6820 2.719846e-02
  6824 2.728872e-02
  6827 2.687992e-02
  6828 2.743683e-02
  6833 2.718206e-02
  6840 2.709520e-02
  6843 2.700473e-02
  6846 2.752590e-02
  6849 2.753925e-02
  6850 2.712251e-02
  6852 2.711154e-02
  6854 2.714824e-02
  6861 2.761434e-02
  6878 2.735750e-02
  6880 2.750351e-02
  6887 2.734721e-02
  6890 2.770839e-02
  6892 2.732005e-02
  6895 2.706237e-02
  6897 2.751151e-02
  6901 2.755482e-02
  6913 2.755423e-02
  6920 2.718496e-02
  6923 2.750532e-02
  6925 2.759491e-02
  6927 2.763234e-02
  6930 2.712607e-02
  6931 2.757057e-02
  6934 2.750396e-02
  6937 2.747795e-02
  6941 2.722445e-02
  6942 2.675684e-02
  6950 2.759487e-02
  6955 2.730886e-02
  6958 2.728653e-02
  6959 2.710135e-02
  6960 2.732319e-02
  6967 2.726385e-02
  6970 2.741255e-02
  6974 2.715076e-02
  6976 2.748346e-02
  6981 2.717865e-02
  6984 2.765261e-02
  6985 2.699771e-02
  6988 2.739561e-02
  6990 2.755825e-02
  6996 2.723202e-02
  7007 2.781407e-02
  7009 2.724118e-02
  7010 2.704876e-02
  7013 2.738928e-02
  7018 2.711295e-02
  7019 2.715759e-02
  7024 2.738300e-02
  7026 2.680232e-02
  7034 2.765816e-02
  7035 2.740126e-02
  7037 2.793425e-02
  7042 2.765406e-02
  7044 2.731215e-02
  7051 2.715745e-02
  7059 2.763249e-02
  7063 2.680026e-02
  7068 2.738157e-02
  7071 2.706051e-02
  7073 2.670874e-02
  7083 2.729787e-02
  7085 2.731092e-02
  7089 2.729523e-02
  7090 2.761108e-02
  7092 2.723877e-02
  7094 2.713724e-02
  7095 2.707682e-02
  7101 2.715339e-02
  7107 2.766091e-02
  7117 2.717649e-02
  7131 2.743491e-02
  7133 2.749675e-02
  7134 2.698884e-02
  7136 2.725189e-02
  7138 2.718259e-02
  7149 2.730240e-02
  7153 2.725135e-02
  7158 2.712679e-02
  7159 2.727363e-02
  7167 2.706220e-02
  7168 2.681433e-02
  7169 2.701188e-02
  7175 2.747816e-02
  7180 2.709453e-02
  7183 2.716500e-02
  7198 2.727405e-02
  7204 2.681895e-02
  7205 2.780254e-02
  7206 2.721652e-02
  7209 2.753147e-02
  7210 2.743391e-02
  7211 2.754017e-02
  7216 2.724784e-02
  7217 2.740609e-02
  7226 2.767214e-02
  7232 2.744536e-02
  7234 2.735948e-02
  7242 2.708884e-02
  7243 2.752608e-02
  7245 2.736910e-02
  7247 2.721476e-02
  7248 2.750578e-02
  7251 2.677775e-02
  7255 2.725053e-02
  7256 2.696002e-02
  7262 2.737698e-02
  7271 2.718753e-02
  7277 2.754361e-02
  7279 2.718212e-02
  7280 2.726231e-02
  7282 2.730108e-02
  7283 2.726921e-02
  7298 2.748828e-02
  7301 2.717160e-02
  7302 2.704833e-02
  7313 2.707341e-02
  7315 2.746922e-02
  7318 2.687845e-02
  7323 2.736771e-02
  7337 2.733985e-02
  7340 2.742416e-02
  7341 2.745795e-02
  7342 2.700527e-02
  7348 2.745745e-02
  7351 2.712056e-02
  7353 2.686308e-02
  7379 2.720703e-02
  7384 2.718075e-02
  7390 2.729965e-02
  7396 2.738693e-02
  7409 2.736768e-02
  7414 2.704444e-02
  7417 2.766937e-02
  7419 2.751604e-02
  7423 2.768341e-02
  7434 2.723425e-02
  7440 2.721181e-02
  7441 2.735506e-02
  7455 2.780195e-02
  7462 2.714746e-02
  7466 2.727690e-02
  7473 2.724931e-02
  7474 2.748977e-02
  7484 2.715612e-02
  7492 2.757282e-02
  7493 2.731523e-02
  7494 2.682179e-02
  7495 2.716034e-02
  7501 2.668583e-02
  7506 2.739812e-02
  7515 2.760599e-02
  7517 2.730146e-02
  7522 2.734200e-02
  7526 2.723353e-02
  7528 2.737995e-02
  7529 2.720697e-02
  7532 2.721716e-02
  7536 2.700734e-02
  7537 2.772144e-02
  7538 2.710347e-02
  7540 2.735402e-02
  7541 2.735602e-02
  7546 2.727437e-02
  7550 2.727994e-02
  7558 2.712823e-02
  7560 2.723334e-02
  7562 2.739264e-02
  7567 2.720147e-02
  7572 2.716035e-02
  7573 2.734096e-02
  7575 2.704883e-02
  7577 2.708874e-02
  7582 2.741547e-02
  7583 2.703766e-02
  7587 2.708235e-02
  7589 2.713735e-02
  7591 2.739310e-02
  7593 2.750194e-02
  7595 2.702908e-02
  7603 2.724631e-02
  7610 2.727096e-02
  7624 2.740393e-02
  7635 2.725165e-02
  7646 2.701612e-02
  7647 2.717962e-02
  7662 2.722150e-02
  7674 2.739107e-02
  7676 2.721996e-02
  7678 2.728723e-02
  7684 2.710127e-02
  7694 2.706112e-02
  7699 2.729269e-02
  7702 2.771816e-02
  7704 2.712927e-02
  7707 2.749518e-02
  7712 2.698374e-02
  7719 2.736794e-02
  7724 2.736563e-02
  7726 2.701607e-02
  7739 2.735990e-02
  7750 2.745441e-02
  7753 2.726493e-02
  7754 2.764410e-02
  7755 2.742571e-02
  7757 2.722043e-02
  7760 2.717733e-02
  7762 2.754181e-02
  7763 2.733221e-02
  7765 2.681951e-02
  7767 2.721105e-02
  7771 2.710125e-02
  7772 2.770782e-02
  7776 2.733671e-02
  7778 2.715084e-02
  7779 2.722726e-02
  7786 2.755491e-02
  7796 2.731647e-02
  7797 2.753457e-02
  7802 2.746574e-02
  7804 2.652367e-02
  7805 2.782634e-02
  7807 2.714780e-02
  7823 2.719754e-02
  7825 2.743253e-02
  7826 2.713368e-02
  7837 2.714954e-02
  7840 2.784877e-02
  7845 2.745961e-02
  7848 2.709516e-02
  7866 2.677513e-02
  7867 2.740357e-02
  7877 2.706344e-02
  7883 2.711450e-02
  7891 2.693745e-02
  7899 2.713728e-02
  7904 2.719596e-02
  7905 2.735181e-02
  7919 2.718645e-02
  7930 2.740890e-02
  7933 2.711576e-02
  7935 2.722437e-02
  7937 2.694259e-02
  7939 2.718447e-02
  7949 2.698049e-02
  7953 2.730090e-02
  7956 2.745397e-02
  7960 2.684679e-02
  7963 2.720783e-02
  7964 2.731002e-02
  7969 2.689491e-02
  7971 2.767143e-02
  7974 2.689935e-02
  7978 2.727400e-02
  7994 2.723418e-02
  7995 2.698372e-02
  7997 2.738939e-02
  8003 2.714615e-02
  8024 2.713078e-02
  8026 2.756373e-02
  8033 2.738783e-02
  8036 2.720498e-02
  8043 2.748051e-02
  8045 2.780576e-02
  8048 2.733272e-02
  8049 2.695142e-02
  8051 2.769679e-02
  8054 2.704631e-02
  8055 2.705583e-02
  8060 2.697690e-02
  8061 2.724956e-02
  8065 2.729252e-02
  8066 2.727601e-02
  8073 2.717577e-02
  8076 2.696572e-02
  8077 2.752639e-02
  8078 2.743293e-02
  8091 2.708794e-02
  8095 2.739585e-02
  8107 2.756266e-02
  8110 2.734090e-02
  8113 2.682325e-02
  8120 2.715737e-02
  8127 2.716271e-02
  8128 2.740162e-02
  8129 2.733889e-02
  8132 2.718345e-02
  8135 2.692446e-02
  8143 2.715226e-02
  8153 2.694184e-02
  8159 2.711167e-02
  8167 2.737229e-02
  8174 2.714953e-02
  8177 2.718299e-02
  8178 2.698191e-02
  8180 2.721427e-02
  8183 2.707807e-02
  8184 2.715977e-02
  8186 2.733683e-02
  8190 2.740003e-02
  8194 2.683174e-02
  8202 2.728064e-02
  8210 2.736405e-02
  8215 2.726935e-02
  8219 2.735151e-02
  8220 2.752404e-02
  8221 2.740593e-02
  8222 2.703958e-02
  8224 2.707431e-02
  8225 2.705357e-02
  8226 2.727134e-02
  8229 2.715303e-02
  8232 2.778287e-02
  8233 2.757934e-02
  8235 2.752751e-02
  8249 2.710616e-02
  8253 2.779919e-02
  8257 2.707802e-02
  8258 2.738575e-02
  8272 2.757810e-02
  8275 2.729360e-02
  8278 2.708886e-02
  8283 2.716640e-02
  8286 2.728757e-02
  8300 2.765518e-02
  8305 2.712736e-02
  8307 2.753028e-02
  8308 2.736417e-02
  8312 2.749970e-02
  8315 2.753132e-02
  8317 2.743806e-02
  8328 2.739656e-02
  8329 2.705911e-02
  8336 2.735539e-02
  8339 2.722247e-02
  8346 2.730474e-02
  8347 2.784296e-02
  8354 2.757265e-02
  8357 2.700372e-02
  8363 2.714153e-02
  8371 2.703585e-02
  8372 2.721731e-02
  8373 2.733160e-02
  8381 2.709352e-02
  8389 2.734830e-02
  8391 2.721229e-02
  8405 2.771430e-02
  8406 2.720394e-02
  8408 2.724144e-02
  8419 2.718147e-02
  8420 2.703217e-02
  8423 2.734693e-02
  8426 2.713324e-02
  8427 2.711759e-02
  8436 2.717589e-02
  8460 2.722301e-02
  8465 2.695850e-02
  8470 2.719121e-02
  8472 2.740581e-02
  8479 2.736154e-02
  8485 2.718377e-02
  8486 2.676785e-02
  8493 2.744511e-02
  8500 2.738784e-02
  8501 2.718995e-02
  8508 2.745855e-02
  8512 2.737797e-02
  8516 2.723135e-02
  8523 2.750794e-02
  8524 2.728292e-02
  8528 2.730877e-02
  8536 2.746775e-02
  8544 2.751479e-02
  8561 2.717754e-02
  8564 2.742189e-02
  8567 2.714796e-02
  8574 2.721654e-02
  8585 2.715252e-02
  8588 2.728740e-02
  8591 2.722997e-02
  8601 2.677757e-02
  8609 2.763057e-02
  8610 2.712434e-02
  8612 2.720542e-02
  8615 2.741146e-02
  8626 2.709116e-02
  8631 2.769005e-02
  8633 2.790889e-02
  8636 2.773840e-02
  8642 2.715153e-02
  8647 2.751074e-02
  8649 2.723873e-02
  8660 2.713963e-02
  8664 2.722057e-02
  8673 2.743234e-02
  8675 2.739998e-02
  8676 2.747645e-02
  8678 2.703960e-02
  8689 2.733110e-02
  8696 2.721842e-02
  8699 2.748529e-02
  8703 2.720679e-02
  8719 2.707685e-02
  8722 2.738925e-02
  8728 2.777730e-02
  8730 2.719797e-02
  8734 2.745106e-02
  8735 2.753204e-02
  8745 2.732888e-02
  8747 2.725744e-02
  8750 2.742090e-02
  8753 2.716788e-02
  8760 2.731095e-02
  8761 2.741161e-02
  8770 2.757942e-02
  8778 2.677151e-02
  8779 2.698501e-02
  8785 2.752345e-02
  8786 2.716948e-02
  8788 2.737803e-02
  8791 2.707963e-02
  8797 2.688697e-02
  8800 2.742128e-02
  8807 2.699521e-02
  8816 2.693634e-02
  8823 2.735293e-02
  8834 2.718344e-02
  8837 2.736265e-02
  8838 2.728852e-02
  8839 2.716395e-02
  8840 2.741362e-02
  8851 2.685368e-02
  8857 2.711608e-02
  8861 2.725956e-02
  8872 2.700898e-02
  8879 2.702038e-02
  8883 2.745269e-02
  8894 2.715327e-02
  8896 2.723272e-02
  8901 2.679821e-02
  8911 2.736456e-02
  8918 2.723068e-02
  8919 2.705633e-02
  8924 2.719286e-02
  8925 2.733306e-02
  8926 2.724604e-02
  8928 2.707506e-02
  8935 2.759258e-02
  8944 2.728474e-02
  8956 2.708260e-02
  8968 2.764160e-02
  8972 2.747271e-02
  8983 2.727488e-02
  8988 2.747205e-02
  8989 2.731168e-02
  8992 2.734589e-02
  8994 2.686655e-02
  9011 2.739067e-02
  9019 2.717563e-02
  9021 2.728578e-02
  9039 2.759132e-02
  9044 2.718450e-02
  9047 2.719766e-02
  9048 2.687191e-02
  9050 2.705606e-02
  9059 2.721639e-02
  9072 2.717236e-02
  9075 2.731126e-02
  9077 2.740189e-02
  9078 2.730652e-02
  9086 2.733728e-02
  9089 2.736979e-02
  9093 2.747338e-02
  9097 2.701328e-02
  9106 2.687656e-02
  9107 2.739575e-02
  9115 2.702124e-02
  9124 2.773428e-02
  9132 2.760310e-02
  9136 2.745494e-02
  9142 2.710405e-02
  9169 2.702818e-02
  9183 2.700437e-02
  9189 2.761257e-02
  9212 2.695491e-02
  9213 2.715902e-02
  9224 2.720438e-02
  9225 2.719711e-02
  9229 2.681986e-02
  9266 2.684156e-02
  9270 2.742521e-02
  9281 2.709734e-02
  9285 2.737328e-02
  9286 2.753926e-02
  9289 2.711772e-02
  9292 2.741369e-02
  9298 2.687231e-02
  9300 2.744495e-02
  9312 2.743948e-02
  9333 2.748388e-02
  9338 2.716996e-02
  9344 2.723176e-02
  9345 2.716714e-02
  9363 2.714320e-02
  9371 2.712258e-02
  9372 2.699661e-02
  9379 2.702031e-02
  9383 2.706635e-02
  9396 2.726908e-02
  9405 2.734389e-02
  9406 2.677651e-02
  9409 2.718999e-02
  9410 2.739798e-02
  9413 2.713912e-02
  9433 2.740927e-02
  9441 2.739514e-02
  9455 2.755758e-02
  9457 2.721950e-02
  9459 2.737078e-02
  9469 2.696899e-02
  9473 2.726025e-02
  9476 2.734721e-02
  9484 2.714051e-02
  9486 2.701346e-02
  9490 2.734121e-02
  9496 2.711447e-02
  9500 2.729670e-02
  9509 2.756861e-02
  9518 2.752416e-02
  9525 2.698525e-02
  9528 2.713734e-02
  9529 2.740875e-02
  9542 2.700412e-02
  9545 2.734253e-02
  9549 2.721885e-02
  9551 2.720252e-02
  9552 2.752138e-02
  9567 2.745904e-02
  9582 2.747487e-02
  9589 2.727323e-02
  9593 2.802327e-02
  9603 2.708242e-02
  9608 2.730986e-02
  9610 2.686058e-02
  9615 2.746898e-02
  9618 2.726224e-02
  9623 2.741275e-02
  9625 2.713219e-02
  9627 2.710461e-02
  9634 2.727652e-02
  9635 2.698897e-02
  9637 2.693437e-02
  9644 2.701021e-02
  9654 2.688881e-02
  9669 2.704634e-02
  9671 2.756854e-02
  9672 2.702856e-02
  9674 2.698271e-02
  9703 2.733073e-02
  9704 2.746266e-02
  9708 2.722816e-02
  9710 2.704845e-02
  9712 2.749772e-02
  9723 2.740359e-02
  9725 2.717649e-02
  9726 2.731739e-02
  9728 2.692680e-02
  9738 2.736917e-02
  9739 2.734489e-02
  9746 2.696600e-02
  9750 2.707889e-02
  9754 2.707357e-02
  9779 2.704043e-02
  9781 2.776414e-02
  9788 2.713437e-02
  9805 2.723462e-02
  9806 2.696881e-02
  9817 2.741724e-02
  9818 2.738782e-02
  9820 2.745589e-02
  9828 2.741236e-02
  9831 2.705053e-02
  9838 2.742131e-02
  9855 2.734840e-02
  9862 2.732857e-02
  9864 2.715666e-02
  9900 2.695421e-02
  9901 2.739384e-02
  9903 2.785934e-02
  9925 2.732259e-02
  9935 2.748236e-02
  9962 2.746066e-02
  9967 2.715849e-02
  9970 2.720573e-02
  9980 2.756917e-02
  9981 2.748648e-02
  9985 2.690722e-02
  9987 2.683443e-02
  9996 2.748257e-02
 10000 2.716211e-02
 10012 2.705363e-02
 10018 2.712529e-02
 10019 2.711317e-02
 10023 2.700382e-02
 10024 2.718015e-02
 10025 2.677277e-02
 10039 2.727735e-02
 10041 2.724778e-02
 10050 2.725627e-02
 10070 2.738779e-02
 10076 2.687491e-02
 10092 2.724670e-02
 10095 2.717128e-02
 10107 2.727738e-02
 10113 2.724743e-02
 10139 2.690727e-02
 10140 2.708212e-02
 10154 2.704716e-02
 10166 2.702311e-02
 10167 2.719248e-02
 10170 2.722667e-02
 10186 2.743833e-02
 10191 2.739023e-02
 10203 2.729443e-02
 10207 2.732623e-02
 10212 2.724358e-02
 10218 2.719259e-02
 10221 2.720399e-02
 10229 2.733237e-02
 10238 2.712824e-02
 10241 2.708577e-02
 10245 2.696216e-02
 10249 2.698255e-02
 10258 2.735508e-02
 10263 2.711791e-02
 10271 2.746273e-02
 10277 2.721124e-02
 10280 2.716268e-02
 10298 2.751729e-02
 10303 2.723976e-02
 10315 2.728467e-02
 10339 2.725326e-02
 10354 2.730845e-02
 10358 2.720941e-02
 10359 2.695867e-02
 10362 2.694246e-02
 10363 2.725265e-02
 10373 2.705582e-02
 10384 2.725487e-02
 10388 2.740196e-02
 10404 2.739639e-02
 10409 2.750290e-02
 10424 2.700242e-02
 10434 2.729901e-02
 10440 2.738602e-02
 10444 2.724192e-02
 10455 2.726308e-02
 10470 2.738244e-02
 10487 2.716677e-02
 10491 2.735672e-02
 10494 2.732270e-02
 10497 2.721754e-02
 10498 2.699840e-02
 10505 2.730587e-02
 10517 2.725363e-02
 10526 2.704752e-02
 10532 2.725573e-02
 10535 2.713351e-02
 10536 2.731589e-02
 10558 2.708660e-02
 10563 2.787377e-02
 10564 2.769561e-02
 10566 2.723867e-02
 10571 2.705730e-02
 10577 2.725050e-02
 10578 2.740424e-02
 10586 2.706550e-02
 10598 2.733579e-02
 10600 2.721150e-02
 10605 2.702667e-02
 10613 2.758307e-02
 10626 2.694464e-02
 10638 2.738957e-02
 10642 2.734583e-02
 10647 2.730697e-02
 10648 2.740557e-02
 10651 2.724831e-02
 10660 2.762529e-02
 10664 2.773905e-02
 10673 2.746297e-02
 10674 2.726622e-02
 10676 2.755913e-02
 10690 2.742038e-02
 10693 2.743320e-02
 10698 2.745307e-02
 10713 2.727172e-02
 10727 2.736108e-02
 10736 2.707455e-02
 10744 2.723403e-02
 10758 2.729786e-02
 10782 2.693527e-02
 10786 2.716042e-02
 10803 2.751505e-02
 10806 2.684736e-02
 10809 2.723894e-02
 10825 2.723592e-02
 10843 2.728452e-02
 10855 2.729973e-02
 10868 2.749213e-02
 10875 2.726807e-02
 10878 2.694549e-02
 10880 2.698416e-02
 10891 2.708160e-02
 10905 2.726353e-02
 10906 2.715601e-02
 10909 2.720869e-02
 10924 2.719599e-02
 10934 2.776631e-02
 10948 2.717520e-02
 10966 2.718216e-02
 10979 2.724045e-02
 10982 2.736741e-02
 11000 2.697654e-02
 11003 2.733131e-02
 11043 2.707199e-02
 11049 2.724811e-02
 11065 2.731013e-02
 11077 2.717856e-02
 11087 2.759838e-02
 11098 2.698724e-02
 11108 2.732659e-02
 11120 2.740141e-02
 11132 2.688853e-02
 11176 2.756544e-02
 11180 2.717296e-02
 11195 2.758292e-02
 11200 2.732026e-02
 11230 2.695049e-02
 11241 2.767068e-02
 11260 2.719511e-02
 11292 2.713301e-02
 11308 2.723184e-02
 11314 2.744635e-02
 11324 2.728442e-02
 11327 2.711167e-02
 11382 2.704473e-02
 11385 2.739102e-02
 11386 2.710644e-02
 11387 2.703671e-02
 11390 2.741155e-02
 11400 2.746591e-02
 11412 2.697766e-02
 11421 2.755018e-02
 11427 2.723801e-02
 11436 2.699238e-02
 11440 2.709845e-02
 11456 2.732220e-02
 11509 2.721663e-02
 11513 2.727234e-02
 11519 2.717379e-02
 11521 2.717870e-02
 11529 2.728596e-02
 11547 2.726687e-02
 11558 2.740565e-02
 11565 2.735384e-02
 11584 2.719536e-02
 11599 2.712703e-02
 11618 2.733805e-02
 11631 2.718609e-02
 11634 2.744000e-02
 11641 2.726451e-02
 11643 2.718880e-02
 11650 2.713853e-02
 11653 2.763160e-02
 11660 2.736599e-02
 11678 2.727719e-02
 11694 2.726674e-02
 11720 2.718884e-02
 11721 2.733481e-02
 11734 2.702179e-02
 11737 2.738261e-02
 11746 2.709283e-02
 11749 2.735530e-02
 11765 2.742375e-02
 11782 2.747297e-02
 11788 2.759588e-02
 11790 2.740674e-02
 11809 2.725231e-02
 11826 2.742367e-02
 11830 2.744817e-02
 11832 2.784696e-02
 11835 2.714536e-02
 11855 2.696681e-02
 11881 2.704076e-02
 11882 2.710048e-02
 11899 2.712587e-02
 11935 2.740187e-02
 11944 2.719986e-02
 11993 2.721869e-02
 12020 2.702399e-02
 12024 2.721051e-02
 12029 2.762084e-02
 12065 2.746184e-02
 12067 2.707832e-02
 12093 2.744615e-02
 12129 2.716792e-02
 12130 2.758743e-02
 12147 2.725894e-02
 12158 2.731571e-02
 12169 2.735764e-02
 12186 2.706025e-02
 12198 2.735255e-02
 12199 2.768611e-02
 12200 2.693217e-02
 12210 2.738117e-02
 12222 2.713562e-02
 12244 2.733900e-02
 12246 2.732255e-02
 12247 2.743391e-02
 12249 2.716750e-02
 12262 2.729466e-02
 12278 2.714368e-02
 12289 2.722778e-02
 12320 2.689381e-02
 12326 2.721524e-02
 12338 2.709540e-02
 12369 2.741093e-02
 12378 2.769278e-02
 12401 2.757155e-02
 12406 2.759370e-02
 12411 2.734075e-02
 12421 2.715585e-02
 12423 2.715374e-02
 12424 2.735393e-02
 12429 2.724883e-02
 12458 2.742262e-02
 12461 2.728166e-02
 12467 2.714984e-02
 12483 2.730966e-02
 12489 2.700158e-02
 12501 2.730752e-02
 12505 2.753240e-02
 12516 2.736836e-02
 12519 2.697276e-02
 12526 2.711165e-02
 12532 2.747162e-02
 12538 2.750047e-02
 12540 2.724031e-02
 12542 2.741121e-02
 12560 2.722364e-02
 12562 2.703738e-02
 12583 2.743121e-02
 12587 2.738469e-02
 12598 2.738765e-02
 12601 2.723671e-02
 12617 2.730655e-02
 12621 2.741667e-02
 12623 2.728778e-02
 12625 2.741730e-02
 12628 2.706320e-02
 12634 2.697474e-02
 12663 2.747492e-02
 12678 2.702295e-02
 12692 2.731560e-02
 12697 2.703465e-02
 12701 2.736252e-02
 12703 2.718196e-02
 12704 2.699988e-02
 12728 2.731009e-02
 12755 2.718270e-02
 12761 2.749700e-02
 12770 2.749900e-02
 12776 2.718767e-02
 12784 2.736612e-02
 12793 2.745284e-02
 12816 2.691350e-02
 12820 2.729823e-02
 12825 2.709923e-02
 12840 2.710416e-02
 12844 2.723287e-02
 12847 2.705018e-02
 12848 2.704287e-02
 12854 2.704685e-02
 12868 2.737368e-02
 12873 2.729992e-02
 12907 2.735683e-02
 12909 2.704366e-02
 12914 2.728763e-02
 12918 2.725619e-02
 12934 2.751256e-02
 12951 2.721944e-02
 12956 2.725736e-02
 12958 2.710639e-02
 12960 2.726963e-02
 12966 2.722911e-02
 12968 2.741138e-02
 12981 2.714637e-02
 13005 2.751254e-02
 13006 2.731308e-02
 13023 2.751682e-02
 13060 2.720766e-02
 13084 2.745194e-02
 13085 2.741199e-02
 13090 2.739331e-02
 13095 2.747444e-02
 13104 2.729349e-02
 13143 2.731396e-02
 13157 2.713574e-02
 13162 2.728567e-02
 13170 2.710089e-02
 13175 2.718261e-02
 13180 2.726078e-02
 13187 2.710987e-02
 13192 2.762000e-02
 13196 2.727532e-02
 13197 2.728700e-02
 13202 2.723936e-02
 13210 2.695114e-02
 13226 2.705255e-02
 13248 2.724239e-02
 13250 2.722207e-02
 13267 2.722028e-02
 13282 2.723003e-02
 13284 2.727712e-02
 13299 2.735515e-02
 13313 2.705321e-02
 13329 2.733666e-02
 13346 2.695974e-02
 13347 2.736073e-02
 13354 2.675902e-02
 13385 2.719192e-02
 13386 2.699563e-02
 13410 2.742685e-02
 13413 2.752946e-02
 13418 2.684560e-02
 13430 2.724991e-02
 13437 2.729017e-02
 13460 2.734484e-02
 13464 2.731003e-02
 13472 2.737098e-02
 13490 2.715138e-02
 13494 2.708045e-02
 13501 2.729275e-02
 13524 2.725715e-02
 13545 2.746083e-02
 13570 2.742399e-02
 13581 2.706309e-02
 13587 2.713498e-02
 13591 2.727967e-02
 13625 2.701840e-02
 13634 2.725788e-02
 13638 2.715902e-02
 13644 2.755172e-02
 13657 2.728168e-02
 13679 2.715543e-02
 13681 2.736427e-02
 13696 2.729546e-02
 13704 2.725647e-02
 13711 2.719454e-02
 13715 2.725215e-02
 13718 2.732817e-02
 13734 2.734913e-02
 13745 2.716948e-02
 13776 2.695961e-02
 13781 2.724201e-02
 13806 2.711240e-02
 13821 2.707417e-02
 13822 2.730657e-02
 13845 2.728236e-02
 13853 2.740876e-02
 13854 2.710429e-02
 13855 2.733255e-02
 13857 2.722359e-02
 13867 2.722566e-02
 13868 2.719296e-02
 13878 2.738733e-02
 13896 2.711470e-02
 13906 2.703371e-02
 13928 2.718779e-02
 13938 2.700847e-02
 13950 2.722096e-02
 13951 2.719496e-02
 13975 2.743267e-02
 13977 2.731627e-02
 13986 2.727053e-02
 13998 2.717649e-02
 14011 2.734342e-02
 14024 2.725983e-02
 14030 2.711521e-02
 14034 2.712503e-02
 14041 2.724922e-02
 14049 2.744643e-02
 14059 2.708042e-02
 14104 2.729416e-02
 14108 2.722660e-02
 14111 2.714027e-02
 14153 2.744604e-02
 14173 2.748465e-02
 14195 2.728154e-02
 14206 2.716437e-02
 14218 2.724912e-02
 14219 2.726176e-02
 14233 2.715269e-02
 14245 2.720457e-02
 14266 2.743214e-02
 14267 2.702442e-02
 14282 2.757124e-02
 14297 2.723274e-02
 14306 2.725923e-02
 14308 2.719702e-02
 14311 2.731775e-02
 14317 2.719650e-02
 14340 2.725398e-02
 14363 2.729369e-02
 14398 2.713479e-02
 14408 2.728042e-02
 14418 2.723478e-02
 14419 2.715577e-02
 14428 2.762288e-02
 14434 2.721907e-02
 14457 2.732497e-02
 14472 2.732564e-02
 14479 2.724983e-02
 14482 2.741159e-02
 14505 2.741507e-02
 14506 2.702403e-02
 14521 2.743724e-02
 14530 2.720046e-02
 14533 2.728670e-02
 14542 2.733969e-02
 14572 2.724716e-02
 14584 2.725663e-02
 14586 2.710271e-02
 14601 2.708950e-02
 14607 2.744214e-02
 14621 2.712247e-02
 14622 2.714836e-02
 14649 2.725773e-02
 14656 2.738128e-02
 14672 2.727986e-02
 14673 2.744188e-02
 14692 2.715751e-02
 14719 2.704365e-02
 14725 2.749967e-02
 14742 2.729840e-02
 14752 2.743686e-02
 14763 2.730923e-02
 14768 2.727144e-02
 14813 2.710125e-02
 14826 2.725520e-02
 14838 2.717261e-02
 14860 2.720425e-02
 14866 2.720056e-02
 14917 2.718468e-02
 14928 2.697631e-02
 14933 2.685923e-02
 14939 2.729524e-02
 14972 2.757328e-02
 15001 2.742236e-02
 15018 2.742029e-02
 15023 2.702344e-02
 15027 2.730403e-02
 15030 2.702974e-02
 15049 2.712599e-02
 15060 2.707597e-02
 15070 2.717637e-02
 15104 2.729681e-02
 15120 2.716783e-02
 15135 2.750534e-02
 15137 2.708384e-02
 15148 2.717158e-02
 15163 2.689773e-02
 15171 2.709405e-02
 15174 2.725377e-02
 15215 2.694587e-02
 15223 2.725745e-02
 15242 2.724546e-02
 15275 2.732817e-02
 15280 2.713627e-02
 15284 2.690189e-02
 15303 2.750837e-02
 15318 2.734548e-02
 15328 2.716740e-02
 15365 2.699572e-02
 15408 2.700392e-02
 15413 2.735051e-02
 15424 2.701750e-02
 15425 2.722146e-02
 15431 2.718140e-02
 15477 2.725735e-02
 15478 2.703900e-02
 15483 2.715941e-02
 15495 2.718001e-02
 15507 2.713944e-02
 15523 2.727672e-02
 15560 2.735463e-02
 15569 2.697643e-02
 15587 2.729919e-02
 15628 2.738137e-02
 15674 2.707255e-02
 15703 2.711703e-02
 15717 2.741396e-02
 15725 2.706274e-02
 15737 2.726978e-02
 15780 2.709024e-02
 15786 2.713530e-02
 15790 2.688476e-02
 15803 2.745284e-02
 15815 2.734338e-02
 15829 2.715370e-02
 15868 2.716044e-02
 15896 2.719292e-02
 15925 2.704239e-02
 15933 2.697820e-02
 15938 2.741247e-02
 15945 2.708565e-02
 15978 2.719682e-02
 15982 2.718184e-02
 16010 2.718886e-02
 16014 2.718103e-02
 16018 2.748353e-02
 16024 2.701946e-02
 16061 2.742204e-02
 16079 2.752060e-02
 16082 2.722113e-02
 16100 2.691586e-02
 16106 2.716977e-02
 16107 2.717617e-02
 16113 2.732781e-02
 16121 2.740247e-02
 16122 2.714152e-02
 16128 2.728678e-02
 16133 2.712043e-02
 16172 2.715111e-02
 16280 2.736035e-02
 16283 2.718148e-02
 16287 2.720403e-02
 16292 2.713144e-02
 16343 2.716577e-02
 16357 2.741436e-02
 16390 2.736967e-02
 16406 2.713908e-02
 16407 2.716083e-02
 16411 2.712252e-02
 16421 2.735899e-02
 16442 2.699829e-02
 16449 2.711995e-02
 16452 2.732253e-02
 16478 2.750088e-02
 16502 2.705991e-02
 16586 2.746411e-02
 16608 2.735570e-02
 16609 2.713565e-02
 16627 2.711832e-02
 16630 2.746057e-02
 16639 2.707235e-02
 16642 2.717681e-02
 16645 2.729170e-02
 16726 2.740440e-02
 16754 2.740495e-02
 16768 2.692024e-02
 16770 2.717741e-02
 16773 2.726988e-02
 16784 2.715514e-02
 16808 2.736016e-02
 16824 2.675342e-02
 16829 2.687965e-02
 16894 2.713847e-02
 16904 2.730665e-02
 16920 2.746345e-02
 16943 2.702893e-02
 16945 2.721937e-02
 17004 2.717311e-02
 17008 2.727145e-02
 17018 2.754177e-02
 17040 2.754661e-02
 17051 2.734551e-02
 17099 2.708663e-02
 17142 2.729598e-02
 17146 2.733007e-02
 17154 2.710519e-02
 17172 2.770231e-02
 17254 2.715487e-02
 17271 2.725518e-02
 17301 2.715133e-02
 17304 2.712407e-02
 17308 2.713891e-02
 17342 2.709254e-02
 17348 2.762899e-02
 17354 2.737067e-02
 17361 2.706257e-02
 17395 2.726898e-02
 17414 2.718600e-02
 17449 2.716122e-02
 17515 2.735125e-02
 17559 2.752097e-02
 17574 2.709443e-02
 17580 2.743487e-02
 17633 2.727758e-02
 17659 2.730087e-02
 17719 2.743595e-02
 17746 2.726264e-02
 17754 2.745669e-02
 17778 2.678320e-02
 17827 2.704336e-02
 17840 2.704945e-02
 17879 2.727999e-02
 17903 2.689465e-02
 17906 2.744604e-02
 17908 2.746902e-02
 17929 2.712366e-02
 17938 2.721289e-02
 17962 2.756944e-02
 17985 2.721263e-02
 18006 2.713546e-02
 18012 2.744549e-02
 18069 2.703462e-02
 18106 2.718970e-02
 18119 2.713057e-02
 18154 2.709599e-02
 18165 2.714450e-02
 18195 2.697382e-02
 18233 2.718081e-02
 18253 2.741387e-02
 18326 2.724711e-02
 18374 2.715588e-02
 18400 2.725265e-02
 18418 2.726709e-02
 18445 2.711000e-02
 18474 2.732955e-02
 18505 2.742838e-02
 18518 2.703753e-02
 18541 2.729959e-02
 18542 2.723622e-02
 18547 2.711567e-02
 18549 2.738728e-02
 18552 2.749513e-02
 18562 2.715526e-02
 18577 2.725783e-02
 18606 2.727926e-02
 18627 2.718996e-02
 18637 2.708880e-02
 18640 2.714808e-02
 18643 2.741101e-02
 18700 2.709488e-02
 18753 2.702371e-02
 18807 2.702361e-02
 18823 2.723204e-02
 18840 2.740343e-02
 18867 2.716102e-02
 18873 2.726039e-02
 18884 2.710025e-02
 18900 2.708847e-02
 18904 2.731730e-02
 18910 2.744374e-02
 18938 2.741283e-02
 18940 2.727484e-02
 18949 2.732950e-02
 18965 2.728343e-02
 18991 2.740412e-02
 19014 2.709164e-02
 19035 2.729873e-02
 19082 2.715926e-02
 19092 2.743634e-02
 19130 2.725612e-02
 19182 2.710661e-02
 19212 2.721721e-02
 19219 2.739554e-02
 19283 2.730514e-02
 19298 2.729566e-02
 19307 2.732815e-02
 19315 2.724846e-02
 19317 2.715571e-02
 19354 2.732148e-02
 19367 2.719960e-02
 19407 2.717366e-02
 19468 2.751182e-02
 19536 2.712478e-02
 19546 2.724890e-02
 19558 2.711255e-02
 19562 2.725879e-02
 19579 2.708923e-02
 19602 2.721532e-02
 19650 2.734152e-02
 19678 2.710144e-02
 19690 2.710778e-02
 19692 2.720849e-02
 19699 2.702310e-02
 19743 2.724962e-02
 19781 2.722964e-02
 19824 2.730559e-02
 19891 2.681539e-02
 19966 2.726548e-02
 19971 2.707929e-02
 19976 2.721637e-02
 20024 2.718697e-02
 20028 2.702594e-02
 20047 2.695408e-02
 20068 2.725628e-02
 20082 2.714019e-02
 20174 2.740832e-02
 20176 2.718944e-02
 20177 2.730111e-02
 20209 2.720906e-02
 20276 2.726781e-02
 20304 2.758373e-02
 20327 2.712627e-02
 20331 2.738677e-02
 20334 2.706859e-02
 20352 2.698106e-02
 20372 2.705201e-02
 20402 2.724506e-02
 20459 2.703448e-02
 20475 2.748160e-02
 20486 2.722853e-02
 20504 2.712476e-02
 20539 2.729169e-02
 20566 2.725503e-02
 20610 2.709645e-02
 20628 2.722675e-02
 20680 2.731959e-02
 20775 2.710254e-02
 20835 2.710694e-02
 20936 2.711738e-02
 20961 2.744888e-02
 20962 2.695309e-02
 20965 2.708532e-02
 21131 2.720500e-02
 21238 2.716646e-02
 21239 2.707153e-02
 21263 2.727445e-02
 21267 2.694528e-02
 21283 2.727112e-02
 21298 2.749021e-02
 21305 2.711100e-02
 21328 2.738260e-02
 21329 2.721677e-02
 21331 2.718177e-02
 21336 2.733657e-02
 21361 2.724063e-02
 21384 2.735533e-02
 21421 2.718290e-02
 21426 2.700368e-02
 21428 2.720034e-02
 21436 2.732926e-02
 21471 2.741887e-02
 21473 2.695051e-02
 21505 2.694454e-02
 21544 2.739588e-02
 21556 2.743540e-02
 21654 2.724620e-02
 21689 2.732352e-02
 21731 2.712208e-02
 21768 2.738190e-02
 21951 2.700947e-02
 22004 2.703900e-02
 22005 2.731245e-02
 22027 2.725477e-02
 22028 2.710101e-02
 22050 2.724742e-02
 22072 2.714892e-02
 22101 2.730189e-02
 22142 2.730693e-02
 22145 2.717719e-02
 22150 2.700112e-02
 22197 2.712647e-02
 22201 2.720960e-02
 22212 2.706715e-02
 22216 2.736839e-02
 22217 2.699164e-02
 22218 2.741568e-02
 22262 2.718927e-02
 22281 2.701715e-02
 22291 2.732521e-02
 22318 2.705587e-02
 22362 2.735381e-02
 22366 2.717052e-02
 22389 2.708152e-02
 22396 2.714498e-02
 22432 2.722712e-02
 22438 2.693545e-02
 22440 2.705351e-02
 22494 2.717015e-02
 22521 2.729300e-02
 22623 2.706081e-02
 22644 2.729876e-02
 22647 2.712369e-02
 22750 2.707279e-02
 22762 2.712917e-02
 22856 2.720173e-02
 22884 2.731337e-02
 22946 2.726498e-02
 23168 2.742520e-02
 23205 2.729908e-02
 23224 2.722120e-02
 23245 2.729772e-02
 23279 2.729850e-02
 23337 2.714348e-02
 23363 2.723430e-02
 23389 2.741262e-02
 23405 2.702176e-02
 23499 2.719976e-02
 23581 2.719259e-02
 23587 2.740799e-02
 23635 2.743728e-02
 23661 2.732133e-02
 23697 2.701409e-02
 23699 2.724916e-02
 23716 2.739315e-02
 23771 2.720963e-02
 23812 2.697909e-02
 23825 2.720848e-02
 23866 2.695065e-02
 23878 2.757458e-02
 23932 2.699564e-02
 23937 2.721028e-02
 23946 2.713836e-02
 23957 2.748333e-02
 23992 2.717650e-02
 24005 2.722119e-02
 24022 2.724078e-02
 24043 2.731356e-02
 24085 2.719108e-02
 24110 2.740000e-02
 24128 2.730692e-02
 24162 2.717666e-02
 24167 2.732310e-02
 24217 2.715913e-02
 24291 2.724880e-02
 24355 2.701397e-02
 24360 2.731674e-02
 24385 2.702766e-02
 24399 2.717858e-02
 24405 2.731802e-02
 24511 2.727104e-02
 24571 2.714970e-02
 24604 2.734199e-02
 24726 2.721412e-02
 24787 2.715333e-02
 24830 2.724647e-02
 24859 2.747351e-02
 24874 2.720150e-02
 24876 2.703490e-02
 24883 2.713930e-02
 24914 2.704836e-02
 24939 2.700922e-02
 24954 2.705715e-02
 25080 2.713325e-02
 25085 2.728628e-02
 25118 2.725363e-02
 25125 2.728528e-02
 25136 2.739592e-02
 25213 2.734537e-02
 25266 2.710025e-02
 25366 2.729451e-02
 25367 2.731144e-02
 25402 2.709415e-02
 25439 2.726977e-02
 25468 2.706063e-02
 25472 2.727379e-02
 25585 2.712382e-02
 25588 2.727761e-02
 25634 2.724931e-02
 25658 2.702542e-02
 25662 2.723566e-02
 25703 2.717974e-02
 25713 2.730993e-02
 25722 2.723094e-02
 25725 2.726122e-02
 25746 2.717945e-02
 25758 2.714243e-02
 25780 2.748859e-02
 25825 2.735134e-02
 25832 2.719793e-02
 25940 2.694837e-02
 25962 2.702345e-02
 25996 2.714344e-02
 26055 2.730781e-02
 26076 2.725500e-02
 26081 2.723689e-02
 26160 2.704464e-02
 26253 2.711710e-02
 26464 2.703820e-02
 26555 2.700033e-02
 26557 2.723020e-02
 26641 2.746151e-02
 26682 2.720171e-02
 26753 2.722838e-02
 26766 2.703857e-02
 26767 2.717105e-02
 26811 2.710658e-02
 26906 2.719841e-02
 26992 2.698430e-02
 27074 2.714379e-02
 27107 2.714315e-02
 27130 2.730772e-02
 27148 2.726642e-02
 27216 2.717447e-02
 27255 2.746541e-02
 27267 2.702477e-02
 27301 2.692248e-02
 27313 2.723638e-02
 27349 2.706395e-02
 27369 2.738860e-02
 27505 2.705887e-02
 27568 2.714731e-02
 27695 2.716905e-02
 27709 2.717311e-02
 27836 2.747066e-02
 27858 2.724730e-02
 28032 2.711959e-02
 28189 2.758228e-02
 28328 2.711566e-02
 28352 2.711145e-02
 28434 2.697942e-02
 28467 2.713272e-02
 28491 2.715162e-02
 28563 2.718574e-02
 28593 2.709565e-02
 28622 2.717909e-02
 28671 2.717556e-02
 28814 2.719200e-02
 28854 2.737285e-02
 28876 2.733506e-02
 28912 2.709383e-02
 28945 2.723137e-02
 29027 2.722158e-02
 29077 2.725790e-02
 29080 2.713246e-02
 29177 2.714202e-02
 29286 2.718042e-02
 29291 2.707369e-02
 29296 2.704449e-02
 29393 2.716326e-02
 29485 2.728817e-02
 29664 2.732441e-02
 29671 2.705192e-02
 29682 2.739840e-02
 29687 2.736081e-02
 29696 2.736613e-02
 29735 2.708524e-02
 29828 2.720937e-02
 29843 2.717473e-02
 29885 2.701001e-02
 30075 2.718935e-02
 30173 2.691494e-02
 30256 2.713043e-02
 30261 2.721540e-02
 30393 2.729188e-02
 30503 2.719076e-02
 30609 2.721096e-02
 30706 2.737369e-02
 30735 2.732311e-02
 30741 2.719231e-02
 30801 2.716426e-02
 30807 2.719243e-02
 30970 2.726651e-02
 31026 2.727411e-02
 31086 2.703362e-02
 31096 2.712958e-02
 31246 2.734448e-02
 31329 2.735446e-02
 31371 2.713309e-02
 31388 2.714038e-02
 31398 2.727997e-02
 31445 2.731572e-02
 31591 2.716717e-02
 31770 2.709819e-02
 31917 2.726699e-02
 32111 2.703631e-02
 32233 2.717255e-02
 32265 2.715294e-02
 32287 2.714957e-02
 32299 2.714308e-02
 32302 2.714891e-02
 32318 2.722914e-02
 32448 2.730543e-02
 32482 2.734631e-02
 32493 2.725750e-02
 32556 2.716397e-02
 32782 2.705125e-02
 32819 2.710344e-02
 32825 2.718552e-02
 32853 2.719577e-02
 32868 2.735296e-02
 32966 2.718194e-02
 33016 2.724770e-02
 33048 2.713632e-02
 33049 2.712142e-02
 33220 2.724071e-02
 33224 2.711723e-02
 33321 2.709842e-02
 33383 2.722471e-02
 33403 2.713099e-02
 33458 2.729435e-02
 33584 2.729641e-02
 33591 2.721463e-02
 33615 2.701800e-02
 33668 2.705134e-02
 33706 2.707462e-02
 33835 2.724503e-02
 33843 2.728060e-02
 33853 2.721958e-02
 33885 2.705823e-02
 33981 2.731547e-02
 34054 2.708180e-02
 34106 2.718233e-02
 34140 2.697010e-02
 34200 2.725023e-02
 34332 2.700498e-02
 34337 2.746670e-02
 34358 2.722085e-02
 34466 2.722209e-02
 34566 2.700965e-02
 34706 2.719320e-02
 34818 2.723290e-02
 34875 2.730453e-02
 35024 2.724559e-02
 35127 2.728772e-02
 35171 2.717420e-02
 35190 2.715409e-02
 35196 2.717611e-02
 35264 2.716020e-02
 35374 2.731009e-02
 35432 2.725464e-02
 35519 2.728896e-02
 35668 2.733481e-02
 35798 2.726123e-02
 35833 2.726822e-02
 35837 2.715759e-02
 35891 2.721838e-02
 35893 2.720749e-02
 35996 2.714429e-02
 36016 2.725185e-02
 36068 2.693001e-02
 36130 2.704039e-02
 36157 2.710857e-02
 36388 2.714880e-02
 36553 2.737318e-02
 36771 2.700191e-02
 36955 2.711258e-02
 36985 2.706628e-02
 37007 2.725080e-02
 37123 2.704980e-02
 37298 2.735536e-02
 37428 2.730740e-02
 37484 2.729720e-02
 37543 2.718540e-02
 37608 2.719349e-02
 37805 2.714018e-02
 37855 2.706020e-02
 37967 2.699751e-02
 37987 2.730069e-02
 38028 2.711082e-02
 38067 2.721136e-02
 38114 2.737619e-02
 38200 2.708314e-02
 38444 2.710306e-02
 38450 2.716330e-02
 38460 2.728203e-02
 38489 2.713163e-02
 38512 2.712912e-02
 38550 2.741020e-02
 38733 2.729528e-02
 38782 2.706710e-02
 38823 2.710847e-02
 38827 2.702984e-02
 38933 2.709824e-02
 39087 2.712659e-02
 39360 2.710711e-02
 39389 2.710246e-02
 39509 2.714521e-02
 39526 2.722129e-02
 39540 2.695863e-02
 39587 2.718341e-02
 39590 2.739367e-02
 39661 2.706361e-02
 39700 2.720371e-02
 39769 2.719642e-02
 39830 2.715983e-02
 39932 2.737252e-02
 40002 2.710400e-02
 40062 2.710534e-02
 40091 2.720960e-02
 40463 2.700388e-02
 40519 2.716625e-02
 40569 2.720799e-02
 40682 2.716781e-02
 40841 2.718972e-02
 41029 2.709685e-02
 41037 2.712722e-02
 41040 2.707323e-02
 41195 2.715228e-02
 41453 2.719661e-02
 41544 2.715193e-02
 41657 2.714264e-02
 41739 2.724195e-02
 41810 2.710288e-02
 42104 2.725749e-02
 42176 2.730367e-02
 42191 2.725455e-02
 42213 2.698466e-02
 42258 2.708092e-02
 42572 2.734443e-02
 43152 2.714982e-02
 43294 2.701021e-02
 43361 2.707638e-02
 43606 2.718914e-02
 43691 2.713321e-02
 43789 2.714854e-02
 43947 2.725514e-02
 44001 2.712798e-02
 44113 2.693538e-02
 44535 2.725777e-02
 44799 2.718113e-02
 45037 2.730910e-02
 45047 2.726954e-02
 45356 2.714659e-02
 45922 2.710840e-02
 46058 2.715280e-02
 46125 2.731737e-02
 46246 2.718842e-02
 46256 2.718880e-02
 46520 2.712419e-02
 46740 2.710901e-02
 46764 2.713557e-02
 47257 2.717687e-02
 47267 2.721415e-02
 47293 2.722799e-02
 47338 2.717038e-02
 47383 2.712555e-02
 47676 2.707793e-02
 47970 2.714236e-02
 48627 2.715160e-02
 48784 2.713734e-02
 49032 2.717585e-02
 49599 2.712768e-02
 50073 2.720147e-02
 50442 2.718820e-02
 50572 2.695113e-02
 50699 2.729158e-02
 51047 2.703967e-02
 51106 2.711112e-02
 51434 2.712259e-02
 51476 2.709857e-02
 51892 2.713604e-02
 51952 2.708592e-02
 52105 2.710467e-02
 52416 2.723359e-02
 52848 2.715614e-02
 52936 2.715139e-02
 53192 2.731539e-02
 53540 2.712823e-02
 53581 2.716478e-02
 53742 2.724558e-02
 53829 2.723339e-02
 53832 2.712545e-02
 54144 2.709807e-02
 54372 2.714254e-02
 54378 2.714471e-02
 54430 2.695318e-02
 54620 2.712242e-02
 54673 2.714573e-02
 55340 2.708558e-02
 55521 2.725868e-02
 55542 2.702573e-02
 55783 2.710881e-02
 55798 2.718579e-02
 56399 2.698696e-02
 56430 2.718866e-02
 56494 2.695093e-02
 56495 2.712943e-02
 56710 2.711523e-02
 56900 2.709638e-02
 57193 2.693475e-02
 57213 2.706774e-02
 57339 2.715839e-02
 57442 2.709395e-02
 57456 2.700467e-02
 57654 2.713671e-02
 58142 2.724495e-02
 58566 2.704645e-02
 59101 2.713656e-02
 59194 2.704469e-02
 59687 2.698860e-02
 60899 2.709845e-02
 61472 2.705788e-02
 61490 2.700640e-02
 61672 2.719610e-02
 61815 2.711034e-02
 61906 2.701878e-02
 61973 2.708954e-02
 62061 2.700761e-02
 62149 2.706668e-02
 62555 2.695972e-02
 62620 2.710288e-02
 62894 2.696242e-02
 63854 2.723391e-02
 63988 2.706673e-02
 64089 2.696159e-02
 64605 2.711867e-02
 64953 2.710851e-02
 66102 2.693556e-02
 66387 2.718636e-02
 67225 2.707682e-02
 67474 2.718729e-02
 67905 2.688609e-02
 68014 2.715409e-02
 68093 2.704875e-02
 68771 2.697807e-02
 69197 2.710064e-02
 69582 2.695818e-02
 70640 2.707186e-02
 71145 2.704196e-02
 71254 2.698854e-02
 72353 2.697762e-02
 72414 2.708312e-02
 72777 2.708111e-02
 72904 2.693587e-02
 73032 2.707649e-02
 73288 2.696790e-02
 73461 2.694765e-02
 73916 2.700596e-02
 74821 2.714437e-02
 75087 2.707646e-02
 75123 2.699400e-02
 75227 2.695338e-02
 75677 2.691395e-02
 76497 2.705093e-02
 77009 2.712512e-02
 77128 2.696779e-02
 77419 2.719358e-02
 77666 2.702576e-02
 77793 2.706315e-02
 78157 2.696868e-02
 78817 2.694853e-02
 78875 2.694679e-02
 78889 2.700654e-02
 79568 2.714032e-02
 79672 2.708788e-02
 81448 2.696657e-02
 81684 2.705835e-02
 82111 2.692326e-02
 83156 2.706040e-02
 83577 2.713114e-02
 83912 2.684831e-02
 84343 2.701258e-02
 84680 2.698316e-02
 85025 2.698775e-02
 85405 2.693671e-02
 85430 2.689976e-02
 86274 2.698141e-02
 86694 2.699244e-02
 86793 2.700093e-02
 87954 2.698192e-02
 88389 2.689670e-02
 89145 2.677570e-02
 89909 2.697945e-02
 90527 2.695320e-02
 91855 2.703552e-02
 92392 2.701441e-02
 92904 2.690504e-02
 93005 2.685609e-02
 93095 2.700938e-02
 93222 2.691559e-02
 93346 2.698079e-02
 93857 2.696303e-02
 94434 2.694325e-02
 94646 2.713129e-02
 94707 2.696082e-02
 94837 2.692350e-02
 96083 2.696837e-02
 96425 2.685366e-02
 97306 2.698475e-02
 98611 2.698480e-02
 99803 2.693036e-02
100176 2.689406e-02
100680 2.695834e-02
101326 2.687643e-02
101525 2.693487e-02
102647 2.691743e-02
103391 2.701395e-02
104161 2.692593e-02
104632 2.689589e-02
106666 2.685601e-02
107046 2.689513e-02
107484 2.687771e-02
107581 2.695316e-02
109777 2.683771e-02
116937 2.678721e-02
119334 2.675763e-02
119565 2.676321e-02
120139 2.685228e-02
120969 2.684347e-02
124537 2.679797e-02
125271 2.688551e-02
129058 2.681676e-02
131924 2.678749e-02
134035 2.677123e-02
140472 2.675494e-02
143365 2.673032e-02
143908 2.666864e-02
145352 2.670595e-02
147011 2.656149e-02
159309 2.669300e-02
161238 2.665612e-02
168591 2.657523e-02
175103 2.651164e-02
180266 2.649093e-02
186467 2.646004e-02
191166 2.636658e-02
214084 2.635286e-02
220487 2.627556e-02
220756 2.632078e-02
226011 2.617993e-02
230612 2.626324e-02
231206 2.621081e-02
246764 2.616542e-02
273841 2.593966e-02
276981 2.591548e-02
288714 2.583726e-02
296139 2.579435e-02
318973 2.568676e-02
387095 2.508875e-02
395860 2.496894e-02
416251 2.483394e-02
553355 2.358274e-02
748788 2.137626e-02


==> data/LiveJournal-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 184760
     2  78778
     3 113658
     4 141901
     5 150944
     6 144545
     7 131165
     8 115239
     9 100340
    10  89101
    11  78676
    12  69828
    13  63390
    14  57671
    15  52505
    16  48842
    17  44722
    18  42333
    19  39551
    20  37528
    21  35472
    22  33202
    23  31595
    24  30518
    25  29180
    26  28281
    27  26658
    28  25780
    29  24582
    30  24139
    31  23080
    32  22422
    33  21872
    34  20960
    35  20718
    36  19899
    37  19256
    38  18740
    39  18137
    40  17946
    41  17309
    42  16951
    43  16662
    44  16305
    45  15718
    46  15252
    47  14874
    48  14351
    49  14344
    50  14404
    51  13752
    52  13375
    53  12927
    54  12657
    55  12459
    56  12086
    57  12092
    58  11350
    59  11069
    60  11334
    61  10799
    62  10370
    63  10277
    64  10076
    65   9952
    66   9695
    67   9548
    68   9238
    69   9753
    70   9131
    71   9125
    72   8843
    73   8554
    74   8397
    75   8419
    76   8122
    77   8106
    78   7880
    79   7667
    80   7572
    81   7449
    82   7244
    83   7148
    84   6979
    85   6763
    86   6761
    87   6498
    88   6664
    89   6473
    90   6421
    91   6283
    92   6185
    93   6185
    94   5836
    95   5908
    96   5806
    97   5754
    98   5759
    99   5693
   100   6205
   101   5851
   102   5552
   103   5487
   104   5306
   105   5389
   106   5355
   107   5146
   108   4954
   109   5016
   110   4872
   111   5087
   112   4892
   113   4803
   114   4875
   115   4656
   116   4636
   117   4586
   118   4537
   119   4437
   120   4595
   121   4557
   122   4379
   123   4379
   124   4519
   125   4293
   126   4290
   127   4283
   128   4442
   129   4186
   130   4324
   131   4403
   132   4258
   133   4308
   134   4238
   135   4408
   136   4404
   137   4467
   138   4598
   139   4611
   140   4715
   141   4907
   142   5129
   143   5167
   144   5363
   145   5698
   146   6062
   147   6546
   148   7503
   149   9038
   150  19316
   151   7674
   152   7359
   153   6702
   154   5482
   155   4654
   156   3785
   157   3101
   158   2606
   159   2201
   160   1935
   161   1668
   162   1496
   163   1227
   164   1139
   165   1002
   166    963
   167    810
   168    849
   169    722
   170    717
   171    618
   172    586
   173    514
   174    516
   175    479
   176    452
   177    400
   178    369
   179    379
   180    351
   181    314
   182    328
   183    284
   184    270
   185    287
   186    322
   187    238
   188    256
   189    233
   190    213
   191    220
   192    195
   193    203
   194    194
   195    201
   196    176
   197    190
   198    177
   199    156
   200    220
   201    146
   202    154
   203    144
   204    136
   205    162
   206    131
   207    147
   208    163
   209    165
   210    158
   211    162
   212    124
   213    134
   214    150
   215    160
   216    133
   217    131
   218    104
   219    155
   220    122
   221    133
   222    144
   223    134
   224    141
   225    121
   226    131
   227    106
   228    128
   229    128
   230    102
   231    110
   232     91
   233    129
   234    104
   235     85
   236     89
   237     80
   238     86
   239     89
   240     77
   241     62
   242     60
   243     65
   244     63
   245     49
   246     50
   247     55
   248     56
   249     40
   250     54
   251     48
   252     29
   253     43
   254     31
   255     43
   256     20
   257     25
   258     28
   259     22
   260     22
   261     20
   262     23
   263     21
   264     20
   265     14
   266     12
   267     11
   268     14
   269     13
   270     12
   271      9
   272      9
   273      5
   274      9
   275      3
   276      8
   277      8
   278      4
   279      2
   280      7
   281      3
   282      8
   283      1
   284      1
   285      3
   286      1
   287      2
   288      1
   290      3
   291      1
   292      3
   293      6
   294      1
   297      3
   298      2
   299      2
   300      5


==> data/LiveJournal-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 5291158
     2 848893
     3 343794
     4 190095
     5 122342
     6  86304
     7  64764
     8  50792
     9  40662
    10  33370
    11  28271
    12  24052
    13  20947
    14  18347
    15  16440
    16  14667
    17  12837
    18  11691
    19  10730
    20   9695
    21   8880
    22   8299
    23   7654
    24   7142
    25   6555
    26   6216
    27   5578
    28   5342
    29   5047
    30   4805
    31   4536
    32   4294
    33   4008
    34   3734
    35   3601
    36   3428
    37   3260
    38   3190
    39   3008
    40   2880
    41   2738
    42   2656
    43   2627
    44   2357
    45   2247
    46   2249
    47   2146
    48   2086
    49   1983
    50   1898
    51   1895
    52   1801
    53   1691
    54   1695
    55   1656
    56   1584
    57   1539
    58   1554
    59   1465
    60   1418
    61   1321
    62   1377
    63   1298
    64   1256
    65   1231
    66   1164
    67   1216
    68   1157
    69   1099
    70   1081
    71   1057
    72   1026
    73    968
    74    970
    75    938
    76    950
    77    922
    78    868
    79    838
    80    831
    81    854
    82    779
    83    850
    84    745
    85    732
    86    741
    87    740
    88    708
    89    714
    90    690
    91    667
    92    688
    93    642
    94    633
    95    592
    96    613
    97    601
    98    595
    99    544
   100    552
   101    557
   102    521
   103    532
   104    518
   105    532
   106    547
   107    510
   108    504
   109    514
   110    466
   111    457
   112    470
   113    465
   114    421
   115    444
   116    462
   117    456
   118    429
   119    401
   120    362
   121    434
   122    418
   123    367
   124    386
   125    422
   126    379
   127    360
   128    350
   129    376
   130    350
   131    386
   132    386
   133    333
   134    322
   135    309
   136    334
   137    322
   138    320
   139    321
   140    300
   141    314
   142    299
   143    284
   144    298
   145    307
   146    275
   147    297
   148    284
   149    280
   150    281
   151    270
   152    294
   153    322
   154    308
   155    289
   156    241
   157    265
   158    263
   159    243
   160    235
   161    226
   162    231
   163    236
   164    238
   165    207
   166    239
   167    207
   168    254
   169    227
   170    198
   171    243
   172    215
   173    221
   174    205
   175    209
   176    206
   177    238
   178    200
   179    194
   180    198
   181    211
   182    202
   183    203
   184    198
   185    189
   186    163
   187    175
   188    182
   189    164
   190    165
   191    194
   192    185
   193    178
   194    184
   195    202
   196    178
   197    141
   198    178
   199    164
   200    148
   201    165
   202    155
   203    158
   204    158
   205    174
   206    154
   207    176
   208    151
   209    157
   210    153
   211    150
   212    174
   213    134
   214    174
   215    144
   216    146
   217    146
   218    126
   219    144
   220    146
   221    153
   222    165
   223    130
   224    136
   225    140
   226    128
   227    137
   228    138
   229    136
   230    126
   231    120
   232    125
   233    111
   234    122
   235    126
   236    131
   237    132
   238    118
   239    127
   240    135
   241    119
   242    120
   243    117
   244    130
   245    129
   246    117
   247    127
   248    126
   249    123
   250    105
   251    125
   252    104
   253     91
   254     89
   255    116
   256    101
   257    106
   258    107
   259    112
   260    109
   261    103
   262     97
   263    107
   264     95
   265     83
   266    106
   267    115
   268    110
   269     97
   270     93
   271    109
   272    101
   273    111
   274     95
   275    101
   276     96
   277     90
   278     98
   279     81
   280     73
   281     99
   282     98
   283    105
   284     82
   285     90
   286     95
   287    104
   288    100
   289     85
   290     84
   291     73
   292     86
   293     75
   294    105
   295     86
   296     87
   297     96
   298     85
   299     69
   300     85
   301     83
   302     86
   303     86
   304     96
   305     76
   306     76
   307     63
   308     88
   309    104
   310     82
   311     77
   312     72
   313     70
   314     75
   315     73
   316     73
   317     93
   318     88
   319     71
   320     64
   321     84
   322     75
   323     68
   324     79
   325     70
   326     71
   327     68
   328     74
   329     64
   330     74
   331     73
   332     89
   333     68
   334     77
   335     57
   336     66
   337     59
   338     74
   339     72
   340     68
   341     71
   342     88
   343     69
   344     80
   345     54
   346     61
   347     77
   348     72
   349     70
   350     66
   351     72
   352     59
   353     62
   354     52
   355     72
   356     70
   357     65
   358     63
   359     64
   360     67
   361     55
   362     63
   363     47
   364     54
   365     45
   366     61
   367     61
   368     45
   369     54
   370     63
   371     55
   372     45
   373     58
   374     61
   375     62
   376     51
   377     62
   378     58
   379     49
   380     59
   381     57
   382     59
   383     59
   384     55
   385     44
   386     53
   387     47
   388     44
   389     56
   390     50
   391     56
   392     58
   393     48
   394     61
   395     57
   396     49
   397     50
   398     47
   399     71
   400     51
   401     46
   402     52
   403     43
   404     42
   405     61
   406     44
   407     43
   408     43
   409     49
   410     58
   411     62
   412     40
   413     47
   414     53
   415     45
   416     48
   417     52
   418     43
   419     38
   420     30
   421     46
   422     45
   423     37
   424     48
   425     43
   426     45
   427     37
   428     48
   429     38
   430     44
   431     44
   432     45
   433     40
   434     40
   435     37
   436     50
   437     60
   438     55
   439     57
   440     36
   441     52
   442     36
   443     32
   444     43
   445     32
   446     36
   447     48
   448     32
   449     33
   450     44
   451     36
   452     38
   453     38
   454     43
   455     49
   456     36
   457     33
   458     32
   459     47
   460     34
   461     36
   462     36
   463     35
   464     35
   465     42
   466     49
   467     32
   468     38
   469     35
   470     30
   471     39
   472     29
   473     32
   474     45
   475     39
   476     44
   477     35
   478     27
   479     37
   480     34
   481     37
   482     41
   483     33
   484     32
   485     37
   486     31
   487     32
   488     34
   489     32
   490     30
   491     31
   492     33
   493     28
   494     34
   495     28
   496     33
   497     30
   498     44
   499     38
   500     43
   501     27
   502     26
   503     27
   504     35
   505     34
   506     39
   507     27
   508     34
   509     37
   510     27
   511     29
   512     29
   513     30
   514     34
   515     26
   516     39
   517     26
   518     32
   519     27
   520     21
   521     30
   522     32
   523     23
   524     25
   525     21
   526     28
   527     33
   528     31
   529     44
   530     41
   531     37
   532     27
   533     19
   534     37
   535     24
   536     25
   537     36
   538     50
   539     28
   540     26
   541     32
   542     28
   543     24
   544     25
   545     25
   546     28
   547     30
   548     25
   549     23
   550     28
   551     22
   552     39
   553     23
   554     33
   555     27
   556     25
   557     26
   558     33
   559     25
   560     22
   561     34
   562     31
   563     32
   564     32
   565     22
   566     34
   567     25
   568     24
   569     32
   570     22
   571     21
   572     24
   573     17
   574     22
   575     26
   576     28
   577     24
   578     27
   579     33
   580     25
   581     28
   582     10
   583     24
   584     24
   585     21
   586     23
   587     22
   588     29
   589     25
   590     30
   591     31
   592     34
   593     17
   594     28
   595     20
   596     22
   597     34
   598     21
   599     20
   600     22
   601     17
   602     23
   603     27
   604     23
   605     18
   606     28
   607     20
   608     28
   609     25
   610     15
   611     26
   612     24
   613     39
   614     23
   615     22
   616     25
   617     18
   618     23
   619     27
   620     20
   621     30
   622     20
   623     20
   624     21
   625     27
   626     33
   627     18
   628     19
   629     24
   630     16
   631     27
   632     22
   633     17
   634     18
   635     22
   636     25
   637     20
   638     21
   639     23
   640     25
   641     25
   642     18
   643     19
   644     13
   645     17
   646     23
   647     33
   648     20
   649     26
   650     22
   651     14
   652     30
   653     19
   654     27
   655     26
   656     21
   657     24
   658     25
   659     23
   660     27
   661     28
   662     19
   663     19
   664     15
   665     18
   666     21
   667     18
   668     19
   669     19
   670     23
   671     17
   672     18
   673     22
   674     17
   675     20
   676     16
   677     22
   678     29
   679     21
   680     17
   681     21
   682     25
   683     20
   684     16
   685     17
   686     23
   687     15
   688     20
   689     16
   690     13
   691     15
   692     14
   693     21
   694     12
   695     21
   696     24
   697     26
   698     23
   699     13
   700     22
   701     17
   702     20
   703     19
   704     16
   705     24
   706     10
   707     16
   708     15
   709     13
   710     21
   711     13
   712      9
   713     13
   714     22
   715     25
   716     15
   717     23
   718     17
   719     18
   720     20
   721     16
   722     17
   723     14
   724     19
   725     24
   726     19
   727     12
   728     14
   729     16
   730     14
   731     23
   732     25
   733     20
   734     20
   735     22
   736     20
   737     12
   738     19
   739     21
   740      9
   741     15
   742     16
   743     10
   744     10
   745     15
   746      7
   747     17
   748      9
   749     23
   750     18
   751     21
   752     15
   753     15
   754     17
   755     18
   756     15
   757     23
   758     12
   759     14
   760     14
   761     19
   762     14
   763     13
   764     15
   765     21
   766     14
   767     17
   768     24
   769     11
   770     14
   771     14
   772     17
   773     14
   774     16
   775     16
   776     17
   777     19
   778     10
   779     18
   780     20
   781     11
   782     25
   783     12
   784     17
   785     10
   786     17
   787     11
   788      9
   789     12
   790     21
   791     14
   792      8
   793     14
   794     17
   795     16
   796     11
   797     12
   798     10
   799     18
   800     10
   801      7
   802     11
   803     11
   804     15
   805     14
   806     12
   807     16
   808     19
   809     14
   810     14
   811     16
   812     11
   813     16
   814     11
   815     17
   816     15
   817     18
   818     10
   819     15
   820     18
   821     13
   822     13
   823     14
   824     14
   825     16
   826     10
   827     10
   828     14
   829     12
   830     18
   831     11
   832     14
   833     11
   834     13
   835     18
   836     15
   837     14
   838     11
   839      9
   840      8
   841     16
   842     11
   843     12
   844      7
   845     13
   846     10
   847     17
   848     15
   849     12
   850     12
   851     17
   852     18
   853     12
   854     11
   855     20
   856     13
   857     18
   858     10
   859      7
   860     13
   861     12
   862     17
   863     18
   864     12
   865      6
   866     15
   867     13
   868      6
   869     16
   870     12
   871     12
   872      8
   873     12
   874     14
   875     14
   876     10
   877     10
   878      8
   879      9
   880     11
   881     17
   882     12
   883     12
   884     14
   885     15
   886     12
   887      8
   888     10
   889      8
   890      9
   891     10
   892     19
   893     15
   894     14
   895      8
   896      9
   897      9
   898      7
   899     13
   900      7
   901     13
   902     13
   903      5
   904      7
   905     15
   906     12
   907     11
   908      8
   909      9
   910     12
   911      7
   912     11
   913     18
   914     11
   915      9
   916     15
   917      3
   918     11
   919      9
   920     15
   921      7
   922      7
   923     10
   924     10
   925     11
   926     13
   927     13
   928      8
   929     11
   930     20
   931     13
   932      8
   933      8
   934     14
   935     13
   936     14
   937      7
   938     10
   939     14
   940      8
   941     18
   942     11
   943      4
   944     14
   945     16
   946      6
   947     13
   948      7
   949     15
   950     14
   951      8
   952     13
   953      9
   954     11
   955      8
   956     10
   957      8
   958      7
   959     11
   960     12
   961     12
   962      7
   963      9
   964     16
   965      7
   966     17
   967      5
   968     13
   969      6
   970     10
   971     13
   972      9
   973     15
   974     12
   975     14
   976      8
   977     12
   978     12
   979      6
   980     13
   981      9
   982      6
   983     10
   984     12
   985     11
   986     10
   987      9
   988      9
   989      5
   990     11
   991     14
   992     11
   993     11
   994      8
   995     12
   996      4
   997      8
   998      5
   999      8
  1000     14
  1001     12
  1002     10
  1003     13
  1004     14
  1005     14
  1006      9
  1007     12
  1008     12
  1009     13
  1010      5
  1011     17
  1012     11
  1013     12
  1014      5
  1015     14
  1016      8
  1017      5
  1018     10
  1019     17
  1020     12
  1021      7
  1022      7
  1023     10
  1024     10
  1025      5
  1026      9
  1027     10
  1028      7
  1029     10
  1030     13
  1031      6
  1032     10
  1033     10
  1034      4
  1035     12
  1036     14
  1037      8
  1038     11
  1039     13
  1040     12
  1041     11
  1042     12
  1043      9
  1044     13
  1045      9
  1046     12
  1047     13
  1048      9
  1049     13
  1050     10
  1051     11
  1052     11
  1053      6
  1054      9
  1055      5
  1056      6
  1057      4
  1058     14
  1059      5
  1060      9
  1061      3
  1062      5
  1063      5
  1064      9
  1065      6
  1066     11
  1067     11
  1068     10
  1069      3
  1070      8
  1071     12
  1072      6
  1073     10
  1074      9
  1075     12
  1076      6
  1077      9
  1078     13
  1079     13
  1080      7
  1081     10
  1082      5
  1083      8
  1084     10
  1085     12
  1086     10
  1087      6
  1088      9
  1089      3
  1090      8
  1091     11
  1092     18
  1093     10
  1094      9
  1095     12
  1096      6
  1097      2
  1098     14
  1099      4
  1100     13
  1101     11
  1102      8
  1103     11
  1104      4
  1105      8
  1106     14
  1107      5
  1108      9
  1109     11
  1110      7
  1111      7
  1112     11
  1113      7
  1114      5
  1115      4
  1116     11
  1117      5
  1118      7
  1119      7
  1120     11
  1121     12
  1122      8
  1123      9
  1124      6
  1125      7
  1126     11
  1127      4
  1128      7
  1129      9
  1130      7
  1131      9
  1132      7
  1133     13
  1134      5
  1135      8
  1136      9
  1137      8
  1138      4
  1139      3
  1140      4
  1141      5
  1142      4
  1143      6
  1144     11
  1145      7
  1146      8
  1147      3
  1148     10
  1149      8
  1150      8
  1151      6
  1152     10
  1153     10
  1154      8
  1155      9
  1156     11
  1157     10
  1158      4
  1159      5
  1160      6
  1161      9
  1162      9
  1163     13
  1164      7
  1165     11
  1166      4
  1167      4
  1168      4
  1169      7
  1170      7
  1171      3
  1172      6
  1173      7
  1174      7
  1175      6
  1176      9
  1177      6
  1178      8
  1179      7
  1180      7
  1181     11
  1182      4
  1183      6
  1184      6
  1185     10
  1186      8
  1187      6
  1188      8
  1189      3
  1190     10
  1191      7
  1192      3
  1193      5
  1194      3
  1195      5
  1196      7
  1197      1
  1198      8
  1199      9
  1200      6
  1201      9
  1202      2
  1203      5
  1204      5
  1205     11
  1206      8
  1207      9
  1208      6
  1209      9
  1210     11
  1211     10
  1212      5
  1213      6
  1214     12
  1215      6
  1216      8
  1217      6
  1218     10
  1219      2
  1220      9
  1221     14
  1222      7
  1223      5
  1224      6
  1225      6
  1226      3
  1227      8
  1228      7
  1229      5
  1230      8
  1231      7
  1232      5
  1233      2
  1234      9
  1235     10
  1236      5
  1237      4
  1238      7
  1239      6
  1240     11
  1241      8
  1242      8
  1243     13
  1244      3
  1245      4
  1246      7
  1247     10
  1248      6
  1249      7
  1250      7
  1251      4
  1252      4
  1253      7
  1254      8
  1255      6
  1256      5
  1257      6
  1258      5
  1259      9
  1260      8
  1261      5
  1262      4
  1263      4
  1264      5
  1265     10
  1266      5
  1267      8
  1268      8
  1269     10
  1270      4
  1271     12
  1272     16
  1273     10
  1274      3
  1275      3
  1276      7
  1277     16
  1278      6
  1279      6
  1280      6
  1281      8
  1282      7
  1283      5
  1284      7
  1285      8
  1286     10
  1287      7
  1288      4
  1289     10
  1290      7
  1291     11
  1292     11
  1293     11
  1294      7
  1295      6
  1296      6
  1297      3
  1298      6
  1299     11
  1300      8
  1301      2
  1302      2
  1303      5
  1304      6
  1305      4
  1306      7
  1307      3
  1308      6
  1309      6
  1310      8
  1311      7
  1312     11
  1313      3
  1314      4
  1315      6
  1316      2
  1317      9
  1318      2
  1319      7
  1320      6
  1321     11
  1322      6
  1323      5
  1324      9
  1325      5
  1326      1
  1327      3
  1328      7
  1329      1
  1330      9
  1331      4
  1332      8
  1333      4
  1334      7
  1335      5
  1336     14
  1337      9
  1338      4
  1339      9
  1340      6
  1341      3
  1342      6
  1343      3
  1344      5
  1345      1
  1346      1
  1347      8
  1348     11
  1349      6
  1350      5
  1351      6
  1352      5
  1353      4
  1354      9
  1355      8
  1356      9
  1357      7
  1358      9
  1359      3
  1360      7
  1361      5
  1362      3
  1363      9
  1364      7
  1365      5
  1366      2
  1367     11
  1368      5
  1369      9
  1370      4
  1371      6
  1372     10
  1373      5
  1374      3
  1375      7
  1376      9
  1377      5
  1378      7
  1379      1
  1380      6
  1381      5
  1382      8
  1383      3
  1384      6
  1385      5
  1386      6
  1387      2
  1388      8
  1389      8
  1390      7
  1391      6
  1392      7
  1393      8
  1394      2
  1395      6
  1396      4
  1397     11
  1398      4
  1399      4
  1400      5
  1401      4
  1402      5
  1403      9
  1404      8
  1405      9
  1406     13
  1407     10
  1408      4
  1409      2
  1410      3
  1411      6
  1412      1
  1413      5
  1414      7
  1415      7
  1416      4
  1417      4
  1418      3
  1419      3
  1420      6
  1421      5
  1422      4
  1423      8
  1424      2
  1425      7
  1426      3
  1427      8
  1428      8
  1429      4
  1430      5
  1431      5
  1432      5
  1433      7
  1434      6
  1435      5
  1436      6
  1437      2
  1438      6
  1439      7
  1440      4
  1441      4
  1442      5
  1443      1
  1444      9
  1445      3
  1446      6
  1447      2
  1448      3
  1449      3
  1450      2
  1451      3
  1452      3
  1453      6
  1454      3
  1455      4
  1456      4
  1457      5
  1458      3
  1459      5
  1460      2
  1461      6
  1462      2
  1463      9
  1464      9
  1465      3
  1466      7
  1467      6
  1468      6
  1469      8
  1470      6
  1471      8
  1472      4
  1474      8
  1475      2
  1476      7
  1477      4
  1478      4
  1479      2
  1480     11
  1481      2
  1482      5
  1483      5
  1484      1
  1485      4
  1486      3
  1487      4
  1488      7
  1489      3
  1490      6
  1491      2
  1492      8
  1493      7
  1494     10
  1495      3
  1496      8
  1497      8
  1498      4
  1499      5
  1500      3
  1501      5
  1502      6
  1503      5
  1504      7
  1505      3
  1506      4
  1507      3
  1508      6
  1509      6
  1510      4
  1511      3
  1512      6
  1513      3
  1514      5
  1515      4
  1516      7
  1517      2
  1518      7
  1519      8
  1520      2
  1521      5
  1522      3
  1523     10
  1524      7
  1525      3
  1526      2
  1527      6
  1528      4
  1529      1
  1530      5
  1531      3
  1532      4
  1533      2
  1534      4
  1535      3
  1536      4
  1537      5
  1538      5
  1539      4
  1540      2
  1541      2
  1542      6
  1543      5
  1544      8
  1545      8
  1546      3
  1547      5
  1548      3
  1549      5
  1550      3
  1551      4
  1552      3
  1553      4
  1554      4
  1555      5
  1556      4
  1557      2
  1558      6
  1559      5
  1560      7
  1561      5
  1562      3
  1563      5
  1564      6
  1565      1
  1566      3
  1567      8
  1568      4
  1569      4
  1570      3
  1571      6
  1572      4
  1573      4
  1574      1
  1575      4
  1576      3
  1577      4
  1578      3
  1579      3
  1580      3
  1581      4
  1582      5
  1583      5
  1584      2
  1585      4
  1586      8
  1587      8
  1588      5
  1589      3
  1590      6
  1591      5
  1592      4
  1593      8
  1594      2
  1595      4
  1596      4
  1597      7
  1598      7
  1599      2
  1600      9
  1601      4
  1602      1
  1603      1
  1604      5
  1605      2
  1606      4
  1607      1
  1608      2
  1609      4
  1610      1
  1611      4
  1612      9
  1613      8
  1614      5
  1615      1
  1616      8
  1617      7
  1618      5
  1619      6
  1620      3
  1621      9
  1622      3
  1623      9
  1624      2
  1625      3
  1626      6
  1628      2
  1629      3
  1630      6
  1631      5
  1632      6
  1634      6
  1635      5
  1636      7
  1637      3
  1638      6
  1639      3
  1640      3
  1641      3
  1642      4
  1643      6
  1644      6
  1645      5
  1646      5
  1647      4
  1648      2
  1649      2
  1650      7
  1651      5
  1652      3
  1653      5
  1654      2
  1655      6
  1656      6
  1657      2
  1658      4
  1659      2
  1660      4
  1661      3
  1662      5
  1663      6
  1664      3
  1665      3
  1666      2
  1667      1
  1668      2
  1669      7
  1670      2
  1671      2
  1672      2
  1673      3
  1674      6
  1675      7
  1676      6
  1677      2
  1678      6
  1679      1
  1680      4
  1681      4
  1682      4
  1683      6
  1684      3
  1685      2
  1686      4
  1687      4
  1688      4
  1689      5
  1690      4
  1691      2
  1692      6
  1693      7
  1694      2
  1695      5
  1696      2
  1697      2
  1698      1
  1699      3
  1700      3
  1701      4
  1702      3
  1703      5
  1705      5
  1706      3
  1707      5
  1708      2
  1709      1
  1710      2
  1711      2
  1712      7
  1714      2
  1715      5
  1716      2
  1717      2
  1718      4
  1719      2
  1720      5
  1721      2
  1722      3
  1723      2
  1724      4
  1725      2
  1726      2
  1727      2
  1728      4
  1729      2
  1730      2
  1731      6
  1732      2
  1733      5
  1734      8
  1735      6
  1736      5
  1737      5
  1738      2
  1739      3
  1740      2
  1741      2
  1742      1
  1743      5
  1744      2
  1745      6
  1746      3
  1747      6
  1748      6
  1749      4
  1750      5
  1751      4
  1752      3
  1753      2
  1754      4
  1755      6
  1756      3
  1757      1
  1758      2
  1759      3
  1760      4
  1761      4
  1763      5
  1764      9
  1765      4
  1766      3
  1767      4
  1768      2
  1769      5
  1770      3
  1771      1
  1772      4
  1774      3
  1775      5
  1776      3
  1777      1
  1778      3
  1779      6
  1780      4
  1781      3
  1782      3
  1783      6
  1784      5
  1785      2
  1786      3
  1787      6
  1789      4
  1790      3
  1791      3
  1792      4
  1793      3
  1794      5
  1795     10
  1796      7
  1797      2
  1798      4
  1799      3
  1800      2
  1801      2
  1802      2
  1803      3
  1804      4
  1805      3
  1806      1
  1807      3
  1808      2
  1810      3
  1811      7
  1812      3
  1813      5
  1814      5
  1815      1
  1816      2
  1817      1
  1818      1
  1819      2
  1820      3
  1821      1
  1822      3
  1823      1
  1824      5
  1825      3
  1826      3
  1827      3
  1828      3
  1829      4
  1830      4
  1831      1
  1832      3
  1833      1
  1834      8
  1835      5
  1836      7
  1837      2
  1838      3
  1839      4
  1840      3
  1841      2
  1842      6
  1844      3
  1845      5
  1846      1
  1847      4
  1848      4
  1849      3
  1850      2
  1851      2
  1852      5
  1853      7
  1854      4
  1855      6
  1856      2
  1858      4
  1859      4
  1860      4
  1861      5
  1862      3
  1863      3
  1864      2
  1865      2
  1866      3
  1867      4
  1868      5
  1869      2
  1870      7
  1871      4
  1872      3
  1873      3
  1874      2
  1875      4
  1876      3
  1877      1
  1878      5
  1879      2
  1880      2
  1881      3
  1882      8
  1883      1
  1884      2
  1885      2
  1886      2
  1887      4
  1888      2
  1889      1
  1890      2
  1891      4
  1893      4
  1894      6
  1895      5
  1896      2
  1897      1
  1898      3
  1899      4
  1900      6
  1901      2
  1902      4
  1903      1
  1904      4
  1905      2
  1906      1
  1907      6
  1908      3
  1909      3
  1910      1
  1911      2
  1912      1
  1913      3
  1914      1
  1915      5
  1916      4
  1917      2
  1918      2
  1919      6
  1920      3
  1921      5
  1922      2
  1923      2
  1924      2
  1925      2
  1926      5
  1927      2
  1928      1
  1929      2
  1930      5
  1931      1
  1932      3
  1933      6
  1934      1
  1935      4
  1936      1
  1937      2
  1938      3
  1939      7
  1940      4
  1941      5
  1942      3
  1943      2
  1944      1
  1945      4
  1946      1
  1947      4
  1948      5
  1949      4
  1950      2
  1951      2
  1952      4
  1954      3
  1955      3
  1956      4
  1957      6
  1958      2
  1959      1
  1960      4
  1961      1
  1962      5
  1963      6
  1964      3
  1965      3
  1966      3
  1967      2
  1968      5
  1969      3
  1970      2
  1971      3
  1972      2
  1973      4
  1974      5
  1975      7
  1976      3
  1977      5
  1978      4
  1979      3
  1980      4
  1981      4
  1982      1
  1983      4
  1984      5
  1985      3
  1986      1
  1987      3
  1988      2
  1989      1
  1990      2
  1991      2
  1992      4
  1993      1
  1994      1
  1995      6
  1996      3
  1997      2
  1998      3
  1999      7
  2000      2
  2001      3
  2002      6
  2003      2
  2004      4
  2005      2
  2006      1
  2007      2
  2009      6
  2011      2
  2012      5
  2013      8
  2014      1
  2015      2
  2016      3
  2017      1
  2018      2
  2019      5
  2020      2
  2021      4
  2022      3
  2023      6
  2024      1
  2025      1
  2026      3
  2027      2
  2028      5
  2029      2
  2030      3
  2032      3
  2033      3
  2034      1
  2035      2
  2036      2
  2037      6
  2038      3
  2039      4
  2040      1
  2041      5
  2042      7
  2043      3
  2044      3
  2045      3
  2046      2
  2047      1
  2048      6
  2049      5
  2050      2
  2051      1
  2052      2
  2053      2
  2054      1
  2055      2
  2056      4
  2057      3
  2058      2
  2059      2
  2060      2
  2061      5
  2062      5
  2063      1
  2064      3
  2065      3
  2066      3
  2067      4
  2069      1
  2070      3
  2071      1
  2072      1
  2073      1
  2074      4
  2075      3
  2076      2
  2077      3
  2078      1
  2079      1
  2080      1
  2081      5
  2082      4
  2083      4
  2084      3
  2085      2
  2086      2
  2087      1
  2089      4
  2090      2
  2092      8
  2093      1
  2094      2
  2095      3
  2097      2
  2098      3
  2099      2
  2100      3
  2101      2
  2102      5
  2103      2
  2104      3
  2105      2
  2106      2
  2107      1
  2108      2
  2109      3
  2110      3
  2111      2
  2112      1
  2113      2
  2114      4
  2115      5
  2116      2
  2117      1
  2118      3
  2119      1
  2120      3
  2121      2
  2122      4
  2123      7
  2124      1
  2125      2
  2126      3
  2127      1
  2129      4
  2130      3
  2131      2
  2132      2
  2133      2
  2134      3
  2135      3
  2136      2
  2137      3
  2138      5
  2139      4
  2140      2
  2141      1
  2142      3
  2143      3
  2144      2
  2145      5
  2146      7
  2147      3
  2148      2
  2149      5
  2150      1
  2151      3
  2152      3
  2153      4
  2154      4
  2155      5
  2156      3
  2158      8
  2159      3
  2161      3
  2162      3
  2163      2
  2164      2
  2165      3
  2166      3
  2168      3
  2169      4
  2170      1
  2171      4
  2172      3
  2173      5
  2174      3
  2175      3
  2176      2
  2177      2
  2178      1
  2179      4
  2181      2
  2182      1
  2183      2
  2184      2
  2185      3
  2186      3
  2187      5
  2188      4
  2189      1
  2190      1
  2191      4
  2192      2
  2193      3
  2194      4
  2195      1
  2196      3
  2197      1
  2198      3
  2199      8
  2200      3
  2201      3
  2202      3
  2203      3
  2204      2
  2205      1
  2206      2
  2208      2
  2209      1
  2210      4
  2211      1
  2212      2
  2213      1
  2214      4
  2215      5
  2216      1
  2217      3
  2218      7
  2219      4
  2220      1
  2221      1
  2222      1
  2223      5
  2224      2
  2225      3
  2226      4
  2227      4
  2228      3
  2230      2
  2231      4
  2232      2
  2233      5
  2234      2
  2235      1
  2236      4
  2237      3
  2238      1
  2239      1
  2240      3
  2241      2
  2242      1
  2243      3
  2244      3
  2245      1
  2246      2
  2247      2
  2249      1
  2250      3
  2251      2
  2253      4
  2254      5
  2255      4
  2256      4
  2257      3
  2258      1
  2259      3
  2260      3
  2262      2
  2263      3
  2264      2
  2265      1
  2266      3
  2267      2
  2268      6
  2269      1
  2270      4
  2271      2
  2272      2
  2273      2
  2274      6
  2275      4
  2276      1
  2277      2
  2278      3
  2279      2
  2280      2
  2281      2
  2282      5
  2283      6
  2284      2
  2285      3
  2286      1
  2287      1
  2288      1
  2289      2
  2290      1
  2291      4
  2293      2
  2294      3
  2296      3
  2297      1
  2298      1
  2299      3
  2300      2
  2301      2
  2302      1
  2303      6
  2304      2
  2305      3
  2306      6
  2307      2
  2308      2
  2310      3
  2311      3
  2312      3
  2313      4
  2314      4
  2315      1
  2316      1
  2317      1
  2319      2
  2320      2
  2321      2
  2323      4
  2324      2
  2325      1
  2326      4
  2327      5
  2328      4
  2329      4
  2330      1
  2331      5
  2332      1
  2333      1
  2335      1
  2336      1
  2338      3
  2339      3
  2340      4
  2341      2
  2342      1
  2343      4
  2344      3
  2345      1
  2346      4
  2347      1
  2348      3
  2349      3
  2351      4
  2353      2
  2354      2
  2355      3
  2356      3
  2357      3
  2358      1
  2359      1
  2360      2
  2361      6
  2362      6
  2363      2
  2365      2
  2367      1
  2368      2
  2369      4
  2370      4
  2371      2
  2372      3
  2373      2
  2374      1
  2375      2
  2377      2
  2378      4
  2379      3
  2380      1
  2381      2
  2382      4
  2383      4
  2384      2
  2385      5
  2386      1
  2387      1
  2388      5
  2389      1
  2390      1
  2392      4
  2394      1
  2395      2
  2396      1
  2397      2
  2398      1
  2399      3
  2401      4
  2402      1
  2403      2
  2406      1
  2407      6
  2408      4
  2410      3
  2411      2
  2412      1
  2413      1
  2414      2
  2415      3
  2417      2
  2418      3
  2419      2
  2420      2
  2421      2
  2422      2
  2423      5
  2424      1
  2425      2
  2426      6
  2427      2
  2428      2
  2429      1
  2430      3
  2431      1
  2432      2
  2433      1
  2434      4
  2435      1
  2436      2
  2437      2
  2438      2
  2439      2
  2440      3
  2441      4
  2442      3
  2443      4
  2444      3
  2445      1
  2446      1
  2447      4
  2448      3
  2449      4
  2450      1
  2451      2
  2452      1
  2453      5
  2454      2
  2455      2
  2456      1
  2458      3
  2459      2
  2460      2
  2461      2
  2462      2
  2463      5
  2464      3
  2465      1
  2466      1
  2467      4
  2468      1
  2469      3
  2470      1
  2473      1
  2474      1
  2475      3
  2476      4
  2477      3
  2478      2
  2479      6
  2480      4
  2481      2
  2482      2
  2483      2
  2485      2
  2486      6
  2487      1
  2488      1
  2489      4
  2490      3
  2492      1
  2493      1
  2495      1
  2496      2
  2497      3
  2498      1
  2499      1
  2500      2
  2501      5
  2502      1
  2503      1
  2505      2
  2506      2
  2507      1
  2508      1
  2509      3
  2510      4
  2511      6
  2512      1
  2514      2
  2515      1
  2516      1
  2519      1
  2520      1
  2521      2
  2522      3
  2523      1
  2524      1
  2525      4
  2526      1
  2528      2
  2529      2
  2532      2
  2533      3
  2534      1
  2536      3
  2537      1
  2538      1
  2539      1
  2541      1
  2542      4
  2543      1
  2545      3
  2546      1
  2547      2
  2548      1
  2549      1
  2550      2
  2551      2
  2553      1
  2554      2
  2555      2
  2556      1
  2559      3
  2560      1
  2561      2
  2562      2
  2563      2
  2564      4
  2565      1
  2566      2
  2567      3
  2568      1
  2570      1
  2573      1
  2574      1
  2575      2
  2576      4
  2578      3
  2579      1
  2581      4
  2583      2
  2584      2
  2586      2
  2587      1
  2588      3
  2589      4
  2591      4
  2592      1
  2593      1
  2594      1
  2596      3
  2597      2
  2599      3
  2600      2
  2601      1
  2602      1
  2603      2
  2604      2
  2605      1
  2607      1
  2608      2
  2609      2
  2610      2
  2612      1
  2616      1
  2617      3
  2618      2
  2619      2
  2620      2
  2622      3
  2623      2
  2624      2
  2625      4
  2626      4
  2627      1
  2628      4
  2629      4
  2631      3
  2633      2
  2634      2
  2635      3
  2637      2
  2638      1
  2639      2
  2640      3
  2646      1
  2647      1
  2648      2
  2649      2
  2650      3
  2651      3
  2652      1
  2653      1
  2654      3
  2655      2
  2656      2
  2657      4
  2658      1
  2659      1
  2660      2
  2661      2
  2663      4
  2664      3
  2665      1
  2666      1
  2667      1
  2668      1
  2669      2
  2671      2
  2672      1
  2673      2
  2674      2
  2675      1
  2676      1
  2678      1
  2679      1
  2681      1
  2682      1
  2683      2
  2685      1
  2686      3
  2688      4
  2689      2
  2690      1
  2692      1
  2693      1
  2697      2
  2698      1
  2702      2
  2703      4
  2704      1
  2705      2
  2708      1
  2709      2
  2710      1
  2711      2
  2713      1
  2715      4
  2716      1
  2717      2
  2718      2
  2719      1
  2720      2
  2721      5
  2722      1
  2723      1
  2724      1
  2725      1
  2726      3
  2728      2
  2729      1
  2730      2
  2731      2
  2732      2
  2733      1
  2734      2
  2735      2
  2736      2
  2737      1
  2738      1
  2739      1
  2740      2
  2741      4
  2742      4
  2743      1
  2744      1
  2747      4
  2748      1
  2750      1
  2751      3
  2752      1
  2753      2
  2755      6
  2756      2
  2758      2
  2759      3
  2760      1
  2761      2
  2762      1
  2763      1
  2764      4
  2765      2
  2766      1
  2768      5
  2769      1
  2770      1
  2771      1
  2772      2
  2774      1
  2775      2
  2776      1
  2777      1
  2778      2
  2779      5
  2781      1
  2783      3
  2784      2
  2785      2
  2786      1
  2787      1
  2789      5
  2790      3
  2791      1
  2792      1
  2794      2
  2796      1
  2797      2
  2799      1
  2800      1
  2801      1
  2802      1
  2803      1
  2804      3
  2805      5
  2806      3
  2807      1
  2808      2
  2809      2
  2810      3
  2812      1
  2813      2
  2814      2
  2817      2
  2819      1
  2820      2
  2821      1
  2822      4
  2824      4
  2825      4
  2826      3
  2828      2
  2829      2
  2830      1
  2831      1
  2832      2
  2833      2
  2835      1
  2837      1
  2838      3
  2842      1
  2843      2
  2844      1
  2845      2
  2848      1
  2850      2
  2851      1
  2853      3
  2854      1
  2855      1
  2856      1
  2857      2
  2858      2
  2859      2
  2862      2
  2863      3
  2864      2
  2865      1
  2866      1
  2867      5
  2868      1
  2869      1
  2871      2
  2873      1
  2874      2
  2876      1
  2877      3
  2878      2
  2881      4
  2882      2
  2883      3
  2884      3
  2885      2
  2887      1
  2889      5
  2891      1
  2892      3
  2893      3
  2895      1
  2897      1
  2898      3
  2899      1
  2900      2
  2901      1
  2903      2
  2904      1
  2906      2
  2907      3
  2909      2
  2910      1
  2911      1
  2912      1
  2913      4
  2914      3
  2915      1
  2916      2
  2917      2
  2918      4
  2919      1
  2921      1
  2922      1
  2923      3
  2926      2
  2927      3
  2928      1
  2929      2
  2930      3
  2932      4
  2933      3
  2935      1
  2936      1
  2937      3
  2938      1
  2939      2
  2940      2
  2942      4
  2943      1
  2944      3
  2946      2
  2948      1
  2950      2
  2951      2
  2952      1
  2954      2
  2955      3
  2956      2
  2957      3
  2959      2
  2960      3
  2961      2
  2965      1
  2966      1
  2967      1
  2971      2
  2972      2
  2973      1
  2974      1
  2975      2
  2976      3
  2979      2
  2980      1
  2981      2
  2983      3
  2984      4
  2985      1
  2986      1
  2987      2
  2988      1
  2989      2
  2990      2
  2991      1
  2993      1
  2994      2
  2995      1
  2996      2
  2997      1
  2999      2
  3000      2
  3001      1
  3002      1
  3003      2
  3004      4
  3005      1
  3006      1
  3008      1
  3009      1
  3011      1
  3012      1
  3013      1
  3014      3
  3015      1
  3016      1
  3017      1
  3018      3
  3019      1
  3020      1
  3021      3
  3023      1
  3024      1
  3026      1
  3027      2
  3028      1
  3029      1
  3030      3
  3035      1
  3036      1
  3038      3
  3040      1
  3041      3
  3042      3
  3043      1
  3046      1
  3048      1
  3049      1
  3050      1
  3052      2
  3054      1
  3055      1
  3058      1
  3059      1
  3060      1
  3061      3
  3062      3
  3063      1
  3064      1
  3066      1
  3069      1
  3072      1
  3073      2
  3075      3
  3076      1
  3077      3
  3078      2
  3080      1
  3083      2
  3084      2
  3085      2
  3087      1
  3089      1
  3090      1
  3091      1
  3092      1
  3093      1
  3094      2
  3095      2
  3096      1
  3097      1
  3098      2
  3099      2
  3100      1
  3102      2
  3105      3
  3108      3
  3112      1
  3114      1
  3115      1
  3116      1
  3117      1
  3118      3
  3119      2
  3120      2
  3121      2
  3122      1
  3123      1
  3124      2
  3125      2
  3126      1
  3129      4
  3130      2
  3131      1
  3132      1
  3133      2
  3134      2
  3136      3
  3137      3
  3138      1
  3140      2
  3141      2
  3144      1
  3145      3
  3146      1
  3147      1
  3150      2
  3152      1
  3154      1
  3155      2
  3156      2
  3158      1
  3160      3
  3161      2
  3162      2
  3163      1
  3164      1
  3165      3
  3166      1
  3167      3
  3168      1
  3169      2
  3171      1
  3175      1
  3176      1
  3177      1
  3178      1
  3179      1
  3180      2
  3181      1
  3183      1
  3186      2
  3187      2
  3188      1
  3189      2
  3191      1
  3192      1
  3193      1
  3195      1
  3196      3
  3199      1
  3200      2
  3201      1
  3202      2
  3203      4
  3204      2
  3205      1
  3206      1
  3209      1
  3210      2
  3211      2
  3213      1
  3215      1
  3216      1
  3217      3
  3218      1
  3220      1
  3221      2
  3222      1
  3223      4
  3224      4
  3226      2
  3229      1
  3230      1
  3231      1
  3232      3
  3234      2
  3235      2
  3236      2
  3237      1
  3238      1
  3240      1
  3241      1
  3242      3
  3243      1
  3245      1
  3246      1
  3247      1
  3248      1
  3249      3
  3250      1
  3251      1
  3252      1
  3253      1
  3254      2
  3255      1
  3257      2
  3258      1
  3260      1
  3261      1
  3267      1
  3270      2
  3272      1
  3274      1
  3275      1
  3276      1
  3277      4
  3278      2
  3279      2
  3280      1
  3282      3
  3283      1
  3284      1
  3289      2
  3290      3
  3291      1
  3292      2
  3293      1
  3295      2
  3299      1
  3300      2
  3303      1
  3304      1
  3305      2
  3308      1
  3310      1
  3312      1
  3313      3
  3314      2
  3315      2
  3316      1
  3317      1
  3321      1
  3322      1
  3325      2
  3327      1
  3328      1
  3329      1
  3330      1
  3331      2
  3336      2
  3337      1
  3338      1
  3339      1
  3340      3
  3341      1
  3343      2
  3345      2
  3346      1
  3347      1
  3348      1
  3349      3
  3351      1
  3352      1
  3353      1
  3360      2
  3363      4
  3365      2
  3367      1
  3368      1
  3369      2
  3370      2
  3372      1
  3373      1
  3375      3
  3376      1
  3377      1
  3378      3
  3379      4
  3380      1
  3381      1
  3383      1
  3384      2
  3385      2
  3386      3
  3387      1
  3388      1
  3389      1
  3390      1
  3391      2
  3392      1
  3393      1
  3396      2
  3398      1
  3400      2
  3401      1
  3402      1
  3407      3
  3408      1
  3409      2
  3410      1
  3411      1
  3412      1
  3413      1
  3414      3
  3416      1
  3417      1
  3418      1
  3419      1
  3420      1
  3421      3
  3422      1
  3423      1
  3424      2
  3426      2
  3427      2
  3428      2
  3429      1
  3433      2
  3437      1
  3439      1
  3441      1
  3442      1
  3443      2
  3445      2
  3447      2
  3449      1
  3450      1
  3451      2
  3454      1
  3455      1
  3456      2
  3457      1
  3459      1
  3460      1
  3461      1
  3463      1
  3464      2
  3466      1
  3467      2
  3468      1
  3470      1
  3471      1
  3473      1
  3474      1
  3475      2
  3476      1
  3477      1
  3478      1
  3480      2
  3481      2
  3482      3
  3483      3
  3484      1
  3485      3
  3487      1
  3488      1
  3489      2
  3490      1
  3493      2
  3494      1
  3499      1
  3500      1
  3501      1
  3502      2
  3503      1
  3504      1
  3505      1
  3506      1
  3509      3
  3511      1
  3512      1
  3513      2
  3516      3
  3517      1
  3519      2
  3520      3
  3521      2
  3523      1
  3524      1
  3525      1
  3526      1
  3530      3
  3531      1
  3532      1
  3533      2
  3534      1
  3535      3
  3536      2
  3537      1
  3538      2
  3540      1
  3542      1
  3543      1
  3544      1
  3545      1
  3546      2
  3547      1
  3548      3
  3550      2
  3551      2
  3552      1
  3555      1
  3556      2
  3557      1
  3560      1
  3561      1
  3562      2
  3564      1
  3565      2
  3566      1
  3568      1
  3569      1
  3571      1
  3573      1
  3576      1
  3577      1
  3578      1
  3579      1
  3580      2
  3581      3
  3583      1
  3584      1
  3586      1
  3587      1
  3588      2
  3589      1
  3590      1
  3591      2
  3592      2
  3593      1
  3594      1
  3602      1
  3605      1
  3607      1
  3608      2
  3609      1
  3610      1
  3612      1
  3614      2
  3616      1
  3617      2
  3618      1
  3620      2
  3621      1
  3623      1
  3624      2
  3626      1
  3628      2
  3630      1
  3631      1
  3632      2
  3634      2
  3637      1
  3641      2
  3643      3
  3647      1
  3648      2
  3649      1
  3650      1
  3651      1
  3652      2
  3656      2
  3659      2
  3660      2
  3661      1
  3662      2
  3666      1
  3667      1
  3668      5
  3671      1
  3672      1
  3674      1
  3675      1
  3676      2
  3677      3
  3678      1
  3680      1
  3681      1
  3682      1
  3683      1
  3686      2
  3690      2
  3691      2
  3692      1
  3694      3
  3695      1
  3696      1
  3698      1
  3701      1
  3703      1
  3706      1
  3707      1
  3708      1
  3710      1
  3713      1
  3714      3
  3715      2
  3716      2
  3717      2
  3718      1
  3719      3
  3720      1
  3722      2
  3726      1
  3728      5
  3730      1
  3731      1
  3735      1
  3737      1
  3738      2
  3740      2
  3741      2
  3744      1
  3746      1
  3747      1
  3748      2
  3751      1
  3752      2
  3754      1
  3755      1
  3756      1
  3757      1
  3758      2
  3759      1
  3760      1
  3761      2
  3764      1
  3766      1
  3768      1
  3769      2
  3771      1
  3773      3
  3777      2
  3779      1
  3780      2
  3782      1
  3784      4
  3786      2
  3788      1
  3790      2
  3793      1
  3794      1
  3795      2
  3796      1
  3800      2
  3803      3
  3804      3
  3807      1
  3811      2
  3812      2
  3814      2
  3815      1
  3816      1
  3817      1
  3819      1
  3820      1
  3821      1
  3822      1
  3823      1
  3824      1
  3825      1
  3826      1
  3827      3
  3828      1
  3829      2
  3831      1
  3834      1
  3837      2
  3838      1
  3839      1
  3840      3
  3841      1
  3842      1
  3845      1
  3846      1
  3847      1
  3851      1
  3853      1
  3858      1
  3859      1
  3862      2
  3863      1
  3868      2
  3869      1
  3870      1
  3871      2
  3872      1
  3875      1
  3876      2
  3878      1
  3879      1
  3880      1
  3881      1
  3882      1
  3885      1
  3887      1
  3888      1
  3890      1
  3891      1
  3893      3
  3897      1
  3898      1
  3901      1
  3904      1
  3905      2
  3906      2
  3908      2
  3911      3
  3912      2
  3914      2
  3915      3
  3919      2
  3920      2
  3921      2
  3922      2
  3923      1
  3927      1
  3929      2
  3930      1
  3931      4
  3932      1
  3934      2
  3935      3
  3945      1
  3948      1
  3949      2
  3951      1
  3952      1
  3953      1
  3954      1
  3957      1
  3958      2
  3959      1
  3962      1
  3966      1
  3967      1
  3968      1
  3973      3
  3977      2
  3978      2
  3979      2
  3980      1
  3984      1
  3985      1
  3986      1
  3987      1
  3988      1
  3989      1
  3991      3
  3992      2
  3993      1
  3994      1
  3995      2
  3998      2
  4000      1
  4004      2
  4008      4
  4009      4
  4011      4
  4014      2
  4015      2
  4018      1
  4019      1
  4020      1
  4022      1
  4023      1
  4024      1
  4025      3
  4029      3
  4030      2
  4031      2
  4032      1
  4033      2
  4034      2
  4035      1
  4036      1
  4038      1
  4039      3
  4040      2
  4041      2
  4043      1
  4045      2
  4047      1
  4048      1
  4050      2
  4052      2
  4054      2
  4055      1
  4056      1
  4057      1
  4058      4
  4059      4
  4061      1
  4062      1
  4063      3
  4064      2
  4066      1
  4067      1
  4070      1
  4071      1
  4074      1
  4076      1
  4082      1
  4083      1
  4086      1
  4087      1
  4088      2
  4090      1
  4092      1
  4093      1
  4095      1
  4099      2
  4100      1
  4101      2
  4103      2
  4104      1
  4107      3
  4112      2
  4113      1
  4115      1
  4116      1
  4117      2
  4118      1
  4120      1
  4121      1
  4122      1
  4123      1
  4124      1
  4127      2
  4128      4
  4130      2
  4132      1
  4136      1
  4139      1
  4142      1
  4144      1
  4145      1
  4147      1
  4151      1
  4152      2
  4154      2
  4155      1
  4158      1
  4162      2
  4164      2
  4168      3
  4169      1
  4170      1
  4172      1
  4173      1
  4176      1
  4177      1
  4179      2
  4180      1
  4181      2
  4184      1
  4185      2
  4187      1
  4189      1
  4193      1
  4197      1
  4199      3
  4200      1
  4201      2
  4203      3
  4204      2
  4205      1
  4206      2
  4207      1
  4208      2
  4211      2
  4219      1
  4221      1
  4222      1
  4224      1
  4225      2
  4226      1
  4227      2
  4230      1
  4232      1
  4233      2
  4234      1
  4235      5
  4238      3
  4242      1
  4245      1
  4252      1
  4253      1
  4254      1
  4255      1
  4256      2
  4257      1
  4259      1
  4260      1
  4261      1
  4264      1
  4265      3
  4266      1
  4268      3
  4269      1
  4270      2
  4271      1
  4272      1
  4273      2
  4276      1
  4278      2
  4279      1
  4283      2
  4284      1
  4285      1
  4286      1
  4293      2
  4294      1
  4296      1
  4297      1
  4298      1
  4299      1
  4301      1
  4303      1
  4304      1
  4305      2
  4308      1
  4309      1
  4311      2
  4315      1
  4316      1
  4320      1
  4321      3
  4323      1
  4324      1
  4325      1
  4332      1
  4333      2
  4334      1
  4335      2
  4337      1
  4339      2
  4342      1
  4343      1
  4345      1
  4346      2
  4350      1
  4354      1
  4356      1
  4358      2
  4359      1
  4364      1
  4367      1
  4369      3
  4372      2
  4375      1
  4377      2
  4378      1
  4381      2
  4382      1
  4383      2
  4384      1
  4387      1
  4388      1
  4390      1
  4391      2
  4393      1
  4399      2
  4403      1
  4407      1
  4411      1
  4412      2
  4413      2
  4415      1
  4416      1
  4417      2
  4418      1
  4419      2
  4422      1
  4426      1
  4427      1
  4433      1
  4434      1
  4435      1
  4440      1
  4441      1
  4442      2
  4443      1
  4448      2
  4451      1
  4453      1
  4455      2
  4460      1
  4464      2
  4465      1
  4467      2
  4468      3
  4469      2
  4470      2
  4471      1
  4472      1
  4473      1
  4476      1
  4478      1
  4479      1
  4482      1
  4486      3
  4487      1
  4489      1
  4491      1
  4492      1
  4493      1
  4496      1
  4498      1
  4501      1
  4502      1
  4503      1
  4504      1
  4505      1
  4507      1
  4511      2
  4514      2
  4521      1
  4524      2
  4526      1
  4527      1
  4529      1
  4530      2
  4532      1
  4534      1
  4535      2
  4536      1
  4537      1
  4539      1
  4540      1
  4541      1
  4542      2
  4543      2
  4547      1
  4548      1
  4549      1
  4551      1
  4552      1
  4553      1
  4556      2
  4557      1
  4559      2
  4560      2
  4561      1
  4562      1
  4563      2
  4566      1
  4570      1
  4574      1
  4576      1
  4583      1
  4585      1
  4587      1
  4589      1
  4593      2
  4594      1
  4595      1
  4596      1
  4597      2
  4599      1
  4601      1
  4607      1
  4608      1
  4610      1
  4611      3
  4613      2
  4617      1
  4618      1
  4619      1
  4620      1
  4623      1
  4626      2
  4628      1
  4629      1
  4638      1
  4639      1
  4640      1
  4643      2
  4644      1
  4646      2
  4647      1
  4649      1
  4656      1
  4658      2
  4661      1
  4664      4
  4666      2
  4669      1
  4671      1
  4677      1
  4679      1
  4681      1
  4682      2
  4684      1
  4685      2
  4686      2
  4692      1
  4693      2
  4694      1
  4696      1
  4697      1
  4698      1
  4699      1
  4700      1
  4701      1
  4703      1
  4705      1
  4708      1
  4711      1
  4714      2
  4715      2
  4716      1
  4718      1
  4720      2
  4721      1
  4730      1
  4734      2
  4735      1
  4736      1
  4738      3
  4740      2
  4741      2
  4743      1
  4746      2
  4749      1
  4753      1
  4756      1
  4758      1
  4759      2
  4760      3
  4764      1
  4771      1
  4774      1
  4775      1
  4776      2
  4777      1
  4780      1
  4783      1
  4784      1
  4789      1
  4794      1
  4795      1
  4796      1
  4797      1
  4801      1
  4802      1
  4803      2
  4804      1
  4807      1
  4812      1
  4814      1
  4816      1
  4819      1
  4820      2
  4821      1
  4826      2
  4830      1
  4831      2
  4832      3
  4835      1
  4836      1
  4838      1
  4839      1
  4843      2
  4845      1
  4850      1
  4855      1
  4858      1
  4859      1
  4861      1
  4867      2
  4868      1
  4869      1
  4871      1
  4872      1
  4874      3
  4882      1
  4883      1
  4884      1
  4885      1
  4886      1
  4889      2
  4890      1
  4891      1
  4894      1
  4898      1
  4900      1
  4903      1
  4904      1
  4906      1
  4907      1
  4910      1
  4913      1
  4917      1
  4918      1
  4919      1
  4922      1
  4933      1
  4934      1
  4936      1
  4937      1
  4938      1
  4942      1
  4944      2
  4951      1
  4952      1
  4954      2
  4955      1
  4957      2
  4958      1
  4959      1
  4964      1
  4967      1
  4973      1
  4975      1
  4977      2
  4981      1
  4983      1
  4984      2
  4986      1
  4996      1
  5002      1
  5005      2
  5010      1
  5012      1
  5015      1
  5019      3
  5020      1
  5023      1
  5027      2
  5029      1
  5030      2
  5031      1
  5033      2
  5037      2
  5038      1
  5039      1
  5041      1
  5043      1
  5049      1
  5052      2
  5055      1
  5059      1
  5063      1
  5065      1
  5066      1
  5067      1
  5069      1
  5070      2
  5073      1
  5074      2
  5075      1
  5078      1
  5081      1
  5082      2
  5085      2
  5086      1
  5087      1
  5088      1
  5090      1
  5091      2
  5094      1
  5097      1
  5100      1
  5109      1
  5110      2
  5113      1
  5114      1
  5115      2
  5116      1
  5118      1
  5120      2
  5125      1
  5126      1
  5130      1
  5131      1
  5133      1
  5134      1
  5135      1
  5136      1
  5137      1
  5143      1
  5145      1
  5146      1
  5149      1
  5152      1
  5155      1
  5161      1
  5166      1
  5167      1
  5171      2
  5174      1
  5175      1
  5176      1
  5177      1
  5178      2
  5179      1
  5180      1
  5183      2
  5185      1
  5190      1
  5193      1
  5197      1
  5201      1
  5211      1
  5212      1
  5214      1
  5215      2
  5217      1
  5218      1
  5219      2
  5220      1
  5221      2
  5224      2
  5225      1
  5226      1
  5236      1
  5237      1
  5238      3
  5239      1
  5241      3
  5243      1
  5258      1
  5259      3
  5262      1
  5264      3
  5266      1
  5267      1
  5270      1
  5274      2
  5275      1
  5276      1
  5278      1
  5282      1
  5283      1
  5284      1
  5287      1
  5288      1
  5292      1
  5293      1
  5294      1
  5295      1
  5302      1
  5303      1
  5305      1
  5307      1
  5311      1
  5312      1
  5316      1
  5320      3
  5326      1
  5327      1
  5335      1
  5340      1
  5341      1
  5342      1
  5344      1
  5350      2
  5351      1
  5352      1
  5354      1
  5356      1
  5359      1
  5360      2
  5361      2
  5362      1
  5363      1
  5364      1
  5367      1
  5368      1
  5373      2
  5381      1
  5385      1
  5387      1
  5388      1
  5392      1
  5396      1
  5397      1
  5398      1
  5401      2
  5402      1
  5403      1
  5409      1
  5414      1
  5418      1
  5419      1
  5422      1
  5427      3
  5430      3
  5431      1
  5433      2
  5434      1
  5435      1
  5436      1
  5437      1
  5438      1
  5440      1
  5441      2
  5442      1
  5443      1
  5444      1
  5448      1
  5449      1
  5453      2
  5457      2
  5458      1
  5463      1
  5465      1
  5466      1
  5467      1
  5470      1
  5471      1
  5476      1
  5477      1
  5478      3
  5482      1
  5484      1
  5486      1
  5487      1
  5490      1
  5491      1
  5493      1
  5495      1
  5500      2
  5506      2
  5509      2
  5516      1
  5520      1
  5522      2
  5523      2
  5525      4
  5526      2
  5528      1
  5529      2
  5531      1
  5534      1
  5535      1
  5537      1
  5538      1
  5539      1
  5543      1
  5544      1
  5547      1
  5549      1
  5551      1
  5554      1
  5556      1
  5558      1
  5560      1
  5562      1
  5564      1
  5569      1
  5571      1
  5576      1
  5579      1
  5582      1
  5583      1
  5586      1
  5596      1
  5597      1
  5599      2
  5604      1
  5608      3
  5611      1
  5613      1
  5616      1
  5618      1
  5620      1
  5621      1
  5623      1
  5624      1
  5625      1
  5626      1
  5627      1
  5628      2
  5631      1
  5639      1
  5640      1
  5643      1
  5648      2
  5652      1
  5667      1
  5669      1
  5671      1
  5682      1
  5684      1
  5689      1
  5702      1
  5706      1
  5709      1
  5710      1
  5713      1
  5714      1
  5715      1
  5718      1
  5722      1
  5724      2
  5727      1
  5729      2
  5732      1
  5734      2
  5736      1
  5739      1
  5740      1
  5742      1
  5746      1
  5752      1
  5753      1
  5755      1
  5757      1
  5761      1
  5762      1
  5765      1
  5766      1
  5769      2
  5770      1
  5771      1
  5772      1
  5775      1
  5777      3
  5778      1
  5782      1
  5787      1
  5789      2
  5791      1
  5808      1
  5809      1
  5810      1
  5815      2
  5817      1
  5823      1
  5825      1
  5836      1
  5837      1
  5838      1
  5841      1
  5843      2
  5844      1
  5847      1
  5849      2
  5851      1
  5853      1
  5858      1
  5860      1
  5865      1
  5867      1
  5871      1
  5872      1
  5875      4
  5879      1
  5887      1
  5888      1
  5889      1
  5890      1
  5892      1
  5894      1
  5898      1
  5900      1
  5904      1
  5915      1
  5918      1
  5919      1
  5920      1
  5924      1
  5925      1
  5931      1
  5932      1
  5939      1
  5940      1
  5941      1
  5943      1
  5946      1
  5947      2
  5957      1
  5961      2
  5964      1
  5967      1
  5969      2
  5970      1
  5977      1
  5981      1
  5984      1
  5986      1
  5988      2
  5990      1
  5993      1
  5994      2
  5995      1
  5996      1
  5997      2
  5998      1
  6001      1
  6004      1
  6011      1
  6013      2
  6017      2
  6021      2
  6029      1
  6030      2
  6031      1
  6038      1
  6039      1
  6041      1
  6043      2
  6044      1
  6046      1
  6049      1
  6050      1
  6054      2
  6057      2
  6059      1
  6060      2
  6061      1
  6065      1
  6066      2
  6067      1
  6073      1
  6075      1
  6079      1
  6080      1
  6086      1
  6087      1
  6089      1
  6094      1
  6098      1
  6099      1
  6103      1
  6110      1
  6113      1
  6114      1
  6115      2
  6116      1
  6117      2
  6123      1
  6124      2
  6127      2
  6131      1
  6137      1
  6143      1
  6144      1
  6148      1
  6149      1
  6154      1
  6156      2
  6157      1
  6160      1
  6161      1
  6163      1
  6168      1
  6182      1
  6190      1
  6193      2
  6195      3
  6200      1
  6203      2
  6205      1
  6208      1
  6209      1
  6211      1
  6215      1
  6216      1
  6218      1
  6220      1
  6226      1
  6227      1
  6228      1
  6230      1
  6236      1
  6237      3
  6238      1
  6242      1
  6247      1
  6260      1
  6262      1
  6265      1
  6267      1
  6272      1
  6275      1
  6277      1
  6278      1
  6279      1
  6282      1
  6288      1
  6290      1
  6291      2
  6293      1
  6296      1
  6297      1
  6307      3
  6308      1
  6312      1
  6313      1
  6315      1
  6322      1
  6324      1
  6327      1
  6330      1
  6334      1
  6335      1
  6338      1
  6341      1
  6346      1
  6347      1
  6350      1
  6357      1
  6358      1
  6361      1
  6368      1
  6374      2
  6384      1
  6389      1
  6394      1
  6403      2
  6405      2
  6410      1
  6411      1
  6417      1
  6420      1
  6428      2
  6440      1
  6441      1
  6443      1
  6446      2
  6447      1
  6449      1
  6451      1
  6452      1
  6460      1
  6469      1
  6475      2
  6478      1
  6484      1
  6488      1
  6490      1
  6492      1
  6494      1
  6500      1
  6501      1
  6506      1
  6510      1
  6512      1
  6513      1
  6514      1
  6517      2
  6523      1
  6526      1
  6529      1
  6530      1
  6534      1
  6537      1
  6539      1
  6540      1
  6542      1
  6545      1
  6550      1
  6552      1
  6553      1
  6559      1
  6562      1
  6566      2
  6567      1
  6569      1
  6570      1
  6572      1
  6575      2
  6577      1
  6579      1
  6582      1
  6586      1
  6588      1
  6592      1
  6593      1
  6599      1
  6603      1
  6604      2
  6608      1
  6614      1
  6622      2
  6626      1
  6628      3
  6632      1
  6642      1
  6645      2
  6654      1
  6655      1
  6656      1
  6657      1
  6658      1
  6659      3
  6660      2
  6661      1
  6667      1
  6669      1
  6670      1
  6679      1
  6682      1
  6683      1
  6688      1
  6689      1
  6690      1
  6696      1
  6698      1
  6699      1
  6702      2
  6703      1
  6704      1
  6705      1
  6709      1
  6721      2
  6722      1
  6734      1
  6742      1
  6743      1
  6744      1
  6748      1
  6752      1
  6753      1
  6755      1
  6756      1
  6764      1
  6768      1
  6770      1
  6782      1
  6789      1
  6790      2
  6793      1
  6794      1
  6796      1
  6798      1
  6799      1
  6800      1
  6803      1
  6804      1
  6808      1
  6813      1
  6815      1
  6818      1
  6829      1
  6834      1
  6836      1
  6838      1
  6842      1
  6852      1
  6854      2
  6855      1
  6860      1
  6871      1
  6873      1
  6875      1
  6879      1
  6883      1
  6885      1
  6886      1
  6891      1
  6894      1
  6896      1
  6898      1
  6899      1
  6901      2
  6902      1
  6903      1
  6910      1
  6911      1
  6912      1
  6915      1
  6916      2
  6921      2
  6922      1
  6927      1
  6936      1
  6938      1
  6942      1
  6943      1
  6960      1
  6962      1
  6963      1
  6967      1
  6968      1
  6971      1
  6979      1
  6987      1
  6995      1
  6997      1
  7001      1
  7002      2
  7008      1
  7010      1
  7019      2
  7020      1
  7023      1
  7026      1
  7030      1
  7031      1
  7032      2
  7036      1
  7039      1
  7042      1
  7045      1
  7051      2
  7054      2
  7056      1
  7058      1
  7061      1
  7065      1
  7077      1
  7078      1
  7088      1
  7093      1
  7097      1
  7101      1
  7104      1
  7105      1
  7109      1
  7112      1
  7116      1
  7118      1
  7120      1
  7122      2
  7123      1
  7132      2
  7133      1
  7139      1
  7141      1
  7145      1
  7146      1
  7158      1
  7166      1
  7167      1
  7168      1
  7173      1
  7176      1
  7183      1
  7184      1
  7185      1
  7186      1
  7190      1
  7193      1
  7206      1
  7207      1
  7218      1
  7223      1
  7225      1
  7229      1
  7241      1
  7247      1
  7252      1
  7265      1
  7266      1
  7269      1
  7270      1
  7271      1
  7283      1
  7292      1
  7297      1
  7306      1
  7315      1
  7316      1
  7321      1
  7323      1
  7329      1
  7331      2
  7338      1
  7339      1
  7342      1
  7356      1
  7364      1
  7365      2
  7367      1
  7368      1
  7388      1
  7390      1
  7396      1
  7403      1
  7405      1
  7429      1
  7430      1
  7433      2
  7449      1
  7452      1
  7457      1
  7463      1
  7466      1
  7468      2
  7469      1
  7471      1
  7473      1
  7475      1
  7480      1
  7482      1
  7495      1
  7497      1
  7499      2
  7502      1
  7505      1
  7506      1
  7516      1
  7524      1
  7525      1
  7527      1
  7533      2
  7535      1
  7543      1
  7546      1
  7547      1
  7552      1
  7556      1
  7561      1
  7563      1
  7564      1
  7568      2
  7569      1
  7583      1
  7586      1
  7590      1
  7591      1
  7593      1
  7602      1
  7604      2
  7605      1
  7609      1
  7633      1
  7636      1
  7638      2
  7640      1
  7657      1
  7663      1
  7664      1
  7670      1
  7672      1
  7680      1
  7687      1
  7693      1
  7695      1
  7697      2
  7702      1
  7703      1
  7706      1
  7709      1
  7712      1
  7716      1
  7722      1
  7724      1
  7733      1
  7760      1
  7762      1
  7765      2
  7769      1
  7772      1
  7773      1
  7776      1
  7782      1
  7786      1
  7789      1
  7791      1
  7793      1
  7794      1
  7796      2
  7801      2
  7810      1
  7816      1
  7823      1
  7824      1
  7830      1
  7834      1
  7838      1
  7840      1
  7841      1
  7844      1
  7852      1
  7859      1
  7860      1
  7861      1
  7865      1
  7875      1
  7876      1
  7877      1
  7879      1
  7884      1
  7888      1
  7898      1
  7901      1
  7916      1
  7923      1
  7924      1
  7932      1
  7936      1
  7941      1
  7943      1
  7949      1
  7956      1
  7959      1
  7960      1
  7965      1
  7966      1
  7975      1
  7976      1
  7981      1
  7984      1
  7985      1
  7990      1
  7994      1
  8002      1
  8003      1
  8010      1
  8013      1
  8025      1
  8027      1
  8029      1
  8040      1
  8045      1
  8046      1
  8048      1
  8051      1
  8057      2
  8061      1
  8066      2
  8069      1
  8073      1
  8077      1
  8078      2
  8089      1
  8092      1
  8094      1
  8104      1
  8107      1
  8109      1
  8110      2
  8113      1
  8119      1
  8123      1
  8127      1
  8130      1
  8131      1
  8134      2
  8137      2
  8139      1
  8150      1
  8151      2
  8152      1
  8154      1
  8161      1
  8167      3
  8172      1
  8174      1
  8181      1
  8185      1
  8190      1
  8193      1
  8195      1
  8196      1
  8214      1
  8215      1
  8225      1
  8226      1
  8234      1
  8236      1
  8241      1
  8244      1
  8249      1
  8260      1
  8265      1
  8271      1
  8288      1
  8290      1
  8291      1
  8295      1
  8298      1
  8299      1
  8307      2
  8312      1
  8313      1
  8319      1
  8323      1
  8337      1
  8339      1
  8341      1
  8345      1
  8346      2
  8348      1
  8357      1
  8359      1
  8360      1
  8362      1
  8365      1
  8366      1
  8367      1
  8375      1
  8376      1
  8381      2
  8386      1
  8387      1
  8392      1
  8409      2
  8413      1
  8417      1
  8420      1
  8434      1
  8437      1
  8441      1
  8443      1
  8454      1
  8462      1
  8468      1
  8471      1
  8473      1
  8475      1
  8481      1
  8486      3
  8488      1
  8491      1
  8497      1
  8502      1
  8517      1
  8520      1
  8531      1
  8536      1
  8538      1
  8541      1
  8548      1
  8551      1
  8557      1
  8577      1
  8580      1
  8588      1
  8590      1
  8594      1
  8596      1
  8626      1
  8636      2
  8639      2
  8647      1
  8649      3
  8653      2
  8659      1
  8663      1
  8681      1
  8685      1
  8686      1
  8687      1
  8688      1
  8695      1
  8704      1
  8705      1
  8727      1
  8728      1
  8734      1
  8738      1
  8739      2
  8747      1
  8751      1
  8752      1
  8753      1
  8755      1
  8756      1
  8769      1
  8772      1
  8773      1
  8778      1
  8779      1
  8780      1
  8782      1
  8785      1
  8787      1
  8789      1
  8791      1
  8796      1
  8802      1
  8811      2
  8812      1
  8834      1
  8838      1
  8843      1
  8849      1
  8851      1
  8854      1
  8857      1
  8858      1
  8864      1
  8869      1
  8878      1
  8885      1
  8897      1
  8899      1
  8901      1
  8904      1
  8905      1
  8909      2
  8910      1
  8911      1
  8921      1
  8930      1
  8933      1
  8937      1
  8945      1
  8949      1
  8952      1
  8953      1
  8958      1
  8963      1
  8966      1
  8973      1
  8977      1
  8981      1
  8985      1
  8986      1
  8992      1
  8994      1
  9009      1
  9010      1
  9015      1
  9017      1
  9026      1
  9027      1
  9035      1
  9037      2
  9042      1
  9045      1
  9051      1
  9061      1
  9068      1
  9080      1
  9093      1
  9104      1
  9118      1
  9121      1
  9128      1
  9138      2
  9141      1
  9145      1
  9147      1
  9148      1
  9155      1
  9164      1
  9182      1
  9185      1
  9186      1
  9187      1
  9213      1
  9214      1
  9219      1
  9222      1
  9224      1
  9225      1
  9242      1
  9244      1
  9245      1
  9249      1
  9252      1
  9253      1
  9264      1
  9276      1
  9283      1
  9302      1
  9311      1
  9315      1
  9342      1
  9353      1
  9361      1
  9371      1
  9377      1
  9378      1
  9384      1
  9386      1
  9398      2
  9403      1
  9408      1
  9411      3
  9415      1
  9430      1
  9435      1
  9440      1
  9448      1
  9450      1
  9453      1
  9454      1
  9455      1
  9459      1
  9468      1
  9469      1
  9475      1
  9484      1
  9492      1
  9508      2
  9514      1
  9516      1
  9520      1
  9527      1
  9531      1
  9535      1
  9546      1
  9548      1
  9549      1
  9560      1
  9564      2
  9573      1
  9585      1
  9586      1
  9594      1
  9605      1
  9609      2
  9611      1
  9613      2
  9615      1
  9618      1
  9623      1
  9631      1
  9650      1
  9663      1
  9666      1
  9679      1
  9680      1
  9683      1
  9684      1
  9689      1
  9692      1
  9693      1
  9694      1
  9700      1
  9710      1
  9722      2
  9734      1
  9736      1
  9738      1
  9743      1
  9751      1
  9752      1
  9767      1
  9770      1
  9775      1
  9783      1
  9785      1
  9787      1
  9788      1
  9792      1
  9796      1
  9798      1
  9800      2
  9813      1
  9839      1
  9845      1
  9851      1
  9854      1
  9858      1
  9873      1
  9882      1
  9884      1
  9888      1
  9897      1
  9903      1
  9912      1
  9920      1
  9936      1
  9964      1
  9979      1
  9990      1
 10006      1
 10008      1
 10010      1
 10011      1
 10018      1
 10020      1
 10024      1
 10029      1
 10032      1
 10034      1
 10039      1
 10042      1
 10056      1
 10064      1
 10065      1
 10071      1
 10088      1
 10095      1
 10096      1
 10105      2
 10106      1
 10107      1
 10112      1
 10129      1
 10130      1
 10134      1
 10146      1
 10147      1
 10148      1
 10162      1
 10167      1
 10171      1
 10194      1
 10203      1
 10212      1
 10229      1
 10237      1
 10246      1
 10262      1
 10279      1
 10293      1
 10294      1
 10297      1
 10299      1
 10307      1
 10311      1
 10313      1
 10314      1
 10315      1
 10328      1
 10332      1
 10343      2
 10354      1
 10365      1
 10374      1
 10376      1
 10380      1
 10394      1
 10401      1
 10418      1
 10419      2
 10425      1
 10429      1
 10430      1
 10437      1
 10458      1
 10480      1
 10489      1
 10493      1
 10494      1
 10496      1
 10508      1
 10521      1
 10533      1
 10538      1
 10543      2
 10545      1
 10552      2
 10560      1
 10591      1
 10593      1
 10595      1
 10599      1
 10608      1
 10613      1
 10622      1
 10626      1
 10631      1
 10640      1
 10649      1
 10650      1
 10660      1
 10661      1
 10668      1
 10678      1
 10679      1
 10683      1
 10684      1
 10687      1
 10693      1
 10700      1
 10712      1
 10713      1
 10719      1
 10720      1
 10723      2
 10742      1
 10763      1
 10764      1
 10766      1
 10774      1
 10777      1
 10808      1
 10809      1
 10825      1
 10855      1
 10858      1
 10864      1
 10870      1
 10887      1
 10914      1
 10949      1
 10955      1
 10961      1
 10968      1
 10969      1
 10975      1
 10978      1
 10992      1
 10994      1
 11015      1
 11033      1
 11075      1
 11081      1
 11090      1
 11095      1
 11100      1
 11117      1
 11120      1
 11125      1
 11139      1
 11153      1
 11167      1
 11190      1
 11202      1
 11225      1
 11234      1
 11236      1
 11238      1
 11261      1
 11272      1
 11295      1
 11297      1
 11300      1
 11312      1
 11318      1
 11321      1
 11322      1
 11328      1
 11335      1
 11342      1
 11351      1
 11383      1
 11431      1
 11433      1
 11474      1
 11501      1
 11517      1
 11521      1
 11546      1
 11547      1
 11548      1
 11551      1
 11604      1
 11607      2
 11611      1
 11619      1
 11639      1
 11645      1
 11648      1
 11655      1
 11660      1
 11664      1
 11683      1
 11693      1
 11713      1
 11727      1
 11738      1
 11745      2
 11765      1
 11776      1
 11778      1
 11789      1
 11792      1
 11811      1
 11814      1
 11832      1
 11864      1
 11867      1
 11894      1
 11899      1
 11904      1
 11909      1
 11959      1
 11988      1
 11991      1
 12006      1
 12007      1
 12014      1
 12046      1
 12066      2
 12069      1
 12100      1
 12131      1
 12143      1
 12149      1
 12163      1
 12182      1
 12185      1
 12197      1
 12201      1
 12220      1
 12224      1
 12230      1
 12252      1
 12269      2
 12270      2
 12292      1
 12304      1
 12311      1
 12325      1
 12328      1
 12330      1
 12331      1
 12333      1
 12353      1
 12356      1
 12360      1
 12368      1
 12372      1
 12422      1
 12441      1
 12445      1
 12471      1
 12495      1
 12499      1
 12516      1
 12517      2
 12524      1
 12533      1
 12537      1
 12546      1
 12552      1
 12553      1
 12567      1
 12574      1
 12591      1
 12600      1
 12601      1
 12604      1
 12621      1
 12629      1
 12644      1
 12648      1
 12670      1
 12673      1
 12674      1
 12687      1
 12695      1
 12700      1
 12706      1
 12709      1
 12725      1
 12728      1
 12730      1
 12739      1
 12747      1
 12751      1
 12753      1
 12754      1
 12755      1
 12758      1
 12776      1
 12778      1
 12779      1
 12782      1
 12786      1
 12796      1
 12798      1
 12851      1
 12853      1
 12865      1
 12877      1
 12891      1
 12900      1
 12920      1
 12921      1
 12933      1
 12935      1
 12942      1
 12981      1
 12989      1
 13011      1
 13034      1
 13038      1
 13071      1
 13076      1
 13085      1
 13092      1
 13109      1
 13119      1
 13127      1
 13132      1
 13133      1
 13137      1
 13146      1
 13149      1
 13172      1
 13192      1
 13201      1
 13202      1
 13203      1
 13204      2
 13218      1
 13229      1
 13241      1
 13245      1
 13272      1
 13300      2
 13301      2
 13305      2
 13327      1
 13342      1
 13343      2
 13363      1
 13395      1
 13396      1
 13397      1
 13398      1
 13408      1
 13413      1
 13432      1
 13456      1
 13511      1
 13523      1
 13537      1
 13541      1
 13544      1
 13550      1
 13552      1
 13553      1
 13560      1
 13563      1
 13565      1
 13568      1
 13594      1
 13600      1
 13627      1
 13667      2
 13669      1
 13674      1
 13680      1
 13693      1
 13702      1
 13727      1
 13736      1
 13745      1
 13746      1
 13752      1
 13761      1
 13788      1
 13795      1
 13806      1
 13810      1
 13814      1
 13816      1
 13844      2
 13891      2
 13894      1
 13898      1
 13902      1
 13936      1
 13937      1
 13938      1
 13958      2
 13962      1
 13977      1
 13995      1
 14003      1
 14007      1
 14011      1
 14014      1
 14024      1
 14027      1
 14037      1
 14051      1
 14080      1
 14082      1
 14088      1
 14100      1
 14138      1
 14154      1
 14169      2
 14194      1
 14199      1
 14214      1
 14218      1
 14246      1
 14255      1
 14266      1
 14273      1
 14274      1
 14278      1
 14282      1
 14290      1
 14313      1
 14330      1
 14345      1
 14357      1
 14359      1
 14360      1
 14370      1
 14381      1
 14385      1
 14425      1
 14427      1
 14441      1
 14444      1
 14463      1
 14478      1
 14488      1
 14494      1
 14501      1
 14509      1
 14510      1
 14511      1
 14522      1
 14557      1
 14575      1
 14582      1
 14586      1
 14595      1
 14615      1
 14649      1
 14654      1
 14673      1
 14689      1
 14729      1
 14742      1
 14745      1
 14747      1
 14769      1
 14772      1
 14779      1
 14784      1
 14789      1
 14791      1
 14794      1
 14805      1
 14825      1
 14881      1
 14893      1
 14927      1
 14934      1
 14945      1
 14956      1
 14978      1
 14984      1
 15024      1
 15073      1
 15078      1
 15087      1
 15098      1
 15103      1
 15105      1
 15117      1
 15124      1
 15125      1
 15139      1
 15153      1
 15188      1
 15217      1
 15218      1
 15219      1
 15220      1
 15221      1
 15230      1
 15241      1
 15242      1
 15245      1
 15260      1
 15280      1
 15352      1
 15367      1
 15383      1
 15411      1
 15417      1
 15422      1
 15448      1
 15490      1
 15496      1
 15500      1
 15516      1
 15536      1
 15541      1
 15551      1
 15605      1
 15634      1
 15645      1
 15655      1
 15658      1
 15700      1
 15703      1
 15744      1
 15794      1
 15854      1
 15872      1
 15888      1
 15895      1
 15896      1
 15911      1
 15915      1
 15923      1
 15950      1
 15975      1
 15980      1
 15987      1
 15988      1
 16009      1
 16036      1
 16052      1
 16095      1
 16102      1
 16105      1
 16112      1
 16144      1
 16149      1
 16161      1
 16171      1
 16187      1
 16188      1
 16204      1
 16211      1
 16225      1
 16228      1
 16238      1
 16240      1
 16260      1
 16282      1
 16304      1
 16307      1
 16403      1
 16484      1
 16493      1
 16509      1
 16516      1
 16559      1
 16581      1
 16583      1
 16588      1
 16597      1
 16629      1
 16630      1
 16656      1
 16658      2
 16668      1
 16676      1
 16751      1
 16756      1
 16760      1
 16773      1
 16803      1
 16809      1
 16814      1
 16834      1
 16873      1
 16879      1
 16886      1
 16894      1
 16950      1
 16957      1
 16961      1
 17006      1
 17008      1
 17048      1
 17062      1
 17117      1
 17135      1
 17185      1
 17209      1
 17214      1
 17224      1
 17252      1
 17284      1
 17293      1
 17317      1
 17352      1
 17369      1
 17428      1
 17453      1
 17471      1
 17502      1
 17517      1
 17548      1
 17571      1
 17609      1
 17611      1
 17632      1
 17638      1
 17646      1
 17649      1
 17656      1
 17774      1
 17790      1
 17818      1
 17886      1
 17909      1
 17913      1
 17979      1
 17993      1
 18025      1
 18041      1
 18061      1
 18066      1
 18070      1
 18107      1
 18133      1
 18136      1
 18139      1
 18165      1
 18195      1
 18218      1
 18221      1
 18283      1
 18302      1
 18308      1
 18376      1
 18399      1
 18419      1
 18421      1
 18439      1
 18470      1
 18476      1
 18495      1
 18524      1
 18548      1
 18589      2
 18626      1
 18630      1
 18649      1
 18654      1
 18659      1
 18678      1
 18680      1
 18686      1
 18692      1
 18722      1
 18743      1
 18786      1
 18816      1
 18834      1
 18850      1
 18916      1
 18943      1
 19041      1
 19050      1
 19080      1
 19105      1
 19110      1
 19111      1
 19120      1
 19130      1
 19176      2
 19192      1
 19214      1
 19225      1
 19241      1
 19307      1
 19323      1
 19330      1
 19400      1
 19425      1
 19430      1
 19449      1
 19515      1
 19519      1
 19521      1
 19525      1
 19549      1
 19642      1
 19643      1
 19685      1
 19701      1
 19708      1
 19717      1
 19740      1
 19781      1
 19796      1
 19834      1
 19838      1
 19841      1
 19929      1
 19968      1
 19979      1
 19985      1
 19990      1
 20065      1
 20106      1
 20117      1
 20136      1
 20193      1
 20223      1
 20231      1
 20261      1
 20301      1
 20329      1
 20347      1
 20374      1
 20386      1
 20402      1
 20429      1
 20484      1
 20504      1
 20591      1
 20644      1
 20645      1
 20686      1
 20707      1
 20732      1
 20738      1
 20760      1
 20796      1
 20843      1
 20869      2
 20929      1
 20992      1
 21050      1
 21147      1
 21161      1
 21193      1
 21217      1
 21233      1
 21247      1
 21263      1
 21337      1
 21451      1
 21505      1
 21514      1
 21542      1
 21550      1
 21557      1
 21559      1
 21568      1
 21577      1
 21587      1
 21635      1
 21660      1
 21682      1
 21730      2
 21748      1
 21837      1
 21860      1
 21882      1
 21964      1
 21967      1
 21968      1
 22004      1
 22041      1
 22075      1
 22104      1
 22120      1
 22184      1
 22210      1
 22328      1
 22344      1
 22353      1
 22368      1
 22372      1
 22385      1
 22393      1
 22423      1
 22434      1
 22447      1
 22448      1
 22476      1
 22501      1
 22519      1
 22525      1
 22570      1
 22574      1
 22603      1
 22606      1
 22611      1
 22618      1
 22622      1
 22703      1
 22733      1
 22753      1
 22813      2
 22822      1
 22830      1
 23015      1
 23049      1
 23072      1
 23122      1
 23290      1
 23377      1
 23416      1
 23434      1
 23459      1
 23525      1
 23543      1
 23569      1
 23599      1
 23655      1
 23670      1
 23787      1
 23818      1
 23848      1
 23850      1
 23883      1
 23923      1
 24006      1
 24017      1
 24044      1
 24047      1
 24085      1
 24130      1
 24145      1
 24166      1
 24185      1
 24234      1
 24263      1
 24329      1
 24370      1
 24373      1
 24435      1
 24443      1
 24464      1
 24468      1
 24493      1
 24526      1
 24533      1
 24652      1
 24676      1
 24756      1
 24783      1
 24791      1
 24845      1
 24856      1
 24919      1
 24933      1
 24962      1
 24984      1
 25055      1
 25069      1
 25099      1
 25108      1
 25169      1
 25173      1
 25188      1
 25270      1
 25272      1
 25320      1
 25337      1
 25377      1
 25382      1
 25395      1
 25465      1
 25568      1
 25581      1
 25662      1
 25675      1
 25723      1
 25774      1
 25779      1
 25834      1
 25848      1
 25872      1
 25887      1
 25940      2
 25981      1
 25986      1
 26028      1
 26069      1
 26075      1
 26164      2
 26178      1
 26207      1
 26211      1
 26277      1
 26372      2
 26530      1
 26568      1
 26612      1
 26660      1
 26861      1
 26905      1
 26931      1
 26979      1
 27003      1
 27103      1
 27178      1
 27183      1
 27305      1
 27319      1
 27361      1
 27367      1
 27386      1
 27406      1
 27473      1
 27533      1
 27549      1
 27616      1
 27755      1
 27794      1
 27820      1
 28050      1
 28071      1
 28101      1
 28119      1
 28163      1
 28168      1
 28608      1
 28625      1
 28734      1
 28798      1
 28803      1
 28888      1
 28928      1
 28959      1
 28960      1
 28976      1
 29037      1
 29078      1
 29218      1
 29219      1
 29408      1
 29422      1
 29443      1
 29456      1
 29512      1
 29571      1
 29597      1
 29624      1
 29723      1
 29806      1
 29918      1
 29923      1
 29924      1
 29942      1
 30068      1
 30117      1
 30233      1
 30238      1
 30243      1
 30264      1
 30326      1
 30327      1
 30571      1
 30599      1
 30797      1
 30825      1
 30881      1
 30908      1
 30940      1
 31111      1
 31126      1
 31205      1
 31266      1
 31423      1
 31501      1
 31572      1
 31604      1
 31612      1
 31723      1
 31758      1
 31819      1
 31976      1
 32163      1
 32314      1
 32344      1
 32369      1
 32494      1
 32576      1
 32588      1
 32680      1
 32775      1
 32870      1
 32923      1
 32937      1
 32940      1
 32945      1
 33026      1
 33150      1
 33285      1
 33308      1
 33313      1
 33314      1
 33443      1
 33518      1
 33694      1
 33717      1
 33718      1
 33735      1
 33774      1
 33922      1
 34064      1
 34109      1
 34130      1
 34154      1
 34161      1
 34253      1
 34374      1
 34408      1
 34434      1
 34464      1
 34511      1
 34586      1
 34621      1
 34653      1
 34732      1
 34812      1
 34861      1
 34984      1
 35109      1
 35221      1
 35324      1
 35359      2
 35526      1
 35562      1
 35655      1
 35778      1
 35825      1
 35875      1
 35906      1
 36052      1
 36077      1
 36188      1
 36222      1
 36309      1
 36358      1
 36374      1
 36407      1
 36516      1
 36582      1
 36642      1
 36781      1
 37159      1
 37298      1
 37333      1
 37392      1
 37424      1
 37642      1
 37844      1
 37922      1
 37945      1
 38009      1
 38155      1
 38184      1
 38235      1
 38280      1
 38307      1
 38395      1
 38494      1
 38509      1
 38665      1
 38749      1
 38953      1
 38994      1
 39046      1
 39078      1
 39097      1
 39156      1
 39229      1
 39265      1
 39277      1
 39346      1
 39403      1
 39558      1
 39611      1
 39921      1
 39942      1
 39972      1
 40023      1
 40042      1
 40122      1
 40201      1
 40292      1
 40317      1
 40359      1
 40503      1
 40549      1
 40559      1
 40600      1
 40601      1
 40958      1
 41412      1
 41447      1
 41514      1
 41685      1
 41795      1
 41975      1
 42050      1
 42147      1
 42216      1
 42242      1
 42523      1
 42536      1
 42588      1
 42709      1
 42718      1
 42789      1
 42918      1
 43134      1
 43163      1
 43653      1
 44049      1
 44132      1
 44204      1
 44324      1
 44387      1
 44431      1
 44803      1
 44850      1
 45112      1
 45735      1
 45988      1
 46074      1
 46092      1
 46585      1
 46765      1
 46806      1
 46947      1
 47120      1
 47246      1
 47259      1
 47493      1
 47909      1
 48102      1
 48242      1
 48257      1
 48331      1
 48486      1
 48563      1
 49266      1
 49362      1
 49957      1
 50397      1
 51160      1
 51655      1
 51657      1
 51725      1
 51920      1
 52035      1
 52043      1
 52444      1
 52817      1
 52953      1
 53240      1
 53424      1
 53836      1
 53860      1
 53870      1
 54385      1
 54628      1
 54981      1
 55067      1
 55340      1
 55430      1
 55526      1
 55528      1
 55735      1
 55740      1
 55781      1
 56420      1
 56594      1
 56619      1
 56971      1
 57312      1
 57391      1
 57534      1
 57541      1
 57683      1
 57741      1
 57954      1
 58035      1
 58403      1
 58655      1
 58685      1
 58792      1
 58973      1
 59729      1
 60107      1
 60797      1
 60843      1
 60907      1
 62378      1
 62827      1
 63039      1
 63056      1
 63090      1
 63284      1
 63525      1
 63603      1
 63889      1
 63900      1
 63962      1
 64596      1
 64985      1
 65229      1
 65933      1
 66296      1
 67011      1
 67609      1
 68370      1
 68754      1
 68999      1
 69665      1
 69870      1
 70061      1
 70425      1
 70953      1
 70976      1
 72401      1
 72921      1
 73529      1
 74051      1
 74523      1
 74541      1
 74592      1
 75123      1
 75197      1
 75499      1
 75720      1
 76971      1
 77076      1
 77634      1
 77692      1
 78129      1
 78826      1
 79699      1
 79794      1
 79805      1
 80068      1
 80102      1
 80162      1
 81211      1
 81306      1
 81387      1
 81948      1
 82308      1
 83878      1
 84094      1
 84951      1
 86156      1
 86465      1
 86642      1
 86747      1
 87024      1
 87780      1
 88550      1
 88860      1
 89029      1
 90082      1
 90403      1
 90787      1
 91215      1
 91945      1
 92880      1
 93769      1
 94356      1
 96048      1
 96063      1
 96327      1
 96428      1
 96432      1
 96791      1
 97594      1
 97629      1
 98110      1
 98330      1
 98624      1
 99667      1
100227      1
100965      1
102405      1
104005      1
104221      1
104837      1
105206      1
105795      1
107102      1
107132      1
107844      1
108742      1
111098      1
111693      1
112295      1
112365      1
114594      1
122658      1
124536      1
125414      1
125768      1
126545      1
130079      1
131820      1
135880      1
139179      1
141244      1
148285      1
151526      1
152079      1
153343      1
155872      1
169156      1
172218      1
180182      1
188339      1
193251      1
200995      1
205601      1
233288      1
240127      1
241051      1
247146      1
251910      1
253676      1
272452      1
305847      1
310020      1
324021      1
334167      1
363190      1
454981      1
466651      1
494870      1
703196      1
1053676      1


==> data/LiveJournal-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 184760
     2  96218
     4 1.421388e+05
     8 7.834375e+04
    16 3.284144e+04
    32 1.533334e+04
    64 6.387875e+03
   128 1.588758e+03
   256 1.511719e+00


==> data/LiveJournal-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 5291158
     2 5.963435e+05
     4 1.158762e+05
     8 2.911012e+04
    16 8.104625e+03
    32 2.333875e+03
    64 6.810312e+02
   128 1.993203e+02
   256 5.939453e+01
   512 1.710742e+01
  1024 5.071289e+00
  2048 1.411133e+00
  4096 3.986816e-01
  8192 1.105957e-01
 16384 2.716064e-02
 32768 6.866455e-03
 65536 1.464844e-03
131072 1.678467e-04
262144 3.433228e-05
524288 1.907349e-06
1048576 9.536743e-07


==> data/LiveJournal-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 184760
     2 192436
     4 568555
     8 626750
    16 525463
    32 490667
    64 408824
   128 203361
   256    387


==> data/LiveJournal-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 5291158
     2 1192687
     4 463505
     8 232881
    16 129674
    32  74684
    64  43586
   128  25513
   256  15205
   512   8759
  1024   5193
  2048   2890
  4096   1633
  8192    906
 16384    445
 32768    225
 65536     96
131072     22
262144      9
524288      1
1048576      1


==> data/LiveJournal-Orig-info.dat <==
#
#
#
#
#
Size: 5284451 x 7489296
Edges: 112307385
Caterpillars: 336221505984024
Butterflies: 3297158439527
Metamorphossis: 3.922603e-02


==> data/LiveJournal-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.164966e-01
     4 1.118262e-01
     8 8.946859e-02
    16 6.665527e-02
    32 5.434423e-02
    64 4.707900e-02
   128 3.444864e-02
   256 2.503644e-02


==> data/LiveJournal-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 1.614907e-01
     4 8.631133e-02
     8 6.378783e-02
    16 5.434460e-02
    32 5.024961e-02
    64 4.808081e-02
   128 4.731180e-02
   256 4.714255e-02
   512 4.750480e-02
  1024 4.735230e-02
  2048 4.805920e-02
  4096 5.010967e-02
  8192 5.202638e-02
 16384 5.420500e-02
 32768 5.569597e-02
 65536 5.960038e-02
131072 5.965313e-02
262144 6.304314e-02
524288 6.682528e-02
1048576 4.749007e-02


==> data/LiveJournal-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.164966e-01
     4 1.118262e-01
     8 8.946859e-02
    16 6.665527e-02
    32 5.434423e-02
    64 4.707900e-02
   128 3.444864e-02
   256 4.107542e-03


==> data/LiveJournal-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.614906e-01
     4 8.631132e-02
     8 6.378783e-02
    16 5.434460e-02
    32 5.024961e-02
    64 4.808081e-02
   128 4.731180e-02
   256 4.714255e-02
   512 4.750480e-02
  1024 4.661242e-02
  2048 3.482415e-02
  4096 1.634437e-02
  8192 5.455403e-03
 16384 1.442467e-03
 32768 3.807342e-04
 65536 8.730524e-05
131072 1.001258e-05
262144 2.164415e-06
524288 1.274591e-07
1048576 4.529006e-08


==> data/LiveJournal-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.202974e-01
     3 1.126957e-01
     4 1.148945e-01
     5 1.137458e-01
     6 1.113569e-01
     7 1.073074e-01
     8 1.016638e-01
     9 9.727373e-02
    10 9.425439e-02
    11 9.030973e-02
    12 8.701694e-02
    13 8.447611e-02
    14 8.155689e-02
    15 7.919710e-02
    16 7.721109e-02
    17 7.481497e-02
    18 7.266381e-02
    19 7.149385e-02
    20 6.949971e-02
    21 6.910211e-02
    22 6.702042e-02
    23 6.605077e-02
    24 6.542612e-02
    25 6.385317e-02
    26 6.393282e-02
    27 6.227975e-02
    28 6.128181e-02
    29 6.088876e-02
    30 6.066598e-02
    31 6.029917e-02
    32 5.944201e-02
    33 5.930914e-02
    34 5.870106e-02
    35 5.786448e-02
    36 5.794524e-02
    37 5.737754e-02
    38 5.643872e-02
    39 5.598563e-02
    40 5.633260e-02
    41 5.601223e-02
    42 5.488986e-02
    43 5.518518e-02
    44 5.497413e-02
    45 5.468360e-02
    46 5.435170e-02
    47 5.407429e-02
    48 5.341920e-02
    49 5.362880e-02
    50 5.347814e-02
    51 5.314980e-02
    52 5.274850e-02
    53 5.267720e-02
    54 5.267161e-02
    55 5.267003e-02
    56 5.220095e-02
    57 5.181384e-02
    58 5.170512e-02
    59 5.117617e-02
    60 5.173850e-02
    61 5.055095e-02
    62 5.089939e-02
    63 5.091963e-02
    64 5.020224e-02
    65 5.072629e-02
    66 5.106232e-02
    67 5.009767e-02
    68 5.056830e-02
    69 5.047931e-02
    70 4.980490e-02
    71 4.956057e-02
    72 4.955743e-02
    73 4.946140e-02
    74 4.951277e-02
    75 4.887512e-02
    76 4.923582e-02
    77 4.869475e-02
    78 4.886083e-02
    79 4.781524e-02
    80 4.873713e-02
    81 4.767647e-02
    82 4.852885e-02
    83 4.832322e-02
    84 4.757496e-02
    85 4.777754e-02
    86 4.782902e-02
    87 4.773610e-02
    88 4.683124e-02
    89 4.737876e-02
    90 4.728010e-02
    91 4.717603e-02
    92 4.683075e-02
    93 4.714617e-02
    94 4.748860e-02
    95 4.692397e-02
    96 4.783117e-02
    97 4.627086e-02
    98 4.617610e-02
    99 4.617511e-02
   100 4.649154e-02
   101 4.585470e-02
   102 4.659812e-02
   103 4.664914e-02
   104 4.579045e-02
   105 4.594769e-02
   106 4.605754e-02
   107 4.553861e-02
   108 4.536943e-02
   109 4.573947e-02
   110 4.530479e-02
   111 4.473615e-02
   112 4.532428e-02
   113 4.528641e-02
   114 4.650899e-02
   115 4.552711e-02
   116 4.573423e-02
   117 4.497933e-02
   118 4.482844e-02
   119 4.433819e-02
   120 4.524656e-02
   121 4.458389e-02
   122 4.505052e-02
   123 4.452437e-02
   124 4.525456e-02
   125 4.432833e-02
   126 4.433558e-02
   127 4.492036e-02
   128 4.503958e-02
   129 4.460428e-02
   130 4.522182e-02
   131 4.703786e-02
   132 4.398200e-02
   133 4.399207e-02
   134 4.461960e-02
   135 4.479507e-02
   136 4.474214e-02
   137 4.497976e-02
   138 4.448738e-02
   139 4.510843e-02
   140 4.467404e-02
   141 4.425506e-02
   142 4.434916e-02
   143 4.416685e-02
   144 4.423518e-02
   145 4.432415e-02
   146 4.476707e-02
   147 4.448749e-02
   148 4.463629e-02
   149 4.483003e-02
   150 4.584744e-02
   151 4.171929e-02
   152 4.097396e-02
   153 3.906653e-02
   154 3.806931e-02
   155 3.644558e-02
   156 3.609056e-02
   157 3.669494e-02
   158 3.591259e-02
   159 3.589069e-02
   160 3.671385e-02
   161 3.558134e-02
   162 3.579918e-02
   163 3.511772e-02
   164 3.242027e-02
   165 3.297411e-02
   166 3.213339e-02
   167 3.246744e-02
   168 3.202416e-02
   169 3.207593e-02
   170 3.466945e-02
   171 3.463036e-02
   172 3.269876e-02
   173 3.393759e-02
   174 3.168913e-02
   175 3.077721e-02
   176 3.344329e-02
   177 2.916793e-02
   178 3.045485e-02
   179 3.056876e-02
   180 3.098417e-02
   181 3.270927e-02
   182 3.155045e-02
   183 3.005721e-02
   184 2.962700e-02
   185 3.154208e-02
   186 3.051779e-02
   187 2.896091e-02
   188 3.254246e-02
   189 2.911583e-02
   190 3.343234e-02
   191 2.859749e-02
   192 3.094218e-02
   193 3.750725e-02
   194 3.649073e-02
   195 2.894389e-02
   196 3.327640e-02
   197 3.062822e-02
   198 2.957929e-02
   199 3.793494e-02
   200 2.980535e-02
   201 3.661587e-02
   202 3.576903e-02
   203 3.204506e-02
   204 3.324583e-02
   205 3.133528e-02
   206 2.877828e-02
   207 3.338534e-02
   208 3.229116e-02
   209 3.011476e-02
   210 3.494500e-02
   211 3.272342e-02
   212 3.169251e-02
   213 3.687481e-02
   214 2.980133e-02
   215 3.531003e-02
   216 3.136221e-02
   217 2.889045e-02
   218 3.086187e-02
   219 3.904198e-02
   220 3.098093e-02
   221 3.147377e-02
   222 3.464022e-02
   223 3.648320e-02
   224 3.471841e-02
   225 3.194967e-02
   226 3.320491e-02
   227 2.921348e-02
   228 3.236048e-02
   229 3.375521e-02
   230 2.796739e-02
   231 3.320511e-02
   232 2.795495e-02
   233 3.201676e-02
   234 2.754722e-02
   235 2.387282e-02
   236 2.520550e-02
   237 3.369046e-02
   238 2.907604e-02
   239 3.060588e-02
   240 3.136226e-02
   241 3.263946e-02
   242 2.203184e-02
   243 2.791669e-02
   244 2.858743e-02
   245 3.265128e-02
   246 2.913469e-02
   247 3.060418e-02
   248 2.643043e-02
   249 2.459846e-02
   250 3.182521e-02
   251 2.556440e-02
   252 3.581230e-02
   253 3.436270e-02
   254 2.571709e-02
   255 3.104505e-02
   256 2.876247e-02
   257 3.100378e-02
   258 3.061380e-02
   259 2.088366e-02
   260 1.753584e-02
   261 2.276582e-02
   262 1.526854e-02
   263 2.425600e-02
   264 1.538819e-02
   265 4.274875e-02
   266 3.249972e-02
   267 6.045598e-02
   268 1.452614e-02
   269 2.281631e-02
   270 1.669405e-02
   271 1.292559e-02
   272 4.138066e-02
   273 1.090824e-02
   274 9.986314e-03
   275 1.503874e-02
   276 3.476856e-02
   277 1.052650e-02
   278 1.626359e-02
   279 2.860168e-02
   280 1.526463e-02
   281 1.618138e-02
   282 3.687888e-02
   283 1.377708e-02
   284 1.129791e-02
   285 8.815946e-03
   286 1.081009e-01
   287 8.722836e-03
   288 2.194733e-03
   290 6.736368e-02
   291 1.040602e-02
   292 6.862033e-02
   293 6.237775e-03
   294 3.515522e-04
   297 8.682476e-03
   298 1.998630e-05
   299 9.133204e-02
   300 6.635821e-04


==> data/LiveJournal-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.918101e-01
     3 1.311712e-01
     4 1.024712e-01
     5 8.864188e-02
     6 7.986005e-02
     7 7.427218e-02
     8 7.029713e-02
     9 6.699636e-02
    10 6.745663e-02
    11 6.551968e-02
    12 6.179034e-02
    13 6.036449e-02
    14 5.924551e-02
    15 5.863250e-02
    16 5.793411e-02
    17 5.728365e-02
    18 5.697457e-02
    19 5.539183e-02
    20 5.547483e-02
    21 5.455595e-02
    22 5.426305e-02
    23 5.426616e-02
    24 5.383121e-02
    25 5.298819e-02
    26 5.368912e-02
    27 5.207383e-02
    28 5.316179e-02
    29 5.211133e-02
    30 5.319010e-02
    31 5.232388e-02
    32 5.136993e-02
    33 5.191462e-02
    34 5.198315e-02
    35 5.115494e-02
    36 5.160332e-02
    37 5.208191e-02
    38 5.111593e-02
    39 5.064481e-02
    40 5.119621e-02
    41 5.001471e-02
    42 5.004969e-02
    43 5.058382e-02
    44 4.970539e-02
    45 4.977641e-02
    46 5.083608e-02
    47 5.016617e-02
    48 5.036366e-02
    49 5.064115e-02
    50 5.005722e-02
    51 5.006602e-02
    52 5.053820e-02
    53 5.017211e-02
    54 5.046084e-02
    55 4.894411e-02
    56 4.986201e-02
    57 4.854583e-02
    58 4.905227e-02
    59 4.963397e-02
    60 4.967385e-02
    61 4.792983e-02
    62 4.940484e-02
    63 4.844453e-02
    64 4.823231e-02
    65 4.781469e-02
    66 4.743925e-02
    67 4.775683e-02
    68 4.824023e-02
    69 4.893373e-02
    70 5.027070e-02
    71 4.940810e-02
    72 4.841846e-02
    73 4.830905e-02
    74 4.839429e-02
    75 4.907927e-02
    76 4.723813e-02
    77 4.850905e-02
    78 5.007410e-02
    79 4.727059e-02
    80 4.976217e-02
    81 4.829216e-02
    82 4.743059e-02
    83 4.808486e-02
    84 4.922385e-02
    85 4.921223e-02
    86 4.874379e-02
    87 4.808794e-02
    88 4.662147e-02
    89 4.871488e-02
    90 4.936163e-02
    91 4.886598e-02
    92 4.878306e-02
    93 4.653906e-02
    94 4.900534e-02
    95 4.752440e-02
    96 4.776968e-02
    97 4.751670e-02
    98 4.823660e-02
    99 4.889716e-02
   100 4.744999e-02
   101 4.886979e-02
   102 4.605866e-02
   103 4.747653e-02
   104 4.895991e-02
   105 4.929423e-02
   106 4.755191e-02
   107 4.818801e-02
   108 4.654071e-02
   109 4.814646e-02
   110 4.709685e-02
   111 4.945825e-02
   112 4.835962e-02
   113 4.679351e-02
   114 4.788064e-02
   115 4.691643e-02
   116 4.647329e-02
   117 4.697413e-02
   118 4.731198e-02
   119 4.787082e-02
   120 4.750627e-02
   121 4.854669e-02
   122 4.739412e-02
   123 4.733199e-02
   124 4.675983e-02
   125 4.775300e-02
   126 4.922408e-02
   127 4.692212e-02
   128 4.863235e-02
   129 4.629252e-02
   130 4.854374e-02
   131 4.593998e-02
   132 4.699629e-02
   133 4.488380e-02
   134 4.817111e-02
   135 4.647243e-02
   136 4.667978e-02
   137 4.543590e-02
   138 4.662945e-02
   139 4.595505e-02
   140 4.529876e-02
   141 4.668618e-02
   142 4.673816e-02
   143 4.532778e-02
   144 4.682870e-02
   145 4.797523e-02
   146 4.876035e-02
   147 4.717088e-02
   148 4.637094e-02
   149 4.942563e-02
   150 4.786484e-02
   151 4.767047e-02
   152 4.643414e-02
   153 4.831216e-02
   154 4.712478e-02
   155 5.000547e-02
   156 4.597424e-02
   157 4.761093e-02
   158 4.460387e-02
   159 4.809609e-02
   160 4.853595e-02
   161 4.947637e-02
   162 4.437617e-02
   163 4.650487e-02
   164 4.728361e-02
   165 4.682421e-02
   166 4.728138e-02
   167 4.757582e-02
   168 4.879079e-02
   169 5.043943e-02
   170 4.735579e-02
   171 4.675404e-02
   172 4.764537e-02
   173 4.807902e-02
   174 4.899370e-02
   175 4.728322e-02
   176 4.739332e-02
   177 4.680493e-02
   178 4.778374e-02
   179 4.853074e-02
   180 4.685143e-02
   181 4.573855e-02
   182 4.764849e-02
   183 4.905388e-02
   184 4.774498e-02
   185 4.601371e-02
   186 4.620320e-02
   187 4.696760e-02
   188 4.652491e-02
   189 4.681786e-02
   190 4.793422e-02
   191 4.541991e-02
   192 4.561850e-02
   193 4.891479e-02
   194 4.567348e-02
   195 4.707020e-02
   196 4.865233e-02
   197 4.675300e-02
   198 4.703914e-02
   199 4.851948e-02
   200 5.341611e-02
   201 4.715917e-02
   202 4.708287e-02
   203 4.789633e-02
   204 4.797971e-02
   205 4.812842e-02
   206 4.530048e-02
   207 4.786909e-02
   208 4.709535e-02
   209 4.579406e-02
   210 4.560682e-02
   211 4.898256e-02
   212 4.559972e-02
   213 4.642936e-02
   214 4.692576e-02
   215 4.741509e-02
   216 4.870210e-02
   217 4.897060e-02
   218 4.474062e-02
   219 4.678496e-02
   220 4.627105e-02
   221 4.520032e-02
   222 4.487993e-02
   223 4.644319e-02
   224 5.316207e-02
   225 4.647086e-02
   226 4.919391e-02
   227 4.508409e-02
   228 4.854543e-02
   229 4.674908e-02
   230 4.732231e-02
   231 4.918615e-02
   232 4.443063e-02
   233 4.687618e-02
   234 4.569813e-02
   235 5.087545e-02
   236 4.854014e-02
   237 4.509554e-02
   238 4.870871e-02
   239 4.903534e-02
   240 4.823466e-02
   241 4.915393e-02
   242 4.644177e-02
   243 4.869436e-02
   244 4.647613e-02
   245 4.657361e-02
   246 4.873167e-02
   247 4.772171e-02
   248 5.273914e-02
   249 4.349738e-02
   250 4.379462e-02
   251 4.747361e-02
   252 4.685334e-02
   253 4.980885e-02
   254 5.011242e-02
   255 4.417083e-02
   256 4.961287e-02
   257 4.806323e-02
   258 4.600407e-02
   259 4.671651e-02
   260 4.690352e-02
   261 4.911572e-02
   262 4.574655e-02
   263 4.897241e-02
   264 5.096944e-02
   265 4.569180e-02
   266 4.725451e-02
   267 4.695595e-02
   268 4.563680e-02
   269 4.431821e-02
   270 4.653070e-02
   271 4.762396e-02
   272 4.771558e-02
   273 4.907684e-02
   274 4.909653e-02
   275 4.237478e-02
   276 4.718795e-02
   277 4.756528e-02
   278 4.703912e-02
   279 4.734602e-02
   280 4.671590e-02
   281 4.250817e-02
   282 4.739873e-02
   283 5.197569e-02
   284 5.008014e-02
   285 4.625669e-02
   286 4.463742e-02
   287 4.646152e-02
   288 4.537417e-02
   289 5.375900e-02
   290 4.909182e-02
   291 4.551110e-02
   292 4.624764e-02
   293 5.190651e-02
   294 4.797417e-02
   295 4.556592e-02
   296 4.697267e-02
   297 4.656666e-02
   298 4.601960e-02
   299 4.369212e-02
   300 5.735862e-02
   301 4.689816e-02
   302 4.709305e-02
   303 4.486850e-02
   304 4.681240e-02
   305 5.180196e-02
   306 4.811213e-02
   307 5.056233e-02
   308 4.977965e-02
   309 4.615000e-02
   310 4.314927e-02
   311 4.527727e-02
   312 4.508067e-02
   313 4.861448e-02
   314 4.282515e-02
   315 4.783017e-02
   316 5.027254e-02
   317 4.668872e-02
   318 4.728150e-02
   319 4.871633e-02
   320 4.484614e-02
   321 4.543616e-02
   322 4.887057e-02
   323 4.619433e-02
   324 4.240848e-02
   325 4.384536e-02
   326 4.837479e-02
   327 4.897199e-02
   328 5.084796e-02
   329 4.726097e-02
   330 4.770427e-02
   331 4.429174e-02
   332 5.278602e-02
   333 4.399978e-02
   334 4.544869e-02
   335 4.550935e-02
   336 4.710558e-02
   337 4.172712e-02
   338 4.750882e-02
   339 4.513753e-02
   340 4.694511e-02
   341 4.588483e-02
   342 4.987123e-02
   343 4.867092e-02
   344 4.792859e-02
   345 4.717773e-02
   346 4.807065e-02
   347 4.734177e-02
   348 4.546056e-02
   349 5.267128e-02
   350 4.355387e-02
   351 4.820667e-02
   352 5.002470e-02
   353 4.406190e-02
   354 4.635913e-02
   355 4.819483e-02
   356 4.254883e-02
   357 4.968784e-02
   358 4.030035e-02
   359 5.133822e-02
   360 4.688528e-02
   361 4.874438e-02
   362 4.429153e-02
   363 4.424945e-02
   364 4.842547e-02
   365 4.781648e-02
   366 4.650177e-02
   367 4.462238e-02
   368 4.534509e-02
   369 4.903122e-02
   370 4.954826e-02
   371 4.164063e-02
   372 4.746422e-02
   373 4.744231e-02
   374 5.083317e-02
   375 4.484697e-02
   376 4.087311e-02
   377 4.780368e-02
   378 4.658378e-02
   379 4.752924e-02
   380 4.356621e-02
   381 4.603593e-02
   382 4.664041e-02
   383 4.762391e-02
   384 4.698446e-02
   385 4.664962e-02
   386 4.863126e-02
   387 5.167557e-02
   388 4.438907e-02
   389 4.850937e-02
   390 4.609916e-02
   391 5.167261e-02
   392 4.584409e-02
   393 4.629992e-02
   394 4.801386e-02
   395 4.967558e-02
   396 4.923394e-02
   397 3.962669e-02
   398 4.856885e-02
   399 4.587863e-02
   400 4.467024e-02
   401 5.141427e-02
   402 4.734243e-02
   403 4.176569e-02
   404 5.466340e-02
   405 4.934110e-02
   406 4.865099e-02
   407 4.637495e-02
   408 4.722754e-02
   409 4.884372e-02
   410 4.407281e-02
   411 4.421606e-02
   412 4.980131e-02
   413 5.360404e-02
   414 4.470245e-02
   415 4.556278e-02
   416 4.220817e-02
   417 4.638201e-02
   418 4.198329e-02
   419 4.464480e-02
   420 4.428433e-02
   421 4.283829e-02
   422 5.233197e-02
   423 5.260295e-02
   424 5.079718e-02
   425 4.859780e-02
   426 4.350779e-02
   427 4.364471e-02
   428 4.357574e-02
   429 5.108652e-02
   430 4.923447e-02
   431 4.493810e-02
   432 4.636669e-02
   433 4.266100e-02
   434 5.068366e-02
   435 4.582551e-02
   436 4.441564e-02
   437 4.597429e-02
   438 4.709532e-02
   439 4.523594e-02
   440 4.955966e-02
   441 4.552975e-02
   442 4.661646e-02
   443 4.868798e-02
   444 4.596244e-02
   445 4.294406e-02
   446 5.090813e-02
   447 4.740362e-02
   448 5.192032e-02
   449 4.823091e-02
   450 4.713294e-02
   451 4.605601e-02
   452 4.561646e-02
   453 4.751817e-02
   454 5.200804e-02
   455 4.652312e-02
   456 4.927946e-02
   457 4.680399e-02
   458 4.435430e-02
   459 4.567364e-02
   460 4.400471e-02
   461 4.884492e-02
   462 4.507223e-02
   463 4.468144e-02
   464 4.924245e-02
   465 4.517592e-02
   466 4.241931e-02
   467 5.049678e-02
   468 4.579298e-02
   469 4.450605e-02
   470 4.572999e-02
   471 5.012685e-02
   472 4.419611e-02
   473 4.665503e-02
   474 4.591333e-02
   475 4.583253e-02
   476 5.125208e-02
   477 4.495229e-02
   478 4.571165e-02
   479 4.526356e-02
   480 4.503160e-02
   481 4.552611e-02
   482 4.479392e-02
   483 4.853444e-02
   484 4.269779e-02
   485 4.267764e-02
   486 4.619883e-02
   487 4.531773e-02
   488 4.812734e-02
   489 4.836703e-02
   490 5.411540e-02
   491 5.432441e-02
   492 4.908411e-02
   493 5.196077e-02
   494 4.973503e-02
   495 4.697931e-02
   496 4.224583e-02
   497 5.592698e-02
   498 4.799482e-02
   499 4.949613e-02
   500 4.994069e-02
   501 4.577981e-02
   502 4.293745e-02
   503 5.081201e-02
   504 5.016714e-02
   505 5.639076e-02
   506 4.683327e-02
   507 4.644587e-02
   508 4.648671e-02
   509 5.370305e-02
   510 4.510823e-02
   511 4.890438e-02
   512 4.408616e-02
   513 4.728662e-02
   514 4.403741e-02
   515 4.893044e-02
   516 4.360524e-02
   517 4.642120e-02
   518 4.915815e-02
   519 4.565638e-02
   520 3.986700e-02
   521 5.166003e-02
   522 4.526354e-02
   523 4.433576e-02
   524 5.050815e-02
   525 4.341433e-02
   526 4.261826e-02
   527 4.378585e-02
   528 4.369092e-02
   529 4.449382e-02
   530 4.819808e-02
   531 5.682870e-02
   532 6.129438e-02
   533 4.338287e-02
   534 4.328661e-02
   535 4.759142e-02
   536 4.786288e-02
   537 4.927632e-02
   538 4.544080e-02
   539 5.403221e-02
   540 3.955113e-02
   541 4.402281e-02
   542 4.565648e-02
   543 4.668526e-02
   544 4.600707e-02
   545 4.730413e-02
   546 5.327193e-02
   547 5.243974e-02
   548 4.547831e-02
   549 4.876279e-02
   550 5.805606e-02
   551 4.763639e-02
   552 4.763172e-02
   553 4.826016e-02
   554 5.152241e-02
   555 5.130391e-02
   556 4.420985e-02
   557 5.159266e-02
   558 4.355072e-02
   559 4.924052e-02
   560 5.144055e-02
   561 5.067422e-02
   562 4.659107e-02
   563 4.505801e-02
   564 4.381356e-02
   565 4.293740e-02
   566 4.606362e-02
   567 4.545575e-02
   568 5.069058e-02
   569 5.584313e-02
   570 5.875860e-02
   571 4.936159e-02
   572 5.033874e-02
   573 5.757549e-02
   574 5.180547e-02
   575 4.436568e-02
   576 4.121186e-02
   577 5.483347e-02
   578 4.426483e-02
   579 4.612382e-02
   580 5.575695e-02
   581 4.673039e-02
   582 4.717622e-02
   583 4.845867e-02
   584 4.683446e-02
   585 4.008291e-02
   586 5.877625e-02
   587 4.533434e-02
   588 4.430994e-02
   589 4.618706e-02
   590 4.770221e-02
   591 4.640703e-02
   592 4.514232e-02
   593 4.439600e-02
   594 4.299874e-02
   595 4.413196e-02
   596 5.394778e-02
   597 4.825570e-02
   598 4.533623e-02
   599 5.139376e-02
   600 4.537550e-02
   601 4.938304e-02
   602 4.990240e-02
   603 4.411599e-02
   604 4.010078e-02
   605 4.409910e-02
   606 5.085649e-02
   607 4.402775e-02
   608 4.456336e-02
   609 6.190373e-02
   610 4.142672e-02
   611 5.037023e-02
   612 3.946817e-02
   613 4.981205e-02
   614 4.308062e-02
   615 3.727150e-02
   616 4.048375e-02
   617 5.608591e-02
   618 4.450337e-02
   619 4.370277e-02
   620 4.210666e-02
   621 4.517426e-02
   622 4.914323e-02
   623 4.516677e-02
   624 4.841561e-02
   625 4.228500e-02
   626 5.402857e-02
   627 4.487860e-02
   628 5.112470e-02
   629 4.491663e-02
   630 5.246209e-02
   631 4.504449e-02
   632 4.692753e-02
   633 4.758444e-02
   634 4.900450e-02
   635 4.442975e-02
   636 5.290807e-02
   637 4.839380e-02
   638 4.259449e-02
   639 4.362886e-02
   640 4.727709e-02
   641 4.044052e-02
   642 4.099448e-02
   643 4.556994e-02
   644 4.987892e-02
   645 5.203968e-02
   646 4.380116e-02
   647 4.643430e-02
   648 5.084881e-02
   649 5.033255e-02
   650 4.600377e-02
   651 4.360948e-02
   652 4.801451e-02
   653 4.639928e-02
   654 4.297480e-02
   655 5.082083e-02
   656 4.825564e-02
   657 4.913444e-02
   658 5.122637e-02
   659 4.428091e-02
   660 5.596490e-02
   661 4.567790e-02
   662 4.406868e-02
   663 4.232599e-02
   664 4.140098e-02
   665 4.158811e-02
   666 4.313181e-02
   667 6.269717e-02
   668 5.568417e-02
   669 4.815724e-02
   670 5.063886e-02
   671 4.957344e-02
   672 4.688842e-02
   673 4.187551e-02
   674 5.258866e-02
   675 5.349894e-02
   676 4.769324e-02
   677 5.059578e-02
   678 4.397552e-02
   679 4.601412e-02
   680 5.704395e-02
   681 5.711359e-02
   682 4.354115e-02
   683 4.657121e-02
   684 4.048166e-02
   685 4.142462e-02
   686 4.579973e-02
   687 4.303576e-02
   688 3.810731e-02
   689 4.069394e-02
   690 4.891012e-02
   691 4.742208e-02
   692 4.869599e-02
   693 5.575350e-02
   694 5.195212e-02
   695 5.633194e-02
   696 5.089429e-02
   697 4.280922e-02
   698 5.336352e-02
   699 4.320506e-02
   700 5.507022e-02
   701 4.894410e-02
   702 4.532547e-02
   703 4.878511e-02
   704 4.690961e-02
   705 5.162249e-02
   706 5.039917e-02
   707 4.794679e-02
   708 4.958647e-02
   709 5.435925e-02
   710 5.448289e-02
   711 4.482533e-02
   712 4.266715e-02
   713 5.222595e-02
   714 4.808111e-02
   715 4.637423e-02
   716 4.628471e-02
   717 4.418379e-02
   718 4.636666e-02
   719 5.384844e-02
   720 4.440584e-02
   721 5.289314e-02
   722 4.431469e-02
   723 3.899686e-02
   724 4.982493e-02
   725 4.322488e-02
   726 4.548849e-02
   727 4.383915e-02
   728 4.464505e-02
   729 4.924296e-02
   730 4.260282e-02
   731 4.125499e-02
   732 3.781229e-02
   733 4.396771e-02
   734 4.634936e-02
   735 5.084159e-02
   736 4.413467e-02
   737 4.213935e-02
   738 4.317395e-02
   739 5.197442e-02
   740 4.933368e-02
   741 4.163641e-02
   742 5.482376e-02
   743 5.113362e-02
   744 4.158829e-02
   745 5.472411e-02
   746 4.077818e-02
   747 4.266100e-02
   748 5.368001e-02
   749 4.487299e-02
   750 4.636769e-02
   751 5.069177e-02
   752 5.011726e-02
   753 3.528443e-02
   754 4.508405e-02
   755 4.140268e-02
   756 4.840919e-02
   757 4.732778e-02
   758 4.776570e-02
   759 4.978233e-02
   760 4.116423e-02
   761 4.711698e-02
   762 4.913915e-02
   763 4.457633e-02
   764 6.053402e-02
   765 4.718126e-02
   766 5.746901e-02
   767 4.511088e-02
   768 4.817849e-02
   769 4.692146e-02
   770 4.731555e-02
   771 4.795294e-02
   772 4.434442e-02
   773 4.701507e-02
   774 4.567394e-02
   775 3.920754e-02
   776 4.849625e-02
   777 4.879039e-02
   778 4.020789e-02
   779 5.136643e-02
   780 4.838662e-02
   781 4.688579e-02
   782 4.941105e-02
   783 4.739557e-02
   784 4.755047e-02
   785 3.978850e-02
   786 4.585553e-02
   787 4.471846e-02
   788 6.118336e-02
   789 4.950392e-02
   790 5.436098e-02
   791 5.041010e-02
   792 4.453169e-02
   793 4.575236e-02
   794 4.032365e-02
   795 4.270315e-02
   796 3.643863e-02
   797 4.251103e-02
   798 4.546621e-02
   799 4.348720e-02
   800 5.201889e-02
   801 4.514867e-02
   802 3.840565e-02
   803 4.020890e-02
   804 4.702789e-02
   805 4.774766e-02
   806 5.632250e-02
   807 4.973374e-02
   808 4.745607e-02
   809 5.313884e-02
   810 4.013084e-02
   811 3.694525e-02
   812 4.429561e-02
   813 4.252278e-02
   814 5.212875e-02
   815 4.373247e-02
   816 5.412959e-02
   817 4.365589e-02
   818 3.844799e-02
   819 5.198295e-02
   820 4.878747e-02
   821 4.232541e-02
   822 4.379383e-02
   823 5.250813e-02
   824 4.124585e-02
   825 4.511272e-02
   826 4.914225e-02
   827 5.141668e-02
   828 4.565067e-02
   829 6.384835e-02
   830 5.094382e-02
   831 6.768012e-02
   832 4.198766e-02
   833 6.032976e-02
   834 5.029658e-02
   835 4.311068e-02
   836 5.222845e-02
   837 4.659214e-02
   838 4.095035e-02
   839 3.898266e-02
   840 4.902401e-02
   841 4.670319e-02
   842 3.662362e-02
   843 5.644267e-02
   844 4.982826e-02
   845 4.421214e-02
   846 4.681664e-02
   847 4.848484e-02
   848 4.867771e-02
   849 5.223495e-02
   850 4.339495e-02
   851 4.803161e-02
   852 4.756101e-02
   853 4.503225e-02
   854 1.185550e-01
   855 5.122352e-02
   856 4.906158e-02
   857 3.995976e-02
   858 5.195269e-02
   859 3.855009e-02
   860 4.479025e-02
   861 4.956209e-02
   862 4.534606e-02
   863 4.761913e-02
   864 6.128062e-02
   865 3.726628e-02
   866 4.807527e-02
   867 4.854339e-02
   868 3.574243e-02
   869 4.951010e-02
   870 3.538966e-02
   871 3.945802e-02
   872 5.854598e-02
   873 4.036896e-02
   874 4.512337e-02
   875 5.816458e-02
   876 4.426022e-02
   877 4.696731e-02
   878 4.815404e-02
   879 5.169890e-02
   880 4.218621e-02
   881 4.056275e-02
   882 4.555052e-02
   883 5.434114e-02
   884 4.591075e-02
   885 5.204618e-02
   886 5.767395e-02
   887 4.851606e-02
   888 4.623105e-02
   889 4.713057e-02
   890 3.959956e-02
   891 4.114126e-02
   892 4.353572e-02
   893 4.698475e-02
   894 5.378481e-02
   895 4.385888e-02
   896 6.404561e-02
   897 4.616870e-02
   898 4.461471e-02
   899 4.685186e-02
   900 4.165927e-02
   901 3.911564e-02
   902 4.626497e-02
   903 4.089855e-02
   904 5.614106e-02
   905 4.756300e-02
   906 4.652021e-02
   907 4.525983e-02
   908 4.515139e-02
   909 3.930774e-02
   910 5.958592e-02
   911 6.779417e-02
   912 4.470367e-02
   913 5.025906e-02
   914 4.310859e-02
   915 5.673347e-02
   916 4.282198e-02
   917 4.943409e-02
   918 4.177981e-02
   919 4.816461e-02
   920 5.022444e-02
   921 5.343661e-02
   922 4.255943e-02
   923 4.924566e-02
   924 4.755346e-02
   925 4.672023e-02
   926 4.383386e-02
   927 4.652976e-02
   928 4.585992e-02
   929 4.801312e-02
   930 5.024045e-02
   931 4.319759e-02
   932 4.588738e-02
   933 4.764945e-02
   934 4.481427e-02
   935 4.781337e-02
   936 4.745981e-02
   937 5.814193e-02
   938 4.401782e-02
   939 4.964721e-02
   940 4.973163e-02
   941 5.088599e-02
   942 5.364892e-02
   943 3.742097e-02
   944 4.408878e-02
   945 4.348766e-02
   946 4.728337e-02
   947 5.116101e-02
   948 4.291535e-02
   949 4.459535e-02
   950 5.844084e-02
   951 6.126519e-02
   952 5.619858e-02
   953 4.189993e-02
   954 4.643198e-02
   955 3.963064e-02
   956 5.255303e-02
   957 5.030347e-02
   958 4.548857e-02
   959 4.460687e-02
   960 5.074584e-02
   961 5.620641e-02
   962 3.815348e-02
   963 4.586600e-02
   964 4.424749e-02
   965 4.394632e-02
   966 4.894050e-02
   967 4.555026e-02
   968 5.396041e-02
   969 5.132465e-02
   970 4.501809e-02
   971 4.960424e-02
   972 4.642619e-02
   973 5.101929e-02
   974 5.775493e-02
   975 5.295122e-02
   976 5.056242e-02
   977 4.865027e-02
   978 5.011441e-02
   979 4.247776e-02
   980 4.913644e-02
   981 4.305790e-02
   982 5.063314e-02
   983 4.983448e-02
   984 4.069952e-02
   985 4.223776e-02
   986 4.848244e-02
   987 4.211244e-02
   988 4.754427e-02
   989 4.321039e-02
   990 4.162519e-02
   991 5.683305e-02
   992 4.109547e-02
   993 5.423310e-02
   994 3.773539e-02
   995 3.837324e-02
   996 5.346130e-02
   997 4.225591e-02
   998 4.785153e-02
   999 4.891681e-02
  1000 4.924404e-02
  1001 5.887146e-02
  1002 5.119582e-02
  1003 3.809024e-02
  1004 4.680912e-02
  1005 4.140369e-02
  1006 4.566540e-02
  1007 4.447806e-02
  1008 4.142515e-02
  1009 5.267496e-02
  1010 4.944699e-02
  1011 4.212863e-02
  1012 5.782228e-02
  1013 4.109251e-02
  1014 6.329310e-02
  1015 4.243299e-02
  1016 6.045825e-02
  1017 4.998609e-02
  1018 4.661274e-02
  1019 5.145861e-02
  1020 4.965671e-02
  1021 3.428403e-02
  1022 3.839933e-02
  1023 5.208712e-02
  1024 6.132619e-02
  1025 5.224543e-02
  1026 4.858034e-02
  1027 4.547198e-02
  1028 5.473077e-02
  1029 5.798354e-02
  1030 4.616697e-02
  1031 4.265237e-02
  1032 4.757855e-02
  1033 5.486291e-02
  1034 3.715913e-02
  1035 5.268504e-02
  1036 4.352883e-02
  1037 4.972944e-02
  1038 4.309374e-02
  1039 4.747478e-02
  1040 3.899277e-02
  1041 4.362287e-02
  1042 4.494240e-02
  1043 4.627056e-02
  1044 4.462210e-02
  1045 3.901575e-02
  1046 4.051110e-02
  1047 5.109063e-02
  1048 6.540108e-02
  1049 3.584110e-02
  1050 5.140404e-02
  1051 5.121035e-02
  1052 4.025651e-02
  1053 5.024753e-02
  1054 4.706226e-02
  1055 6.586831e-02
  1056 4.617892e-02
  1057 4.989984e-02
  1058 4.950769e-02
  1059 3.558741e-02
  1060 4.227714e-02
  1061 4.417275e-02
  1062 4.731754e-02
  1063 3.930159e-02
  1064 4.723162e-02
  1065 6.120269e-02
  1066 4.773668e-02
  1067 5.065906e-02
  1068 5.772712e-02
  1069 4.670216e-02
  1070 5.353935e-02
  1071 3.908603e-02
  1072 3.898726e-02
  1073 4.842349e-02
  1074 4.547996e-02
  1075 5.085021e-02
  1076 4.812154e-02
  1077 4.674612e-02
  1078 4.834347e-02
  1079 4.326061e-02
  1080 5.025183e-02
  1081 4.734535e-02
  1082 4.257209e-02
  1083 4.496080e-02
  1084 4.781569e-02
  1085 5.157013e-02
  1086 4.623445e-02
  1087 4.828920e-02
  1088 4.711503e-02
  1089 4.402805e-02
  1090 4.387290e-02
  1091 4.138809e-02
  1092 4.925949e-02
  1093 3.612187e-02
  1094 5.524118e-02
  1095 3.655635e-02
  1096 4.323301e-02
  1097 5.743982e-02
  1098 4.364098e-02
  1099 3.637449e-02
  1100 4.485437e-02
  1101 3.962735e-02
  1102 3.831490e-02
  1103 4.193623e-02
  1104 4.207969e-02
  1105 4.843671e-02
  1106 5.067988e-02
  1107 3.469873e-02
  1108 3.972244e-02
  1109 4.230618e-02
  1110 5.289584e-02
  1111 3.942072e-02
  1112 4.526379e-02
  1113 4.342359e-02
  1114 5.179239e-02
  1115 5.834699e-02
  1116 4.387597e-02
  1117 3.840807e-02
  1118 5.873579e-02
  1119 4.920057e-02
  1120 4.513721e-02
  1121 4.927571e-02
  1122 4.913171e-02
  1123 4.992231e-02
  1124 3.928375e-02
  1125 5.093400e-02
  1126 4.825419e-02
  1127 3.523913e-02
  1128 5.802357e-02
  1129 4.606419e-02
  1130 5.517030e-02
  1131 3.974639e-02
  1132 5.209537e-02
  1133 4.694224e-02
  1134 4.314191e-02
  1135 4.462906e-02
  1136 4.283336e-02
  1137 4.667922e-02
  1138 3.649208e-02
  1139 6.691660e-02
  1140 3.466495e-02
  1141 4.381507e-02
  1142 5.709471e-02
  1143 4.354000e-02
  1144 4.884535e-02
  1145 7.019128e-02
  1146 4.471613e-02
  1147 4.747764e-02
  1148 3.931933e-02
  1149 6.268147e-02
  1150 4.794676e-02
  1151 5.055940e-02
  1152 4.946554e-02
  1153 4.917693e-02
  1154 4.839321e-02
  1155 5.916665e-02
  1156 4.371648e-02
  1157 4.762659e-02
  1158 4.065399e-02
  1159 4.901339e-02
  1160 4.341923e-02
  1161 4.483619e-02
  1162 5.607746e-02
  1163 3.886348e-02
  1164 4.859165e-02
  1165 5.244597e-02
  1166 3.893460e-02
  1167 4.684655e-02
  1168 3.793578e-02
  1169 4.681490e-02
  1170 5.061620e-02
  1171 3.302255e-02
  1172 4.075833e-02
  1173 4.580735e-02
  1174 4.111986e-02
  1175 5.113035e-02
  1176 4.882300e-02
  1177 5.077919e-02
  1178 4.164402e-02
  1179 5.484266e-02
  1180 4.312677e-02
  1181 5.253739e-02
  1182 5.676414e-02
  1183 3.704938e-02
  1184 5.171569e-02
  1185 5.872518e-02
  1186 5.001715e-02
  1187 4.910954e-02
  1188 4.671728e-02
  1189 5.065417e-02
  1190 4.671894e-02
  1191 4.993692e-02
  1192 4.352917e-02
  1193 4.531699e-02
  1194 2.755869e-02
  1195 3.720195e-02
  1196 4.387973e-02
  1197 4.646205e-02
  1198 5.121178e-02
  1199 4.948160e-02
  1200 4.630486e-02
  1201 3.664798e-02
  1202 4.011915e-02
  1203 4.681212e-02
  1204 5.075670e-02
  1205 4.669176e-02
  1206 4.487836e-02
  1207 3.751957e-02
  1208 4.962226e-02
  1209 5.052567e-02
  1210 4.690452e-02
  1211 5.089591e-02
  1212 5.013787e-02
  1213 4.083432e-02
  1214 5.446360e-02
  1215 4.078761e-02
  1216 4.858976e-02
  1217 5.253610e-02
  1218 3.920758e-02
  1219 3.495239e-02
  1220 4.734965e-02
  1221 4.562282e-02
  1222 3.549116e-02
  1223 5.223657e-02
  1224 5.140231e-02
  1225 4.204992e-02
  1226 3.541620e-02
  1227 4.631326e-02
  1228 3.485997e-02
  1229 5.375884e-02
  1230 5.197469e-02
  1231 4.641534e-02
  1232 4.332530e-02
  1233 5.273450e-02
  1234 5.196742e-02
  1235 4.102216e-02
  1236 4.404645e-02
  1237 4.270274e-02
  1238 5.087788e-02
  1239 4.258264e-02
  1240 4.631724e-02
  1241 4.084744e-02
  1242 6.036910e-02
  1243 4.591092e-02
  1244 4.326765e-02
  1245 5.010862e-02
  1246 5.151869e-02
  1247 4.538700e-02
  1248 4.322038e-02
  1249 4.134670e-02
  1250 4.103301e-02
  1251 3.697808e-02
  1252 4.205387e-02
  1253 4.378916e-02
  1254 4.644812e-02
  1255 4.288422e-02
  1256 3.882261e-02
  1257 5.695883e-02
  1258 4.065624e-02
  1259 5.568318e-02
  1260 4.757258e-02
  1261 4.747685e-02
  1262 4.660190e-02
  1263 4.541582e-02
  1264 6.152931e-02
  1265 4.918579e-02
  1266 5.764649e-02
  1267 4.072568e-02
  1268 4.824661e-02
  1269 4.579125e-02
  1270 4.366738e-02
  1271 4.537987e-02
  1272 5.288895e-02
  1273 4.081507e-02
  1274 5.212774e-02
  1275 8.646853e-02
  1276 4.364381e-02
  1277 4.198536e-02
  1278 4.191891e-02
  1279 4.097979e-02
  1280 4.430664e-02
  1281 4.665421e-02
  1282 4.077275e-02
  1283 4.497343e-02
  1284 3.650431e-02
  1285 4.241125e-02
  1286 4.832465e-02
  1287 5.130009e-02
  1288 2.968736e-02
  1289 5.106513e-02
  1290 4.737322e-02
  1291 4.999611e-02
  1292 4.559326e-02
  1293 4.747733e-02
  1294 4.173350e-02
  1295 4.938313e-02
  1296 3.737599e-02
  1297 4.994164e-02
  1298 5.552873e-02
  1299 5.437403e-02
  1300 4.221632e-02
  1301 4.359727e-02
  1302 4.144653e-02
  1303 3.894211e-02
  1304 4.380611e-02
  1305 4.823329e-02
  1306 5.080447e-02
  1307 4.911106e-02
  1308 5.079208e-02
  1309 3.661946e-02
  1310 4.698251e-02
  1311 4.895272e-02
  1312 4.523847e-02
  1313 5.840043e-02
  1314 3.882287e-02
  1315 6.099529e-02
  1316 4.532838e-02
  1317 4.550618e-02
  1318 3.446605e-02
  1319 6.253574e-02
  1320 4.342545e-02
  1321 4.547988e-02
  1322 6.825292e-02
  1323 4.975295e-02
  1324 4.995917e-02
  1325 4.111170e-02
  1326 4.043144e-02
  1327 9.457378e-02
  1328 4.663202e-02
  1329 3.286174e-02
  1330 4.124370e-02
  1331 5.572370e-02
  1332 5.529623e-02
  1333 5.072187e-02
  1334 4.940603e-02
  1335 3.598015e-02
  1336 4.114796e-02
  1337 5.490009e-02
  1338 4.592145e-02
  1339 5.121294e-02
  1340 4.994094e-02
  1341 3.409217e-02
  1342 4.281731e-02
  1343 5.084994e-02
  1344 4.270252e-02
  1345 6.370650e-02
  1346 3.685592e-02
  1347 4.985604e-02
  1348 4.842455e-02
  1349 5.515618e-02
  1350 4.281145e-02
  1351 4.380373e-02
  1352 4.896901e-02
  1353 6.963306e-02
  1354 5.424059e-02
  1355 5.279115e-02
  1356 4.645461e-02
  1357 4.775575e-02
  1358 3.962146e-02
  1359 5.148596e-02
  1360 5.021651e-02
  1361 4.851769e-02
  1362 3.138733e-02
  1363 4.079554e-02
  1364 4.327165e-02
  1365 3.586539e-02
  1366 3.272362e-02
  1367 4.542334e-02
  1368 2.855152e-02
  1369 4.225874e-02
  1370 3.472004e-02
  1371 4.876211e-02
  1372 5.152608e-02
  1373 4.047904e-02
  1374 3.932520e-02
  1375 4.183249e-02
  1376 5.879219e-02
  1377 4.801157e-02
  1378 6.068576e-02
  1379 2.190957e-02
  1380 3.588816e-02
  1381 4.164188e-02
  1382 6.049112e-02
  1383 4.183747e-02
  1384 4.115681e-02
  1385 3.246025e-02
  1386 4.279529e-02
  1387 5.212832e-02
  1388 4.195485e-02
  1389 4.568928e-02
  1390 4.744976e-02
  1391 7.776959e-02
  1392 4.757502e-02
  1393 4.798070e-02
  1394 4.397188e-02
  1395 4.793537e-02
  1396 7.347795e-02
  1397 5.471239e-02
  1398 4.548427e-02
  1399 3.704043e-02
  1400 5.041369e-02
  1401 4.312438e-02
  1402 4.340043e-02
  1403 5.253722e-02
  1404 5.467849e-02
  1405 4.907619e-02
  1406 3.876933e-02
  1407 5.527124e-02
  1408 4.717894e-02
  1409 3.408482e-02
  1410 7.465108e-02
  1411 4.702223e-02
  1412 7.961759e-02
  1413 5.120529e-02
  1414 4.353307e-02
  1415 4.534760e-02
  1416 5.746276e-02
  1417 4.396326e-02
  1418 4.404762e-02
  1419 4.831208e-02
  1420 4.165470e-02
  1421 6.092342e-02
  1422 4.209232e-02
  1423 4.667620e-02
  1424 2.977488e-02
  1425 4.245013e-02
  1426 3.772170e-02
  1427 4.866649e-02
  1428 4.428378e-02
  1429 5.713943e-02
  1430 4.299507e-02
  1431 4.213671e-02
  1432 3.876748e-02
  1433 5.727547e-02
  1434 5.661457e-02
  1435 6.637506e-02
  1436 3.916647e-02
  1437 5.490569e-02
  1438 4.453943e-02
  1439 5.126926e-02
  1440 4.231895e-02
  1441 4.474433e-02
  1442 3.004224e-02
  1443 5.354267e-02
  1444 5.938081e-02
  1445 3.472909e-02
  1446 6.176165e-02
  1447 3.902811e-02
  1448 5.044644e-02
  1449 4.357642e-02
  1450 6.738887e-02
  1451 6.767627e-02
  1452 3.647578e-02
  1453 4.785397e-02
  1454 5.293184e-02
  1455 5.075363e-02
  1456 4.694816e-02
  1457 4.532233e-02
  1458 3.802756e-02
  1459 4.699423e-02
  1460 9.052127e-02
  1461 4.718807e-02
  1462 3.606039e-02
  1463 5.288328e-02
  1464 6.079565e-02
  1465 4.835663e-02
  1466 4.739298e-02
  1467 4.773163e-02
  1468 4.142648e-02
  1469 5.498616e-02
  1470 4.445864e-02
  1471 5.517231e-02
  1472 4.198473e-02
  1474 3.987017e-02
  1475 5.540199e-02
  1476 5.068618e-02
  1477 5.909755e-02
  1478 5.172575e-02
  1479 4.882729e-02
  1480 4.930107e-02
  1481 2.844129e-02
  1482 4.018107e-02
  1483 5.295928e-02
  1484 4.527744e-02
  1485 5.836377e-02
  1486 4.317553e-02
  1487 3.436246e-02
  1488 5.217993e-02
  1489 3.858292e-02
  1490 4.718860e-02
  1491 2.920620e-02
  1492 4.481330e-02
  1493 5.495917e-02
  1494 4.084774e-02
  1495 2.946390e-02
  1496 5.609282e-02
  1497 4.423664e-02
  1498 4.730467e-02
  1499 5.619979e-02
  1500 4.114703e-02
  1501 4.375045e-02
  1502 4.428904e-02
  1503 5.249215e-02
  1504 5.524676e-02
  1505 4.483086e-02
  1506 4.330601e-02
  1507 5.568018e-02
  1508 4.919780e-02
  1509 5.173461e-02
  1510 4.521773e-02
  1511 5.521005e-02
  1512 4.729127e-02
  1513 3.955494e-02
  1514 3.396529e-02
  1515 6.876479e-02
  1516 4.515097e-02
  1517 3.436476e-02
  1518 4.527227e-02
  1519 5.039742e-02
  1520 3.118735e-02
  1521 4.347583e-02
  1522 5.008254e-02
  1523 5.306684e-02
  1524 5.680801e-02
  1525 4.742629e-02
  1526 4.089368e-02
  1527 4.631493e-02
  1528 4.571225e-02
  1529 6.188294e-02
  1530 4.849214e-02
  1531 5.937862e-02
  1532 5.537706e-02
  1533 3.323455e-02
  1534 3.557249e-02
  1535 3.165071e-02
  1536 4.411109e-02
  1537 4.318280e-02
  1538 5.915511e-02
  1539 6.077063e-02
  1540 9.312047e-02
  1541 3.856325e-02
  1542 4.289710e-02
  1543 3.971290e-02
  1544 5.061624e-02
  1545 4.916610e-02
  1546 5.492394e-02
  1547 5.388439e-02
  1548 6.627333e-02
  1549 5.601096e-02
  1550 4.836828e-02
  1551 3.906141e-02
  1552 5.520219e-02
  1553 4.479244e-02
  1554 4.412459e-02
  1555 5.923424e-02
  1556 5.469963e-02
  1557 3.596674e-02
  1558 3.995546e-02
  1559 3.638897e-02
  1560 5.309210e-02
  1561 6.620871e-02
  1562 4.675630e-02
  1563 4.331620e-02
  1564 5.151123e-02
  1565 3.738812e-02
  1566 5.287093e-02
  1567 4.888095e-02
  1568 4.620573e-02
  1569 5.951542e-02
  1570 4.871866e-02
  1571 4.519583e-02
  1572 3.501763e-02
  1573 5.589061e-02
  1574 1.310008e-01
  1575 3.887723e-02
  1576 3.513204e-02
  1577 4.054605e-02
  1578 3.278879e-02
  1579 7.837249e-02
  1580 5.186102e-02
  1581 4.929228e-02
  1582 6.433711e-02
  1583 3.578646e-02
  1584 4.726320e-02
  1585 4.642946e-02
  1586 4.300486e-02
  1587 5.143265e-02
  1588 4.490588e-02
  1589 4.777223e-02
  1590 5.400317e-02
  1591 4.115485e-02
  1592 5.812778e-02
  1593 5.611289e-02
  1594 3.143167e-02
  1595 4.194637e-02
  1596 4.648121e-02
  1597 4.617560e-02
  1598 3.993826e-02
  1599 6.711014e-02
  1600 4.812821e-02
  1601 4.470182e-02
  1602 2.628670e-02
  1603 5.075874e-02
  1604 4.528019e-02
  1605 5.689270e-02
  1606 4.467150e-02
  1607 3.291647e-02
  1608 3.504220e-02
  1609 8.526764e-02
  1610 5.957686e-02
  1611 3.832179e-02
  1612 4.842295e-02
  1613 4.748982e-02
  1614 5.325163e-02
  1615 5.677378e-02
  1616 5.563508e-02
  1617 4.145236e-02
  1618 4.444829e-02
  1619 4.450630e-02
  1620 6.034201e-02
  1621 4.593179e-02
  1622 3.943345e-02
  1623 4.753909e-02
  1624 3.141858e-02
  1625 6.275025e-02
  1626 4.496088e-02
  1628 7.675935e-02
  1629 5.783629e-02
  1630 4.052723e-02
  1631 4.998407e-02
  1632 4.007179e-02
  1634 4.960725e-02
  1635 5.530767e-02
  1636 4.390359e-02
  1637 4.211834e-02
  1638 4.250112e-02
  1639 3.815715e-02
  1640 3.779891e-02
  1641 6.236344e-02
  1642 3.621076e-02
  1643 5.247192e-02
  1644 4.851073e-02
  1645 4.415985e-02
  1646 7.102175e-02
  1647 4.836148e-02
  1648 4.807464e-02
  1649 2.704910e-02
  1650 5.032045e-02
  1651 4.428566e-02
  1652 3.694756e-02
  1653 4.747179e-02
  1654 5.222391e-02
  1655 5.769704e-02
  1656 4.303147e-02
  1657 5.177987e-02
  1658 4.077603e-02
  1659 4.467746e-02
  1660 4.069615e-02
  1661 5.231805e-02
  1662 3.899109e-02
  1663 4.576249e-02
  1664 5.066037e-02
  1665 6.770068e-02
  1666 5.743629e-02
  1667 5.639748e-02
  1668 5.369801e-02
  1669 4.881865e-02
  1670 4.041557e-02
  1671 6.339000e-02
  1672 3.172981e-02
  1673 4.507403e-02
  1674 7.159166e-02
  1675 4.420921e-02
  1676 3.527074e-02
  1677 3.418908e-02
  1678 3.992814e-02
  1679 3.980097e-02
  1680 5.764524e-02
  1681 4.300711e-02
  1682 4.560319e-02
  1683 5.707048e-02
  1684 4.541893e-02
  1685 5.005864e-02
  1686 4.731382e-02
  1687 4.356261e-02
  1688 5.352146e-02
  1689 4.997492e-02
  1690 4.983804e-02
  1691 3.613884e-02
  1692 4.666758e-02
  1693 4.958912e-02
  1694 4.484817e-02
  1695 4.566813e-02
  1696 3.783613e-02
  1697 5.585687e-02
  1698 5.601531e-02
  1699 5.154139e-02
  1700 4.264885e-02
  1701 3.998854e-02
  1702 5.305647e-02
  1703 4.377212e-02
  1705 4.474779e-02
  1706 2.864538e-02
  1707 4.764357e-02
  1708 4.380226e-02
  1709 8.743088e-02
  1710 4.689514e-02
  1711 4.600915e-02
  1712 4.146815e-02
  1714 3.398917e-02
  1715 5.105246e-02
  1716 5.088575e-02
  1717 4.522162e-02
  1718 3.964437e-02
  1719 5.117362e-02
  1720 4.659114e-02
  1721 5.106425e-02
  1722 4.287626e-02
  1723 4.765375e-02
  1724 4.594837e-02
  1725 6.101541e-02
  1726 4.300482e-02
  1727 3.073469e-02
  1728 5.131595e-02
  1729 4.605067e-02
  1730 4.023434e-02
  1731 4.761853e-02
  1732 4.294569e-02
  1733 4.683788e-02
  1734 4.428068e-02
  1735 4.147871e-02
  1736 4.864105e-02
  1737 3.891147e-02
  1738 3.934304e-02
  1739 3.679718e-02
  1740 3.612126e-02
  1741 6.463448e-02
  1742 3.746759e-02
  1743 4.434569e-02
  1744 2.951652e-02
  1745 4.409133e-02
  1746 3.774474e-02
  1747 7.168471e-02
  1748 4.701465e-02
  1749 3.944300e-02
  1750 5.472619e-02
  1751 3.925995e-02
  1752 5.991281e-02
  1753 5.885643e-02
  1754 4.065856e-02
  1755 4.342381e-02
  1756 5.713936e-02
  1757 4.148708e-02
  1758 3.823267e-02
  1759 3.808024e-02
  1760 6.130144e-02
  1761 3.569698e-02
  1763 4.299765e-02
  1764 5.219909e-02
  1765 3.528575e-02
  1766 4.415972e-02
  1767 5.501251e-02
  1768 5.398398e-02
  1769 5.199726e-02
  1770 3.073424e-02
  1771 2.690236e-02
  1772 6.479138e-02
  1774 4.490214e-02
  1775 6.026548e-02
  1776 3.827065e-02
  1777 4.470737e-02
  1778 4.251606e-02
  1779 4.455904e-02
  1780 4.948316e-02
  1781 4.596089e-02
  1782 4.790824e-02
  1783 4.423773e-02
  1784 4.266081e-02
  1785 4.815351e-02
  1786 5.502989e-02
  1787 4.023734e-02
  1789 5.128922e-02
  1790 4.448308e-02
  1791 3.667974e-02
  1792 4.503292e-02
  1793 3.304179e-02
  1794 4.502081e-02
  1795 4.446574e-02
  1796 4.390899e-02
  1797 3.292620e-02
  1798 4.188954e-02
  1799 4.501299e-02
  1800 6.450365e-02
  1801 4.903819e-02
  1802 3.901902e-02
  1803 5.310592e-02
  1804 4.952551e-02
  1805 4.083063e-02
  1806 7.537082e-02
  1807 5.892665e-02
  1808 3.171550e-02
  1810 5.025372e-02
  1811 3.878869e-02
  1812 4.153416e-02
  1813 5.049927e-02
  1814 5.057614e-02
  1815 3.549078e-02
  1816 4.872501e-02
  1817 2.569017e-02
  1818 4.852999e-02
  1819 6.657197e-02
  1820 5.975153e-02
  1821 8.593858e-02
  1822 3.122923e-02
  1823 4.428564e-02
  1824 4.103654e-02
  1825 4.445081e-02
  1826 3.057161e-02
  1827 5.181154e-02
  1828 4.390204e-02
  1829 4.601772e-02
  1830 4.947940e-02
  1831 4.176580e-02
  1832 3.845747e-02
  1833 3.152799e-02
  1834 4.468032e-02
  1835 4.484573e-02
  1836 4.957223e-02
  1837 2.997308e-02
  1838 6.987820e-02
  1839 4.515619e-02
  1840 4.785488e-02
  1841 6.486139e-02
  1842 3.438167e-02
  1844 5.182004e-02
  1845 4.454500e-02
  1846 6.533484e-02
  1847 3.894014e-02
  1848 4.944960e-02
  1849 4.814671e-02
  1850 2.846573e-02
  1851 4.943652e-02
  1852 5.003015e-02
  1853 5.201059e-02
  1854 4.581789e-02
  1855 5.381926e-02
  1856 3.520109e-02
  1858 4.735589e-02
  1859 4.163309e-02
  1860 4.115004e-02
  1861 4.470988e-02
  1862 5.656850e-02
  1863 3.609006e-02
  1864 4.170869e-02
  1865 4.985436e-02
  1866 4.213565e-02
  1867 4.243466e-02
  1868 5.207317e-02
  1869 4.408256e-02
  1870 4.690300e-02
  1871 3.854973e-02
  1872 5.365417e-02
  1873 5.239352e-02
  1874 3.204322e-02
  1875 4.849241e-02
  1876 6.370803e-02
  1877 4.899841e-02
  1878 5.194980e-02
  1879 4.258520e-02
  1880 5.362221e-02
  1881 3.650024e-02
  1882 6.435283e-02
  1883 4.001404e-02
  1884 3.966942e-02
  1885 6.507136e-02
  1886 5.770997e-02
  1887 4.969366e-02
  1888 5.617306e-02
  1889 7.930434e-02
  1890 4.732329e-02
  1891 4.284300e-02
  1893 4.561698e-02
  1894 4.616639e-02
  1895 5.032090e-02
  1896 5.617763e-02
  1897 4.077151e-02
  1898 4.959841e-02
  1899 4.870013e-02
  1900 6.309341e-02
  1901 4.249474e-02
  1902 4.792378e-02
  1903 8.677744e-02
  1904 6.431476e-02
  1905 4.059389e-02
  1906 3.646241e-02
  1907 3.946449e-02
  1908 5.676800e-02
  1909 3.885165e-02
  1910 4.356660e-02
  1911 5.230057e-02
  1912 4.597111e-02
  1913 3.358781e-02
  1914 1.094456e-01
  1915 4.443915e-02
  1916 5.414533e-02
  1917 5.533789e-02
  1918 4.632990e-02
  1919 5.377736e-02
  1920 4.777065e-02
  1921 4.250070e-02
  1922 5.144580e-02
  1923 3.431029e-02
  1924 5.875609e-02
  1925 4.936167e-02
  1926 4.774134e-02
  1927 5.906211e-02
  1928 4.042427e-02
  1929 4.475322e-02
  1930 5.424516e-02
  1931 5.558775e-02
  1932 4.051986e-02
  1933 4.461462e-02
  1934 3.622541e-02
  1935 5.316858e-02
  1936 3.689083e-02
  1937 7.615264e-02
  1938 5.217332e-02
  1939 5.700134e-02
  1940 4.711537e-02
  1941 3.819964e-02
  1942 4.171463e-02
  1943 4.046017e-02
  1944 3.955414e-02
  1945 3.899110e-02
  1946 4.023382e-02
  1947 4.997098e-02
  1948 4.496238e-02
  1949 4.882211e-02
  1950 2.024580e-02
  1951 4.514976e-02
  1952 6.235911e-02
  1954 5.697203e-02
  1955 5.201301e-02
  1956 3.473060e-02
  1957 4.138395e-02
  1958 3.103648e-02
  1959 5.827230e-02
  1960 5.045798e-02
  1961 6.377295e-02
  1962 4.632089e-02
  1963 4.513294e-02
  1964 3.523183e-02
  1965 4.366342e-02
  1966 3.882091e-02
  1967 3.419155e-02
  1968 5.988892e-02
  1969 5.813064e-02
  1970 5.306912e-02
  1971 4.206582e-02
  1972 4.826902e-02
  1973 6.303814e-02
  1974 4.335478e-02
  1975 3.941825e-02
  1976 5.003540e-02
  1977 4.057069e-02
  1978 4.985520e-02
  1979 4.157659e-02
  1980 4.933424e-02
  1981 4.647778e-02
  1982 6.057081e-02
  1983 4.636703e-02
  1984 4.638171e-02
  1985 4.179467e-02
  1986 4.001407e-02
  1987 5.168180e-02
  1988 5.786417e-02
  1989 6.445509e-02
  1990 3.827162e-02
  1991 4.774264e-02
  1992 5.682828e-02
  1993 2.468928e-02
  1994 4.389034e-02
  1995 4.946829e-02
  1996 4.410909e-02
  1997 3.818923e-02
  1998 6.516818e-02
  1999 6.148637e-02
  2000 6.775359e-02
  2001 4.682305e-02
  2002 5.027840e-02
  2003 5.204176e-02
  2004 5.758626e-02
  2005 3.445613e-02
  2006 5.087066e-02
  2007 5.083739e-02
  2009 5.921108e-02
  2011 3.630289e-02
  2012 5.245049e-02
  2013 4.693640e-02
  2014 3.457470e-02
  2015 6.459640e-02
  2016 3.998046e-02
  2017 3.442713e-02
  2018 3.693566e-02
  2019 6.041515e-02
  2020 4.182020e-02
  2021 4.038498e-02
  2022 5.092020e-02
  2023 4.591050e-02
  2024 3.184504e-02
  2025 3.887670e-02
  2026 3.598514e-02
  2027 3.313379e-02
  2028 5.904803e-02
  2029 4.078326e-02
  2030 6.186653e-02
  2032 4.551193e-02
  2033 5.415916e-02
  2034 3.023092e-02
  2035 3.176736e-02
  2036 3.002985e-02
  2037 5.604435e-02
  2038 4.580724e-02
  2039 4.096826e-02
  2040 7.129992e-02
  2041 4.365317e-02
  2042 3.653056e-02
  2043 3.691904e-02
  2044 3.652533e-02
  2045 4.624840e-02
  2046 3.727164e-02
  2047 4.302052e-02
  2048 4.428375e-02
  2049 4.894523e-02
  2050 3.382067e-02
  2051 4.648133e-02
  2052 5.855783e-02
  2053 4.320797e-02
  2054 2.338035e-02
  2055 5.310689e-02
  2056 3.902644e-02
  2057 3.756262e-02
  2058 3.491571e-02
  2059 7.393704e-02
  2060 6.083114e-02
  2061 5.157229e-02
  2062 4.575509e-02
  2063 5.770168e-02
  2064 7.027195e-02
  2065 6.062555e-02
  2066 5.111723e-02
  2067 4.161463e-02
  2069 5.966547e-02
  2070 4.188535e-02
  2071 8.028355e-02
  2072 2.358288e-02
  2073 4.530994e-02
  2074 4.563198e-02
  2075 6.875933e-02
  2076 4.108930e-02
  2077 3.540003e-02
  2078 4.259988e-02
  2079 3.336020e-02
  2080 2.921447e-02
  2081 4.617908e-02
  2082 4.942788e-02
  2083 4.769110e-02
  2084 5.652590e-02
  2085 3.492048e-02
  2086 4.651937e-02
  2087 7.199335e-02
  2089 4.888362e-02
  2090 3.605234e-02
  2092 3.661316e-02
  2093 4.246910e-02
  2094 5.721529e-02
  2095 5.414459e-02
  2097 4.207491e-02
  2098 5.432960e-02
  2099 3.233949e-02
  2100 3.888324e-02
  2101 5.036992e-02
  2102 3.957805e-02
  2103 4.061579e-02
  2104 3.925567e-02
  2105 4.205122e-02
  2106 5.616068e-02
  2107 4.746783e-02
  2108 7.013695e-02
  2109 5.231528e-02
  2110 5.251918e-02
  2111 4.478206e-02
  2112 4.720188e-02
  2113 4.949287e-02
  2114 5.195488e-02
  2115 3.897150e-02
  2116 4.465319e-02
  2117 3.925931e-02
  2118 4.607792e-02
  2119 5.798082e-02
  2120 3.475858e-02
  2121 7.083230e-02
  2122 5.161495e-02
  2123 4.816705e-02
  2124 9.994030e-02
  2125 5.629006e-02
  2126 5.372924e-02
  2127 7.379613e-02
  2129 4.876510e-02
  2130 5.019270e-02
  2131 4.359178e-02
  2132 4.217926e-02
  2133 5.007938e-02
  2134 5.057882e-02
  2135 5.612244e-02
  2136 5.320353e-02
  2137 3.463213e-02
  2138 4.177342e-02
  2139 4.842623e-02
  2140 4.296263e-02
  2141 3.869423e-02
  2142 4.385626e-02
  2143 3.928397e-02
  2144 3.520583e-02
  2145 3.951754e-02
  2146 4.242233e-02
  2147 4.886197e-02
  2148 5.446693e-02
  2149 4.132590e-02
  2150 2.804030e-02
  2151 3.714794e-02
  2152 3.791428e-02
  2153 3.883582e-02
  2154 5.075707e-02
  2155 4.858624e-02
  2156 4.347729e-02
  2158 5.217577e-02
  2159 4.683210e-02
  2161 5.588043e-02
  2162 4.940079e-02
  2163 6.561512e-02
  2164 2.899641e-02
  2165 5.549168e-02
  2166 4.312268e-02
  2168 5.028676e-02
  2169 4.331701e-02
  2170 3.308742e-02
  2171 4.223845e-02
  2172 5.540673e-02
  2173 6.795570e-02
  2174 4.395024e-02
  2175 4.439300e-02
  2176 3.836860e-02
  2177 4.536718e-02
  2178 4.011882e-02
  2179 4.912295e-02
  2181 5.555734e-02
  2182 5.392559e-02
  2183 4.425120e-02
  2184 4.240602e-02
  2185 3.813745e-02
  2186 5.281710e-02
  2187 5.238944e-02
  2188 3.984126e-02
  2189 4.079978e-02
  2190 2.626718e-02
  2191 5.466853e-02
  2192 5.250213e-02
  2193 3.152604e-02
  2194 4.695619e-02
  2195 3.503527e-02
  2196 4.903160e-02
  2197 2.613024e-02
  2198 5.990483e-02
  2199 4.602358e-02
  2200 7.421442e-02
  2201 6.406761e-02
  2202 3.924627e-02
  2203 5.496239e-02
  2204 5.402946e-02
  2205 5.976090e-02
  2206 3.999965e-02
  2208 4.352681e-02
  2209 5.992049e-02
  2210 4.551952e-02
  2211 6.873077e-02
  2212 4.514474e-02
  2213 7.049898e-02
  2214 5.940556e-02
  2215 5.373017e-02
  2216 2.779527e-02
  2217 4.328616e-02
  2218 4.960383e-02
  2219 4.636481e-02
  2220 3.711130e-02
  2221 5.149307e-02
  2222 2.370162e-02
  2223 5.525746e-02
  2224 3.518571e-02
  2225 4.749872e-02
  2226 4.092920e-02
  2227 4.426831e-02
  2228 4.254415e-02
  2230 5.190208e-02
  2231 5.565844e-02
  2232 3.736604e-02
  2233 4.861497e-02
  2234 4.605530e-02
  2235 5.583948e-02
  2236 3.585659e-02
  2237 7.182348e-02
  2238 3.040775e-02
  2239 5.432281e-02
  2240 5.776109e-02
  2241 3.609487e-02
  2242 3.863952e-02
  2243 5.157458e-02
  2244 4.208351e-02
  2245 3.460051e-02
  2246 3.588781e-02
  2247 4.592837e-02
  2249 6.218941e-02
  2250 3.970755e-02
  2251 5.761286e-02
  2253 4.575736e-02
  2254 5.048459e-02
  2255 4.874907e-02
  2256 3.825467e-02
  2257 6.485413e-02
  2258 3.803390e-02
  2259 4.314219e-02
  2260 4.316203e-02
  2262 4.736640e-02
  2263 5.390883e-02
  2264 5.164543e-02
  2265 4.473192e-02
  2266 4.379037e-02
  2267 4.585719e-02
  2268 5.981119e-02
  2269 3.260134e-02
  2270 3.869344e-02
  2271 4.667391e-02
  2272 4.790187e-02
  2273 4.059655e-02
  2274 4.287423e-02
  2275 3.581123e-02
  2276 3.945271e-02
  2277 5.617525e-02
  2278 7.049159e-02
  2279 4.335316e-02
  2280 6.134403e-02
  2281 3.923096e-02
  2282 4.503322e-02
  2283 4.161063e-02
  2284 3.435554e-02
  2285 6.991288e-02
  2286 1.107191e-01
  2287 7.706006e-02
  2288 6.994412e-02
  2289 5.911319e-02
  2290 4.184504e-02
  2291 5.213696e-02
  2293 5.288607e-02
  2294 3.394727e-02
  2296 3.094515e-02
  2297 5.106955e-02
  2298 2.753252e-02
  2299 3.850733e-02
  2300 4.820099e-02
  2301 5.370816e-02
  2302 5.298184e-02
  2303 5.362283e-02
  2304 4.506832e-02
  2305 4.394875e-02
  2306 4.066798e-02
  2307 4.649948e-02
  2308 4.535350e-02
  2310 5.212681e-02
  2311 4.145661e-02
  2312 5.175802e-02
  2313 5.464713e-02
  2314 5.788256e-02
  2315 6.802148e-02
  2316 3.241535e-02
  2317 5.579990e-02
  2319 4.203679e-02
  2320 5.927681e-02
  2321 3.794542e-02
  2323 6.046282e-02
  2324 4.118077e-02
  2325 4.611905e-02
  2326 5.976362e-02
  2327 4.188279e-02
  2328 5.997166e-02
  2329 4.941423e-02
  2330 4.804554e-02
  2331 4.300681e-02
  2332 7.465144e-02
  2333 4.504154e-02
  2335 5.607441e-02
  2336 2.642707e-02
  2338 5.920837e-02
  2339 3.654574e-02
  2340 4.693483e-02
  2341 7.286510e-02
  2342 3.821345e-02
  2343 5.553188e-02
  2344 4.278659e-02
  2345 3.097298e-02
  2346 4.550792e-02
  2347 3.187126e-02
  2348 5.413890e-02
  2349 6.896881e-02
  2351 3.631840e-02
  2353 4.273789e-02
  2354 3.446714e-02
  2355 4.005128e-02
  2356 4.040832e-02
  2357 3.681094e-02
  2358 4.433447e-02
  2359 3.889504e-02
  2360 4.533937e-02
  2361 4.391115e-02
  2362 4.177378e-02
  2363 3.539783e-02
  2365 3.586190e-02
  2367 6.546066e-02
  2368 4.074925e-02
  2369 4.449973e-02
  2370 4.708770e-02
  2371 4.792335e-02
  2372 3.468141e-02
  2373 5.601615e-02
  2374 3.690625e-02
  2375 7.180269e-02
  2377 6.845231e-02
  2378 4.772928e-02
  2379 5.422337e-02
  2380 3.858004e-02
  2381 4.329379e-02
  2382 4.561412e-02
  2383 4.059856e-02
  2384 5.509464e-02
  2385 7.134456e-02
  2386 5.147970e-02
  2387 3.111725e-02
  2388 5.993836e-02
  2389 4.196392e-02
  2390 5.414238e-02
  2392 4.092141e-02
  2394 3.380855e-02
  2395 4.083279e-02
  2396 2.868950e-02
  2397 4.873548e-02
  2398 5.177408e-02
  2399 6.060097e-02
  2401 5.127089e-02
  2402 3.751963e-02
  2403 5.126112e-02
  2406 4.677369e-02
  2407 3.636504e-02
  2408 5.345520e-02
  2410 4.931785e-02
  2411 3.850480e-02
  2412 5.816246e-02
  2413 6.502385e-02
  2414 5.185541e-02
  2415 5.651976e-02
  2417 4.693078e-02
  2418 6.045434e-02
  2419 5.065520e-02
  2420 6.226933e-02
  2421 2.893205e-02
  2422 4.936146e-02
  2423 5.042198e-02
  2424 4.313916e-02
  2425 3.756684e-02
  2426 4.626688e-02
  2427 5.421839e-02
  2428 5.758572e-02
  2429 4.605494e-02
  2430 5.547328e-02
  2431 3.820160e-02
  2432 3.419947e-02
  2433 4.125492e-02
  2434 6.093804e-02
  2435 5.071281e-02
  2436 4.158031e-02
  2437 3.663448e-02
  2438 4.486479e-02
  2439 4.729138e-02
  2440 2.951611e-02
  2441 4.226671e-02
  2442 4.787457e-02
  2443 5.546499e-02
  2444 5.097052e-02
  2445 3.188268e-02
  2446 5.777192e-02
  2447 3.660223e-02
  2448 4.166246e-02
  2449 4.789985e-02
  2450 2.866495e-02
  2451 5.377393e-02
  2452 4.579128e-02
  2453 4.312580e-02
  2454 6.425134e-02
  2455 7.735968e-02
  2456 4.559414e-02
  2458 4.696405e-02
  2459 4.072432e-02
  2460 6.985894e-02
  2461 4.117172e-02
  2462 4.657887e-02
  2463 5.623095e-02
  2464 4.519374e-02
  2465 2.682325e-02
  2466 6.265854e-02
  2467 4.372893e-02
  2468 4.191969e-02
  2469 4.082834e-02
  2470 4.250857e-02
  2473 5.801263e-02
  2474 3.990659e-02
  2475 5.640299e-02
  2476 8.034876e-02
  2477 5.807089e-02
  2478 4.097081e-02
  2479 4.884015e-02
  2480 6.990052e-02
  2481 3.936878e-02
  2482 4.793758e-02
  2483 4.842835e-02
  2485 4.014738e-02
  2486 3.514585e-02
  2487 5.707459e-02
  2488 4.826469e-02
  2489 4.789100e-02
  2490 4.656987e-02
  2492 4.737042e-02
  2493 1.200446e-01
  2495 3.838493e-02
  2496 3.899014e-02
  2497 6.262125e-02
  2498 4.048013e-02
  2499 4.228373e-02
  2500 4.852217e-02
  2501 4.064121e-02
  2502 4.577813e-02
  2503 3.776745e-02
  2505 5.197729e-02
  2506 4.713938e-02
  2507 3.482321e-02
  2508 5.365027e-02
  2509 4.875247e-02
  2510 5.887320e-02
  2511 4.739339e-02
  2512 3.153200e-02
  2514 4.291729e-02
  2515 8.598204e-02
  2516 4.934619e-02
  2519 6.075125e-02
  2520 3.860080e-02
  2521 4.761915e-02
  2522 3.818421e-02
  2523 3.729170e-02
  2524 5.139107e-02
  2525 6.112858e-02
  2526 5.926982e-02
  2528 4.874023e-02
  2529 5.072614e-02
  2532 3.782103e-02
  2533 6.270641e-02
  2534 6.824737e-02
  2536 4.119764e-02
  2537 3.736982e-02
  2538 4.431328e-02
  2539 9.399796e-02
  2541 3.897880e-02
  2542 4.350584e-02
  2543 6.983199e-02
  2545 3.804126e-02
  2546 3.658375e-02
  2547 7.948410e-02
  2548 3.383935e-02
  2549 7.300353e-02
  2550 4.858318e-02
  2551 5.746730e-02
  2553 5.941049e-02
  2554 5.455980e-02
  2555 5.729868e-02
  2556 3.761482e-02
  2559 3.140772e-02
  2560 5.908925e-02
  2561 3.959671e-02
  2562 5.413070e-02
  2563 3.920490e-02
  2564 4.760289e-02
  2565 4.946380e-02
  2566 4.628952e-02
  2567 6.915962e-02
  2568 2.907541e-02
  2570 3.106498e-02
  2573 2.891781e-02
  2574 3.278299e-02
  2575 6.320009e-02
  2576 4.263137e-02
  2578 4.453961e-02
  2579 4.301703e-02
  2581 3.901915e-02
  2583 5.624915e-02
  2584 5.308436e-02
  2586 4.341927e-02
  2587 3.375235e-02
  2588 4.418924e-02
  2589 3.675257e-02
  2591 5.213017e-02
  2592 2.694245e-02
  2593 2.587714e-02
  2594 4.138671e-02
  2596 4.680554e-02
  2597 4.774850e-02
  2599 4.085527e-02
  2600 3.778895e-02
  2601 6.096560e-02
  2602 4.301837e-02
  2603 5.381926e-02
  2604 4.362999e-02
  2605 4.381996e-02
  2607 3.776366e-02
  2608 4.878740e-02
  2609 7.482815e-02
  2610 4.284498e-02
  2612 6.226350e-02
  2616 4.430377e-02
  2617 6.440816e-02
  2618 4.107822e-02
  2619 9.696477e-02
  2620 3.010869e-02
  2622 4.821563e-02
  2623 4.644468e-02
  2624 5.052597e-02
  2625 4.315842e-02
  2626 3.678365e-02
  2627 8.799198e-02
  2628 4.635736e-02
  2629 5.067737e-02
  2631 3.597043e-02
  2633 3.711468e-02
  2634 6.202616e-02
  2635 7.633794e-02
  2637 4.406866e-02
  2638 6.049254e-02
  2639 4.663580e-02
  2640 4.813327e-02
  2646 5.833148e-02
  2647 4.214883e-02
  2648 3.512124e-02
  2649 5.366990e-02
  2650 4.178903e-02
  2651 5.605475e-02
  2652 3.323088e-02
  2653 2.980177e-02
  2654 6.224421e-02
  2655 7.187275e-02
  2656 3.902560e-02
  2657 4.336335e-02
  2658 2.569880e-02
  2659 3.987784e-02
  2660 5.015393e-02
  2661 3.428842e-02
  2663 4.659378e-02
  2664 4.848895e-02
  2665 2.616359e-02
  2666 4.433330e-02
  2667 5.206594e-02
  2668 6.135394e-02
  2669 3.637483e-02
  2671 5.095188e-02
  2672 4.370711e-02
  2673 4.244559e-02
  2674 3.545410e-02
  2675 4.320160e-02
  2676 5.497490e-02
  2678 5.439163e-02
  2679 4.294273e-02
  2681 5.090230e-02
  2682 4.004989e-02
  2683 5.861366e-02
  2685 6.509119e-02
  2686 4.720647e-02
  2688 4.519249e-02
  2689 4.218907e-02
  2690 4.198448e-02
  2692 3.984352e-02
  2693 3.868816e-02
  2697 3.445451e-02
  2698 5.709441e-02
  2702 4.894376e-02
  2703 4.046716e-02
  2704 5.421043e-02
  2705 4.954557e-02
  2708 4.278416e-02
  2709 4.668144e-02
  2710 4.437858e-02
  2711 3.699950e-02
  2713 5.405967e-02
  2715 4.514685e-02
  2716 4.596312e-02
  2717 4.298435e-02
  2718 6.673689e-02
  2719 6.358265e-02
  2720 3.721369e-02
  2721 5.895069e-02
  2722 3.628231e-02
  2723 3.580227e-02
  2724 4.045867e-02
  2725 3.401716e-02
  2726 4.041570e-02
  2728 4.770078e-02
  2729 5.135477e-02
  2730 3.982794e-02
  2731 5.696268e-02
  2732 6.013628e-02
  2733 3.918170e-02
  2734 7.890990e-02
  2735 4.935568e-02
  2736 4.422911e-02
  2737 3.709731e-02
  2738 3.378378e-02
  2739 9.616642e-02
  2740 5.139854e-02
  2741 5.494198e-02
  2742 5.067224e-02
  2743 4.141649e-02
  2744 2.252764e-02
  2747 5.348898e-02
  2748 6.265617e-02
  2750 2.442446e-02
  2751 4.242852e-02
  2752 4.989346e-02
  2753 6.295451e-02
  2755 4.739303e-02
  2756 6.817681e-02
  2758 4.576473e-02
  2759 4.973430e-02
  2760 4.432874e-02
  2761 5.086029e-02
  2762 3.599617e-02
  2763 4.622721e-02
  2764 4.471026e-02
  2765 3.785472e-02
  2766 3.077299e-02
  2768 4.574226e-02
  2769 4.548291e-02
  2770 5.479786e-02
  2771 4.580207e-02
  2772 4.735473e-02
  2774 4.994652e-02
  2775 3.672266e-02
  2776 6.350823e-02
  2777 3.344062e-02
  2778 3.824109e-02
  2779 4.584835e-02
  2781 4.389246e-02
  2783 4.582446e-02
  2784 4.019049e-02
  2785 4.677096e-02
  2786 5.877331e-02
  2787 7.002628e-02
  2789 4.229713e-02
  2790 3.587540e-02
  2791 4.768433e-02
  2792 4.157912e-02
  2794 5.012703e-02
  2796 3.330968e-02
  2797 4.315044e-02
  2799 3.243734e-02
  2800 3.001390e-02
  2801 5.278562e-02
  2802 4.370503e-02
  2803 6.639377e-02
  2804 5.499235e-02
  2805 4.405110e-02
  2806 3.868509e-02
  2807 3.442927e-02
  2808 3.838599e-02
  2809 4.874055e-02
  2810 4.349862e-02
  2812 5.019329e-02
  2813 2.923244e-02
  2814 4.617409e-02
  2817 6.659980e-02
  2819 4.408439e-02
  2820 5.961594e-02
  2821 4.387274e-02
  2822 5.270884e-02
  2824 4.737425e-02
  2825 4.415644e-02
  2826 6.962039e-02
  2828 4.250667e-02
  2829 4.611644e-02
  2830 7.561781e-02
  2831 5.130110e-02
  2832 2.972084e-02
  2833 4.005962e-02
  2835 2.424006e-02
  2837 3.783953e-02
  2838 4.305355e-02
  2842 4.007795e-02
  2843 4.468462e-02
  2844 4.566460e-02
  2845 7.953161e-02
  2848 2.488047e-02
  2850 4.488400e-02
  2851 4.758373e-02
  2853 4.971553e-02
  2854 4.895183e-02
  2855 4.782178e-02
  2856 4.481882e-02
  2857 4.675875e-02
  2858 4.061101e-02
  2859 4.160366e-02
  2862 5.995992e-02
  2863 5.826841e-02
  2864 3.785154e-02
  2865 3.734245e-02
  2866 5.781869e-02
  2867 4.359002e-02
  2868 3.401134e-02
  2869 4.364652e-02
  2871 4.437526e-02
  2873 3.304441e-02
  2874 4.535260e-02
  2876 5.022206e-02
  2877 4.458107e-02
  2878 4.886911e-02
  2881 4.103452e-02
  2882 4.047793e-02
  2883 3.146215e-02
  2884 5.260202e-02
  2885 3.539394e-02
  2887 7.129831e-02
  2889 4.472980e-02
  2891 2.675070e-02
  2892 3.748621e-02
  2893 4.107138e-02
  2895 3.143481e-02
  2897 6.101674e-02
  2898 4.182943e-02
  2899 6.143169e-02
  2900 3.137045e-02
  2901 4.132254e-02
  2903 3.644688e-02
  2904 2.470085e-02
  2906 7.926228e-02
  2907 7.238292e-02
  2909 5.048492e-02
  2910 5.367824e-02
  2911 4.623434e-02
  2912 4.002114e-02
  2913 4.731126e-02
  2914 6.158313e-02
  2915 5.025231e-02
  2916 2.865223e-02
  2917 4.182114e-02
  2918 6.355026e-02
  2919 4.711472e-02
  2921 4.993733e-02
  2922 3.940515e-02
  2923 5.767005e-02
  2926 5.996873e-02
  2927 5.211793e-02
  2928 4.946648e-02
  2929 5.739395e-02
  2930 6.211598e-02
  2932 4.804827e-02
  2933 4.131114e-02
  2935 5.377606e-02
  2936 7.959380e-02
  2937 3.994766e-02
  2938 9.840412e-02
  2939 6.139004e-02
  2940 5.985544e-02
  2942 6.100932e-02
  2943 5.821473e-02
  2944 3.525623e-02
  2946 4.392944e-02
  2948 6.377235e-02
  2950 4.568033e-02
  2951 3.352648e-02
  2952 6.454235e-02
  2954 3.252543e-02
  2955 4.030445e-02
  2956 4.952035e-02
  2957 5.308938e-02
  2959 8.507734e-02
  2960 4.947432e-02
  2961 5.711043e-02
  2965 4.681906e-02
  2966 3.558991e-02
  2967 6.526504e-02
  2971 5.174648e-02
  2972 4.158228e-02
  2973 6.753995e-02
  2974 4.385680e-02
  2975 4.084670e-02
  2976 5.023639e-02
  2979 3.390178e-02
  2980 4.815579e-02
  2981 4.689006e-02
  2983 4.268423e-02
  2984 4.523408e-02
  2985 4.282906e-02
  2986 4.292705e-02
  2987 4.536673e-02
  2988 4.725242e-02
  2989 6.342906e-02
  2990 4.506740e-02
  2991 5.236606e-02
  2993 4.449658e-02
  2994 5.527724e-02
  2995 4.424079e-02
  2996 5.610215e-02
  2997 4.113890e-02
  2999 4.652539e-02
  3000 3.694143e-02
  3001 4.762297e-02
  3002 3.915662e-02
  3003 5.968408e-02
  3004 6.224528e-02
  3005 4.336766e-02
  3006 5.439619e-02
  3008 3.961833e-02
  3009 3.128703e-02
  3011 5.062695e-02
  3012 2.931995e-02
  3013 5.960424e-02
  3014 3.499675e-02
  3015 3.773037e-02
  3016 6.377291e-02
  3017 4.144816e-02
  3018 5.310539e-02
  3019 4.581867e-02
  3020 3.067577e-02
  3021 4.972200e-02
  3023 5.734695e-02
  3024 3.333696e-02
  3026 3.405478e-02
  3027 4.143810e-02
  3028 3.700654e-02
  3029 4.096016e-02
  3030 3.860502e-02
  3035 6.937192e-02
  3036 4.991008e-02
  3038 4.323661e-02
  3040 3.147861e-02
  3041 3.654060e-02
  3042 5.486050e-02
  3043 4.207754e-02
  3046 5.765291e-02
  3048 5.100308e-02
  3049 3.829802e-02
  3050 3.801213e-02
  3052 4.138705e-02
  3054 5.364183e-02
  3055 3.059018e-02
  3058 5.115455e-02
  3059 6.409868e-02
  3060 5.188798e-02
  3061 3.801818e-02
  3062 4.817395e-02
  3063 3.593392e-02
  3064 3.095675e-02
  3066 9.417042e-02
  3069 4.949753e-02
  3072 3.019525e-02
  3073 4.107112e-02
  3075 5.172296e-02
  3076 3.017051e-02
  3077 4.030581e-02
  3078 7.363044e-02
  3080 4.775082e-02
  3083 5.369545e-02
  3084 5.184216e-02
  3085 5.028598e-02
  3087 4.169578e-02
  3089 3.943261e-02
  3090 3.848577e-02
  3091 6.125395e-02
  3092 4.717554e-02
  3093 3.755283e-02
  3094 6.900420e-02
  3095 5.640135e-02
  3096 3.232209e-02
  3097 3.718480e-02
  3098 4.347456e-02
  3099 5.152016e-02
  3100 3.262852e-02
  3102 5.722095e-02
  3105 4.998900e-02
  3108 4.583906e-02
  3112 6.852586e-02
  3114 4.324235e-02
  3115 3.639502e-02
  3116 2.707339e-02
  3117 4.292139e-02
  3118 3.451467e-02
  3119 4.256425e-02
  3120 4.019783e-02
  3121 4.284881e-02
  3122 6.491511e-02
  3123 4.660240e-02
  3124 4.657079e-02
  3125 3.777042e-02
  3126 3.036876e-02
  3129 5.380134e-02
  3130 7.087849e-02
  3131 3.764372e-02
  3132 2.996120e-02
  3133 3.045341e-02
  3134 6.214907e-02
  3136 4.450778e-02
  3137 4.775795e-02
  3138 5.656097e-02
  3140 3.636177e-02
  3141 4.324498e-02
  3144 4.021701e-02
  3145 4.688324e-02
  3146 4.586794e-02
  3147 4.928283e-02
  3150 3.636771e-02
  3152 3.673287e-02
  3154 5.376998e-02
  3155 4.974125e-02
  3156 5.470422e-02
  3158 7.579419e-02
  3160 4.844931e-02
  3161 7.177711e-02
  3162 4.563367e-02
  3163 4.213745e-02
  3164 4.831464e-02
  3165 3.037975e-02
  3166 5.999478e-02
  3167 4.568866e-02
  3168 2.952315e-02
  3169 7.253014e-02
  3171 3.354309e-02
  3175 7.025481e-02
  3176 5.064797e-02
  3177 4.913699e-02
  3178 5.296381e-02
  3179 5.690957e-02
  3180 4.157038e-02
  3181 5.175925e-02
  3183 4.259663e-02
  3186 7.259758e-02
  3187 4.925281e-02
  3188 3.431553e-02
  3189 4.181173e-02
  3191 3.420270e-02
  3192 4.564644e-02
  3193 3.253478e-02
  3195 2.869136e-02
  3196 5.449463e-02
  3199 5.403230e-02
  3200 4.526967e-02
  3201 3.759875e-02
  3202 4.786476e-02
  3203 5.246992e-02
  3204 3.321390e-02
  3205 2.191421e-02
  3206 3.774210e-02
  3209 5.369885e-02
  3210 5.786442e-02
  3211 3.138928e-02
  3213 5.453475e-02
  3215 3.823114e-02
  3216 2.616224e-02
  3217 4.405532e-02
  3218 3.043704e-02
  3220 6.915259e-02
  3221 4.733507e-02
  3222 2.539092e-02
  3223 4.316360e-02
  3224 5.106859e-02
  3226 4.068804e-02
  3229 4.292519e-02
  3230 7.083066e-02
  3231 4.917438e-02
  3232 5.227747e-02
  3234 3.602677e-02
  3235 4.740877e-02
  3236 5.316760e-02
  3237 3.509840e-02
  3238 3.285817e-02
  3240 5.030897e-02
  3241 3.371586e-02
  3242 3.449996e-02
  3243 3.936725e-02
  3245 5.901579e-02
  3246 4.772243e-02
  3247 3.868908e-02
  3248 4.783833e-02
  3249 4.886664e-02
  3250 4.359430e-02
  3251 5.311100e-02
  3252 5.339198e-02
  3253 4.494711e-02
  3254 6.906964e-02
  3255 4.612577e-02
  3257 4.442988e-02
  3258 3.379571e-02
  3260 3.486158e-02
  3261 7.133609e-02
  3267 3.068040e-02
  3270 5.569280e-02
  3272 5.668300e-02
  3274 3.282846e-02
  3275 3.044253e-02
  3276 4.118637e-02
  3277 5.201755e-02
  3278 5.121196e-02
  3279 4.497521e-02
  3280 8.486652e-02
  3282 4.839831e-02
  3283 5.229707e-02
  3284 3.291121e-02
  3289 4.873522e-02
  3290 5.202433e-02
  3291 4.301585e-02
  3292 6.689651e-02
  3293 5.585502e-02
  3295 5.098376e-02
  3299 5.596343e-02
  3300 7.506524e-02
  3303 5.176443e-02
  3304 7.860359e-02
  3305 5.619741e-02
  3308 6.351901e-02
  3310 5.460658e-02
  3312 3.315760e-02
  3313 4.178059e-02
  3314 5.134578e-02
  3315 6.099685e-02
  3316 3.018201e-02
  3317 4.056156e-02
  3321 7.121006e-02
  3322 5.036789e-02
  3325 4.413482e-02
  3327 6.455298e-02
  3328 2.730104e-02
  3329 6.089452e-02
  3330 2.048281e-02
  3331 3.585303e-02
  3336 4.988000e-02
  3337 6.230487e-02
  3338 3.397220e-02
  3339 3.661587e-02
  3340 4.217247e-02
  3341 4.023752e-02
  3343 5.183753e-02
  3345 4.788733e-02
  3346 3.117403e-02
  3347 5.353760e-02
  3348 4.163996e-02
  3349 4.288664e-02
  3351 4.453767e-02
  3352 1.363081e-01
  3353 6.714304e-02
  3360 7.132385e-02
  3363 5.299535e-02
  3365 4.232571e-02
  3367 2.248373e-02
  3368 7.165211e-02
  3369 4.085898e-02
  3370 5.220874e-02
  3372 1.038290e-01
  3373 4.032956e-02
  3375 6.968000e-02
  3376 3.707058e-02
  3377 3.437076e-02
  3378 4.839329e-02
  3379 5.168133e-02
  3380 4.627983e-02
  3381 3.629444e-02
  3383 5.000710e-02
  3384 6.460741e-02
  3385 6.511533e-02
  3386 5.309553e-02
  3387 7.035389e-02
  3388 5.293488e-02
  3389 5.532612e-02
  3390 3.975618e-02
  3391 4.581557e-02
  3392 1.211984e-01
  3393 4.285464e-02
  3396 3.685344e-02
  3398 3.889765e-02
  3400 5.489975e-02
  3401 2.953009e-02
  3402 4.941875e-02
  3407 5.472484e-02
  3408 5.463333e-02
  3409 4.598975e-02
  3410 4.172861e-02
  3411 3.118272e-02
  3412 4.533054e-02
  3413 3.802563e-02
  3414 6.208033e-02
  3416 3.418452e-02
  3417 4.244509e-02
  3418 3.648634e-02
  3419 4.002485e-02
  3420 3.293426e-02
  3421 4.041727e-02
  3422 6.099599e-02
  3423 6.174785e-02
  3424 4.598279e-02
  3426 3.576091e-02
  3427 2.891966e-02
  3428 5.545697e-02
  3429 4.871847e-02
  3433 4.532241e-02
  3437 3.573572e-02
  3439 3.458843e-02
  3441 3.639412e-02
  3442 3.636238e-02
  3443 3.541007e-02
  3445 5.834722e-02
  3447 4.138115e-02
  3449 5.734197e-02
  3450 3.944623e-02
  3451 6.261680e-02
  3454 2.322719e-02
  3455 7.548750e-02
  3456 5.000937e-02
  3457 4.921390e-02
  3459 5.033460e-02
  3460 5.650847e-02
  3461 2.418040e-02
  3463 4.731905e-02
  3464 4.426811e-02
  3466 4.578022e-02
  3467 4.148062e-02
  3468 4.031035e-02
  3470 8.261548e-02
  3471 3.614276e-02
  3473 5.052138e-02
  3474 5.735311e-02
  3475 4.988009e-02
  3476 4.089561e-02
  3477 4.366281e-02
  3478 4.795385e-02
  3480 4.766670e-02
  3481 3.286558e-02
  3482 3.994432e-02
  3483 5.075503e-02
  3484 5.470852e-02
  3485 4.751848e-02
  3487 4.345548e-02
  3488 4.811791e-02
  3489 4.883345e-02
  3490 3.953013e-02
  3493 4.846834e-02
  3494 3.241784e-02
  3499 4.571439e-02
  3500 5.374718e-02
  3501 3.883026e-02
  3502 4.016335e-02
  3503 4.528354e-02
  3504 6.026498e-02
  3505 3.835938e-02
  3506 4.175131e-02
  3509 5.672247e-02
  3511 5.805528e-02
  3512 3.730882e-02
  3513 1.270747e-01
  3516 4.288009e-02
  3517 3.474118e-02
  3519 4.960275e-02
  3520 3.938969e-02
  3521 4.004055e-02
  3523 5.806812e-02
  3524 5.742501e-02
  3525 3.930032e-02
  3526 2.711775e-02
  3530 3.453238e-02
  3531 4.533690e-02
  3532 6.211762e-02
  3533 4.355108e-02
  3534 4.303840e-02
  3535 5.177910e-02
  3536 4.036339e-02
  3537 7.521557e-02
  3538 4.209212e-02
  3540 2.910584e-02
  3542 4.118653e-02
  3543 4.608368e-02
  3544 3.957031e-02
  3545 3.192587e-02
  3546 3.658036e-02
  3547 6.967179e-02
  3548 4.405551e-02
  3550 6.552839e-02
  3551 4.897168e-02
  3552 4.668885e-02
  3555 5.950178e-02
  3556 4.476780e-02
  3557 6.134810e-02
  3560 4.474436e-02
  3561 4.365016e-02
  3562 5.521912e-02
  3564 3.465975e-02
  3565 4.002870e-02
  3566 5.930537e-02
  3568 4.547341e-02
  3569 7.049556e-02
  3571 6.804607e-02
  3573 5.039950e-02
  3576 5.152299e-02
  3577 3.647253e-02
  3578 3.950750e-02
  3579 7.436313e-02
  3580 6.730620e-02
  3581 5.626737e-02
  3583 2.710174e-02
  3584 9.067774e-02
  3586 6.881045e-02
  3587 4.332672e-02
  3588 3.929330e-02
  3589 3.462173e-02
  3590 4.249108e-02
  3591 4.021292e-02
  3592 6.873479e-02
  3593 4.596870e-02
  3594 6.492285e-02
  3602 6.003922e-02
  3605 3.853593e-02
  3607 4.820541e-02
  3608 3.678493e-02
  3609 6.230673e-02
  3610 3.776685e-02
  3612 4.247656e-02
  3614 5.512892e-02
  3616 6.321475e-02
  3617 3.873125e-02
  3618 3.091670e-02
  3620 3.815948e-02
  3621 4.451290e-02
  3623 4.038558e-02
  3624 7.185896e-02
  3626 6.592094e-02
  3628 5.205310e-02
  3630 5.506930e-02
  3631 4.247137e-02
  3632 7.153275e-02
  3634 3.226714e-02
  3637 6.300625e-02
  3641 4.951470e-02
  3643 8.551780e-02
  3647 4.279204e-02
  3648 4.747537e-02
  3649 6.610746e-02
  3650 6.913361e-02
  3651 4.993915e-02
  3652 4.762633e-02
  3656 5.857257e-02
  3659 4.883498e-02
  3660 5.342679e-02
  3661 7.734299e-02
  3662 4.953928e-02
  3666 3.363996e-02
  3667 5.284471e-02
  3668 4.317825e-02
  3671 4.199375e-02
  3672 6.310170e-02
  3674 2.934269e-02
  3675 2.726972e-02
  3676 6.038466e-02
  3677 5.891643e-02
  3678 6.181490e-02
  3680 2.938311e-02
  3681 4.977462e-02
  3682 5.704517e-02
  3683 3.463065e-02
  3686 3.700092e-02
  3690 4.535717e-02
  3691 4.048604e-02
  3692 3.418521e-02
  3694 3.761771e-02
  3695 4.222834e-02
  3696 4.153091e-02
  3698 6.885147e-02
  3701 3.784031e-02
  3703 4.324724e-02
  3706 4.445484e-02
  3707 9.255067e-02
  3708 4.566131e-02
  3710 3.731478e-02
  3713 3.119760e-02
  3714 4.758972e-02
  3715 4.554683e-02
  3716 5.909375e-02
  3717 4.524547e-02
  3718 5.710013e-02
  3719 4.662948e-02
  3720 4.240957e-02
  3722 4.180311e-02
  3726 4.147069e-02
  3728 4.938595e-02
  3730 4.490470e-02
  3731 3.556071e-02
  3735 5.020708e-02
  3737 4.954078e-02
  3738 4.172812e-02
  3740 4.457246e-02
  3741 3.620280e-02
  3744 5.377921e-02
  3746 7.235125e-02
  3747 5.212246e-02
  3748 5.683907e-02
  3751 3.281614e-02
  3752 4.904133e-02
  3754 2.681609e-02
  3755 6.952330e-02
  3756 5.717813e-02
  3757 3.701790e-02
  3758 5.386976e-02
  3759 5.255892e-02
  3760 4.680925e-02
  3761 3.205241e-02
  3764 4.296496e-02
  3766 5.901757e-02
  3768 6.267254e-02
  3769 3.887950e-02
  3771 3.596932e-02
  3773 4.797943e-02
  3777 4.190154e-02
  3779 4.899363e-02
  3780 6.781155e-02
  3782 7.138874e-02
  3784 5.289417e-02
  3786 3.070050e-02
  3788 4.337827e-02
  3790 3.314921e-02
  3793 2.358727e-02
  3794 5.210944e-02
  3795 5.806385e-02
  3796 3.449892e-02
  3800 3.969768e-02
  3803 3.736542e-02
  3804 5.095426e-02
  3807 3.636300e-02
  3811 4.320516e-02
  3812 4.069740e-02
  3814 3.891630e-02
  3815 3.459817e-02
  3816 5.951926e-02
  3817 7.150291e-02
  3819 4.319056e-02
  3820 6.598245e-02
  3821 4.113659e-02
  3822 4.309412e-02
  3823 6.265038e-02
  3824 3.264625e-02
  3825 9.710738e-02
  3826 5.047481e-02
  3827 5.319488e-02
  3828 6.069610e-02
  3829 4.607541e-02
  3831 4.047928e-02
  3834 5.566700e-02
  3837 4.823646e-02
  3838 4.415628e-02
  3839 9.049029e-02
  3840 4.130833e-02
  3841 3.089706e-02
  3842 4.205498e-02
  3845 4.281374e-02
  3846 5.564791e-02
  3847 4.695341e-02
  3851 9.647781e-02
  3853 5.528869e-02
  3858 4.701553e-02
  3859 3.169763e-02
  3862 4.151628e-02
  3863 4.563325e-02
  3868 5.420178e-02
  3869 6.255189e-02
  3870 5.064049e-02
  3871 4.445775e-02
  3872 3.482817e-02
  3875 2.947691e-02
  3876 5.141742e-02
  3878 4.279084e-02
  3879 2.694124e-02
  3880 7.261383e-02
  3881 4.651404e-02
  3882 4.475003e-02
  3885 5.234657e-02
  3887 7.484739e-02
  3888 5.853533e-02
  3890 4.069498e-02
  3891 5.150559e-02
  3893 5.390773e-02
  3897 5.867745e-02
  3898 7.025718e-02
  3901 4.096666e-02
  3904 4.226094e-02
  3905 4.160120e-02
  3906 3.159696e-02
  3908 5.782951e-02
  3911 6.419547e-02
  3912 4.118374e-02
  3914 3.603923e-02
  3915 5.462545e-02
  3919 5.070442e-02
  3920 4.032324e-02
  3921 4.903410e-02
  3922 4.692840e-02
  3923 4.776421e-02
  3927 3.818787e-02
  3929 6.287769e-02
  3930 3.211548e-02
  3931 3.495222e-02
  3932 4.148329e-02
  3934 4.141440e-02
  3935 4.203120e-02
  3945 4.280102e-02
  3948 4.281067e-02
  3949 4.936565e-02
  3951 5.994245e-02
  3952 4.695518e-02
  3953 6.099486e-02
  3954 4.614832e-02
  3957 6.404625e-02
  3958 4.982698e-02
  3959 4.926357e-02
  3962 4.662834e-02
  3966 4.091111e-02
  3967 6.096541e-02
  3968 6.298491e-02
  3973 3.801495e-02
  3977 5.091547e-02
  3978 6.421339e-02
  3979 6.172722e-02
  3980 2.756072e-02
  3984 4.993099e-02
  3985 6.343588e-02
  3986 6.423488e-02
  3987 3.812695e-02
  3988 4.269854e-02
  3989 3.787323e-02
  3991 3.451652e-02
  3992 6.037134e-02
  3993 2.816656e-02
  3994 3.186471e-02
  3995 3.944595e-02
  3998 8.531956e-02
  4000 6.930587e-02
  4004 3.892955e-02
  4008 5.347016e-02
  4009 4.724702e-02
  4011 6.381499e-02
  4014 8.669251e-02
  4015 5.071230e-02
  4018 4.434776e-02
  4019 3.218447e-02
  4020 2.361846e-02
  4022 7.007180e-02
  4023 4.979529e-02
  4024 6.315948e-02
  4025 4.683855e-02
  4029 4.753428e-02
  4030 5.271042e-02
  4031 3.681875e-02
  4032 6.267105e-02
  4033 5.573942e-02
  4034 6.195255e-02
  4035 4.482556e-02
  4036 6.981266e-02
  4038 2.474166e-02
  4039 4.490923e-02
  4040 4.471294e-02
  4041 3.573426e-02
  4043 4.016712e-02
  4045 3.315543e-02
  4047 3.024760e-02
  4048 4.478090e-02
  4050 4.403372e-02
  4052 5.533727e-02
  4054 4.866808e-02
  4055 5.277577e-02
  4056 4.904344e-02
  4057 4.672954e-02
  4058 3.908762e-02
  4059 4.647739e-02
  4061 5.327631e-02
  4062 5.219880e-02
  4063 4.999595e-02
  4064 3.300082e-02
  4066 6.304636e-02
  4067 3.186525e-02
  4070 2.877120e-02
  4071 6.273485e-02
  4074 5.156209e-02
  4076 6.541856e-02
  4082 1.035064e-01
  4083 4.256259e-02
  4086 3.697259e-02
  4087 5.591743e-02
  4088 3.954707e-02
  4090 4.068371e-02
  4092 7.567623e-02
  4093 2.586832e-02
  4095 6.525973e-02
  4099 4.025540e-02
  4100 5.607209e-02
  4101 3.748468e-02
  4103 4.699714e-02
  4104 4.176072e-02
  4107 4.305580e-02
  4112 6.721496e-02
  4113 2.297359e-02
  4115 3.347883e-02
  4116 2.843246e-02
  4117 5.158646e-02
  4118 8.136486e-02
  4120 4.132703e-02
  4121 4.125849e-02
  4122 4.780109e-02
  4123 4.065300e-02
  4124 4.882614e-02
  4127 4.198411e-02
  4128 4.150298e-02
  4130 3.955015e-02
  4132 5.557662e-02
  4136 7.035734e-02
  4139 6.553931e-02
  4142 3.668187e-02
  4144 6.683389e-02
  4145 4.170131e-02
  4147 2.971408e-02
  4151 4.017473e-02
  4152 3.121102e-02
  4154 4.352934e-02
  4155 3.793372e-02
  4158 5.771121e-02
  4162 6.449006e-02
  4164 5.217902e-02
  4168 5.188882e-02
  4169 3.841672e-02
  4170 6.631551e-02
  4172 4.190204e-02
  4173 4.314555e-02
  4176 3.621802e-02
  4177 3.699154e-02
  4179 6.317758e-02
  4180 4.234703e-02
  4181 5.001753e-02
  4184 3.739803e-02
  4185 3.369164e-02
  4187 7.229961e-02
  4189 4.561937e-02
  4193 5.846619e-02
  4197 4.814863e-02
  4199 4.087167e-02
  4200 3.995262e-02
  4201 6.491667e-02
  4203 4.405134e-02
  4204 5.182502e-02
  4205 7.292794e-02
  4206 4.071317e-02
  4207 4.112678e-02
  4208 4.065684e-02
  4211 3.867167e-02
  4219 5.169655e-02
  4221 5.046440e-02
  4222 4.182267e-02
  4224 6.203787e-02
  4225 5.102372e-02
  4226 4.394563e-02
  4227 5.586717e-02
  4230 5.450155e-02
  4232 5.849516e-02
  4233 5.697962e-02
  4234 5.829042e-02
  4235 3.990470e-02
  4238 5.446457e-02
  4242 6.568209e-02
  4245 6.009596e-02
  4252 3.413365e-02
  4253 4.873910e-02
  4254 8.537827e-02
  4255 4.556556e-02
  4256 4.341166e-02
  4257 5.504254e-02
  4259 5.006798e-02
  4260 5.918235e-02
  4261 4.860082e-02
  4264 6.212492e-02
  4265 4.911010e-02
  4266 4.886355e-02
  4268 3.540820e-02
  4269 6.415785e-02
  4270 4.741980e-02
  4271 4.001800e-02
  4272 6.231286e-02
  4273 4.205458e-02
  4276 3.844403e-02
  4278 7.228102e-02
  4279 2.870518e-02
  4283 6.758744e-02
  4284 6.522264e-02
  4285 2.890493e-02
  4286 4.396529e-02
  4293 4.436778e-02
  4294 6.585809e-02
  4296 3.960667e-02
  4297 3.006489e-02
  4298 4.238677e-02
  4299 2.782442e-02
  4301 5.774677e-02
  4303 6.861468e-02
  4304 3.792003e-02
  4305 3.707622e-02
  4308 6.280982e-02
  4309 4.581228e-02
  4311 5.606582e-02
  4315 4.930033e-02
  4316 4.935718e-02
  4320 3.838687e-02
  4321 3.942160e-02
  4323 3.793380e-02
  4324 5.409847e-02
  4325 5.722027e-02
  4332 3.966614e-02
  4333 4.765248e-02
  4334 9.432022e-02
  4335 5.618122e-02
  4337 4.112872e-02
  4339 4.306527e-02
  4342 4.394279e-02
  4343 3.140235e-02
  4345 5.708135e-02
  4346 4.298109e-02
  4350 3.086674e-02
  4354 4.487706e-02
  4356 4.384843e-02
  4358 5.099587e-02
  4359 5.105356e-02
  4364 5.888470e-02
  4367 5.344955e-02
  4369 4.278171e-02
  4372 4.622621e-02
  4375 5.779242e-02
  4377 5.057100e-02
  4378 4.585241e-02
  4381 5.010479e-02
  4382 4.233017e-02
  4383 5.079439e-02
  4384 3.694708e-02
  4387 5.781555e-02
  4388 3.827679e-02
  4390 6.268032e-02
  4391 4.345246e-02
  4393 5.161067e-02
  4399 5.388566e-02
  4403 2.723344e-02
  4407 9.430321e-02
  4411 2.903667e-02
  4412 4.527544e-02
  4413 4.167594e-02
  4415 5.572158e-02
  4416 7.972553e-02
  4417 3.808113e-02
  4418 6.078619e-02
  4419 4.785504e-02
  4422 3.008422e-02
  4426 3.411886e-02
  4427 3.153759e-02
  4433 3.136773e-02
  4434 4.321643e-02
  4435 6.695793e-02
  4440 3.109813e-02
  4441 4.243793e-02
  4442 4.419721e-02
  4443 6.068043e-02
  4448 6.599510e-02
  4451 6.209742e-02
  4453 4.481922e-02
  4455 4.099057e-02
  4460 5.050380e-02
  4464 7.749946e-02
  4465 3.923941e-02
  4467 4.255121e-02
  4468 5.920200e-02
  4469 4.148351e-02
  4470 4.167405e-02
  4471 6.678170e-02
  4472 5.159284e-02
  4473 6.344537e-02
  4476 3.386981e-02
  4478 5.032527e-02
  4479 2.229672e-02
  4482 4.148896e-02
  4486 4.521301e-02
  4487 6.139365e-02
  4489 6.604011e-02
  4491 3.745066e-02
  4492 5.710732e-02
  4493 4.861462e-02
  4496 3.944403e-02
  4498 3.794660e-02
  4501 7.147757e-02
  4502 3.967489e-02
  4503 4.820600e-02
  4504 5.103996e-02
  4505 3.188822e-02
  4507 4.200920e-02
  4511 3.846844e-02
  4514 6.723490e-02
  4521 1.013289e-01
  4524 3.986291e-02
  4526 3.800885e-02
  4527 5.190435e-02
  4529 3.505531e-02
  4530 3.733644e-02
  4532 4.394297e-02
  4534 5.109005e-02
  4535 5.220264e-02
  4536 4.760268e-02
  4537 4.535084e-02
  4539 4.176280e-02
  4540 4.436298e-02
  4541 6.217072e-02
  4542 4.746826e-02
  4543 5.646260e-02
  4547 2.995922e-02
  4548 5.339445e-02
  4549 4.622812e-02
  4551 3.486407e-02
  4552 3.772458e-02
  4553 3.347169e-02
  4556 8.462408e-02
  4557 4.169662e-02
  4559 6.611567e-02
  4560 3.449817e-02
  4561 6.557463e-02
  4562 5.155279e-02
  4563 4.023319e-02
  4566 5.226303e-02
  4570 4.021892e-02
  4574 4.702083e-02
  4576 3.356127e-02
  4583 7.337983e-02
  4585 7.574084e-02
  4587 3.855350e-02
  4589 5.297418e-02
  4593 5.096318e-02
  4594 4.551917e-02
  4595 3.861846e-02
  4596 4.465841e-02
  4597 6.383981e-02
  4599 3.729112e-02
  4601 3.055839e-02
  4607 4.258620e-02
  4608 2.468904e-02
  4610 3.526170e-02
  4611 4.563598e-02
  4613 6.160226e-02
  4617 1.034611e-01
  4618 5.975371e-02
  4619 6.548726e-02
  4620 5.063740e-02
  4623 2.607544e-02
  4626 5.344207e-02
  4628 3.230768e-02
  4629 5.077995e-02
  4638 4.431556e-02
  4639 4.114721e-02
  4640 3.403603e-02
  4643 3.982975e-02
  4644 7.001654e-02
  4646 2.766345e-02
  4647 3.163621e-02
  4649 6.592985e-02
  4656 5.394583e-02
  4658 5.501452e-02
  4661 5.689866e-02
  4664 4.549508e-02
  4666 3.885294e-02
  4669 2.983031e-02
  4671 4.749288e-02
  4677 2.498902e-02
  4679 3.623249e-02
  4681 6.226563e-02
  4682 3.922470e-02
  4684 4.864764e-02
  4685 8.062447e-02
  4686 3.587292e-02
  4692 2.760328e-02
  4693 4.325490e-02
  4694 4.236678e-02
  4696 5.009950e-02
  4697 7.717639e-02
  4698 6.571146e-02
  4699 3.179494e-02
  4700 3.893613e-02
  4701 5.755048e-02
  4703 4.717232e-02
  4705 3.704044e-02
  4708 3.532252e-02
  4711 5.221220e-02
  4714 4.718180e-02
  4715 4.504469e-02
  4716 4.386651e-02
  4718 5.059158e-02
  4720 3.195440e-02
  4721 5.514672e-02
  4730 3.654059e-02
  4734 5.452294e-02
  4735 6.774534e-02
  4736 3.892583e-02
  4738 4.174841e-02
  4740 3.900571e-02
  4741 6.815576e-02
  4743 4.881413e-02
  4746 5.188133e-02
  4749 7.110744e-02
  4753 5.488615e-02
  4756 7.775056e-02
  4758 7.806077e-02
  4759 4.712077e-02
  4760 5.315563e-02
  4764 4.901416e-02
  4771 6.520722e-02
  4774 3.351070e-02
  4775 3.484861e-02
  4776 4.391797e-02
  4777 3.093686e-02
  4780 4.695455e-02
  4783 4.537882e-02
  4784 5.392348e-02
  4789 3.004744e-02
  4794 2.702690e-02
  4795 3.454409e-02
  4796 5.518884e-02
  4797 6.252900e-02
  4801 3.672698e-02
  4802 5.732338e-02
  4803 3.455788e-02
  4804 5.225776e-02
  4807 6.960192e-02
  4812 2.996069e-02
  4814 2.936908e-02
  4816 4.379806e-02
  4819 3.658311e-02
  4820 4.095309e-02
  4821 4.697304e-02
  4826 4.090507e-02
  4830 5.583561e-02
  4831 4.258386e-02
  4832 4.506590e-02
  4835 5.503807e-02
  4836 4.811964e-02
  4838 3.748362e-02
  4839 6.251652e-02
  4843 5.480622e-02
  4845 5.451945e-02
  4850 4.851678e-02
  4855 3.674661e-02
  4858 6.576196e-02
  4859 3.470260e-02
  4861 5.368364e-02
  4867 5.279413e-02
  4868 3.147769e-02
  4869 3.656751e-02
  4871 4.952247e-02
  4872 3.432371e-02
  4874 4.297791e-02
  4882 4.527150e-02
  4883 5.781063e-02
  4884 4.322132e-02
  4885 4.252642e-02
  4886 5.609230e-02
  4889 3.570172e-02
  4890 4.930625e-02
  4891 4.382453e-02
  4894 5.945688e-02
  4898 4.522476e-02
  4900 1.038661e-01
  4903 3.608299e-02
  4904 5.962898e-02
  4906 3.662893e-02
  4907 4.879994e-02
  4910 5.651219e-02
  4913 3.111702e-02
  4917 6.354865e-02
  4918 5.359593e-02
  4919 8.316844e-02
  4922 5.574359e-02
  4933 4.225197e-02
  4934 4.680994e-02
  4936 3.080133e-02
  4937 4.582332e-02
  4938 4.179554e-02
  4942 4.219597e-02
  4944 9.139493e-02
  4951 4.597157e-02
  4952 7.347348e-02
  4954 4.895573e-02
  4955 5.170265e-02
  4957 5.071473e-02
  4958 5.477151e-02
  4959 4.914154e-02
  4964 2.890832e-02
  4967 5.928782e-02
  4973 4.914136e-02
  4975 4.353837e-02
  4977 5.171377e-02
  4981 3.748523e-02
  4983 5.365009e-02
  4984 5.838493e-02
  4986 3.208003e-02
  4996 7.160085e-02
  5002 4.435791e-02
  5005 4.702193e-02
  5010 4.237398e-02
  5012 4.086142e-02
  5015 5.868451e-02
  5019 5.136448e-02
  5020 4.501574e-02
  5023 4.948975e-02
  5027 4.104413e-02
  5029 6.331468e-02
  5030 5.535660e-02
  5031 5.112057e-02
  5033 5.063655e-02
  5037 5.011606e-02
  5038 5.744065e-02
  5039 6.364157e-02
  5041 7.009082e-02
  5043 3.711433e-02
  5049 5.176910e-02
  5052 5.023988e-02
  5055 3.271422e-02
  5059 3.763631e-02
  5063 4.286891e-02
  5065 5.023400e-02
  5066 3.512638e-02
  5067 3.151736e-02
  5069 4.288918e-02
  5070 5.774577e-02
  5073 9.356591e-02
  5074 4.756001e-02
  5075 2.413605e-02
  5078 4.118132e-02
  5081 5.297296e-02
  5082 4.105129e-02
  5085 4.578351e-02
  5086 2.926767e-02
  5087 7.061651e-02
  5088 5.217990e-02
  5090 7.531019e-02
  5091 4.404841e-02
  5094 5.318249e-02
  5097 4.101152e-02
  5100 5.589492e-02
  5109 3.733559e-02
  5110 7.141576e-02
  5113 5.139137e-02
  5114 3.740062e-02
  5115 4.112424e-02
  5116 3.602312e-02
  5118 2.049715e-02
  5120 3.995251e-02
  5125 5.524523e-02
  5126 6.176756e-02
  5130 5.790858e-02
  5131 3.447642e-02
  5133 5.609434e-02
  5134 6.004244e-02
  5135 6.986981e-02
  5136 3.002653e-02
  5137 2.636603e-02
  5143 4.766527e-02
  5145 5.155133e-02
  5146 2.954003e-02
  5149 4.826106e-02
  5152 3.903793e-02
  5155 7.469398e-02
  5161 6.257384e-02
  5166 5.440313e-02
  5167 1.303403e-01
  5171 7.686862e-02
  5174 6.129666e-02
  5175 3.120050e-02
  5176 3.541764e-02
  5177 7.902591e-02
  5178 3.851826e-02
  5179 3.905731e-02
  5180 4.665381e-02
  5183 4.166994e-02
  5185 6.924772e-02
  5190 5.566669e-02
  5193 3.949099e-02
  5197 3.065386e-02
  5201 4.439308e-02
  5211 5.188268e-02
  5212 5.114480e-02
  5214 2.998284e-02
  5215 5.182391e-02
  5217 5.912386e-02
  5218 7.110281e-02
  5219 3.642213e-02
  5220 4.016359e-02
  5221 3.627066e-02
  5224 7.287766e-02
  5225 5.965176e-02
  5226 4.654694e-02
  5236 4.514719e-02
  5237 4.570875e-02
  5238 4.063754e-02
  5239 5.902252e-02
  5241 4.501529e-02
  5243 4.124551e-02
  5258 6.003975e-02
  5259 5.397138e-02
  5262 3.549260e-02
  5264 3.710366e-02
  5266 7.035702e-02
  5267 3.266729e-02
  5270 5.848127e-02
  5274 4.887746e-02
  5275 4.269407e-02
  5276 4.025613e-02
  5278 5.182589e-02
  5282 6.325593e-02
  5283 4.823565e-02
  5284 5.677709e-02
  5287 5.037260e-02
  5288 5.411889e-02
  5292 4.555632e-02
  5293 1.072797e-01
  5294 6.097292e-02
  5295 5.263054e-02
  5302 3.433532e-02
  5303 8.242422e-02
  5305 4.111385e-02
  5307 4.693457e-02
  5311 3.640639e-02
  5312 4.413677e-02
  5316 2.804854e-02
  5320 4.197973e-02
  5326 4.581644e-02
  5327 6.513639e-02
  5335 7.399162e-02
  5340 3.927962e-02
  5341 4.135046e-02
  5342 5.243767e-02
  5344 4.717621e-02
  5350 7.130579e-02
  5351 3.762314e-02
  5352 4.213801e-02
  5354 3.277939e-02
  5356 6.479714e-02
  5359 4.399780e-02
  5360 3.538603e-02
  5361 6.624287e-02
  5362 5.704370e-02
  5363 4.009500e-02
  5364 5.916030e-02
  5367 5.538582e-02
  5368 3.422377e-02
  5373 4.929662e-02
  5381 5.698898e-02
  5385 4.252070e-02
  5387 5.086043e-02
  5388 5.048916e-02
  5392 4.545752e-02
  5396 4.716347e-02
  5397 3.724069e-02
  5398 3.814413e-02
  5401 4.396073e-02
  5402 4.470636e-02
  5403 8.806797e-02
  5409 3.174655e-02
  5414 3.474738e-02
  5418 5.908499e-02
  5419 6.277358e-02
  5422 7.525900e-02
  5427 3.764439e-02
  5430 5.277121e-02
  5431 3.524132e-02
  5433 5.162630e-02
  5434 7.552821e-02
  5435 1.591723e-02
  5436 4.112934e-02
  5437 3.471852e-02
  5438 5.478340e-02
  5440 4.243985e-02
  5441 4.022033e-02
  5442 5.071229e-02
  5443 5.114464e-02
  5444 7.039796e-02
  5448 5.255288e-02
  5449 4.619847e-02
  5453 3.781398e-02
  5457 4.090198e-02
  5458 3.883505e-02
  5463 5.913028e-02
  5465 7.002595e-02
  5466 7.325182e-02
  5467 3.649830e-02
  5470 4.531127e-02
  5471 4.640431e-02
  5476 6.049840e-02
  5477 2.821788e-02
  5478 5.635543e-02
  5482 5.358473e-02
  5484 4.142316e-02
  5486 4.414700e-02
  5487 7.520138e-02
  5490 4.777205e-02
  5491 3.985031e-02
  5493 4.565023e-02
  5495 5.828953e-02
  5500 4.302888e-02
  5506 5.721910e-02
  5509 3.520342e-02
  5516 4.235694e-02
  5520 2.593736e-02
  5522 4.943208e-02
  5523 4.155597e-02
  5525 4.161993e-02
  5526 4.935619e-02
  5528 6.042878e-02
  5529 5.566897e-02
  5531 3.126729e-02
  5534 3.054039e-02
  5535 3.191561e-02
  5537 6.478183e-02
  5538 4.249429e-02
  5539 5.247080e-02
  5543 5.765521e-02
  5544 2.539968e-02
  5547 4.037535e-02
  5549 7.450183e-02
  5551 5.657285e-02
  5554 3.741237e-02
  5556 5.226838e-02
  5558 8.059817e-02
  5560 3.392621e-02
  5562 5.700146e-02
  5564 3.779836e-02
  5569 5.437643e-02
  5571 7.932812e-02
  5576 5.981922e-02
  5579 4.029575e-02
  5582 4.469112e-02
  5583 4.480806e-02
  5586 4.662683e-02
  5596 6.027186e-02
  5597 3.234292e-02
  5599 4.750399e-02
  5604 7.629394e-02
  5608 4.480056e-02
  5611 3.429120e-02
  5613 5.419046e-02
  5616 4.898506e-02
  5618 4.326720e-02
  5620 8.321956e-02
  5621 4.540170e-02
  5623 4.810454e-02
  5624 4.016400e-02
  5625 4.377254e-02
  5626 4.728630e-02
  5627 3.816483e-02
  5628 3.958625e-02
  5631 8.952516e-02
  5639 3.700237e-02
  5640 3.716087e-02
  5643 4.859843e-02
  5648 5.080267e-02
  5652 5.065525e-02
  5667 4.230654e-02
  5669 4.072746e-02
  5671 5.815561e-02
  5682 3.531893e-02
  5684 4.423817e-02
  5689 5.649844e-02
  5702 2.677412e-02
  5706 9.631980e-02
  5709 4.882531e-02
  5710 3.451073e-02
  5713 5.705568e-02
  5714 2.971681e-02
  5715 1.109011e-01
  5718 5.004481e-02
  5722 3.501243e-02
  5724 4.246038e-02
  5727 5.386581e-02
  5729 4.365275e-02
  5732 3.467590e-02
  5734 3.600825e-02
  5736 5.827230e-02
  5739 6.515278e-02
  5740 4.756959e-02
  5742 2.752557e-02
  5746 7.569455e-02
  5752 3.097109e-02
  5753 4.864603e-02
  5755 4.373574e-02
  5757 4.657555e-02
  5761 3.101338e-02
  5762 5.682450e-02
  5765 3.601801e-02
  5766 5.701765e-02
  5769 5.173121e-02
  5770 7.355705e-02
  5771 3.942495e-02
  5772 6.272770e-02
  5775 4.602661e-02
  5777 5.404240e-02
  5778 2.500855e-02
  5782 6.183852e-02
  5787 2.457091e-02
  5789 3.238857e-02
  5791 5.565159e-02
  5808 4.018316e-02
  5809 3.904806e-02
  5810 5.586389e-02
  5815 4.769006e-02
  5817 5.535241e-02
  5823 6.400263e-02
  5825 5.951738e-02
  5836 1.296633e-01
  5837 3.997575e-02
  5838 3.517391e-02
  5841 6.328403e-02
  5843 3.921783e-02
  5844 3.880713e-02
  5847 3.620488e-02
  5849 4.661563e-02
  5851 3.508918e-02
  5853 3.846975e-02
  5858 5.467785e-02
  5860 3.450332e-02
  5865 7.362568e-02
  5867 3.955469e-02
  5871 6.114594e-02
  5872 6.070112e-02
  5875 5.470353e-02
  5879 4.794077e-02
  5887 3.977274e-02
  5888 4.341800e-02
  5889 4.837412e-02
  5890 4.508124e-02
  5892 5.377604e-02
  5894 4.129859e-02
  5898 2.771792e-02
  5900 7.226826e-02
  5904 4.233626e-02
  5915 4.671952e-02
  5918 5.565873e-02
  5919 4.671759e-02
  5920 7.685319e-02
  5924 4.892642e-02
  5925 3.495145e-02
  5931 3.140690e-02
  5932 3.744597e-02
  5939 6.656046e-02
  5940 6.699063e-02
  5941 4.403000e-02
  5943 7.431832e-02
  5946 5.099956e-02
  5947 4.627376e-02
  5957 1.104017e-01
  5961 5.203297e-02
  5964 4.061638e-02
  5967 5.767648e-02
  5969 6.200785e-02
  5970 3.892153e-02
  5977 5.895957e-02
  5981 4.984551e-02
  5984 4.917224e-02
  5986 6.471717e-02
  5988 5.616902e-02
  5990 3.777067e-02
  5993 4.885337e-02
  5994 5.409531e-02
  5995 3.950783e-02
  5996 3.935204e-02
  5997 3.893940e-02
  5998 6.038487e-02
  6001 5.472045e-02
  6004 6.607108e-02
  6011 3.970394e-02
  6013 4.199556e-02
  6017 7.624533e-02
  6021 6.242050e-02
  6029 5.411493e-02
  6030 6.281953e-02
  6031 3.575855e-02
  6038 3.794438e-02
  6039 3.409443e-02
  6041 5.016559e-02
  6043 5.154824e-02
  6044 3.517333e-02
  6046 5.078508e-02
  6049 7.827238e-02
  6050 5.022331e-02
  6054 4.191327e-02
  6057 5.340262e-02
  6059 4.066139e-02
  6060 4.205704e-02
  6061 3.235819e-02
  6065 7.260054e-02
  6066 5.644750e-02
  6067 2.925327e-02
  6073 6.234788e-02
  6075 5.910569e-02
  6079 6.126779e-02
  6080 4.682776e-02
  6086 4.484083e-02
  6087 3.865971e-02
  6089 4.033566e-02
  6094 4.942449e-02
  6098 7.848645e-02
  6099 9.982497e-02
  6103 4.136594e-02
  6110 5.954932e-02
  6113 6.216024e-02
  6114 7.370811e-02
  6115 4.144779e-02
  6116 5.602014e-02
  6117 6.071484e-02
  6123 5.457464e-02
  6124 3.760006e-02
  6127 5.686156e-02
  6131 4.034512e-02
  6137 4.121756e-02
  6143 5.741884e-02
  6144 5.394033e-02
  6148 8.081600e-02
  6149 5.428645e-02
  6154 4.160641e-02
  6156 5.171444e-02
  6157 4.949077e-02
  6160 5.517269e-02
  6161 3.124522e-02
  6163 3.659491e-02
  6168 6.189376e-02
  6182 5.457636e-02
  6190 3.682710e-02
  6193 5.508863e-02
  6195 6.293308e-02
  6200 5.348474e-02
  6203 4.023135e-02
  6205 2.749350e-02
  6208 5.788173e-02
  6209 3.830691e-02
  6211 4.562453e-02
  6215 4.067132e-02
  6216 6.096531e-02
  6218 8.835877e-02
  6220 3.051105e-02
  6226 3.759007e-02
  6227 4.093887e-02
  6228 5.498510e-02
  6230 4.425768e-02
  6236 4.031382e-02
  6237 4.699633e-02
  6238 4.137933e-02
  6242 5.470082e-02
  6247 3.059932e-02
  6260 5.876665e-02
  6262 3.723469e-02
  6265 5.225833e-02
  6267 3.620345e-02
  6272 3.529085e-02
  6275 4.945103e-02
  6277 3.774514e-02
  6278 6.034336e-02
  6279 5.129962e-02
  6282 5.677415e-02
  6288 2.992771e-02
  6290 5.012548e-02
  6291 5.324838e-02
  6293 5.034285e-02
  6296 3.929620e-02
  6297 7.386288e-02
  6307 5.185010e-02
  6308 4.547082e-02
  6312 8.609112e-02
  6313 5.110112e-02
  6315 6.091916e-02
  6322 5.709520e-02
  6324 6.483420e-02
  6327 5.024332e-02
  6330 4.335501e-02
  6334 3.524381e-02
  6335 3.483754e-02
  6338 3.407048e-02
  6341 5.470837e-02
  6346 3.529393e-02
  6347 4.519659e-02
  6350 5.758189e-02
  6357 6.123072e-02
  6358 3.897932e-02
  6361 5.819308e-02
  6368 5.520310e-02
  6374 6.541867e-02
  6384 3.091695e-02
  6389 7.334874e-02
  6394 5.367676e-02
  6403 4.103043e-02
  6405 6.605054e-02
  6410 5.755535e-02
  6411 2.335770e-02
  6417 5.133784e-02
  6420 3.751289e-02
  6428 5.817163e-02
  6440 6.868673e-02
  6441 6.095472e-02
  6443 9.248070e-02
  6446 4.671769e-02
  6447 7.900484e-02
  6449 5.680285e-02
  6451 3.259649e-02
  6452 4.619695e-02
  6460 5.561000e-02
  6469 3.825185e-02
  6475 4.935908e-02
  6478 6.360210e-02
  6484 6.584831e-02
  6488 4.787551e-02
  6490 4.252906e-02
  6492 4.088354e-02
  6494 6.320937e-02
  6500 5.866285e-02
  6501 3.833072e-02
  6506 6.046876e-02
  6510 5.192832e-02
  6512 4.558604e-02
  6513 1.021996e-01
  6514 4.796887e-02
  6517 4.281726e-02
  6523 3.767616e-02
  6526 5.868238e-02
  6529 3.874586e-02
  6530 4.665948e-02
  6534 5.936715e-02
  6537 8.375630e-02
  6539 4.244277e-02
  6540 5.812256e-02
  6542 5.901578e-02
  6545 6.294815e-02
  6550 3.370544e-02
  6552 1.185269e-01
  6553 6.532692e-02
  6559 6.097743e-02
  6562 4.222346e-02
  6566 4.498862e-02
  6567 5.165169e-02
  6569 5.163891e-02
  6570 5.035249e-02
  6572 6.897701e-02
  6575 5.143098e-02
  6577 5.686019e-02
  6579 5.568504e-02
  6582 5.203081e-02
  6586 4.726703e-02
  6588 5.653384e-02
  6592 3.864191e-02
  6593 6.707302e-02
  6599 4.175883e-02
  6603 5.675066e-02
  6604 4.261813e-02
  6608 4.911649e-02
  6614 4.930567e-02
  6622 7.240977e-02
  6626 3.948849e-02
  6628 4.435095e-02
  6632 3.727890e-02
  6642 5.050762e-02
  6645 4.191608e-02
  6654 5.267525e-02
  6655 5.257175e-02
  6656 5.136166e-02
  6657 4.412723e-02
  6658 5.722235e-02
  6659 7.091981e-02
  6660 4.595944e-02
  6661 6.162420e-02
  6667 3.137198e-02
  6669 5.272193e-02
  6670 4.762638e-02
  6679 3.374805e-02
  6682 5.333258e-02
  6683 5.644717e-02
  6688 4.722130e-02
  6689 4.422502e-02
  6690 4.678046e-02
  6696 3.126629e-02
  6698 5.013878e-02
  6699 7.579607e-02
  6702 5.557658e-02
  6703 6.406941e-02
  6704 4.514045e-02
  6705 1.154553e-01
  6709 5.901772e-02
  6721 5.419908e-02
  6722 6.781867e-02
  6734 5.373402e-02
  6742 5.289318e-02
  6743 7.478139e-02
  6744 4.766275e-02
  6748 4.579493e-02
  6752 3.276245e-02
  6753 3.247660e-02
  6755 8.739548e-02
  6756 4.603938e-02
  6764 4.236546e-02
  6768 3.481409e-02
  6770 4.680644e-02
  6782 3.988092e-02
  6789 6.596094e-02
  6790 6.577241e-02
  6793 5.458128e-02
  6794 5.208783e-02
  6796 6.953490e-02
  6798 4.018565e-02
  6799 7.742007e-02
  6800 5.171967e-02
  6803 4.870707e-02
  6804 5.591806e-02
  6808 6.456587e-02
  6813 5.245672e-02
  6815 7.362031e-02
  6818 4.544978e-02
  6829 4.151176e-02
  6834 3.290961e-02
  6836 4.803725e-02
  6838 6.138051e-02
  6842 3.891465e-02
  6852 3.563596e-02
  6854 4.545984e-02
  6855 4.287793e-02
  6860 5.472760e-02
  6871 4.082676e-02
  6873 5.317957e-02
  6875 4.355565e-02
  6879 2.661066e-02
  6883 4.891838e-02
  6885 4.740548e-02
  6886 7.247346e-02
  6891 5.386018e-02
  6894 4.250349e-02
  6896 1.155719e-01
  6898 5.977274e-02
  6899 5.398854e-02
  6901 4.909254e-02
  6902 5.095395e-02
  6903 4.466243e-02
  6910 5.638181e-02
  6911 4.565386e-02
  6912 4.986732e-02
  6915 4.406410e-02
  6916 5.075630e-02
  6921 4.388551e-02
  6922 6.172807e-02
  6927 6.012056e-02
  6936 3.844831e-02
  6938 3.439196e-02
  6942 4.766229e-02
  6943 9.431056e-02
  6960 3.629164e-02
  6962 3.636494e-02
  6963 5.509212e-02
  6967 5.760990e-02
  6968 5.627963e-02
  6971 4.801328e-02
  6979 6.440868e-02
  6987 5.176587e-02
  6995 6.282501e-02
  6997 5.912462e-02
  7001 4.639090e-02
  7002 3.386039e-02
  7008 3.959058e-02
  7010 4.724573e-02
  7019 3.769590e-02
  7020 4.313185e-02
  7023 3.899386e-02
  7026 3.585718e-02
  7030 3.600409e-02
  7031 5.944391e-02
  7032 5.966533e-02
  7036 3.499390e-02
  7039 5.204604e-02
  7042 4.133641e-02
  7045 3.982191e-02
  7051 4.876904e-02
  7054 4.893784e-02
  7056 4.348969e-02
  7058 8.086784e-02
  7061 6.272662e-02
  7065 5.021638e-02
  7077 8.063245e-02
  7078 3.597942e-02
  7088 4.503285e-02
  7093 5.532588e-02
  7097 2.525382e-02
  7101 5.867631e-02
  7104 4.090558e-02
  7105 3.048571e-02
  7109 5.535459e-02
  7112 5.777891e-02
  7116 4.549284e-02
  7118 4.217083e-02
  7120 4.472631e-02
  7122 4.575843e-02
  7123 6.837619e-02
  7132 4.841375e-02
  7133 5.720932e-02
  7139 6.273061e-02
  7141 3.539217e-02
  7145 3.627992e-02
  7146 6.763392e-02
  7158 5.216992e-02
  7166 4.678360e-02
  7167 3.007637e-02
  7168 4.767844e-02
  7173 1.078699e-01
  7176 3.816234e-02
  7183 3.909278e-02
  7184 6.186232e-02
  7185 6.581090e-02
  7186 5.504924e-02
  7190 4.442628e-02
  7193 4.294604e-02
  7206 6.567850e-02
  7207 7.280207e-02
  7218 5.346183e-02
  7223 5.732337e-02
  7225 5.411481e-02
  7229 5.273976e-02
  7241 6.057676e-02
  7247 7.152340e-02
  7252 5.191484e-02
  7265 4.944677e-02
  7266 7.357758e-02
  7269 2.912042e-02
  7270 8.685234e-02
  7271 4.208009e-02
  7283 5.350358e-02
  7292 4.179506e-02
  7297 5.672852e-02
  7306 5.452314e-02
  7315 5.550011e-02
  7316 4.289448e-02
  7321 9.465161e-02
  7323 6.632061e-02
  7329 7.455720e-02
  7331 3.786496e-02
  7338 4.317627e-02
  7339 7.398394e-02
  7342 3.753338e-02
  7356 4.655474e-02
  7364 4.892247e-02
  7365 5.144661e-02
  7367 5.017129e-02
  7368 3.363853e-02
  7388 6.565344e-02
  7390 3.174017e-02
  7396 5.296334e-02
  7403 3.906011e-02
  7405 4.277260e-02
  7429 5.429977e-02
  7430 2.785060e-02
  7433 4.631462e-02
  7449 4.177500e-02
  7452 5.169918e-02
  7457 4.744159e-02
  7463 3.817273e-02
  7466 5.652691e-02
  7468 5.133251e-02
  7469 5.984242e-02
  7471 5.367740e-02
  7473 5.215028e-02
  7475 3.966354e-02
  7480 4.638623e-02
  7482 4.712391e-02
  7495 7.768949e-02
  7497 5.143908e-02
  7499 4.770817e-02
  7502 6.432355e-02
  7505 3.971707e-02
  7506 8.591173e-02
  7516 3.748124e-02
  7524 8.075919e-02
  7525 3.984848e-02
  7527 5.554375e-02
  7533 4.237009e-02
  7535 2.630019e-02
  7543 4.762049e-02
  7546 5.841953e-02
  7547 5.191153e-02
  7552 9.203614e-02
  7556 5.478568e-02
  7561 3.634738e-02
  7563 6.874019e-02
  7564 7.111130e-02
  7568 5.283902e-02
  7569 3.437089e-02
  7583 4.651008e-02
  7586 3.445775e-02
  7590 3.294872e-02
  7591 5.964141e-02
  7593 4.547022e-02
  7602 4.559297e-02
  7604 4.379960e-02
  7605 2.930960e-02
  7609 4.812297e-02
  7633 5.136885e-02
  7636 6.048449e-02
  7638 4.100356e-02
  7640 3.785457e-02
  7657 3.713480e-02
  7663 5.286224e-02
  7664 3.878203e-02
  7670 4.949745e-02
  7672 4.456480e-02
  7680 4.430786e-02
  7687 4.230335e-02
  7693 6.754979e-02
  7695 4.074330e-02
  7697 3.465058e-02
  7702 4.428046e-02
  7703 5.451835e-02
  7706 5.636202e-02
  7709 9.520843e-02
  7712 3.161301e-02
  7716 4.540070e-02
  7722 7.155097e-02
  7724 6.361719e-02
  7733 3.308070e-02
  7760 3.765831e-02
  7762 4.971564e-02
  7765 4.896999e-02
  7769 4.268666e-02
  7772 4.113767e-02
  7773 4.943887e-02
  7776 3.300002e-02
  7782 6.264340e-02
  7786 5.107176e-02
  7789 3.941746e-02
  7791 4.120441e-02
  7793 2.879066e-02
  7794 3.843585e-02
  7796 5.667907e-02
  7801 4.739789e-02
  7810 7.175661e-02
  7816 4.893201e-02
  7823 3.925258e-02
  7824 4.255800e-02
  7830 5.302597e-02
  7834 4.763442e-02
  7838 6.683918e-02
  7840 8.007160e-02
  7841 5.445873e-02
  7844 5.441917e-02
  7852 5.027098e-02
  7859 8.116643e-02
  7860 3.697794e-02
  7861 4.914975e-02
  7865 4.791286e-02
  7875 4.001412e-02
  7876 1.262113e-01
  7877 3.799144e-02
  7879 4.809534e-02
  7884 2.971626e-02
  7888 5.520668e-02
  7898 3.792973e-02
  7901 6.696065e-02
  7916 5.614322e-02
  7923 5.219085e-02
  7924 5.412697e-02
  7932 3.944061e-02
  7936 4.507583e-02
  7941 3.329123e-02
  7943 4.111932e-02
  7949 5.340560e-02
  7956 5.467573e-02
  7959 3.461781e-02
  7960 4.397275e-02
  7965 4.717739e-02
  7966 3.348696e-02
  7975 5.306993e-02
  7976 6.573143e-02
  7981 3.678729e-02
  7984 5.237822e-02
  7985 6.509761e-02
  7990 3.833713e-02
  7994 4.350280e-02
  8002 4.167799e-02
  8003 5.368997e-02
  8010 3.959656e-02
  8013 5.906967e-02
  8025 3.055513e-02
  8027 6.370025e-02
  8029 5.447787e-02
  8040 3.654260e-02
  8045 3.411303e-02
  8046 4.350583e-02
  8048 6.915745e-02
  8051 6.326452e-02
  8057 6.084010e-02
  8061 5.449437e-02
  8066 4.453935e-02
  8069 4.040060e-02
  8073 3.062634e-02
  8077 8.747095e-02
  8078 5.323181e-02
  8089 4.024705e-02
  8092 4.974480e-02
  8094 7.168652e-02
  8104 4.666053e-02
  8107 5.911175e-02
  8109 4.237834e-02
  8110 3.731609e-02
  8113 1.292515e-01
  8119 6.087556e-02
  8123 3.698646e-02
  8127 4.452146e-02
  8130 7.883437e-02
  8131 7.126469e-02
  8134 7.690869e-02
  8137 5.107751e-02
  8139 4.467700e-02
  8150 4.975135e-02
  8151 4.116927e-02
  8152 4.636822e-02
  8154 4.733884e-02
  8161 5.137176e-02
  8167 5.026070e-02
  8172 4.177122e-02
  8174 4.508787e-02
  8181 4.609188e-02
  8185 3.444739e-02
  8190 3.143765e-02
  8193 4.409228e-02
  8195 3.979653e-02
  8196 4.993538e-02
  8214 4.928978e-02
  8215 3.802558e-02
  8225 7.473234e-02
  8226 8.391348e-02
  8234 6.325934e-02
  8236 3.635980e-02
  8241 3.068825e-02
  8244 7.264441e-02
  8249 4.454607e-02
  8260 5.353833e-02
  8265 4.084034e-02
  8271 5.381695e-02
  8288 3.313801e-02
  8290 3.795134e-02
  8291 3.634318e-02
  8295 5.240256e-02
  8298 1.153890e-01
  8299 5.950300e-02
  8307 6.111818e-02
  8312 3.919774e-02
  8313 4.934897e-02
  8319 3.540554e-02
  8323 3.612349e-02
  8337 6.834123e-02
  8339 6.316484e-02
  8341 4.613838e-02
  8345 4.144371e-02
  8346 5.509413e-02
  8348 5.307815e-02
  8357 5.226027e-02
  8359 5.008775e-02
  8360 5.207455e-02
  8362 5.085542e-02
  8365 3.820181e-02
  8366 4.538654e-02
  8367 3.706546e-02
  8375 4.446811e-02
  8376 3.166441e-02
  8381 3.585102e-02
  8386 3.833235e-02
  8387 5.201862e-02
  8392 1.342725e-01
  8409 5.203914e-02
  8413 4.845563e-02
  8417 3.071611e-02
  8420 4.068512e-02
  8434 5.099506e-02
  8437 8.182152e-02
  8441 6.120916e-02
  8443 7.795003e-02
  8454 4.281692e-02
  8462 5.195032e-02
  8468 4.443326e-02
  8471 3.952261e-02
  8473 5.232830e-02
  8475 6.695605e-02
  8481 4.409420e-02
  8486 5.737370e-02
  8488 5.910934e-02
  8491 3.923551e-02
  8497 6.066270e-02
  8502 4.255894e-02
  8517 3.237479e-02
  8520 8.547698e-02
  8531 5.653036e-02
  8536 3.768523e-02
  8538 5.300871e-02
  8541 7.456113e-02
  8548 5.675605e-02
  8551 4.808896e-02
  8557 6.075059e-02
  8577 4.828251e-02
  8580 5.603366e-02
  8588 7.827072e-02
  8590 8.407776e-02
  8594 8.602680e-02
  8596 4.131477e-02
  8626 7.874181e-02
  8636 4.946964e-02
  8639 5.870716e-02
  8647 4.522162e-02
  8649 5.376107e-02
  8653 6.268243e-02
  8659 5.585761e-02
  8663 6.174054e-02
  8681 3.423009e-02
  8685 3.925402e-02
  8686 5.270269e-02
  8687 7.181797e-02
  8688 4.327303e-02
  8695 4.167362e-02
  8704 3.468081e-02
  8705 4.954472e-02
  8727 9.219004e-02
  8728 4.013522e-02
  8734 5.060376e-02
  8738 4.349362e-02
  8739 3.962487e-02
  8747 4.555581e-02
  8751 4.970104e-02
  8752 2.743807e-02
  8753 5.191114e-02
  8755 3.324423e-02
  8756 3.623810e-02
  8769 6.875293e-02
  8772 4.102085e-02
  8773 5.726853e-02
  8778 4.513838e-02
  8779 5.143987e-02
  8780 8.205192e-02
  8782 4.668994e-02
  8785 6.639477e-02
  8787 4.412730e-02
  8789 5.325564e-02
  8791 3.831380e-02
  8796 3.794810e-02
  8802 6.306604e-02
  8811 5.016903e-02
  8812 3.093746e-02
  8834 4.863832e-02
  8838 3.896437e-02
  8843 5.302416e-02
  8849 3.951397e-02
  8851 7.209952e-02
  8854 8.804713e-02
  8857 3.962667e-02
  8858 5.003087e-02
  8864 3.683655e-02
  8869 5.039639e-02
  8878 4.929301e-02
  8885 5.945620e-02
  8897 4.244641e-02
  8899 4.070924e-02
  8901 1.038491e-01
  8904 3.085781e-02
  8905 4.847546e-02
  8909 4.713773e-02
  8910 4.839277e-02
  8911 2.951634e-02
  8921 6.805042e-02
  8930 4.733252e-02
  8933 5.258567e-02
  8937 7.607051e-02
  8945 5.486266e-02
  8949 8.338868e-02
  8952 2.792493e-02
  8953 3.426929e-02
  8958 5.674864e-02
  8963 7.227874e-02
  8966 4.183877e-02
  8973 5.826660e-02
  8977 3.143389e-02
  8981 4.245429e-02
  8985 5.743749e-02
  8986 3.283742e-02
  8992 3.675737e-02
  8994 2.449968e-02
  9009 3.622010e-02
  9010 5.299568e-02
  9015 7.231053e-02
  9017 4.755107e-02
  9026 5.079390e-02
  9027 6.892716e-02
  9035 9.235175e-02
  9037 5.885078e-02
  9042 4.987748e-02
  9045 6.340830e-02
  9051 5.057624e-02
  9061 3.152654e-02
  9068 8.304209e-02
  9080 5.272857e-02
  9093 3.404049e-02
  9104 5.885916e-02
  9118 4.160104e-02
  9121 4.860032e-02
  9128 6.001848e-02
  9138 4.715940e-02
  9141 6.858972e-02
  9145 4.406197e-02
  9147 5.669858e-02
  9148 1.453667e-01
  9155 3.321045e-02
  9164 3.834751e-02
  9182 3.299876e-02
  9185 4.802540e-02
  9186 4.069823e-02
  9187 3.044662e-02
  9213 4.225702e-02
  9214 4.135392e-02
  9219 3.345810e-02
  9222 4.035089e-02
  9224 5.131612e-02
  9225 4.733097e-02
  9242 6.294197e-02
  9244 6.348541e-02
  9245 5.574877e-02
  9249 4.459995e-02
  9252 3.971220e-02
  9253 6.714713e-02
  9264 7.146610e-02
  9276 5.691479e-02
  9283 5.801278e-02
  9302 6.174508e-02
  9311 4.536435e-02
  9315 3.974731e-02
  9342 3.789520e-02
  9353 4.252550e-02
  9361 5.011513e-02
  9371 5.451471e-02
  9377 5.169473e-02
  9378 5.507043e-02
  9384 3.940236e-02
  9386 4.892915e-02
  9398 6.099119e-02
  9403 6.656724e-02
  9408 1.020848e-01
  9411 4.200856e-02
  9415 4.431563e-02
  9430 5.537626e-02
  9435 6.660642e-02
  9440 6.544261e-02
  9448 4.239428e-02
  9450 5.362290e-02
  9453 4.231020e-02
  9454 4.659892e-02
  9455 7.504516e-02
  9459 4.463862e-02
  9468 3.801340e-02
  9469 6.381854e-02
  9475 3.981516e-02
  9484 3.122831e-02
  9492 4.359699e-02
  9508 4.627887e-02
  9514 3.053594e-02
  9516 5.324201e-02
  9520 3.799522e-02
  9527 5.613586e-02
  9531 6.123568e-02
  9535 6.251316e-02
  9546 5.301251e-02
  9548 6.173223e-02
  9549 3.260834e-02
  9560 4.293644e-02
  9564 6.520209e-02
  9573 5.959904e-02
  9585 3.532289e-02
  9586 5.403340e-02
  9594 6.543070e-02
  9605 4.485423e-02
  9609 5.617967e-02
  9611 5.565478e-02
  9613 4.764657e-02
  9615 4.024113e-02
  9618 3.819714e-02
  9623 4.914064e-02
  9631 4.835954e-02
  9650 2.760419e-02
  9663 2.650841e-02
  9666 5.579390e-02
  9679 5.007156e-02
  9680 3.896912e-02
  9683 4.384574e-02
  9684 7.447988e-02
  9689 4.970666e-02
  9692 4.769631e-02
  9693 7.956753e-02
  9694 4.768728e-02
  9700 4.794868e-02
  9710 3.378412e-02
  9722 5.095183e-02
  9734 4.907350e-02
  9736 5.927205e-02
  9738 4.930168e-02
  9743 3.833803e-02
  9751 4.583952e-02
  9752 3.879145e-02
  9767 4.533326e-02
  9770 4.043420e-02
  9775 3.242743e-02
  9783 3.565068e-02
  9785 1.242436e-01
  9787 4.637411e-02
  9788 4.251793e-02
  9792 6.097313e-02
  9796 4.044512e-02
  9798 4.318365e-02
  9800 3.551111e-02
  9813 3.901304e-02
  9839 5.439372e-02
  9845 5.376951e-02
  9851 4.653730e-02
  9854 5.046944e-02
  9858 6.261448e-02
  9873 2.994959e-02
  9882 4.942434e-02
  9884 6.291411e-02
  9888 5.998362e-02
  9897 5.908310e-02
  9903 5.437456e-02
  9912 5.681887e-02
  9920 3.882982e-02
  9936 3.220422e-02
  9964 6.889230e-02
  9979 3.767398e-02
  9990 3.469295e-02
 10006 5.388448e-02
 10008 3.979728e-02
 10010 6.194014e-02
 10011 4.205633e-02
 10018 5.293057e-02
 10020 4.323360e-02
 10024 5.457021e-02
 10029 4.622431e-02
 10032 4.224779e-02
 10034 4.453791e-02
 10039 4.952627e-02
 10042 3.207292e-02
 10056 5.243727e-02
 10064 5.781824e-02
 10065 4.142869e-02
 10071 4.058445e-02
 10088 3.994620e-02
 10095 5.637913e-02
 10096 4.473011e-02
 10105 5.466320e-02
 10106 6.262707e-02
 10107 5.955231e-02
 10112 4.072374e-02
 10129 3.946731e-02
 10130 3.389170e-02
 10134 3.176280e-02
 10146 6.398896e-02
 10147 5.720592e-02
 10148 6.689849e-02
 10162 3.144548e-02
 10167 5.702294e-02
 10171 4.988703e-02
 10194 5.757282e-02
 10203 4.946033e-02
 10212 4.172404e-02
 10229 4.327380e-02
 10237 4.729503e-02
 10246 4.645494e-02
 10262 4.407044e-02
 10279 4.236196e-02
 10293 6.875974e-02
 10294 4.833474e-02
 10297 3.569037e-02
 10299 6.520783e-02
 10307 5.793486e-02
 10311 3.625429e-02
 10313 5.126920e-02
 10314 6.220724e-02
 10315 4.417284e-02
 10328 4.899290e-02
 10332 3.946595e-02
 10343 4.556229e-02
 10354 5.980616e-02
 10365 7.131934e-02
 10374 4.980499e-02
 10376 3.119800e-02
 10380 5.707145e-02
 10394 6.253023e-02
 10401 5.734466e-02
 10418 5.157410e-02
 10419 5.115349e-02
 10425 3.774676e-02
 10429 5.567281e-02
 10430 6.374177e-02
 10437 4.182227e-02
 10458 6.148420e-02
 10480 5.065762e-02
 10489 6.182305e-02
 10493 4.576069e-02
 10494 6.248389e-02
 10496 2.987856e-02
 10508 5.919204e-02
 10521 7.242469e-02
 10533 4.402237e-02
 10538 7.953108e-02
 10543 5.344140e-02
 10545 5.124381e-02
 10552 4.836189e-02
 10560 6.750010e-02
 10591 5.631157e-02
 10593 7.116178e-02
 10595 5.739896e-02
 10599 3.314673e-02
 10608 9.975830e-02
 10613 4.608068e-02
 10622 4.314986e-02
 10626 3.865667e-02
 10631 6.706108e-02
 10640 6.042864e-02
 10649 3.696945e-02
 10650 4.082090e-02
 10660 4.341627e-02
 10661 4.727952e-02
 10668 7.548428e-02
 10678 6.135475e-02
 10679 5.187779e-02
 10683 6.083852e-02
 10684 4.501199e-02
 10687 3.211701e-02
 10693 3.866205e-02
 10700 5.601973e-02
 10712 6.138688e-02
 10713 3.595204e-02
 10719 3.063851e-02
 10720 7.772861e-02
 10723 5.339479e-02
 10742 4.910586e-02
 10763 5.810009e-02
 10764 4.820795e-02
 10766 6.727809e-02
 10774 7.794766e-02
 10777 5.716169e-02
 10808 4.514891e-02
 10809 7.293659e-02
 10825 3.353955e-02
 10855 4.737177e-02
 10858 4.663507e-02
 10864 4.353542e-02
 10870 4.356970e-02
 10887 2.954766e-02
 10914 6.653192e-02
 10949 7.578378e-02
 10955 4.461244e-02
 10961 4.610985e-02
 10968 4.907386e-02
 10969 6.743849e-02
 10975 7.247666e-02
 10978 5.153346e-02
 10992 3.717405e-02
 10994 4.546505e-02
 11015 7.693136e-02
 11033 8.160452e-02
 11075 5.235677e-02
 11081 6.727615e-02
 11090 4.989489e-02
 11095 3.748548e-02
 11100 3.622812e-02
 11117 4.560624e-02
 11120 4.754605e-02
 11125 4.846145e-02
 11139 5.180615e-02
 11153 7.685561e-02
 11167 4.215624e-02
 11190 4.964123e-02
 11202 5.784941e-02
 11225 5.406351e-02
 11234 6.142664e-02
 11236 4.131472e-02
 11238 3.564282e-02
 11261 3.557235e-02
 11272 5.795465e-02
 11295 4.539755e-02
 11297 4.206242e-02
 11300 3.925912e-02
 11312 6.313576e-02
 11318 5.999620e-02
 11321 6.060762e-02
 11322 6.922321e-02
 11328 4.285784e-02
 11335 5.007053e-02
 11342 5.436062e-02
 11351 4.311426e-02
 11383 6.428780e-02
 11431 3.641993e-02
 11433 4.933567e-02
 11474 3.858091e-02
 11501 3.856846e-02
 11517 5.346305e-02
 11521 4.466277e-02
 11546 5.114797e-02
 11547 3.895565e-02
 11548 3.921340e-02
 11551 3.768931e-02
 11604 5.130114e-02
 11607 4.749910e-02
 11611 5.780477e-02
 11619 1.001500e-01
 11639 5.740303e-02
 11645 5.819102e-02
 11648 6.154806e-02
 11655 1.012398e-01
 11660 4.527357e-02
 11664 4.532255e-02
 11683 4.511270e-02
 11693 4.258837e-02
 11713 4.913460e-02
 11727 5.528036e-02
 11738 3.606104e-02
 11745 3.922586e-02
 11765 4.643278e-02
 11776 4.916885e-02
 11778 6.952442e-02
 11789 4.472895e-02
 11792 5.165372e-02
 11811 4.945650e-02
 11814 5.849158e-02
 11832 5.880348e-02
 11864 4.918298e-02
 11867 5.540507e-02
 11894 6.982285e-02
 11899 4.276768e-02
 11904 3.724897e-02
 11909 4.982718e-02
 11959 7.385341e-02
 11988 3.527743e-02
 11991 3.624459e-02
 12006 4.594300e-02
 12007 3.736786e-02
 12014 3.577408e-02
 12046 6.771339e-02
 12066 5.588284e-02
 12069 3.480406e-02
 12100 6.355443e-02
 12131 4.432454e-02
 12143 4.017051e-02
 12149 6.339168e-02
 12163 5.105194e-02
 12182 3.750280e-02
 12185 4.129331e-02
 12197 4.064600e-02
 12201 4.720328e-02
 12220 4.754280e-02
 12224 7.685666e-02
 12230 3.622340e-02
 12252 8.783595e-02
 12269 1.119978e-01
 12270 3.955153e-02
 12292 9.660013e-02
 12304 4.834802e-02
 12311 4.396316e-02
 12325 4.694458e-02
 12328 4.491992e-02
 12330 5.663245e-02
 12331 3.941669e-02
 12333 7.596008e-02
 12353 4.025466e-02
 12356 6.088424e-02
 12360 4.731374e-02
 12368 3.906106e-02
 12372 4.459386e-02
 12422 5.643832e-02
 12441 6.051942e-02
 12445 4.362690e-02
 12471 5.286049e-02
 12495 6.856007e-02
 12499 3.032927e-02
 12516 3.867615e-02
 12517 4.747688e-02
 12524 5.820518e-02
 12533 6.664601e-02
 12537 4.232075e-02
 12546 4.223277e-02
 12552 7.312866e-02
 12553 5.861713e-02
 12567 5.393849e-02
 12574 4.449645e-02
 12591 3.049120e-02
 12600 4.677147e-02
 12601 4.661101e-02
 12604 3.968658e-02
 12621 3.478666e-02
 12629 5.292406e-02
 12644 3.746912e-02
 12648 6.131502e-02
 12670 5.363425e-02
 12673 5.025990e-02
 12674 3.315896e-02
 12687 5.830477e-02
 12695 3.012731e-02
 12700 6.329751e-02
 12706 5.635669e-02
 12709 5.195835e-02
 12725 6.756511e-02
 12728 5.348880e-02
 12730 5.055868e-02
 12739 4.195739e-02
 12747 4.219315e-02
 12751 3.979322e-02
 12753 8.392248e-02
 12754 4.646872e-02
 12755 4.449873e-02
 12758 4.541052e-02
 12776 5.216392e-02
 12778 4.155979e-02
 12779 5.876208e-02
 12782 4.411153e-02
 12786 3.302114e-02
 12796 4.818291e-02
 12798 3.597010e-02
 12851 4.240395e-02
 12853 5.179985e-02
 12865 6.780100e-02
 12877 4.075272e-02
 12891 3.874199e-02
 12900 5.740161e-02
 12920 7.519264e-02
 12921 4.282138e-02
 12933 8.801890e-02
 12935 4.691437e-02
 12942 5.254170e-02
 12981 5.993239e-02
 12989 3.594461e-02
 13011 7.390308e-02
 13034 3.697384e-02
 13038 4.040768e-02
 13071 5.034847e-02
 13076 4.544040e-02
 13085 6.429363e-02
 13092 2.630616e-02
 13109 5.881229e-02
 13119 4.202685e-02
 13127 4.844390e-02
 13132 3.477478e-02
 13133 4.426721e-02
 13137 6.476817e-02
 13146 6.014831e-02
 13149 5.105625e-02
 13172 3.876163e-02
 13192 5.139093e-02
 13201 7.500948e-02
 13202 6.341575e-02
 13203 4.895917e-02
 13204 4.602764e-02
 13218 3.099652e-02
 13229 4.766223e-02
 13241 5.083968e-02
 13245 4.107116e-02
 13272 4.317033e-02
 13300 5.332005e-02
 13301 5.380102e-02
 13305 4.228060e-02
 13327 3.637221e-02
 13342 4.383036e-02
 13343 5.090579e-02
 13363 3.925231e-02
 13395 5.546479e-02
 13396 2.998613e-02
 13397 4.516972e-02
 13398 6.311631e-02
 13408 3.297548e-02
 13413 6.593591e-02
 13432 4.589730e-02
 13456 4.497096e-02
 13511 4.672848e-02
 13523 5.423543e-02
 13537 4.725543e-02
 13541 9.041516e-02
 13544 3.025110e-02
 13550 4.447616e-02
 13552 5.110865e-02
 13553 5.212595e-02
 13560 4.617064e-02
 13563 3.665853e-02
 13565 6.606813e-02
 13568 3.916534e-02
 13594 5.557220e-02
 13600 6.564027e-02
 13627 4.474562e-02
 13667 5.108526e-02
 13669 6.239974e-02
 13674 5.096795e-02
 13680 4.518641e-02
 13693 6.399181e-02
 13702 8.491199e-02
 13727 3.845019e-02
 13736 4.608736e-02
 13745 5.147475e-02
 13746 5.625765e-02
 13752 4.072944e-02
 13761 6.275177e-02
 13788 5.339114e-02
 13795 6.709554e-02
 13806 5.571009e-02
 13810 5.478040e-02
 13814 4.410225e-02
 13816 6.022295e-02
 13844 4.611018e-02
 13891 6.623694e-02
 13894 6.846046e-02
 13898 5.443751e-02
 13902 9.117324e-02
 13936 7.123630e-02
 13937 5.799435e-02
 13938 6.868706e-02
 13958 3.563817e-02
 13962 5.328586e-02
 13977 1.079043e-01
 13995 3.253556e-02
 14003 2.331455e-02
 14007 5.618950e-02
 14011 3.544123e-02
 14014 7.396330e-02
 14024 5.266240e-02
 14027 6.728886e-02
 14037 5.378499e-02
 14051 7.008222e-02
 14080 3.780476e-02
 14082 3.944980e-02
 14088 6.053397e-02
 14100 5.155949e-02
 14138 6.024266e-02
 14154 4.796837e-02
 14169 5.532637e-02
 14194 4.896958e-02
 14199 4.480644e-02
 14214 5.597887e-02
 14218 5.905965e-02
 14246 4.025938e-02
 14255 4.590089e-02
 14266 6.038140e-02
 14273 6.691118e-02
 14274 3.739056e-02
 14278 3.778354e-02
 14282 4.437849e-02
 14290 5.487117e-02
 14313 5.408909e-02
 14330 2.660190e-02
 14345 6.253758e-02
 14357 5.771086e-02
 14359 4.053040e-02
 14360 7.472850e-02
 14370 4.317758e-02
 14381 6.755906e-02
 14385 4.290533e-02
 14425 3.307506e-02
 14427 4.294810e-02
 14441 7.738023e-02
 14444 4.770498e-02
 14463 6.775776e-02
 14478 4.377818e-02
 14488 3.264073e-02
 14494 4.932896e-02
 14501 5.763099e-02
 14509 4.449509e-02
 14510 3.995125e-02
 14511 4.431392e-02
 14522 5.300086e-02
 14557 5.272548e-02
 14575 4.164019e-02
 14582 6.168662e-02
 14586 5.143152e-02
 14595 3.636555e-02
 14615 4.811742e-02
 14649 5.956443e-02
 14654 4.172053e-02
 14673 4.362341e-02
 14689 5.052564e-02
 14729 9.361663e-02
 14742 4.479885e-02
 14745 4.571753e-02
 14747 5.012934e-02
 14769 4.039017e-02
 14772 4.360762e-02
 14779 5.126280e-02
 14784 5.600160e-02
 14789 6.631925e-02
 14791 5.093000e-02
 14794 3.831946e-02
 14805 4.855118e-02
 14825 5.948854e-02
 14881 5.145286e-02
 14893 4.377555e-02
 14927 7.945348e-02
 14934 4.212089e-02
 14945 6.023139e-02
 14956 4.698135e-02
 14978 5.329559e-02
 14984 5.692986e-02
 15024 5.454434e-02
 15073 3.565132e-02
 15078 6.266331e-02
 15087 5.905194e-02
 15098 6.240450e-02
 15103 5.403618e-02
 15105 4.292725e-02
 15117 7.715989e-02
 15124 4.072314e-02
 15125 4.037336e-02
 15139 4.240926e-02
 15153 5.059039e-02
 15188 5.938595e-02
 15217 4.945661e-02
 15218 5.174704e-02
 15219 4.644875e-02
 15220 6.254997e-02
 15221 4.065642e-02
 15230 4.676459e-02
 15241 6.237981e-02
 15242 4.664382e-02
 15245 4.506862e-02
 15260 3.810929e-02
 15280 4.207227e-02
 15352 5.054603e-02
 15367 6.857253e-02
 15383 6.227650e-02
 15411 7.972831e-02
 15417 4.436524e-02
 15422 3.871480e-02
 15448 6.030697e-02
 15490 5.910018e-02
 15496 4.917068e-02
 15500 1.165571e-01
 15516 3.882429e-02
 15536 6.421005e-02
 15541 8.552039e-02
 15551 4.979112e-02
 15605 4.036965e-02
 15634 4.169269e-02
 15645 6.024800e-02
 15655 1.223131e-01
 15658 4.399226e-02
 15700 4.972568e-02
 15703 3.507039e-02
 15744 3.659497e-02
 15794 5.892376e-02
 15854 7.319271e-02
 15872 7.375678e-02
 15888 5.378284e-02
 15895 5.189688e-02
 15896 5.100502e-02
 15911 3.699287e-02
 15915 5.366006e-02
 15923 4.052409e-02
 15950 6.217837e-02
 15975 4.838258e-02
 15980 5.412919e-02
 15987 4.229354e-02
 15988 1.163416e-01
 16009 5.095136e-02
 16036 6.460380e-02
 16052 6.313460e-02
 16095 3.253368e-02
 16102 3.819415e-02
 16105 6.673691e-02
 16112 4.437723e-02
 16144 4.023975e-02
 16149 1.190421e-01
 16161 3.483675e-02
 16171 4.523035e-02
 16187 3.303819e-02
 16188 5.879033e-02
 16204 7.052371e-02
 16211 4.729642e-02
 16225 5.783182e-02
 16228 1.074377e-01
 16238 6.649976e-02
 16240 6.292210e-02
 16260 4.964605e-02
 16282 4.089106e-02
 16304 1.058375e-01
 16307 6.053353e-02
 16403 5.864267e-02
 16484 4.938609e-02
 16493 4.928352e-02
 16509 7.534316e-02
 16516 4.414092e-02
 16559 3.591149e-02
 16581 6.269335e-02
 16583 4.074225e-02
 16588 5.922520e-02
 16597 3.784963e-02
 16629 4.317717e-02
 16630 4.273818e-02
 16656 5.188854e-02
 16658 5.337818e-02
 16668 5.391823e-02
 16676 4.623243e-02
 16751 5.219786e-02
 16756 4.696729e-02
 16760 4.801107e-02
 16773 5.036016e-02
 16803 4.869839e-02
 16809 3.627632e-02
 16814 4.062715e-02
 16834 6.604288e-02
 16873 3.888627e-02
 16879 4.022673e-02
 16886 5.099860e-02
 16894 5.064068e-02
 16950 7.437240e-02
 16957 6.239984e-02
 16961 3.232172e-02
 17006 4.554194e-02
 17008 3.970709e-02
 17048 4.340958e-02
 17062 4.893795e-02
 17117 5.079577e-02
 17135 1.209892e-01
 17185 5.749361e-02
 17209 3.173230e-02
 17214 7.631823e-02
 17224 5.991008e-02
 17252 4.210514e-02
 17284 5.652387e-02
 17293 7.060460e-02
 17317 4.968435e-02
 17352 4.241595e-02
 17369 4.793886e-02
 17428 6.670611e-02
 17453 5.549686e-02
 17471 5.354204e-02
 17502 2.844865e-02
 17517 6.115036e-02
 17548 4.067653e-02
 17571 3.874609e-02
 17609 5.261901e-02
 17611 9.319808e-02
 17632 6.109280e-02
 17638 3.569097e-02
 17646 5.153195e-02
 17649 6.588337e-02
 17656 4.765360e-02
 17774 4.684034e-02
 17790 4.149558e-02
 17818 6.039917e-02
 17886 6.689991e-02
 17909 5.903465e-02
 17913 6.647636e-02
 17979 3.468885e-02
 17993 4.877249e-02
 18025 6.329162e-02
 18041 4.062002e-02
 18061 6.044048e-02
 18066 5.698597e-02
 18070 6.060902e-02
 18107 3.917562e-02
 18133 4.272166e-02
 18136 5.259375e-02
 18139 3.320619e-02
 18165 3.964728e-02
 18195 4.215989e-02
 18218 4.606984e-02
 18221 6.176691e-02
 18283 3.932397e-02
 18302 3.426441e-02
 18308 5.086092e-02
 18376 4.509106e-02
 18399 5.225977e-02
 18419 4.222388e-02
 18421 6.209363e-02
 18439 7.509979e-02
 18470 5.458775e-02
 18476 7.110144e-02
 18495 5.341319e-02
 18524 6.695599e-02
 18548 6.257509e-02
 18589 4.979025e-02
 18626 4.629303e-02
 18630 5.558145e-02
 18649 4.935133e-02
 18654 4.952547e-02
 18659 5.144025e-02
 18678 3.842040e-02
 18680 4.443656e-02
 18686 5.482697e-02
 18692 4.842162e-02
 18722 4.604703e-02
 18743 6.066558e-02
 18786 5.933414e-02
 18816 6.226433e-02
 18834 8.332392e-02
 18850 5.233099e-02
 18916 7.042698e-02
 18943 3.797034e-02
 19041 4.163975e-02
 19050 7.015252e-02
 19080 4.987016e-02
 19105 3.597486e-02
 19110 9.373846e-02
 19111 4.348153e-02
 19120 4.069644e-02
 19130 4.290497e-02
 19176 4.686913e-02
 19192 6.328071e-02
 19214 7.470188e-02
 19225 4.530689e-02
 19241 4.408798e-02
 19307 4.435096e-02
 19323 4.288265e-02
 19330 5.810979e-02
 19400 5.194882e-02
 19425 5.802548e-02
 19430 7.044681e-02
 19449 3.977847e-02
 19515 3.334848e-02
 19519 1.020236e-01
 19521 6.265829e-02
 19525 7.377742e-02
 19549 4.393136e-02
 19642 5.183706e-02
 19643 6.295916e-02
 19685 6.005744e-02
 19701 6.405919e-02
 19708 6.462496e-02
 19717 4.823040e-02
 19740 5.369280e-02
 19781 4.106780e-02
 19796 5.921118e-02
 19834 5.215134e-02
 19838 5.606271e-02
 19841 5.544534e-02
 19929 4.499241e-02
 19968 4.734775e-02
 19979 5.579423e-02
 19985 5.094976e-02
 19990 4.553089e-02
 20065 7.928114e-02
 20106 5.382603e-02
 20117 6.588828e-02
 20136 5.960014e-02
 20193 7.181382e-02
 20223 6.545174e-02
 20231 4.451656e-02
 20261 3.365595e-02
 20301 5.839722e-02
 20329 4.201469e-02
 20347 4.833898e-02
 20374 6.802592e-02
 20386 3.569209e-02
 20402 3.719054e-02
 20429 6.272449e-02
 20484 1.011000e-01
 20504 6.113995e-02
 20591 7.432717e-02
 20644 4.702791e-02
 20645 4.572382e-02
 20686 4.460797e-02
 20707 4.986716e-02
 20732 2.658209e-02
 20738 8.347174e-02
 20760 4.289771e-02
 20796 4.372899e-02
 20843 5.800622e-02
 20869 5.430761e-02
 20929 5.441780e-02
 20992 5.689528e-02
 21050 5.727994e-02
 21147 8.019866e-02
 21161 7.544109e-02
 21193 6.144413e-02
 21217 4.234599e-02
 21233 5.763277e-02
 21247 6.593834e-02
 21263 1.092715e-01
 21337 9.366857e-02
 21451 5.243746e-02
 21505 5.540423e-02
 21514 4.610403e-02
 21542 5.816935e-02
 21550 6.091269e-02
 21557 5.911844e-02
 21559 4.663296e-02
 21568 8.163615e-02
 21577 4.245255e-02
 21587 5.656807e-02
 21635 3.251676e-02
 21660 4.185300e-02
 21682 4.189657e-02
 21730 6.029841e-02
 21748 4.035765e-02
 21837 4.869815e-02
 21860 3.770430e-02
 21882 6.123421e-02
 21964 5.949616e-02
 21967 5.785150e-02
 21968 4.789606e-02
 22004 6.139830e-02
 22041 4.585094e-02
 22075 4.608623e-02
 22104 3.779721e-02
 22120 5.066837e-02
 22184 5.226840e-02
 22210 5.423304e-02
 22328 3.503212e-02
 22344 3.088461e-02
 22353 4.157404e-02
 22368 8.563635e-02
 22372 6.447229e-02
 22385 3.645639e-02
 22393 5.153359e-02
 22423 4.293014e-02
 22434 5.269538e-02
 22447 4.712869e-02
 22448 9.300411e-02
 22476 3.648850e-02
 22501 4.630478e-02
 22519 4.058927e-02
 22525 6.086351e-02
 22570 5.250509e-02
 22574 5.831286e-02
 22603 4.943675e-02
 22606 4.707778e-02
 22611 5.221161e-02
 22618 9.945165e-02
 22622 6.415230e-02
 22703 4.767571e-02
 22733 3.787032e-02
 22753 6.102830e-02
 22813 5.016936e-02
 22822 6.714402e-02
 22830 5.117102e-02
 23015 5.566569e-02
 23049 3.991146e-02
 23072 5.293550e-02
 23122 8.257376e-02
 23290 4.738545e-02
 23377 1.145170e-01
 23416 3.494221e-02
 23434 3.401592e-02
 23459 6.825475e-02
 23525 4.525305e-02
 23543 4.445036e-02
 23569 4.428802e-02
 23599 1.048982e-01
 23655 4.536557e-02
 23670 4.446932e-02
 23787 6.482980e-02
 23818 5.454825e-02
 23848 4.089139e-02
 23850 4.774936e-02
 23883 3.962595e-02
 23923 4.029381e-02
 24006 5.218751e-02
 24017 5.094787e-02
 24044 3.077131e-02
 24047 4.623172e-02
 24085 6.491156e-02
 24130 4.790130e-02
 24145 7.692299e-02
 24166 4.504770e-02
 24185 1.086108e-01
 24234 6.213509e-02
 24263 6.207511e-02
 24329 6.168831e-02
 24370 6.512351e-02
 24373 6.161564e-02
 24435 5.807505e-02
 24443 6.084966e-02
 24464 3.357943e-02
 24468 4.981391e-02
 24493 5.079522e-02
 24526 6.062051e-02
 24533 5.363683e-02
 24652 3.615381e-02
 24676 1.016040e-01
 24756 4.622534e-02
 24783 5.862004e-02
 24791 5.344490e-02
 24845 5.482349e-02
 24856 4.762172e-02
 24919 4.658752e-02
 24933 8.126740e-02
 24962 7.644764e-02
 24984 4.722594e-02
 25055 6.200362e-02
 25069 4.459948e-02
 25099 4.648868e-02
 25108 7.753797e-02
 25169 5.314010e-02
 25173 3.163187e-02
 25188 4.251147e-02
 25270 1.045377e-01
 25272 5.854048e-02
 25320 3.684954e-02
 25337 4.583674e-02
 25377 8.422076e-02
 25382 5.266550e-02
 25395 4.873786e-02
 25465 4.789960e-02
 25568 4.859355e-02
 25581 6.898183e-02
 25662 3.632590e-02
 25675 4.676383e-02
 25723 4.813845e-02
 25774 3.918093e-02
 25779 4.550637e-02
 25834 4.276728e-02
 25848 4.193305e-02
 25872 5.816486e-02
 25887 4.553977e-02
 25940 4.827469e-02
 25981 5.035662e-02
 25986 7.394917e-02
 26028 6.197346e-02
 26069 5.046674e-02
 26075 4.059822e-02
 26164 5.893377e-02
 26178 3.086342e-02
 26207 8.478908e-02
 26211 6.626588e-02
 26277 5.799651e-02
 26372 5.148951e-02
 26530 5.822999e-02
 26568 3.826530e-02
 26612 5.898733e-02
 26660 7.581501e-02
 26861 6.232834e-02
 26905 5.576675e-02
 26931 7.940345e-02
 26979 4.829215e-02
 27003 6.042049e-02
 27103 5.410603e-02
 27178 5.650327e-02
 27183 6.049484e-02
 27305 4.351870e-02
 27319 7.872297e-02
 27361 4.160601e-02
 27367 5.075194e-02
 27386 7.428027e-02
 27406 6.008356e-02
 27473 5.436092e-02
 27533 6.670036e-02
 27549 5.040026e-02
 27616 5.753009e-02
 27755 4.621116e-02
 27794 4.029452e-02
 27820 9.334169e-02
 28050 6.533031e-02
 28071 4.471116e-02
 28101 3.919501e-02
 28119 5.312201e-02
 28163 4.931582e-02
 28168 4.386247e-02
 28608 4.679025e-02
 28625 7.589576e-02
 28734 6.506286e-02
 28798 5.521629e-02
 28803 4.940994e-02
 28888 4.591921e-02
 28928 4.582049e-02
 28959 5.163488e-02
 28960 5.980036e-02
 28976 3.600435e-02
 29037 5.306678e-02
 29078 3.777392e-02
 29218 3.938836e-02
 29219 4.009869e-02
 29408 1.180892e-01
 29422 5.108720e-02
 29443 4.863093e-02
 29456 4.717190e-02
 29512 4.234215e-02
 29571 5.893829e-02
 29597 8.666289e-02
 29624 6.903629e-02
 29723 6.167601e-02
 29806 5.737857e-02
 29918 5.241455e-02
 29923 5.011300e-02
 29924 4.589213e-02
 29942 4.860544e-02
 30068 5.019012e-02
 30117 7.481176e-02
 30233 4.484179e-02
 30238 6.041150e-02
 30243 4.075439e-02
 30264 4.440225e-02
 30326 4.842300e-02
 30327 3.730441e-02
 30571 7.131176e-02
 30599 3.959452e-02
 30797 5.366581e-02
 30825 4.820855e-02
 30881 5.314103e-02
 30908 6.642832e-02
 30940 5.357792e-02
 31111 4.718921e-02
 31126 4.289227e-02
 31205 5.227562e-02
 31266 5.697620e-02
 31423 4.772799e-02
 31501 5.672735e-02
 31572 5.759628e-02
 31604 4.324380e-02
 31612 5.144202e-02
 31723 3.726438e-02
 31758 3.984365e-02
 31819 4.373079e-02
 31976 6.561267e-02
 32163 3.831962e-02
 32314 4.140007e-02
 32344 4.702428e-02
 32369 5.040646e-02
 32494 6.887997e-02
 32576 5.641426e-02
 32588 6.783136e-02
 32680 3.875483e-02
 32775 4.225750e-02
 32870 4.053241e-02
 32923 4.257443e-02
 32937 4.458768e-02
 32940 5.811590e-02
 32945 5.960629e-02
 33026 8.052581e-02
 33150 4.397763e-02
 33285 5.597351e-02
 33308 5.898730e-02
 33313 7.108184e-02
 33314 6.628130e-02
 33443 4.988297e-02
 33518 5.219939e-02
 33694 6.430784e-02
 33717 5.314109e-02
 33718 6.577346e-02
 33735 4.044094e-02
 33774 3.503503e-02
 33922 4.635245e-02
 34064 5.262434e-02
 34109 6.182169e-02
 34130 6.293565e-02
 34154 5.045881e-02
 34161 3.640509e-02
 34253 5.199966e-02
 34374 5.419640e-02
 34408 6.524444e-02
 34434 4.437342e-02
 34464 1.150420e-01
 34511 4.359907e-02
 34586 6.031324e-02
 34621 8.395787e-02
 34653 6.701628e-02
 34732 3.974186e-02
 34812 5.050069e-02
 34861 4.510763e-02
 34984 4.615001e-02
 35109 4.048604e-02
 35221 4.315518e-02
 35324 6.361492e-02
 35359 5.121488e-02
 35526 7.135795e-02
 35562 3.194558e-02
 35655 5.329970e-02
 35778 5.258811e-02
 35825 4.886038e-02
 35875 5.541580e-02
 35906 4.405799e-02
 36052 3.447370e-02
 36077 4.281752e-02
 36188 4.395792e-02
 36222 6.652765e-02
 36309 4.886957e-02
 36358 3.692351e-02
 36374 4.866368e-02
 36407 4.565028e-02
 36516 9.261627e-02
 36582 5.849814e-02
 36642 5.009053e-02
 36781 4.340131e-02
 37159 6.957779e-02
 37298 4.995371e-02
 37333 4.648882e-02
 37392 6.988992e-02
 37424 6.229154e-02
 37642 4.674019e-02
 37844 4.896077e-02
 37922 6.217702e-02
 37945 6.464335e-02
 38009 5.182964e-02
 38155 4.312365e-02
 38184 8.549548e-02
 38235 4.946364e-02
 38280 1.054214e-01
 38307 4.152776e-02
 38395 5.086622e-02
 38494 7.464436e-02
 38509 5.440519e-02
 38665 7.064659e-02
 38749 4.126614e-02
 38953 5.045859e-02
 38994 4.280507e-02
 39046 6.671690e-02
 39078 6.549136e-02
 39097 4.468828e-02
 39156 8.086782e-02
 39229 4.848480e-02
 39265 5.195034e-02
 39277 4.288817e-02
 39346 5.201850e-02
 39403 6.222208e-02
 39558 5.209627e-02
 39611 5.718281e-02
 39921 5.408222e-02
 39942 5.595698e-02
 39972 5.258227e-02
 40023 5.506524e-02
 40042 6.771957e-02
 40122 7.984679e-02
 40201 3.701560e-02
 40292 5.820666e-02
 40317 3.965444e-02
 40359 1.105471e-01
 40503 4.973968e-02
 40549 3.184600e-02
 40559 6.141473e-02
 40600 4.631480e-02
 40601 4.503725e-02
 40958 5.450242e-02
 41412 5.716214e-02
 41447 6.413803e-02
 41514 8.375047e-02
 41685 8.856657e-02
 41795 4.445022e-02
 41975 4.494696e-02
 42050 7.538632e-02
 42147 4.361920e-02
 42216 3.902158e-02
 42242 8.367677e-02
 42523 5.639554e-02
 42536 4.157908e-02
 42588 5.952543e-02
 42709 5.074289e-02
 42718 3.363127e-02
 42789 4.988420e-02
 42918 6.426582e-02
 43134 4.961790e-02
 43163 5.452049e-02
 43653 5.514393e-02
 44049 7.189467e-02
 44132 6.447034e-02
 44204 4.362176e-02
 44324 4.580056e-02
 44387 5.156896e-02
 44431 5.473787e-02
 44803 4.862352e-02
 44850 4.454725e-02
 45112 7.550809e-02
 45735 4.839305e-02
 45988 4.523321e-02
 46074 4.730815e-02
 46092 5.857474e-02
 46585 5.274613e-02
 46765 9.573206e-02
 46806 5.421923e-02
 46947 6.502460e-02
 47120 4.325928e-02
 47246 4.405390e-02
 47259 5.657082e-02
 47493 5.356143e-02
 47909 4.969355e-02
 48102 8.991162e-02
 48242 6.177581e-02
 48257 3.617751e-02
 48331 3.657288e-02
 48486 3.724774e-02
 48563 5.591563e-02
 49266 4.369905e-02
 49362 4.476158e-02
 49957 6.820121e-02
 50397 6.885089e-02
 51160 7.940351e-02
 51655 6.064360e-02
 51657 6.938040e-02
 51725 9.297413e-02
 51920 7.362615e-02
 52035 5.235875e-02
 52043 4.041819e-02
 52444 7.149267e-02
 52817 4.376569e-02
 52953 4.415045e-02
 53240 5.985772e-02
 53424 3.333009e-02
 53836 4.328931e-02
 53860 4.474313e-02
 53870 6.520027e-02
 54385 5.468888e-02
 54628 7.683560e-02
 54981 5.928540e-02
 55067 5.497683e-02
 55340 5.401266e-02
 55430 7.854581e-02
 55526 4.609753e-02
 55528 6.370508e-02
 55735 4.857053e-02
 55740 3.964123e-02
 55781 6.235343e-02
 56420 5.136420e-02
 56594 5.390787e-02
 56619 4.335138e-02
 56971 6.072521e-02
 57312 5.897823e-02
 57391 3.721477e-02
 57534 5.160558e-02
 57541 5.028844e-02
 57683 4.028369e-02
 57741 5.176383e-02
 57954 4.046774e-02
 58035 5.312709e-02
 58403 7.945466e-02
 58655 8.013397e-02
 58685 6.095149e-02
 58792 4.759057e-02
 58973 6.435050e-02
 59729 5.902878e-02
 60107 5.677775e-02
 60797 4.610901e-02
 60843 6.056510e-02
 60907 5.663105e-02
 62378 6.989514e-02
 62827 4.530473e-02
 63039 3.469849e-02
 63056 5.069269e-02
 63090 6.117308e-02
 63284 5.791223e-02
 63525 7.206513e-02
 63603 5.850516e-02
 63889 8.528017e-02
 63900 4.213781e-02
 63962 5.754162e-02
 64596 3.576164e-02
 64985 5.713141e-02
 65229 5.307366e-02
 65933 4.768980e-02
 66296 5.195826e-02
 67011 6.379224e-02
 67609 7.705715e-02
 68370 5.218504e-02
 68754 6.583962e-02
 68999 3.879781e-02
 69665 4.785861e-02
 69870 7.533190e-02
 70061 6.742508e-02
 70425 7.646721e-02
 70953 3.719736e-02
 70976 3.897672e-02
 72401 5.546980e-02
 72921 5.219641e-02
 73529 4.244911e-02
 74051 5.525701e-02
 74523 6.281520e-02
 74541 7.923995e-02
 74592 5.927731e-02
 75123 5.213712e-02
 75197 6.640103e-02
 75499 6.148455e-02
 75720 7.414586e-02
 76971 6.701360e-02
 77076 4.003202e-02
 77634 6.804442e-02
 77692 4.788935e-02
 78129 4.399852e-02
 78826 5.630062e-02
 79699 5.439692e-02
 79794 5.881236e-02
 79805 7.390837e-02
 80068 5.090436e-02
 80102 5.103569e-02
 80162 5.901221e-02
 81211 5.524627e-02
 81306 4.989442e-02
 81387 5.790224e-02
 81948 5.279541e-02
 82308 6.417544e-02
 83878 6.813238e-02
 84094 5.145003e-02
 84951 6.435985e-02
 86156 6.348063e-02
 86465 7.863668e-02
 86642 7.589615e-02
 86747 7.947878e-02
 87024 5.820186e-02
 87780 6.531724e-02
 88550 5.524546e-02
 88860 5.568324e-02
 89029 3.809216e-02
 90082 6.543458e-02
 90403 7.416019e-02
 90787 6.030060e-02
 91215 6.260784e-02
 91945 6.188623e-02
 92880 5.101953e-02
 93769 5.517589e-02
 94356 7.681656e-02
 96048 3.984867e-02
 96063 5.217304e-02
 96327 4.610380e-02
 96428 5.849634e-02
 96432 5.402157e-02
 96791 5.287264e-02
 97594 3.484603e-02
 97629 6.735984e-02
 98110 6.693109e-02
 98330 5.189205e-02
 98624 4.405510e-02
 99667 3.756209e-02
100227 7.114654e-02
100965 7.623641e-02
102405 5.736611e-02
104005 5.781943e-02
104221 8.492014e-02
104837 8.540370e-02
105206 5.803405e-02
105795 8.163211e-02
107102 7.437400e-02
107132 4.471790e-02
107844 4.991294e-02
108742 7.855036e-02
111098 4.850755e-02
111693 5.964853e-02
112295 7.765704e-02
112365 7.498319e-02
114594 5.830917e-02
122658 4.315594e-02
124536 7.036405e-02
125414 5.641263e-02
125768 7.708715e-02
126545 6.213449e-02
130079 5.291223e-02
131820 8.188614e-02
135880 6.767980e-02
139179 5.830097e-02
141244 5.715796e-02
148285 4.947828e-02
151526 6.842776e-02
152079 5.624871e-02
153343 5.372877e-02
155872 5.195182e-02
169156 6.551440e-02
172218 6.907573e-02
180182 4.590868e-02
188339 6.420701e-02
193251 4.276577e-02
200995 4.071293e-02
205601 6.288735e-02
233288 6.458800e-02
240127 5.588974e-02
241051 5.605238e-02
247146 6.675382e-02
251910 7.046332e-02
253676 6.268948e-02
272452 5.426336e-02
305847 6.875968e-02
310020 6.681998e-02
324021 6.310865e-02
334167 5.413011e-02
363190 6.325137e-02
454981 7.147631e-02
466651 6.281500e-02
494870 6.276383e-02
703196 6.682528e-02
1053676 4.749007e-02


==> data/MillionSong-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     3      2
     4     22
     5    177
     6    915
     7   3084
     8   8624
     9  18896
    10  31221
    11  37349
    12  39130
    13  37832
    14  36328
    15  33259
    16  31267
    17  28914
    18  26742
    19  25181
    20  23312
    21  22207
    22  20931
    23  19384
    24  18388
    25  17465
    26  16419
    27  15895
    28  14951
    29  14519
    30  13640
    31  12909
    32  12328
    33  11911
    34  11298
    35  10726
    36  10513
    37   9977
    38   9616
    39   9143
    40   8850
    41   8446
    42   8217
    43   7914
    44   7619
    45   7321
    46   7068
    47   6913
    48   6643
    49   6454
    50   6328
    51   6057
    52   5850
    53   5686
    54   5614
    55   5481
    56   5248
    57   4950
    58   4915
    59   4775
    60   4525
    61   4560
    62   4367
    63   4247
    64   4178
    65   4045
    66   4063
    67   3778
    68   3714
    69   3688
    70   3577
    71   3557
    72   3475
    73   3424
    74   3391
    75   3255
    76   3202
    77   3238
    78   3094
    79   3034
    80   3036
    81   2955
    82   2804
    83   2805
    84   2677
    85   2643
    86   2621
    87   2551
    88   2427
    89   2408
    90   2361
    91   2250
    92   2180
    93   2173
    94   2156
    95   2068
    96   2105
    97   2005
    98   1949
    99   1963
   100   1909
   101   1875
   102   1944
   103   1781
   104   1821
   105   1761
   106   1811
   107   1759
   108   1746
   109   1692
   110   1605
   111   1661
   112   1629
   113   1641
   114   1636
   115   1586
   116   1542
   117   1452
   118   1432
   119   1390
   120   1350
   121   1260
   122   1291
   123   1285
   124   1156
   125   1113
   126   1050
   127   1068
   128   1004
   129    969
   130    928
   131    872
   132    866
   133    902
   134    828
   135    885
   136    811
   137    832
   138    800
   139    834
   140    808
   141    795
   142    819
   143    760
   144    791
   145    739
   146    755
   147    748
   148    776
   149    726
   150    702
   151    738
   152    697
   153    702
   154    696
   155    676
   156    665
   157    653
   158    617
   159    650
   160    609
   161    569
   162    645
   163    576
   164    613
   165    513
   166    567
   167    511
   168    542
   169    534
   170    513
   171    520
   172    497
   173    476
   174    520
   175    497
   176    459
   177    478
   178    431
   179    411
   180    428
   181    431
   182    449
   183    402
   184    446
   185    400
   186    400
   187    400
   188    388
   189    407
   190    386
   191    364
   192    371
   193    361
   194    400
   195    334
   196    343
   197    343
   198    321
   199    358
   200    341
   201    327
   202    305
   203    297
   204    325
   205    303
   206    275
   207    278
   208    257
   209    278
   210    264
   211    274
   212    270
   213    268
   214    244
   215    273
   216    254
   217    237
   218    252
   219    233
   220    239
   221    229
   222    244
   223    238
   224    256
   225    222
   226    223
   227    198
   228    188
   229    209
   230    226
   231    209
   232    201
   233    209
   234    198
   235    173
   236    197
   237    186
   238    182
   239    216
   240    191
   241    172
   242    176
   243    197
   244    165
   245    162
   246    178
   247    163
   248    157
   249    175
   250    143
   251    157
   252    160
   253    141
   254    128
   255    130
   256    155
   257    160
   258    126
   259    127
   260    154
   261    137
   262    128
   263    125
   264    130
   265    123
   266    133
   267    138
   268    143
   269    126
   270    114
   271    115
   272    122
   273    115
   274    131
   275     99
   276    105
   277     91
   278     94
   279    121
   280    114
   281    118
   282     83
   283    110
   284    112
   285    111
   286     93
   287     94
   288     79
   289    105
   290     87
   291    100
   292     79
   293    100
   294     88
   295     88
   296    104
   297     70
   298     92
   299     78
   300     88
   301     83
   302     93
   303     75
   304     67
   305     68
   306     83
   307     76
   308     72
   309     57
   310     63
   311     60
   312     61
   313     61
   314     66
   315     65
   316     59
   317     79
   318     74
   319     72
   320     66
   321     58
   322     60
   323     61
   324     72
   325     64
   326     59
   327     67
   328     51
   329     53
   330     63
   331     45
   332     62
   333     72
   334     58
   335     65
   336     50
   337     52
   338     49
   339     52
   340     49
   341     45
   342     57
   343     74
   344     48
   345     60
   346     46
   347     56
   348     54
   349     45
   350     43
   351     42
   352     53
   353     50
   354     48
   355     48
   356     39
   357     46
   358     40
   359     38
   360     44
   361     41
   362     42
   363     46
   364     43
   365     40
   366     48
   367     42
   368     51
   369     35
   370     45
   371     32
   372     43
   373     44
   374     41
   375     23
   376     27
   377     43
   378     25
   379     29
   380     40
   381     43
   382     29
   383     30
   384     29
   385     43
   386     45
   387     32
   388     27
   389     36
   390     31
   391     25
   392     24
   393     31
   394     33
   395     30
   396     21
   397     31
   398     35
   399     29
   400     20
   401     23
   402     31
   403     29
   404     32
   405     29
   406     26
   407     25
   408     31
   409     37
   410     25
   411     28
   412     26
   413     29
   414     28
   415     26
   416     23
   417     17
   418     26
   419     22
   420     33
   421     28
   422     24
   423     14
   424     26
   425     27
   426     22
   427     20
   428     20
   429     22
   430     23
   431     18
   432     20
   433     21
   434     16
   435     20
   436     19
   437     14
   438     15
   439     20
   440     17
   441     23
   442     11
   443     17
   444     18
   445     18
   446     17
   447     28
   448     14
   449     24
   450     19
   451     16
   452     19
   453      8
   454      9
   455     18
   456     15
   457     19
   458     15
   459     17
   460     17
   461     10
   462     18
   463     21
   464     16
   465     18
   466     12
   467     18
   468     12
   469      8
   470     13
   471     22
   472     14
   473     13
   474      9
   475     10
   476     14
   477     12
   478     14
   479     12
   480     14
   481     13
   482     17
   483     12
   484     10
   485     12
   486      8
   487     10
   488     17
   489     12
   490     10
   491     12
   492     10
   493     13
   494      9
   495     20
   496      9
   497     12
   498     12
   499     13
   500     11
   501      3
   502      9
   503     10
   504      9
   505      8
   506      6
   507     12
   508      6
   509     13
   510     11
   511      6
   512     16
   513      9
   514     14
   515      8
   516     11
   517     10
   518     10
   519     10
   520      7
   521     11
   522      7
   523     10
   524      8
   525      6
   526      7
   527      4
   528      5
   529      8
   530     10
   531      9
   532      9
   533      8
   534      5
   535      8
   536      7
   537     13
   538     10
   539      8
   540      5
   541      8
   542      6
   543      6
   544      4
   545      3
   546      7
   547      6
   548      9
   549      5
   550     10
   551      7
   552      8
   553     11
   554      3
   555      3
   556      8
   557      8
   558     10
   559      6
   560      4
   561      1
   562      7
   563      6
   564      5
   565     12
   566      5
   567      7
   568      6
   569      7
   570      4
   571      4
   572      2
   573      5
   574      5
   575      5
   576      8
   577      5
   578      7
   579      7
   580      6
   581      7
   582      5
   583      2
   584      5
   585      4
   586      4
   587      5
   588      4
   589      1
   590      6
   591      1
   592      5
   593      5
   594      3
   595      5
   596      6
   597      4
   598      3
   599      6
   600      7
   601      6
   602      9
   603      4
   604      6
   605      3
   606      6
   607      5
   608      4
   609      5
   610      4
   611      5
   612      6
   613      2
   614      1
   615      3
   616      4
   617      8
   618      2
   619      3
   620      4
   621      4
   622      4
   623      2
   625      8
   626      6
   627      3
   628      5
   629      1
   630      6
   631      4
   632      4
   633      3
   634      2
   635      4
   636      3
   637      1
   638      3
   639      4
   640      3
   641      4
   642      1
   643      4
   644      9
   645      2
   646      3
   647      4
   648      3
   649      5
   650      4
   651      7
   652      4
   653      2
   654      3
   655      3
   656      5
   657      4
   658      2
   659      2
   660      2
   661      3
   662      6
   663      2
   665      4
   666      2
   667      4
   668      2
   669      5
   670      3
   671      3
   672      1
   673      2
   674      2
   675      2
   677      1
   678      3
   679      2
   680      3
   681      1
   682      5
   683      2
   684      1
   685      1
   687      2
   688      2
   689      1
   690      6
   691      1
   692      2
   693      2
   694      4
   695      2
   696      3
   698      3
   699      3
   700      3
   701      2
   702      1
   703      3
   704      3
   705      2
   707      1
   708      2
   709      5
   710      3
   711      4
   712      3
   713      1
   714      2
   715      1
   716      3
   718      3
   719      1
   720      1
   722      1
   723      3
   724      1
   725      1
   726      1
   727      1
   728      3
   729      1
   730      1
   731      1
   732      1
   733      1
   736      1
   737      3
   738      2
   739      1
   740      2
   741      3
   744      2
   746      1
   747      1
   748      3
   750      1
   753      1
   754      3
   755      2
   757      2
   758      2
   759      1
   760      3
   761      2
   762      1
   763      1
   764      1
   765      2
   767      1
   768      1
   770      2
   771      1
   772      1
   773      1
   775      2
   776      2
   777      1
   778      1
   779      1
   780      1
   782      1
   783      2
   784      2
   785      1
   787      2
   790      1
   791      1
   792      1
   793      1
   795      3
   796      1
   797      1
   798      3
   799      1
   801      1
   802      1
   803      1
   804      1
   805      2
   807      2
   809      1
   815      1
   816      1
   818      1
   823      2
   824      1
   825      1
   827      2
   828      1
   831      1
   832      2
   833      2
   834      3
   838      1
   839      1
   843      1
   850      1
   851      2
   852      1
   853      3
   854      1
   855      1
   856      3
   858      2
   859      1
   864      2
   865      2
   866      1
   867      2
   870      1
   871      3
   873      1
   875      1
   876      1
   881      2
   883      1
   886      1
   888      2
   889      1
   892      1
   894      1
   898      1
   900      2
   901      1
   910      1
   915      1
   919      1
   922      1
   923      1
   924      2
   927      1
   931      1
   932      1
   938      1
   940      1
   941      1
   944      1
   948      1
   952      1
   953      1
   956      1
   957      1
   962      1
   964      1
   974      1
   975      2
   977      1
   984      1
   986      1
   990      1
  1010      1
  1012      1
  1025      1
  1029      1
  1037      1
  1041      1
  1042      1
  1049      1
  1052      1
  1055      1
  1056      1
  1066      1
  1067      1
  1072      1
  1076      1
  1082      1
  1084      1
  1086      1
  1088      1
  1090      1
  1091      1
  1097      1
  1102      1
  1130      1
  1138      1
  1144      1
  1149      1
  1161      1
  1166      1
  1168      1
  1201      1
  1220      1
  1268      1
  1273      1
  1306      1
  1345      1
  1346      1
  1357      1
  1368      1
  1376      1
  1390      1
  1394      1
  1448      1
  1471      1
  3671      1


==> data/MillionSong-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  21891
     2  26705
     3  21629
     4  18216
     5  15607
     6  13623
     7  12232
     8  10573
     9   9650
    10   8599
    11   7835
    12   7108
    13   6462
    14   5903
    15   5513
    16   5019
    17   4730
    18   4382
    19   4138
    20   3809
    21   3580
    22   3467
    23   3235
    24   3147
    25   2970
    26   2851
    27   2607
    28   2518
    29   2387
    30   2325
    31   2124
    32   2078
    33   1981
    34   1986
    35   1822
    36   1796
    37   1670
    38   1654
    39   1603
    40   1572
    41   1516
    42   1415
    43   1383
    44   1295
    45   1254
    46   1229
    47   1179
    48   1168
    49   1132
    50   1136
    51   1083
    52   1049
    53   1017
    54    964
    55    953
    56    930
    57    952
    58    854
    59    854
    60    885
    61    849
    62    777
    63    814
    64    762
    65    735
    66    709
    67    729
    68    715
    69    705
    70    691
    71    705
    72    618
    73    606
    74    610
    75    617
    76    627
    77    557
    78    588
    79    574
    80    559
    81    542
    82    506
    83    559
    84    546
    85    528
    86    479
    87    540
    88    494
    89    442
    90    447
    91    409
    92    455
    93    425
    94    399
    95    454
    96    406
    97    464
    98    389
    99    395
   100    417
   101    418
   102    364
   103    382
   104    393
   105    402
   106    389
   107    360
   108    358
   109    381
   110    342
   111    319
   112    354
   113    338
   114    343
   115    332
   116    330
   117    295
   118    353
   119    281
   120    305
   121    290
   122    290
   123    280
   124    291
   125    308
   126    279
   127    282
   128    285
   129    274
   130    317
   131    284
   132    290
   133    272
   134    253
   135    269
   136    237
   137    275
   138    261
   139    210
   140    249
   141    250
   142    267
   143    215
   144    206
   145    275
   146    236
   147    238
   148    249
   149    227
   150    231
   151    245
   152    227
   153    214
   154    220
   155    228
   156    207
   157    218
   158    201
   159    202
   160    198
   161    189
   162    182
   163    193
   164    207
   165    191
   166    213
   167    203
   168    195
   169    175
   170    204
   171    204
   172    184
   173    193
   174    191
   175    198
   176    165
   177    204
   178    160
   179    173
   180    189
   181    183
   182    170
   183    177
   184    179
   185    172
   186    191
   187    167
   188    174
   189    170
   190    143
   191    184
   192    160
   193    159
   194    166
   195    156
   196    172
   197    155
   198    147
   199    152
   200    152
   201    163
   202    164
   203    148
   204    144
   205    148
   206    155
   207    157
   208    144
   209    150
   210    133
   211    121
   212    156
   213    125
   214    150
   215    135
   216    133
   217    131
   218    129
   219    134
   220    141
   221    150
   222    122
   223    125
   224    127
   225    105
   226    120
   227    128
   228    128
   229     99
   230    134
   231    128
   232    116
   233    112
   234    120
   235    101
   236    127
   237     95
   238    117
   239    121
   240    129
   241    105
   242    101
   243    110
   244    104
   245    136
   246    101
   247    109
   248    122
   249    114
   250    103
   251    115
   252    120
   253    104
   254    131
   255    119
   256    104
   257    108
   258     87
   259    104
   260    115
   261     96
   262    109
   263     98
   264     92
   265    124
   266    108
   267     85
   268    110
   269     92
   270     86
   271    106
   272    116
   273     95
   274     84
   275     94
   276     85
   277     95
   278     96
   279     96
   280     97
   281     93
   282     75
   283     95
   284     95
   285     87
   286    102
   287     81
   288    103
   289     69
   290     79
   291    116
   292     87
   293     85
   294     89
   295     80
   296     76
   297     84
   298     77
   299     84
   300     77
   301     79
   302     73
   303     73
   304     77
   305     74
   306     91
   307     73
   308     74
   309     91
   310     76
   311     82
   312     86
   313     68
   314     79
   315     63
   316     83
   317     99
   318     86
   319     75
   320     77
   321     76
   322     69
   323     75
   324     92
   325     74
   326     73
   327     66
   328     62
   329     68
   330     64
   331     65
   332     83
   333     73
   334     76
   335     71
   336     59
   337     64
   338     74
   339     67
   340     75
   341     79
   342     75
   343     86
   344     77
   345     80
   346     61
   347     71
   348     55
   349     65
   350     63
   351     92
   352     50
   353     61
   354     75
   355     75
   356     56
   357     70
   358     68
   359     45
   360     52
   361     50
   362     71
   363     72
   364     67
   365     72
   366     66
   367     59
   368     49
   369     55
   370     58
   371     61
   372     55
   373     59
   374     49
   375     68
   376     49
   377     53
   378     50
   379     59
   380     52
   381     46
   382     60
   383     46
   384     40
   385     53
   386     52
   387     64
   388     51
   389     72
   390     49
   391     50
   392     42
   393     46
   394     49
   395     49
   396     60
   397     49
   398     57
   399     57
   400     43
   401     58
   402     57
   403     58
   404     52
   405     52
   406     36
   407     52
   408     46
   409     59
   410     59
   411     47
   412     60
   413     60
   414     45
   415     51
   416     40
   417     67
   418     47
   419     42
   420     47
   421     46
   422     56
   423     57
   424     43
   425     47
   426     54
   427     48
   428     49
   429     56
   430     60
   431     50
   432     47
   433     47
   434     47
   435     54
   436     55
   437     46
   438     46
   439     45
   440     42
   441     52
   442     47
   443     63
   444     53
   445     49
   446     32
   447     51
   448     43
   449     41
   450     35
   451     55
   452     51
   453     48
   454     45
   455     48
   456     39
   457     45
   458     39
   459     39
   460     36
   461     47
   462     42
   463     32
   464     39
   465     46
   466     54
   467     34
   468     57
   469     37
   470     39
   471     48
   472     39
   473     48
   474     33
   475     42
   476     42
   477     42
   478     39
   479     32
   480     39
   481     40
   482     28
   483     38
   484     36
   485     40
   486     52
   487     40
   488     31
   489     36
   490     37
   491     41
   492     33
   493     61
   494     42
   495     36
   496     33
   497     31
   498     38
   499     33
   500     40
   501     43
   502     36
   503     21
   504     31
   505     37
   506     34
   507     43
   508     39
   509     31
   510     35
   511     41
   512     30
   513     37
   514     30
   515     32
   516     43
   517     34
   518     31
   519     38
   520     39
   521     31
   522     31
   523     36
   524     43
   525     36
   526     29
   527     25
   528     30
   529     42
   530     40
   531     40
   532     41
   533     31
   534     46
   535     34
   536     39
   537     36
   538     29
   539     30
   540     36
   541     27
   542     39
   543     27
   544     35
   545     33
   546     40
   547     27
   548     20
   549     30
   550     34
   551     40
   552     27
   553     19
   554     30
   555     32
   556     29
   557     38
   558     30
   559     30
   560     32
   561     29
   562     29
   563     25
   564     33
   565     33
   566     26
   567     31
   568     20
   569     28
   570     25
   571     37
   572     28
   573     27
   574     27
   575     28
   576     25
   577     34
   578     35
   579     23
   580     36
   581     35
   582     25
   583     31
   584     31
   585     27
   586     26
   587     28
   588     33
   589     26
   590     27
   591     25
   592     26
   593     26
   594     27
   595     29
   596     30
   597     19
   598     26
   599     26
   600     25
   601     23
   602     28
   603     24
   604     30
   605     18
   606     31
   607     31
   608     22
   609     34
   610     27
   611     20
   612     27
   613     26
   614     27
   615     41
   616     34
   617     26
   618     30
   619     26
   620     24
   621     20
   622     29
   623     27
   624     23
   625     28
   626     29
   627     31
   628     21
   629     21
   630     25
   631     26
   632     29
   633     20
   634     21
   635     26
   636     25
   637     41
   638     27
   639     33
   640     18
   641     26
   642     22
   643     20
   644     33
   645     29
   646     27
   647     24
   648     23
   649     19
   650     22
   651     18
   652     27
   653     16
   654     27
   655     22
   656     14
   657     20
   658     18
   659     26
   660     25
   661     21
   662     27
   663     24
   664     22
   665     18
   666     19
   667     19
   668     24
   669     23
   670     14
   671     23
   672     19
   673     13
   674     22
   675     20
   676     29
   677     21
   678     20
   679     26
   680     16
   681     19
   682     20
   683     24
   684     15
   685     14
   686     25
   687     17
   688     26
   689     14
   690     28
   691     22
   692     15
   693     18
   694     22
   695     17
   696     21
   697     20
   698     18
   699     17
   700     17
   701     20
   702     22
   703     21
   704     25
   705     23
   706     15
   707     15
   708     28
   709     17
   710     17
   711     20
   712     22
   713     20
   714     15
   715     22
   716     18
   717     18
   718     21
   719     17
   720     15
   721     20
   722     17
   723     18
   724     18
   725     20
   726     21
   727     14
   728     19
   729     25
   730     19
   731     24
   732     19
   733     20
   734     22
   735     21
   736     11
   737     21
   738     15
   739     28
   740     19
   741     17
   742     26
   743     22
   744     20
   745     15
   746     23
   747     15
   748     10
   749     17
   750     15
   751     19
   752     17
   753     22
   754     15
   755     19
   756     16
   757     19
   758     15
   759     20
   760     21
   761     21
   762     21
   763     21
   764     17
   765     19
   766     16
   767     19
   768      6
   769     24
   770     22
   771     16
   772     21
   773     14
   774     17
   775     13
   776     15
   777     20
   778     23
   779     17
   780     17
   781     20
   782     21
   783     15
   784     19
   785     17
   786     16
   787     19
   788     23
   789     19
   790     12
   791     24
   792     21
   793     12
   794     14
   795     19
   796     11
   797     14
   798     18
   799     21
   800     14
   801     17
   802     17
   803     15
   804     20
   805     15
   806     14
   807     16
   808     24
   809     11
   810     18
   811     16
   812     19
   813     18
   814     11
   815     13
   816     14
   817     12
   818     14
   819     15
   820     17
   821     12
   822     14
   823     14
   824     12
   825     19
   826     15
   827     19
   828     17
   829     15
   830     20
   831     12
   832     16
   833     20
   834     14
   835     19
   836     15
   837     10
   838     13
   839     15
   840      7
   841      9
   842     21
   843     18
   844     16
   845     16
   846     15
   847     14
   848     20
   849     12
   850     21
   851     12
   852     20
   853     14
   854      8
   855     13
   856     15
   857     13
   858     20
   859     10
   860     10
   861     17
   862     15
   863     22
   864     14
   865     12
   866     14
   867      6
   868     10
   869     14
   870     12
   871     12
   872     13
   873     15
   874      6
   875     11
   876     16
   877     17
   878      8
   879     18
   880     18
   881      9
   882     11
   883     18
   884     17
   885     15
   886      6
   887      8
   888      8
   889     13
   890     24
   891      5
   892     13
   893     14
   894      5
   895     13
   896     16
   897     11
   898     17
   899     18
   900     15
   901     19
   902     11
   903     19
   904     15
   905     12
   906     13
   907     13
   908      8
   909     10
   910      9
   911     12
   912     12
   913     10
   914     13
   915     14
   916     12
   917     14
   918     12
   919     10
   920      9
   921     21
   922     14
   923     17
   924     12
   925     15
   926     14
   927     14
   928     15
   929      8
   930      9
   931     16
   932     19
   933      7
   934     12
   935      6
   936      6
   937     10
   938     10
   939     14
   940      4
   941     16
   942     11
   943     13
   944     12
   945     13
   946     13
   947      6
   948      9
   949     15
   950     13
   951     12
   952     10
   953     20
   954     10
   955      9
   956      6
   957     14
   958     10
   959     12
   960      8
   961     15
   962     11
   963      5
   964      4
   965      9
   966     11
   967     17
   968     12
   969      7
   970     16
   971      8
   972      8
   973     11
   974     13
   975     20
   976     11
   977     10
   978     15
   979      1
   980      9
   981     12
   982      8
   983      4
   984      9
   985     10
   986      6
   987     13
   988      7
   989      7
   990      9
   991     12
   992     14
   993      5
   994      7
   995      9
   996     10
   997     10
   998     10
   999     10
  1000      6
  1001     10
  1002     13
  1003     11
  1004     14
  1005     11
  1006      8
  1007      9
  1008     11
  1009     13
  1010     10
  1011     11
  1012      9
  1013     12
  1014      7
  1015      7
  1016     14
  1017     14
  1018      4
  1019     10
  1020     12
  1021      7
  1022     11
  1023     12
  1024      8
  1025      8
  1026      6
  1027     13
  1028      6
  1029     12
  1030     14
  1031     12
  1032      8
  1033      7
  1034      9
  1035      7
  1036      7
  1037      9
  1038      9
  1039     10
  1040     11
  1041      4
  1042      4
  1043     10
  1044     10
  1045     10
  1046     12
  1047     10
  1048      5
  1049     10
  1050     10
  1051      6
  1052      9
  1053      5
  1054      6
  1055      8
  1056     11
  1057      9
  1058     10
  1059      9
  1060      8
  1061      5
  1062      9
  1063      3
  1064      9
  1065      9
  1066      6
  1067     12
  1068     11
  1069     11
  1070     14
  1071      7
  1072      9
  1073      8
  1074     11
  1075      5
  1076      5
  1077      8
  1078      8
  1079      9
  1080     10
  1081      6
  1082     12
  1083      5
  1084      9
  1085      9
  1086      5
  1087     11
  1088      7
  1089     10
  1090     11
  1091     11
  1092     10
  1093      4
  1094      4
  1095      5
  1096      5
  1097     10
  1098      6
  1099      6
  1100      4
  1101     11
  1102      9
  1103      8
  1104      7
  1105     11
  1106      8
  1107      8
  1108      9
  1109      5
  1110     12
  1111      8
  1112      5
  1113     10
  1114      5
  1115     10
  1116     13
  1117      6
  1118      9
  1119      5
  1120      8
  1121      8
  1122      8
  1123     10
  1124      5
  1125     11
  1126     12
  1127      9
  1128      7
  1129      7
  1130      5
  1131      9
  1132     11
  1133      8
  1134      5
  1135      8
  1136      2
  1137     12
  1138      7
  1139      9
  1140      7
  1141      4
  1142      8
  1143     11
  1144      4
  1145      8
  1146      1
  1147      4
  1148     12
  1149      7
  1150      5
  1151      7
  1152      7
  1153     10
  1154      8
  1155      6
  1156     12
  1157      8
  1158      9
  1159      7
  1160      7
  1161      6
  1162      4
  1163      9
  1164      4
  1165      6
  1166     11
  1167     14
  1168      7
  1169      3
  1170      5
  1171      7
  1172      3
  1173      3
  1174      5
  1175      3
  1176     12
  1177     11
  1178      9
  1179      6
  1180      7
  1181      8
  1182      3
  1183      4
  1184     11
  1185      6
  1186      3
  1187     10
  1188      9
  1189     10
  1190     12
  1191     12
  1192      7
  1193      8
  1194     10
  1195      7
  1196      9
  1197      8
  1198      8
  1199      6
  1200      5
  1201      5
  1202     11
  1203      4
  1204      9
  1205      6
  1206      6
  1207      7
  1208      8
  1209      7
  1210     14
  1211      9
  1212      8
  1213      6
  1214      8
  1215      4
  1216      4
  1217      8
  1218     10
  1219      7
  1220      2
  1221      2
  1222     10
  1223      9
  1224      6
  1225     10
  1226      9
  1227      8
  1228      7
  1229      7
  1230      9
  1231      6
  1232     11
  1233      5
  1234     14
  1235      6
  1236      2
  1237      3
  1238      4
  1239      8
  1240      6
  1241      4
  1242      4
  1243      9
  1244      6
  1245      7
  1246      4
  1247      8
  1248      5
  1249      6
  1250      4
  1251      9
  1252     10
  1253      3
  1254      9
  1255      4
  1256      2
  1257      5
  1258      7
  1259      6
  1260      6
  1261     11
  1262     11
  1263      2
  1264      6
  1265      6
  1266      9
  1267      8
  1268      5
  1269      6
  1270      8
  1271      3
  1272      5
  1273      7
  1274      6
  1275      9
  1276      9
  1277      7
  1278      4
  1279      3
  1280      9
  1281     10
  1282      7
  1283      7
  1284     10
  1285     11
  1286      6
  1287     11
  1288      8
  1289      2
  1290     10
  1291     10
  1292      9
  1293     10
  1294      5
  1295      4
  1296      7
  1297      8
  1298      7
  1299      8
  1300      5
  1301      5
  1302      7
  1303      7
  1304      7
  1305      5
  1306      5
  1307     12
  1308      8
  1309     12
  1310      4
  1311      4
  1312      5
  1313      4
  1314      7
  1315      8
  1316      4
  1317      6
  1318      7
  1319      6
  1320      8
  1321      3
  1322      3
  1323      4
  1324      4
  1325     11
  1326      5
  1327      6
  1328      2
  1329      6
  1330      3
  1331      5
  1332      5
  1333      5
  1334      8
  1335      5
  1336     10
  1337      4
  1338      6
  1339      5
  1340      8
  1341      5
  1342     11
  1343      9
  1344      6
  1345      4
  1346      6
  1347      7
  1348      6
  1349      6
  1350      4
  1351      4
  1352      4
  1353      5
  1354      2
  1355     10
  1356      2
  1357      3
  1358      7
  1359      7
  1360      6
  1361      1
  1362      4
  1363      8
  1364      3
  1365      6
  1366      6
  1367      6
  1368      7
  1369      2
  1370      9
  1371      5
  1372      9
  1373      4
  1374      6
  1375      8
  1376      3
  1377      5
  1378      3
  1379      5
  1380      8
  1381      6
  1382      7
  1383      6
  1384      5
  1385      6
  1386      3
  1387      7
  1388      3
  1389      4
  1390      4
  1391      4
  1392      4
  1393      5
  1394      9
  1395      6
  1396      6
  1397      2
  1398     11
  1399      7
  1400      7
  1401      5
  1402      9
  1403      4
  1404      6
  1405      5
  1406      5
  1407      4
  1408      4
  1409      3
  1410      7
  1411      6
  1412      3
  1413      7
  1414      6
  1415      6
  1416      3
  1417      3
  1418      1
  1419      8
  1420      8
  1421      5
  1422      3
  1423      2
  1424      8
  1425      6
  1426      4
  1427      3
  1428      7
  1429      6
  1430      7
  1431      3
  1432      5
  1433      4
  1434      4
  1435      6
  1436      5
  1437      8
  1438      4
  1439      3
  1440      9
  1441      2
  1442     10
  1443      7
  1444      2
  1445      7
  1446      6
  1447      7
  1448      5
  1449      3
  1450      5
  1451      5
  1452      4
  1453      4
  1454      8
  1455      5
  1456      3
  1457      3
  1458      3
  1459      1
  1460      6
  1461      3
  1462      7
  1463      6
  1464      8
  1465      4
  1466      4
  1467      4
  1468      4
  1469      3
  1470      4
  1471      2
  1472      8
  1473      6
  1474      8
  1475      7
  1476      6
  1477      6
  1478      7
  1479      6
  1480      5
  1481      4
  1482      3
  1483     13
  1484      5
  1485     10
  1486      2
  1487      1
  1488      4
  1489      4
  1490      3
  1491      7
  1492      6
  1493      4
  1494      2
  1495      2
  1496      9
  1497      5
  1498      8
  1499      4
  1500      4
  1501      4
  1502      4
  1503      4
  1504      6
  1505      2
  1506      5
  1507      5
  1508      6
  1509      4
  1510      1
  1511      4
  1512      9
  1513      5
  1514      2
  1515      3
  1516      4
  1517      8
  1518      4
  1519      4
  1520      3
  1521      1
  1522      6
  1523      4
  1524      4
  1525      3
  1526      5
  1527      6
  1528      3
  1529      3
  1530      3
  1531      4
  1532      4
  1533      5
  1534      5
  1535      4
  1536      9
  1537      3
  1538      3
  1539      6
  1540      4
  1541      5
  1542      3
  1543      5
  1544      4
  1545      2
  1546      1
  1547      3
  1548      5
  1549      6
  1550      2
  1551      3
  1552      3
  1553      7
  1554      3
  1555      5
  1556      1
  1557      7
  1558      2
  1559      5
  1560      4
  1561      4
  1562      2
  1563      5
  1564     10
  1565      5
  1566      4
  1567      4
  1568      2
  1569      4
  1570      4
  1571      4
  1572      3
  1574      1
  1575      4
  1576      4
  1577      5
  1578      6
  1579      2
  1580      5
  1581      3
  1582      1
  1583      4
  1584      3
  1585      5
  1586      2
  1587      4
  1588      5
  1589      4
  1591      3
  1592      3
  1593      5
  1594      3
  1595      3
  1596      2
  1597      1
  1598      4
  1599      5
  1600      3
  1601      5
  1602      4
  1603      3
  1604      5
  1605      2
  1606      2
  1607      4
  1608      5
  1609      3
  1610      1
  1611      2
  1612      3
  1613      5
  1614      4
  1615      4
  1616      6
  1617      1
  1618      2
  1619      4
  1620      5
  1621      6
  1622      5
  1623      3
  1624      3
  1625      4
  1626      4
  1627      5
  1628      4
  1629      8
  1630      6
  1631      4
  1632      2
  1633      1
  1634      2
  1635      1
  1636      1
  1637      5
  1638      3
  1639      7
  1640      8
  1641      5
  1642      3
  1643      6
  1644      6
  1645     10
  1646      6
  1647      6
  1648      6
  1649      2
  1650      3
  1651      3
  1652      5
  1653      3
  1654      4
  1655      3
  1656      3
  1657      3
  1658      3
  1659      7
  1660      4
  1661      3
  1662      2
  1663      9
  1664      2
  1665      4
  1666      6
  1667      6
  1668      2
  1669      6
  1670      6
  1671      4
  1672      2
  1673      3
  1674      4
  1676      2
  1677      3
  1678      2
  1679      1
  1680      4
  1681      1
  1682      7
  1683      6
  1684      2
  1685      4
  1686      2
  1687      3
  1688      5
  1689      4
  1690      4
  1691      3
  1692      6
  1693      3
  1694      3
  1695      5
  1696      2
  1697      5
  1698      5
  1699      4
  1700      1
  1701      6
  1702      3
  1703      4
  1704      7
  1705      2
  1706      3
  1707      3
  1708      1
  1709      6
  1710      2
  1711      4
  1712      3
  1713      4
  1714      8
  1715      5
  1716      3
  1717      3
  1718      2
  1719      1
  1720      2
  1721      1
  1722      3
  1723      7
  1724      5
  1725      4
  1726      5
  1728      4
  1729      6
  1730      5
  1731      2
  1732      2
  1733      3
  1734      2
  1735      3
  1736      3
  1737      3
  1740      3
  1741      6
  1742      2
  1743      4
  1744      1
  1745      3
  1746      2
  1747      3
  1748      3
  1749      5
  1750      2
  1751      6
  1752      1
  1753      3
  1754      4
  1755      5
  1756      5
  1757      5
  1758      4
  1759      3
  1760      3
  1761      2
  1762      2
  1763      3
  1764      3
  1765      1
  1766      2
  1768      3
  1769      3
  1770      3
  1771      4
  1772      4
  1773      2
  1774      8
  1775      4
  1776      3
  1777      1
  1778      5
  1779      5
  1780      2
  1781      6
  1782      2
  1783      4
  1784      5
  1785      2
  1787      3
  1788      1
  1789      2
  1790      1
  1792      5
  1793      5
  1794      2
  1795      3
  1796      4
  1797      5
  1798      4
  1799      1
  1800      3
  1801      4
  1802      7
  1803      4
  1804      2
  1805      6
  1806      2
  1807      5
  1808      2
  1809      1
  1810      3
  1811      3
  1812      1
  1813      3
  1814      5
  1815      3
  1817      7
  1818      2
  1819      5
  1820      4
  1821      2
  1822      2
  1823      3
  1824      3
  1825      3
  1826      4
  1827      1
  1828      6
  1829      3
  1830      3
  1831      5
  1832      1
  1833      3
  1835      4
  1836      2
  1837      5
  1838      5
  1839      1
  1840      2
  1841      3
  1842      3
  1843      2
  1844      3
  1845      1
  1846      3
  1847      5
  1848      3
  1849      3
  1850      4
  1851      1
  1852      4
  1853      5
  1854      2
  1855      3
  1856      2
  1857      4
  1858      4
  1859      5
  1860      2
  1861      1
  1862      3
  1863      2
  1865      1
  1866      4
  1867      1
  1868      3
  1869      3
  1870      3
  1871      2
  1872      2
  1873      4
  1874      2
  1875      3
  1876      6
  1877      4
  1878      4
  1879      1
  1880      1
  1881      1
  1882      3
  1883      4
  1884      1
  1885      4
  1886      2
  1887      2
  1888      2
  1890      4
  1891      2
  1892      2
  1893      2
  1894      4
  1895      3
  1896      2
  1897      3
  1898      4
  1899      5
  1900      5
  1902      4
  1903      1
  1904      2
  1905      6
  1906      8
  1908      2
  1909      1
  1910      4
  1911      2
  1912      2
  1913      1
  1915      3
  1916      3
  1917      1
  1918      3
  1919      5
  1921      5
  1922      5
  1923      5
  1924      2
  1925      3
  1926      1
  1927      2
  1928      4
  1929      2
  1930      4
  1931      3
  1932      3
  1933      2
  1934      2
  1935      1
  1936      2
  1937      2
  1938      3
  1939      3
  1940      3
  1941      2
  1942      2
  1943      3
  1944      4
  1945      2
  1946      7
  1947      1
  1948      6
  1949      3
  1950      2
  1951      5
  1953      4
  1955      3
  1957      2
  1958      8
  1959      3
  1960      4
  1961      5
  1962      1
  1963      3
  1964      2
  1965      4
  1966      6
  1967      3
  1968      2
  1969      5
  1970      3
  1972      4
  1973      2
  1974      3
  1975      3
  1976      5
  1977      1
  1978      2
  1979      5
  1981      5
  1982      1
  1983      3
  1984      2
  1985      1
  1986      3
  1987      2
  1988      2
  1989      7
  1990      4
  1991      3
  1992      6
  1993      6
  1994      3
  1995      3
  1996      7
  1997      1
  1998      2
  1999      3
  2001      8
  2002      4
  2003      3
  2004      3
  2005      2
  2006      2
  2007      3
  2010      2
  2011      1
  2012      4
  2013      4
  2014      3
  2015      5
  2016      2
  2017      4
  2018      4
  2019      4
  2020      2
  2021      4
  2022      1
  2023      2
  2024      4
  2025      2
  2026      4
  2027      2
  2028      3
  2029      4
  2031      1
  2032      4
  2033      1
  2034      1
  2035      1
  2037      3
  2038      1
  2039      3
  2040      1
  2041      3
  2042      4
  2043      6
  2045      3
  2046      1
  2047      5
  2048      2
  2049      1
  2050      1
  2051      2
  2052      2
  2053      5
  2055      1
  2056      1
  2058      1
  2059      2
  2061      4
  2062      2
  2063      5
  2064      2
  2065      1
  2066      7
  2067      2
  2068      4
  2070      6
  2071      2
  2073      5
  2074      1
  2075      2
  2076      1
  2077      3
  2078      3
  2079      5
  2080      4
  2081      4
  2082      2
  2084      6
  2086      5
  2088      5
  2089      2
  2090      7
  2092      3
  2093      1
  2094      2
  2095      3
  2096      5
  2097      1
  2098      3
  2099      2
  2100      4
  2101      2
  2102      2
  2103      3
  2104      1
  2105      1
  2106      2
  2107      2
  2108      4
  2109      3
  2110      4
  2111      1
  2112      2
  2113      4
  2114      4
  2115      3
  2116      3
  2117      3
  2118      4
  2119      1
  2120      3
  2121      3
  2122      2
  2123      2
  2124      1
  2125      2
  2126      4
  2127      1
  2128      1
  2129      3
  2130      4
  2131      7
  2132      3
  2133      1
  2134      4
  2135      1
  2136      2
  2137      1
  2138      3
  2139      2
  2140      1
  2141      2
  2142      3
  2143      1
  2145      1
  2146      7
  2147      3
  2148      2
  2149      5
  2151      3
  2152      2
  2153      2
  2154      1
  2155      3
  2156      1
  2157      3
  2158      4
  2160      1
  2161      3
  2162      2
  2163      3
  2164      1
  2165      5
  2167      3
  2168      2
  2169      3
  2171      3
  2172      1
  2173      2
  2175      1
  2176      5
  2177      3
  2178      7
  2179      2
  2180      4
  2181      1
  2182      1
  2183      2
  2184      3
  2186      2
  2187      2
  2188      3
  2189      1
  2191      1
  2192      3
  2193      4
  2195      4
  2196      1
  2197      1
  2198      3
  2199      2
  2200      1
  2201      4
  2204      1
  2205      4
  2207      1
  2208      3
  2210      2
  2211      1
  2212      2
  2213      2
  2214      3
  2215      3
  2216      2
  2217      1
  2218      3
  2219      2
  2220      3
  2222      1
  2223      2
  2224      3
  2225      2
  2226      2
  2227      2
  2228      1
  2229      1
  2230      1
  2231      2
  2232      2
  2233      3
  2234      1
  2235      1
  2236      1
  2237      2
  2238      1
  2239      2
  2240      2
  2241      1
  2242      2
  2243      3
  2245      3
  2247      3
  2248      2
  2249      2
  2250      5
  2251      7
  2252      1
  2253      1
  2254      1
  2257      2
  2258      1
  2259      1
  2261      1
  2262      4
  2263      2
  2264      2
  2265      4
  2266      2
  2267      1
  2268      3
  2269      2
  2270      2
  2272      2
  2273      2
  2275      3
  2277      2
  2278      3
  2279      6
  2280      5
  2281      1
  2282      3
  2284      3
  2285      2
  2286      2
  2287      3
  2288      1
  2290      2
  2291      3
  2292      2
  2293      2
  2294      2
  2295      1
  2296      1
  2297      1
  2298      4
  2299      1
  2300      1
  2301      2
  2303      3
  2304      4
  2305      1
  2306      1
  2307      1
  2309      1
  2310      1
  2311      4
  2312      2
  2314      6
  2315      1
  2316      2
  2317      1
  2318      3
  2319      4
  2320      1
  2321      2
  2322      2
  2323      1
  2324      3
  2325      2
  2326      5
  2327      2
  2328      2
  2329      3
  2330      3
  2331      4
  2332      1
  2333      4
  2335      3
  2336      1
  2338      4
  2340      1
  2341      5
  2343      2
  2344      2
  2345      3
  2347      2
  2348      1
  2349      5
  2350      6
  2351      1
  2352      1
  2353      2
  2354      1
  2355      3
  2356      4
  2357      2
  2358      3
  2359      5
  2360      2
  2361      7
  2362      2
  2364      3
  2365      2
  2367      2
  2368      2
  2369      2
  2370      3
  2371      1
  2372      3
  2373      1
  2374      2
  2375      1
  2377      1
  2378      2
  2379      2
  2380      1
  2381      1
  2382      1
  2383      1
  2384      1
  2385      2
  2386      1
  2387      2
  2388      2
  2389      2
  2390      2
  2391      2
  2392      2
  2393      3
  2394      2
  2395      1
  2396      2
  2397      2
  2398      1
  2399      2
  2401      5
  2403      2
  2404      1
  2405      3
  2406      2
  2407      1
  2408      1
  2409      3
  2410      3
  2412      4
  2415      3
  2416      1
  2417      1
  2418      5
  2419      2
  2420      1
  2421      3
  2422      3
  2423      1
  2424      1
  2428      2
  2430      2
  2431      1
  2432      1
  2433      1
  2434      4
  2436      3
  2437      4
  2438      2
  2439      1
  2440      3
  2441      2
  2442      3
  2444      1
  2445      5
  2446      1
  2447      5
  2448      5
  2449      3
  2450      5
  2451      2
  2452      2
  2453      2
  2454      2
  2455      1
  2456      1
  2457      1
  2458      2
  2460      2
  2461      1
  2462      1
  2463      1
  2465      3
  2466      3
  2467      2
  2468      3
  2469      1
  2471      1
  2472      1
  2473      3
  2474      3
  2475      2
  2476      2
  2477      1
  2478      3
  2482      1
  2484      2
  2485      3
  2486      4
  2487      3
  2488      3
  2491      1
  2492      4
  2493      1
  2495      1
  2496      1
  2497      2
  2498      3
  2499      1
  2500      3
  2503      1
  2504      3
  2506      2
  2507      2
  2509      1
  2510      2
  2511      1
  2512      1
  2513      2
  2514      1
  2515      1
  2516      1
  2517      2
  2518      1
  2520      7
  2521      4
  2523      4
  2524      1
  2525      1
  2526      2
  2527      3
  2528      2
  2529      2
  2531      2
  2532      2
  2533      3
  2534      4
  2535      5
  2536      4
  2537      4
  2538      2
  2539      2
  2540      3
  2541      2
  2543      3
  2544      1
  2545      5
  2546      1
  2547      2
  2548      4
  2549      2
  2550      1
  2552      2
  2554      1
  2555      2
  2556      2
  2558      2
  2559      4
  2560      1
  2561      2
  2562      1
  2565      1
  2566      4
  2573      1
  2575      1
  2578      1
  2579      3
  2580      3
  2581      1
  2582      2
  2583      1
  2584      2
  2585      2
  2586      2
  2587      1
  2588      2
  2589      2
  2590      1
  2591      2
  2593      2
  2594      1
  2595      1
  2596      1
  2597      2
  2598      2
  2599      2
  2600      2
  2601      1
  2604      1
  2607      1
  2608      2
  2609      2
  2612      1
  2613      5
  2614      2
  2616      3
  2618      3
  2619      1
  2620      1
  2623      2
  2624      2
  2625      2
  2626      2
  2627      1
  2628      2
  2629      1
  2631      1
  2633      1
  2636      1
  2639      2
  2640      3
  2641      2
  2642      1
  2647      2
  2648      1
  2649      2
  2650      6
  2651      1
  2653      2
  2658      4
  2659      2
  2660      3
  2661      1
  2662      2
  2663      2
  2664      1
  2665      1
  2666      2
  2667      2
  2668      1
  2670      2
  2671      3
  2672      3
  2673      4
  2674      3
  2675      2
  2676      2
  2677      1
  2678      1
  2680      1
  2681      1
  2682      2
  2683      1
  2684      1
  2685      3
  2686      3
  2687      1
  2688      1
  2691      1
  2693      3
  2694      1
  2695      4
  2696      5
  2697      1
  2698      4
  2699      1
  2700      2
  2701      1
  2703      2
  2705      1
  2706      2
  2707      1
  2708      2
  2709      2
  2710      2
  2711      2
  2714      2
  2716      1
  2717      1
  2718      5
  2719      1
  2720      2
  2721      1
  2722      2
  2724      3
  2725      3
  2727      2
  2728      2
  2729      1
  2730      1
  2733      1
  2734      3
  2735      1
  2736      1
  2737      1
  2739      3
  2740      1
  2741      1
  2742      2
  2743      1
  2745      1
  2746      3
  2747      1
  2748      1
  2750      1
  2751      1
  2752      1
  2753      2
  2754      3
  2755      2
  2756      4
  2758      2
  2759      2
  2760      1
  2761      2
  2762      2
  2765      2
  2766      1
  2767      1
  2768      1
  2771      1
  2773      2
  2775      1
  2776      1
  2777      2
  2778      1
  2779      1
  2780      2
  2781      2
  2782      1
  2783      1
  2784      1
  2785      2
  2786      1
  2787      1
  2788      1
  2790      1
  2791      2
  2792      1
  2793      1
  2794      1
  2795      3
  2796      1
  2798      2
  2799      2
  2801      1
  2802      1
  2803      1
  2804      1
  2805      3
  2806      2
  2807      1
  2808      2
  2809      1
  2810      2
  2812      3
  2813      1
  2814      2
  2815      1
  2816      1
  2817      3
  2818      1
  2819      3
  2820      1
  2821      2
  2826      1
  2827      1
  2828      2
  2830      2
  2832      4
  2833      1
  2834      2
  2836      2
  2837      1
  2838      1
  2840      1
  2841      1
  2843      2
  2844      1
  2845      2
  2846      2
  2848      2
  2850      1
  2852      4
  2853      1
  2855      1
  2856      1
  2858      2
  2859      3
  2860      3
  2861      1
  2862      2
  2865      4
  2867      2
  2869      1
  2871      1
  2872      1
  2873      4
  2874      2
  2875      1
  2876      2
  2877      2
  2880      5
  2882      1
  2883      1
  2885      3
  2886      2
  2889      2
  2890      1
  2891      1
  2892      1
  2893      3
  2897      1
  2898      2
  2899      2
  2901      3
  2902      2
  2904      1
  2905      1
  2906      1
  2907      2
  2908      3
  2909      2
  2910      1
  2912      1
  2914      1
  2915      2
  2917      2
  2919      4
  2920      2
  2922      2
  2923      3
  2924      1
  2925      2
  2926      2
  2929      1
  2930      1
  2932      1
  2934      2
  2935      1
  2937      1
  2938      3
  2939      2
  2940      1
  2942      2
  2943      1
  2946      1
  2947      1
  2948      4
  2949      1
  2950      2
  2951      2
  2955      2
  2956      2
  2957      2
  2959      1
  2960      1
  2961      2
  2962      2
  2964      2
  2965      2
  2966      1
  2967      2
  2968      3
  2971      2
  2972      1
  2974      2
  2975      1
  2976      2
  2977      1
  2980      1
  2981      1
  2982      1
  2984      2
  2985      1
  2986      1
  2989      2
  2990      1
  2992      2
  2993      1
  2994      2
  2995      1
  2996      1
  2997      1
  2998      1
  2999      2
  3000      1
  3001      1
  3003      1
  3004      4
  3006      2
  3007      1
  3008      1
  3011      1
  3012      2
  3013      2
  3015      1
  3017      2
  3021      3
  3023      1
  3026      1
  3028      2
  3029      1
  3030      3
  3031      3
  3033      1
  3034      2
  3035      1
  3038      2
  3039      1
  3040      1
  3041      1
  3042      1
  3043      1
  3046      4
  3047      1
  3049      1
  3051      2
  3052      2
  3053      1
  3057      1
  3058      4
  3059      1
  3061      1
  3063      1
  3065      1
  3066      2
  3067      2
  3068      1
  3071      2
  3075      3
  3077      1
  3078      1
  3079      1
  3081      1
  3084      3
  3085      1
  3089      1
  3090      1
  3091      1
  3092      1
  3096      1
  3097      2
  3099      2
  3102      1
  3106      1
  3109      3
  3111      1
  3114      2
  3115      1
  3118      2
  3119      2
  3120      1
  3125      1
  3126      1
  3127      1
  3128      2
  3130      3
  3131      3
  3132      3
  3133      1
  3134      3
  3136      1
  3140      1
  3141      2
  3142      2
  3143      1
  3144      1
  3145      1
  3148      1
  3149      1
  3150      1
  3152      1
  3153      1
  3154      1
  3156      2
  3157      2
  3158      1
  3159      1
  3160      1
  3162      1
  3163      1
  3164      2
  3165      2
  3167      4
  3168      1
  3169      1
  3170      1
  3171      1
  3172      1
  3175      1
  3176      2
  3178      2
  3179      1
  3180      1
  3184      1
  3185      2
  3186      1
  3187      3
  3188      1
  3190      1
  3191      3
  3192      4
  3193      1
  3194      2
  3195      2
  3196      2
  3198      1
  3199      1
  3200      3
  3201      1
  3203      2
  3204      2
  3208      1
  3209      2
  3211      1
  3216      2
  3218      2
  3219      1
  3220      2
  3225      2
  3226      1
  3228      1
  3230      2
  3231      2
  3232      1
  3233      1
  3235      1
  3236      2
  3237      1
  3238      1
  3239      2
  3240      1
  3241      2
  3244      1
  3245      2
  3246      1
  3247      1
  3250      1
  3251      2
  3252      2
  3254      1
  3255      1
  3257      1
  3258      1
  3259      2
  3260      1
  3261      1
  3262      3
  3264      1
  3265      1
  3266      2
  3267      1
  3268      1
  3269      1
  3271      1
  3273      2
  3275      1
  3280      1
  3281      1
  3282      1
  3285      1
  3287      1
  3289      2
  3291      2
  3292      1
  3293      1
  3294      1
  3295      1
  3296      2
  3300      2
  3301      1
  3302      3
  3303      1
  3304      1
  3305      2
  3307      1
  3308      1
  3309      1
  3310      2
  3311      1
  3312      2
  3313      1
  3314      2
  3318      1
  3319      1
  3322      1
  3323      1
  3324      1
  3326      2
  3327      1
  3328      1
  3329      2
  3332      3
  3334      3
  3336      2
  3337      3
  3340      3
  3342      3
  3343      1
  3344      1
  3345      1
  3346      2
  3347      2
  3350      1
  3352      1
  3353      1
  3356      1
  3358      1
  3361      2
  3364      1
  3366      1
  3367      1
  3368      2
  3369      1
  3370      1
  3371      2
  3373      3
  3374      1
  3375      1
  3377      1
  3379      1
  3380      2
  3381      2
  3383      1
  3384      2
  3385      2
  3386      1
  3387      1
  3388      2
  3391      1
  3393      1
  3394      1
  3395      1
  3396      1
  3397      1
  3398      1
  3404      1
  3405      1
  3407      1
  3410      1
  3411      1
  3412      1
  3413      1
  3414      1
  3415      3
  3417      1
  3418      1
  3421      1
  3425      2
  3426      1
  3427      1
  3429      1
  3430      1
  3431      1
  3435      1
  3436      1
  3437      2
  3438      1
  3442      4
  3444      2
  3445      1
  3446      2
  3447      2
  3448      1
  3453      1
  3457      1
  3458      1
  3464      1
  3466      2
  3467      1
  3468      2
  3470      1
  3471      1
  3472      1
  3477      1
  3480      3
  3481      1
  3482      1
  3483      1
  3485      2
  3491      1
  3492      1
  3494      2
  3495      1
  3497      2
  3499      2
  3500      1
  3501      1
  3502      1
  3504      1
  3505      1
  3506      1
  3509      1
  3510      1
  3514      2
  3515      1
  3516      1
  3517      1
  3518      3
  3519      2
  3520      1
  3521      1
  3522      1
  3523      1
  3524      2
  3528      1
  3530      1
  3532      1
  3534      1
  3535      1
  3539      1
  3542      1
  3543      1
  3544      3
  3551      2
  3552      1
  3553      3
  3554      3
  3556      2
  3557      1
  3558      2
  3559      1
  3560      6
  3563      1
  3564      1
  3565      1
  3567      1
  3568      1
  3569      2
  3570      1
  3572      1
  3573      1
  3574      2
  3575      2
  3577      1
  3578      1
  3579      1
  3580      1
  3582      1
  3583      1
  3585      1
  3586      2
  3587      3
  3588      1
  3589      1
  3590      1
  3591      2
  3593      1
  3594      2
  3595      1
  3596      1
  3598      1
  3599      2
  3602      2
  3603      4
  3604      1
  3605      2
  3606      1
  3613      1
  3614      1
  3616      1
  3618      4
  3619      1
  3621      1
  3623      1
  3624      1
  3625      1
  3628      1
  3631      1
  3632      1
  3634      1
  3636      1
  3639      1
  3640      1
  3641      1
  3644      1
  3646      2
  3649      2
  3650      1
  3652      1
  3654      2
  3655      1
  3657      3
  3661      2
  3663      1
  3665      1
  3666      1
  3667      1
  3669      1
  3670      1
  3672      2
  3676      2
  3679      2
  3681      2
  3684      1
  3685      2
  3688      1
  3689      3
  3691      1
  3692      3
  3698      1
  3699      1
  3700      1
  3701      1
  3702      2
  3705      1
  3707      1
  3708      1
  3710      1
  3711      1
  3714      1
  3715      1
  3716      2
  3718      2
  3720      1
  3721      1
  3723      1
  3724      2
  3725      2
  3726      1
  3729      2
  3730      1
  3733      1
  3735      1
  3738      2
  3740      2
  3745      1
  3746      1
  3749      1
  3750      2
  3751      1
  3752      1
  3754      1
  3756      1
  3761      1
  3765      2
  3766      1
  3770      1
  3774      1
  3776      1
  3779      3
  3780      1
  3781      2
  3782      1
  3784      1
  3789      1
  3790      3
  3791      2
  3792      1
  3796      3
  3797      1
  3800      1
  3802      1
  3804      1
  3807      1
  3817      1
  3818      1
  3820      4
  3823      1
  3828      1
  3829      1
  3830      2
  3833      1
  3834      2
  3835      1
  3837      1
  3839      1
  3840      2
  3843      1
  3845      1
  3846      1
  3847      2
  3848      2
  3850      1
  3852      1
  3859      1
  3860      1
  3861      1
  3862      1
  3863      1
  3865      2
  3867      1
  3868      1
  3869      2
  3871      1
  3876      1
  3877      1
  3878      1
  3879      1
  3882      1
  3883      1
  3888      1
  3890      3
  3891      2
  3893      2
  3895      1
  3896      1
  3901      2
  3902      1
  3904      1
  3905      1
  3910      1
  3911      1
  3915      1
  3916      5
  3919      1
  3923      1
  3924      1
  3925      1
  3927      1
  3928      1
  3931      1
  3932      1
  3933      1
  3941      1
  3942      2
  3943      1
  3946      1
  3948      1
  3951      1
  3953      1
  3954      3
  3970      1
  3972      1
  3976      1
  3977      1
  3979      1
  3980      1
  3981      1
  3982      1
  3983      1
  3984      3
  3985      2
  3986      1
  3987      1
  3991      3
  3992      1
  3993      1
  3995      1
  4000      1
  4001      1
  4002      1
  4003      1
  4004      1
  4008      1
  4011      1
  4013      1
  4023      1
  4028      3
  4029      1
  4030      1
  4031      1
  4036      1
  4037      1
  4042      1
  4043      2
  4046      3
  4048      2
  4050      1
  4053      1
  4055      1
  4060      1
  4062      1
  4065      1
  4068      1
  4069      1
  4070      2
  4074      2
  4076      1
  4077      1
  4080      1
  4081      1
  4082      1
  4087      1
  4089      1
  4090      1
  4100      1
  4104      1
  4110      1
  4111      2
  4112      2
  4113      1
  4114      1
  4118      1
  4123      2
  4124      2
  4125      1
  4128      2
  4132      2
  4137      2
  4140      1
  4149      1
  4150      1
  4151      1
  4152      1
  4153      1
  4154      1
  4155      2
  4158      1
  4159      2
  4163      2
  4165      1
  4166      1
  4167      1
  4168      1
  4170      1
  4171      1
  4173      1
  4175      2
  4178      1
  4180      1
  4181      1
  4184      1
  4185      1
  4186      1
  4187      3
  4191      2
  4195      1
  4196      1
  4197      1
  4198      1
  4199      1
  4200      4
  4202      1
  4203      1
  4204      2
  4205      1
  4210      1
  4212      1
  4213      1
  4214      1
  4219      1
  4221      1
  4222      1
  4223      2
  4225      1
  4226      1
  4230      1
  4231      2
  4235      1
  4238      3
  4240      1
  4247      1
  4250      1
  4251      2
  4252      2
  4254      1
  4257      1
  4262      1
  4263      1
  4264      1
  4265      3
  4267      1
  4268      1
  4270      1
  4271      1
  4274      1
  4276      2
  4284      2
  4285      3
  4288      1
  4289      2
  4291      3
  4293      2
  4294      1
  4299      3
  4302      1
  4305      1
  4309      1
  4310      2
  4312      1
  4316      1
  4317      1
  4324      1
  4330      2
  4331      1
  4332      1
  4333      1
  4335      1
  4336      1
  4337      1
  4338      1
  4339      1
  4348      1
  4349      3
  4350      2
  4352      1
  4359      1
  4363      1
  4367      2
  4368      1
  4369      1
  4375      1
  4381      1
  4385      1
  4389      2
  4396      1
  4397      1
  4400      1
  4404      1
  4409      1
  4411      1
  4412      1
  4416      1
  4417      1
  4421      1
  4424      1
  4429      1
  4434      1
  4435      1
  4436      1
  4439      1
  4441      2
  4446      1
  4447      1
  4448      1
  4450      1
  4455      1
  4457      2
  4459      1
  4463      1
  4466      1
  4467      1
  4468      1
  4469      1
  4470      2
  4475      1
  4476      2
  4477      1
  4478      2
  4484      1
  4486      3
  4489      1
  4494      2
  4495      2
  4498      2
  4499      1
  4502      3
  4504      1
  4513      1
  4515      1
  4518      1
  4521      1
  4522      2
  4529      1
  4533      1
  4534      1
  4535      1
  4537      1
  4539      1
  4542      1
  4543      1
  4547      1
  4548      1
  4555      1
  4556      1
  4557      1
  4559      2
  4564      1
  4565      1
  4570      1
  4574      1
  4581      1
  4582      1
  4587      1
  4593      1
  4604      2
  4608      1
  4612      1
  4613      1
  4616      1
  4626      1
  4632      1
  4633      1
  4634      1
  4637      2
  4642      1
  4643      1
  4647      1
  4653      1
  4656      1
  4658      3
  4661      1
  4662      1
  4667      1
  4673      1
  4679      2
  4687      1
  4690      1
  4693      1
  4695      2
  4696      1
  4699      1
  4701      1
  4706      1
  4709      2
  4712      1
  4713      1
  4714      2
  4716      1
  4717      1
  4718      1
  4720      3
  4727      3
  4730      2
  4734      1
  4735      1
  4741      1
  4742      1
  4743      2
  4744      1
  4751      2
  4758      1
  4761      1
  4764      1
  4770      1
  4772      2
  4778      1
  4781      1
  4784      1
  4787      1
  4790      2
  4792      4
  4807      2
  4808      1
  4810      1
  4811      2
  4816      1
  4820      2
  4825      1
  4832      1
  4833      1
  4834      1
  4836      3
  4839      1
  4853      1
  4856      2
  4858      1
  4859      2
  4862      1
  4881      1
  4882      1
  4885      1
  4886      1
  4891      1
  4898      1
  4902      1
  4903      1
  4906      1
  4907      1
  4914      1
  4918      1
  4922      1
  4927      1
  4932      2
  4933      1
  4936      1
  4943      1
  4952      1
  4955      1
  4956      1
  4958      1
  4964      2
  4967      1
  4969      2
  4977      2
  4978      1
  4979      1
  4980      1
  4986      1
  4991      1
  4992      1
  4994      2
  5003      2
  5004      1
  5011      1
  5014      1
  5017      1
  5018      1
  5025      1
  5026      1
  5031      1
  5035      1
  5040      1
  5041      1
  5045      1
  5048      1
  5054      1
  5056      1
  5058      1
  5059      1
  5060      1
  5063      1
  5068      2
  5076      1
  5082      1
  5085      1
  5093      1
  5097      1
  5119      1
  5120      1
  5122      1
  5124      1
  5125      1
  5126      1
  5128      2
  5130      2
  5131      1
  5134      1
  5135      1
  5160      1
  5162      1
  5170      1
  5171      1
  5172      2
  5173      1
  5175      1
  5188      1
  5195      1
  5196      1
  5199      1
  5214      1
  5230      1
  5233      1
  5239      2
  5245      1
  5252      1
  5255      1
  5272      1
  5273      1
  5275      1
  5280      1
  5281      1
  5286      1
  5289      1
  5292      1
  5293      1
  5296      1
  5300      1
  5302      1
  5304      1
  5311      1
  5313      1
  5320      1
  5324      1
  5325      1
  5329      1
  5336      1
  5337      1
  5340      1
  5350      1
  5352      2
  5362      1
  5372      1
  5375      1
  5376      1
  5382      1
  5385      1
  5387      1
  5396      1
  5398      1
  5401      1
  5402      1
  5404      1
  5405      1
  5409      1
  5410      1
  5412      1
  5413      1
  5417      1
  5418      2
  5422      1
  5427      2
  5433      1
  5439      1
  5443      1
  5446      1
  5447      1
  5455      1
  5457      1
  5458      1
  5459      1
  5461      1
  5464      1
  5474      1
  5479      1
  5483      1
  5486      1
  5487      1
  5488      1
  5491      1
  5493      1
  5505      1
  5508      1
  5512      1
  5520      2
  5526      1
  5531      2
  5535      3
  5546      1
  5550      1
  5551      2
  5560      1
  5563      1
  5581      1
  5582      2
  5585      1
  5597      1
  5599      1
  5603      1
  5609      1
  5610      2
  5611      1
  5612      1
  5615      1
  5628      1
  5638      1
  5641      1
  5643      1
  5648      1
  5659      1
  5663      1
  5664      1
  5671      1
  5672      1
  5682      1
  5684      2
  5686      1
  5692      1
  5693      1
  5700      1
  5701      1
  5704      1
  5706      1
  5711      1
  5715      1
  5721      1
  5723      1
  5725      1
  5729      1
  5730      1
  5734      1
  5737      1
  5738      1
  5741      1
  5742      1
  5743      1
  5744      1
  5752      1
  5760      1
  5762      1
  5768      1
  5772      2
  5776      1
  5780      1
  5785      1
  5794      1
  5796      1
  5799      1
  5800      1
  5803      1
  5811      1
  5814      1
  5822      1
  5824      1
  5826      1
  5828      1
  5831      2
  5834      1
  5839      1
  5851      1
  5856      1
  5857      1
  5864      1
  5865      1
  5875      2
  5884      1
  5887      1
  5924      1
  5927      1
  5933      1
  5936      1
  5937      1
  5939      1
  5940      1
  5944      1
  5951      1
  5954      1
  5960      2
  5971      1
  5979      1
  5990      1
  5991      1
  6002      1
  6005      1
  6010      1
  6018      1
  6020      1
  6029      1
  6030      1
  6059      1
  6063      1
  6066      1
  6068      1
  6074      1
  6086      1
  6088      1
  6097      1
  6114      1
  6120      2
  6126      1
  6139      2
  6145      1
  6152      1
  6153      3
  6156      1
  6165      1
  6169      1
  6176      1
  6197      1
  6198      1
  6200      2
  6213      1
  6225      1
  6228      1
  6235      1
  6239      1
  6240      1
  6255      1
  6258      1
  6268      1
  6280      1
  6282      1
  6287      1
  6296      1
  6298      2
  6301      1
  6322      1
  6323      1
  6335      1
  6344      1
  6349      1
  6360      1
  6365      1
  6374      1
  6410      1
  6411      2
  6428      1
  6441      1
  6444      1
  6455      1
  6469      1
  6471      1
  6480      1
  6481      1
  6493      1
  6494      1
  6502      1
  6508      1
  6514      1
  6519      1
  6522      2
  6538      1
  6558      1
  6561      1
  6569      1
  6570      2
  6572      1
  6577      1
  6580      2
  6584      1
  6587      1
  6593      1
  6602      1
  6606      1
  6611      1
  6625      1
  6632      1
  6636      1
  6649      1
  6650      1
  6673      1
  6694      1
  6696      1
  6700      1
  6710      2
  6722      1
  6725      1
  6743      1
  6750      1
  6757      1
  6759      1
  6762      1
  6766      1
  6768      1
  6771      1
  6795      1
  6796      1
  6800      1
  6816      1
  6826      1
  6835      1
  6870      1
  6910      1
  6913      1
  6914      1
  6922      1
  6923      1
  6927      1
  6930      1
  6934      1
  6936      2
  6937      1
  6951      2
  6957      1
  6965      1
  6973      1
  6988      1
  6991      1
  7000      1
  7024      1
  7036      1
  7039      1
  7065      1
  7067      1
  7101      1
  7102      1
  7106      1
  7124      1
  7159      1
  7165      1
  7190      1
  7205      1
  7227      1
  7253      1
  7260      1
  7262      1
  7263      1
  7270      1
  7283      1
  7295      1
  7308      1
  7319      1
  7320      1
  7327      1
  7334      1
  7335      1
  7338      1
  7340      1
  7353      1
  7358      1
  7362      2
  7364      1
  7367      1
  7382      1
  7387      1
  7393      1
  7402      1
  7407      1
  7425      1
  7430      2
  7435      1
  7440      1
  7442      1
  7463      1
  7488      1
  7490      1
  7493      1
  7497      1
  7505      1
  7517      1
  7549      1
  7553      1
  7579      1
  7588      1
  7621      1
  7633      1
  7642      1
  7645      1
  7670      1
  7675      1
  7678      1
  7691      1
  7715      1
  7737      1
  7747      1
  7749      1
  7758      1
  7760      1
  7762      1
  7785      1
  7808      1
  7825      1
  7832      1
  7854      1
  7870      1
  7879      1
  7910      1
  7915      1
  7916      1
  7931      1
  7934      1
  7940      1
  7962      1
  7974      1
  7987      1
  8006      1
  8013      1
  8061      1
  8071      1
  8085      1
  8089      1
  8093      1
  8107      1
  8110      1
  8115      1
  8124      1
  8127      1
  8133      1
  8164      1
  8178      1
  8181      1
  8188      1
  8190      1
  8195      1
  8205      1
  8246      1
  8249      1
  8250      1
  8294      1
  8298      1
  8351      1
  8366      1
  8369      1
  8408      1
  8416      1
  8429      1
  8445      1
  8447      1
  8455      1
  8457      1
  8465      1
  8483      1
  8492      1
  8508      1
  8509      1
  8534      1
  8566      1
  8573      1
  8575      1
  8579      1
  8628      1
  8631      1
  8641      1
  8647      1
  8649      1
  8703      1
  8707      2
  8720      1
  8722      1
  8736      1
  8744      1
  8760      1
  8776      1
  8784      1
  8797      1
  8819      1
  8843      1
  8850      1
  8870      1
  8903      1
  8924      1
  8962      1
  8983      1
  8993      1
  9002      1
  9059      1
  9083      1
  9088      1
  9089      1
  9094      1
  9113      1
  9184      1
  9192      1
  9193      1
  9199      1
  9221      1
  9246      1
  9254      1
  9284      1
  9342      1
  9397      1
  9420      1
  9454      1
  9536      1
  9552      1
  9597      1
  9730      1
  9758      1
  9766      1
  9790      1
  9810      1
  9815      1
  9823      1
  9880      1
  9915      1
  9982      1
  9986      1
  9990      1
 10029      1
 10050      1
 10150      1
 10194      1
 10206      1
 10241      1
 10245      1
 10310      1
 10356      1
 10365      1
 10408      1
 10432      1
 10444      1
 10457      1
 10515      1
 10696      1
 10812      1
 10910      1
 10918      1
 10940      1
 10994      1
 11003      1
 11048      1
 11112      1
 11126      1
 11254      1
 11275      1
 11282      1
 11379      1
 11406      1
 11547      1
 11567      1
 11573      1
 11779      1
 11803      1
 11881      1
 11909      1
 11915      1
 11926      1
 11971      1
 12093      1
 12203      1
 12378      1
 12402      1
 12407      1
 12519      1
 12530      1
 12587      1
 12593      1
 12676      1
 12709      1
 12713      1
 12744      1
 12924      1
 13076      1
 13129      1
 13361      1
 13393      1
 13480      1
 13483      1
 13503      1
 13561      1
 13582      1
 13727      1
 13753      1
 13812      1
 13897      1
 13915      1
 13922      1
 13926      1
 13929      1
 14027      1
 14117      1
 14121      1
 14136      1
 14141      1
 14160      1
 14262      1
 14327      1
 14360      1
 14678      1
 14804      1
 14897      1
 14905      1
 14911      1
 15026      1
 15111      1
 15174      1
 15180      1
 15190      1
 15236      1
 15454      1
 15556      1
 15591      1
 15657      1
 15706      1
 15972      1
 16032      1
 16052      1
 16229      1
 16237      1
 16240      1
 16293      1
 16298      1
 16375      1
 16811      1
 16825      1
 17003      1
 17012      1
 17066      1
 17155      1
 17203      1
 17236      1
 17287      1
 17310      1
 17381      1
 17418      1
 17465      1
 17583      1
 17717      1
 17729      1
 17736      1
 17903      1
 17986      1
 18047      1
 18207      1
 18219      1
 18428      1
 18621      1
 18678      1
 18753      1
 18909      1
 18993      1
 19097      1
 19189      1
 19190      1
 19492      1
 19556      1
 19670      1
 19672      1
 19749      1
 19758      1
 20055      1
 20233      1
 20288      1
 20458      1
 20518      1
 20783      1
 20817      1
 20859      1
 21039      1
 21044      1
 21408      1
 21450      1
 21459      1
 21465      1
 21480      1
 21486      1
 21717      1
 21826      1
 21845      1
 22003      1
 22062      1
 22232      1
 22496      1
 22606      1
 22653      1
 22906      1
 23029      1
 23323      1
 23593      1
 23696      1
 23896      1
 23927      1
 24110      1
 24247      1
 24687      1
 24709      1
 24757      1
 24801      1
 25355      1
 25375      1
 25664      1
 25704      1
 25928      1
 26270      1
 26811      1
 26851      1
 26855      1
 26897      1
 27174      1
 27526      1
 27917      1
 27986      1
 28095      1
 28114      1
 28358      1
 28752      1
 28839      1
 29126      1
 29497      1
 30026      1
 31649      1
 32410      1
 33210      1
 34007      1
 34095      1
 34164      1
 34943      1
 35288      1
 35443      1
 35779      1
 36143      1
 36656      1
 36940      1
 37065      1
 37855      1
 38291      1
 38999      1
 41139      1
 41599      1
 41606      1
 42650      1
 45818      1
 46837      1
 47693      1
 51982      1
 56195      1
 56451      1
 60118      1
 66941      1
 68907      1
 71342      1
 75651      1
 75853      1
 89680      1


==> data/MillionSong-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      1
     4 1.049500e+03
     8 3.032988e+04
    16 2.013275e+04
    32 7.298750e+03
    64   2314
   128 4.347656e+02
   256 4.631250e+01
   512 2.246094e+00
  1024 4.101562e-02
  2048 4.882812e-04


==> data/MillionSong-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  21891
     2  24167
     4 1.491950e+04
     8 7.705375e+03
    16 3.330562e+03
    32 1.276562e+03
    64 4.603438e+02
   128 1.728984e+02
   256 6.138672e+01
   512 1.903125e+01
  1024 4.867188e+00
  2048 1.187012e+00
  4096 2.131348e-01
  8192 2.331543e-02
 16384 6.042480e-03
 32768 7.934570e-04
 65536 9.155273e-05


==> data/MillionSong-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      2
     4   4198
     8 242639
    16 322124
    32 233560
    64 148096
   128  55650
   256  11856
   512   1150
  1024     42
  2048      1


==> data/MillionSong-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  21891
     2  48334
     4  59678
     8  61643
    16  53289
    32  40850
    64  29462
   128  22131
   256  15715
   512   9744
  1024   4984
  2048   2431
  4096    873
  8192    191
 16384     99
 32768     26
 65536      6


==> data/MillionSong-BTER-info.dat <==
#
#
#
#
#
Size: 1019318 x 384546
Edges: 47972668
Caterpillars: 29256303253737
Butterflies: 189635195702
Metamorphossis: 2.592743e-02


==> data/MillionSong-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.111111e-02
     4 8.784535e-02
     8 8.492310e-02
    16 6.517097e-02
    32 5.296379e-02
    64 4.462234e-02
   128 1.706212e-02
   256 1.535659e-02
   512 1.351828e-02
  1024 1.160170e-02
  2048 7.196403e-03


==> data/MillionSong-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 7.786236e-02
     4 5.679435e-02
     8 4.882790e-02
    16 4.654033e-02
    32 4.570247e-02
    64 4.639287e-02
   128 4.705692e-02
   256 4.714762e-02
   512 4.607799e-02
  1024 4.345786e-02
  2048 4.663116e-02
  4096 4.851482e-02
  8192 3.332713e-02
 16384 2.295753e-02
 32768 1.720042e-02
 65536 1.565515e-02


==> data/MillionSong-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.555556e-03
     4 8.784535e-02
     8 8.492310e-02
    16 6.517097e-02
    32 5.296379e-02
    64 4.462234e-02
   128 1.706212e-02
   256 1.535659e-02
   512 9.003386e-03
  1024 4.758511e-04
  2048 3.513869e-06


==> data/MillionSong-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 7.786237e-02
     4 5.679435e-02
     8 4.882790e-02
    16 4.654033e-02
    32 4.570247e-02
    64 4.639287e-02
   128 4.705692e-02
   256 4.714762e-02
   512 4.607799e-02
  1024 4.226956e-02
  2048 3.062447e-02
  4096 8.859641e-03
  8192 7.729682e-04
 16384 1.387204e-04
 32768 1.364779e-05
 65536 1.433271e-06


==> data/MillionSong-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     3 1.111111e-02
     4 7.557632e-02
     5 9.230913e-02
     6 9.301511e-02
     7 9.048085e-02
     8 9.351767e-02
     9 9.320144e-02
    10 9.329095e-02
    11 8.680304e-02
    12 8.204413e-02
    13 7.897920e-02
    14 7.656595e-02
    15 7.498240e-02
    16 7.362443e-02
    17 7.212310e-02
    18 7.049595e-02
    19 6.907779e-02
    20 6.754087e-02
    21 6.709995e-02
    22 6.572383e-02
    23 6.506783e-02
    24 6.419945e-02
    25 6.350622e-02
    26 6.259170e-02
    27 6.166765e-02
    28 6.112810e-02
    29 6.016436e-02
    30 5.992792e-02
    31 5.879636e-02
    32 5.859101e-02
    33 5.789478e-02
    34 5.742415e-02
    35 5.643087e-02
    36 5.683044e-02
    37 5.645386e-02
    38 5.542825e-02
    39 5.508869e-02
    40 5.498311e-02
    41 5.432570e-02
    42 5.427360e-02
    43 5.401602e-02
    44 5.354834e-02
    45 5.298740e-02
    46 5.264270e-02
    47 5.261518e-02
    48 5.233179e-02
    49 5.220394e-02
    50 5.174749e-02
    51 5.160631e-02
    52 5.106332e-02
    53 5.102221e-02
    54 5.088210e-02
    55 5.068006e-02
    56 5.065295e-02
    57 5.042859e-02
    58 5.047742e-02
    59 5.003493e-02
    60 4.982408e-02
    61 4.974555e-02
    62 4.942220e-02
    63 4.918417e-02
    64 4.895899e-02
    65 4.897817e-02
    66 4.894908e-02
    67 4.855804e-02
    68 4.872496e-02
    69 4.853885e-02
    70 4.812714e-02
    71 4.815596e-02
    72 4.810979e-02
    73 4.772802e-02
    74 4.777191e-02
    75 4.764918e-02
    76 4.756726e-02
    77 4.759797e-02
    78 4.707531e-02
    79 4.746304e-02
    80 4.733146e-02
    81 4.765272e-02
    82 4.742576e-02
    83 4.714022e-02
    84 4.714606e-02
    85 4.706963e-02
    86 4.750029e-02
    87 4.719677e-02
    88 4.720501e-02
    89 4.723310e-02
    90 4.728042e-02
    91 4.679694e-02
    92 4.660704e-02
    93 4.654513e-02
    94 4.669087e-02
    95 4.649536e-02
    96 4.633882e-02
    97 4.637337e-02
    98 4.615265e-02
    99 4.618775e-02
   100 4.595026e-02
   101 4.586432e-02
   102 4.591888e-02
   103 4.576371e-02
   104 4.552330e-02
   105 4.524938e-02
   106 4.520453e-02
   107 4.518246e-02
   108 4.513712e-02
   109 4.516641e-02
   110 4.442770e-02
   111 4.454549e-02
   112 4.441966e-02
   113 4.442882e-02
   114 4.299934e-02
   115 4.328645e-02
   116 4.262953e-02
   117 4.088767e-02
   118 4.151222e-02
   119 3.897897e-02
   120 3.848596e-02
   121 3.695780e-02
   122 3.696455e-02
   123 3.290600e-02
   124 3.302622e-02
   125 3.014642e-02
   126 2.927191e-02
   127 2.667191e-02
   128 2.522760e-02
   129 2.430865e-02
   130 2.244885e-02
   131 2.181081e-02
   132 2.066354e-02
   133 1.979824e-02
   134 1.944321e-02
   135 1.892647e-02
   136 1.850524e-02
   137 1.838917e-02
   138 1.759918e-02
   139 1.746085e-02
   140 1.733517e-02
   141 1.742773e-02
   142 1.735101e-02
   143 1.731662e-02
   144 1.733542e-02
   145 1.709965e-02
   146 1.703595e-02
   147 1.715383e-02
   148 1.730286e-02
   149 1.719147e-02
   150 1.703431e-02
   151 1.687360e-02
   152 1.709220e-02
   153 1.710267e-02
   154 1.696853e-02
   155 1.700451e-02
   156 1.698127e-02
   157 1.707098e-02
   158 1.703981e-02
   159 1.689796e-02
   160 1.704805e-02
   161 1.692204e-02
   162 1.714834e-02
   163 1.711792e-02
   164 1.697840e-02
   165 1.697644e-02
   166 1.705746e-02
   167 1.714903e-02
   168 1.700373e-02
   169 1.701330e-02
   170 1.713391e-02
   171 1.702844e-02
   172 1.684195e-02
   173 1.680607e-02
   174 1.684667e-02
   175 1.692045e-02
   176 1.683948e-02
   177 1.684076e-02
   178 1.693521e-02
   179 1.688220e-02
   180 1.706107e-02
   181 1.661824e-02
   182 1.682357e-02
   183 1.671976e-02
   184 1.690683e-02
   185 1.694225e-02
   186 1.655019e-02
   187 1.696933e-02
   188 1.684138e-02
   189 1.679638e-02
   190 1.695814e-02
   191 1.662748e-02
   192 1.689620e-02
   193 1.678410e-02
   194 1.692100e-02
   195 1.671986e-02
   196 1.671542e-02
   197 1.668343e-02
   198 1.642344e-02
   199 1.666901e-02
   200 1.667812e-02
   201 1.669347e-02
   202 1.656453e-02
   203 1.644964e-02
   204 1.677256e-02
   205 1.655867e-02
   206 1.657111e-02
   207 1.670973e-02
   208 1.674584e-02
   209 1.647653e-02
   210 1.638366e-02
   211 1.684376e-02
   212 1.648121e-02
   213 1.672081e-02
   214 1.653286e-02
   215 1.641167e-02
   216 1.655931e-02
   217 1.650216e-02
   218 1.662356e-02
   219 1.641375e-02
   220 1.653620e-02
   221 1.657535e-02
   222 1.648109e-02
   223 1.657190e-02
   224 1.670915e-02
   225 1.654094e-02
   226 1.644540e-02
   227 1.665884e-02
   228 1.645928e-02
   229 1.635423e-02
   230 1.631820e-02
   231 1.629894e-02
   232 1.663485e-02
   233 1.629636e-02
   234 1.644949e-02
   235 1.640589e-02
   236 1.651383e-02
   237 1.620687e-02
   238 1.663658e-02
   239 1.622423e-02
   240 1.653370e-02
   241 1.621374e-02
   242 1.629902e-02
   243 1.629117e-02
   244 1.628055e-02
   245 1.615572e-02
   246 1.644436e-02
   247 1.620272e-02
   248 1.617042e-02
   249 1.613569e-02
   250 1.627655e-02
   251 1.633418e-02
   252 1.647777e-02
   253 1.636761e-02
   254 1.612415e-02
   255 1.631856e-02
   256 1.621919e-02
   257 1.615722e-02
   258 1.603808e-02
   259 1.636368e-02
   260 1.599150e-02
   261 1.649325e-02
   262 1.628406e-02
   263 1.621532e-02
   264 1.590655e-02
   265 1.633008e-02
   266 1.649566e-02
   267 1.611743e-02
   268 1.613763e-02
   269 1.588275e-02
   270 1.603303e-02
   271 1.612795e-02
   272 1.615324e-02
   273 1.612639e-02
   274 1.619888e-02
   275 1.622195e-02
   276 1.600007e-02
   277 1.620896e-02
   278 1.566886e-02
   279 1.593865e-02
   280 1.619719e-02
   281 1.614708e-02
   282 1.584210e-02
   283 1.620787e-02
   284 1.611573e-02
   285 1.601063e-02
   286 1.591440e-02
   287 1.620586e-02
   288 1.601548e-02
   289 1.619424e-02
   290 1.587500e-02
   291 1.632728e-02
   292 1.594647e-02
   293 1.586479e-02
   294 1.578360e-02
   295 1.576902e-02
   296 1.552898e-02
   297 1.623823e-02
   298 1.588440e-02
   299 1.582873e-02
   300 1.590105e-02
   301 1.576589e-02
   302 1.629801e-02
   303 1.572035e-02
   304 1.586543e-02
   305 1.607366e-02
   306 1.587332e-02
   307 1.585316e-02
   308 1.600258e-02
   309 1.592250e-02
   310 1.548811e-02
   311 1.592147e-02
   312 1.604158e-02
   313 1.594052e-02
   314 1.575996e-02
   315 1.573333e-02
   316 1.602783e-02
   317 1.583681e-02
   318 1.588504e-02
   319 1.532590e-02
   320 1.553192e-02
   321 1.592551e-02
   322 1.573631e-02
   323 1.567735e-02
   324 1.536831e-02
   325 1.545993e-02
   326 1.577291e-02
   327 1.543840e-02
   328 1.573870e-02
   329 1.597664e-02
   330 1.577449e-02
   331 1.589846e-02
   332 1.576615e-02
   333 1.590448e-02
   334 1.581166e-02
   335 1.560399e-02
   336 1.557762e-02
   337 1.590169e-02
   338 1.554953e-02
   339 1.550471e-02
   340 1.545844e-02
   341 1.551993e-02
   342 1.570314e-02
   343 1.550002e-02
   344 1.582890e-02
   345 1.547233e-02
   346 1.551808e-02
   347 1.563149e-02
   348 1.544995e-02
   349 1.568317e-02
   350 1.530434e-02
   351 1.580468e-02
   352 1.561474e-02
   353 1.566018e-02
   354 1.547352e-02
   355 1.550973e-02
   356 1.563036e-02
   357 1.556187e-02
   358 1.539772e-02
   359 1.539757e-02
   360 1.569747e-02
   361 1.542761e-02
   362 1.570751e-02
   363 1.557786e-02
   364 1.583282e-02
   365 1.526716e-02
   366 1.544097e-02
   367 1.560731e-02
   368 1.560525e-02
   369 1.483952e-02
   370 1.550251e-02
   371 1.562645e-02
   372 1.548542e-02
   373 1.537033e-02
   374 1.547951e-02
   375 1.561561e-02
   376 1.458608e-02
   377 1.533336e-02
   378 1.595735e-02
   379 1.561273e-02
   380 1.499620e-02
   381 1.545202e-02
   382 1.505970e-02
   383 1.519872e-02
   384 1.518698e-02
   385 1.544833e-02
   386 1.545256e-02
   387 1.570983e-02
   388 1.520173e-02
   389 1.549510e-02
   390 1.527374e-02
   391 1.520466e-02
   392 1.534695e-02
   393 1.523896e-02
   394 1.548546e-02
   395 1.519607e-02
   396 1.478231e-02
   397 1.535995e-02
   398 1.479549e-02
   399 1.515577e-02
   400 1.542995e-02
   401 1.547332e-02
   402 1.510356e-02
   403 1.573410e-02
   404 1.527777e-02
   405 1.517845e-02
   406 1.531916e-02
   407 1.522834e-02
   408 1.511288e-02
   409 1.551047e-02
   410 1.539574e-02
   411 1.483532e-02
   412 1.557187e-02
   413 1.498480e-02
   414 1.469170e-02
   415 1.535127e-02
   416 1.484532e-02
   417 1.444668e-02
   418 1.531033e-02
   419 1.465249e-02
   420 1.528894e-02
   421 1.530512e-02
   422 1.560894e-02
   423 1.462440e-02
   424 1.483142e-02
   425 1.491033e-02
   426 1.480838e-02
   427 1.494518e-02
   428 1.543883e-02
   429 1.497565e-02
   430 1.520725e-02
   431 1.484691e-02
   432 1.527347e-02
   433 1.506118e-02
   434 1.525914e-02
   435 1.472021e-02
   436 1.492194e-02
   437 1.487227e-02
   438 1.487755e-02
   439 1.508237e-02
   440 1.467826e-02
   441 1.540729e-02
   442 1.518053e-02
   443 1.537812e-02
   444 1.481917e-02
   445 1.531704e-02
   446 1.487529e-02
   447 1.530440e-02
   448 1.465787e-02
   449 1.485623e-02
   450 1.479929e-02
   451 1.503225e-02
   452 1.469375e-02
   453 1.436192e-02
   454 1.536907e-02
   455 1.512915e-02
   456 1.469829e-02
   457 1.491371e-02
   458 1.511880e-02
   459 1.492850e-02
   460 1.478397e-02
   461 1.444493e-02
   462 1.478064e-02
   463 1.463521e-02
   464 1.522954e-02
   465 1.513568e-02
   466 1.457922e-02
   467 1.481823e-02
   468 1.510361e-02
   469 1.508476e-02
   470 1.462666e-02
   471 1.501771e-02
   472 1.493172e-02
   473 1.531473e-02
   474 1.480508e-02
   475 1.506046e-02
   476 1.425173e-02
   477 1.461351e-02
   478 1.449190e-02
   479 1.479808e-02
   480 1.489131e-02
   481 1.479264e-02
   482 1.498487e-02
   483 1.473408e-02
   484 1.475702e-02
   485 1.424797e-02
   486 1.484522e-02
   487 1.455417e-02
   488 1.473284e-02
   489 1.483410e-02
   490 1.447737e-02
   491 1.456308e-02
   492 1.459593e-02
   493 1.459050e-02
   494 1.448786e-02
   495 1.471092e-02
   496 1.464297e-02
   497 1.467432e-02
   498 1.433861e-02
   499 1.492537e-02
   500 1.512657e-02
   501 1.485195e-02
   502 1.413912e-02
   503 1.427591e-02
   504 1.444224e-02
   505 1.462298e-02
   506 1.392924e-02
   507 1.457661e-02
   508 1.402870e-02
   509 1.433306e-02
   510 1.414804e-02
   511 1.499673e-02
   512 1.449296e-02
   513 1.452195e-02
   514 1.451481e-02
   515 1.430292e-02
   516 1.443684e-02
   517 1.472881e-02
   518 1.431126e-02
   519 1.465708e-02
   520 1.357267e-02
   521 1.417358e-02
   522 1.500870e-02
   523 1.402654e-02
   524 1.416212e-02
   525 1.432682e-02
   526 1.519989e-02
   527 1.352250e-02
   528 1.397703e-02
   529 1.455126e-02
   530 1.428756e-02
   531 1.388152e-02
   532 1.431690e-02
   533 1.443091e-02
   534 1.436163e-02
   535 1.438034e-02
   536 1.453067e-02
   537 1.478267e-02
   538 1.408809e-02
   539 1.457421e-02
   540 1.433058e-02
   541 1.453098e-02
   542 1.386804e-02
   543 1.438699e-02
   544 1.481533e-02
   545 1.509353e-02
   546 1.488895e-02
   547 1.421525e-02
   548 1.429738e-02
   549 1.366082e-02
   550 1.415809e-02
   551 1.426730e-02
   552 1.470319e-02
   553 1.368647e-02
   554 1.362486e-02
   555 1.399752e-02
   556 1.455178e-02
   557 1.459264e-02
   558 1.403985e-02
   559 1.454585e-02
   560 1.452416e-02
   561 1.542011e-02
   562 1.417583e-02
   563 1.483976e-02
   564 1.329416e-02
   565 1.422612e-02
   566 1.413637e-02
   567 1.502091e-02
   568 1.432155e-02
   569 1.371838e-02
   570 1.377681e-02
   571 1.462541e-02
   572 1.502718e-02
   573 1.345279e-02
   574 1.443643e-02
   575 1.465631e-02
   576 1.406403e-02
   577 1.445254e-02
   578 1.440000e-02
   579 1.368522e-02
   580 1.397747e-02
   581 1.380347e-02
   582 1.457268e-02
   583 1.493101e-02
   584 1.405655e-02
   585 1.380376e-02
   586 1.503928e-02
   587 1.381849e-02
   588 1.439583e-02
   589 1.322697e-02
   590 1.407820e-02
   591 1.614907e-02
   592 1.459865e-02
   593 1.460249e-02
   594 1.481123e-02
   595 1.340195e-02
   596 1.400578e-02
   597 1.466100e-02
   598 1.290164e-02
   599 1.357283e-02
   600 1.410293e-02
   601 1.411850e-02
   602 1.380995e-02
   603 1.408975e-02
   604 1.455454e-02
   605 1.413337e-02
   606 1.411808e-02
   607 1.430848e-02
   608 1.400507e-02
   609 1.384046e-02
   610 1.357591e-02
   611 1.392607e-02
   612 1.370178e-02
   613 1.328554e-02
   614 1.412065e-02
   615 1.330653e-02
   616 1.432937e-02
   617 1.417215e-02
   618 1.420360e-02
   619 1.362972e-02
   620 1.411203e-02
   621 1.394615e-02
   622 1.350859e-02
   623 1.370554e-02
   625 1.367913e-02
   626 1.439540e-02
   627 1.415506e-02
   628 1.339386e-02
   629 1.353970e-02
   630 1.380416e-02
   631 1.369258e-02
   632 1.367074e-02
   633 1.376247e-02
   634 1.388164e-02
   635 1.418525e-02
   636 1.436672e-02
   637 1.563821e-02
   638 1.277054e-02
   639 1.417574e-02
   640 1.337401e-02
   641 1.345837e-02
   642 1.429775e-02
   643 1.362450e-02
   644 1.370827e-02
   645 1.438546e-02
   646 1.422223e-02
   647 1.396137e-02
   648 1.416971e-02
   649 1.391214e-02
   650 1.390719e-02
   651 1.336340e-02
   652 1.393757e-02
   653 1.348652e-02
   654 1.386094e-02
   655 1.330565e-02
   656 1.357347e-02
   657 1.356850e-02
   658 1.386357e-02
   659 1.410610e-02
   660 1.287917e-02
   661 1.386739e-02
   662 1.372632e-02
   663 1.285670e-02
   665 1.356212e-02
   666 1.423401e-02
   667 1.362365e-02
   668 1.363092e-02
   669 1.335723e-02
   670 1.302291e-02
   671 1.388522e-02
   672 1.441098e-02
   673 1.459678e-02
   674 1.376876e-02
   675 1.437999e-02
   677 1.329049e-02
   678 1.344944e-02
   679 1.332872e-02
   680 1.359926e-02
   681 1.361251e-02
   682 1.333966e-02
   683 1.375023e-02
   684 1.298333e-02
   685 1.338318e-02
   687 1.406606e-02
   688 1.399262e-02
   689 1.247951e-02
   690 1.288785e-02
   691 1.443183e-02
   692 1.426406e-02
   693 1.233491e-02
   694 1.381527e-02
   695 1.327729e-02
   696 1.343447e-02
   698 1.245432e-02
   699 1.373273e-02
   700 1.414970e-02
   701 1.339436e-02
   702 1.240789e-02
   703 1.260470e-02
   704 1.364020e-02
   705 1.326203e-02
   707 1.372209e-02
   708 1.302010e-02
   709 1.365192e-02
   710 1.287235e-02
   711 1.390933e-02
   712 1.383084e-02
   713 1.266492e-02
   714 1.337554e-02
   715 1.375558e-02
   716 1.320520e-02
   718 1.308705e-02
   719 1.199529e-02
   720 1.359349e-02
   722 1.276628e-02
   723 1.365399e-02
   724 1.399510e-02
   725 1.327727e-02
   726 1.429761e-02
   727 1.396885e-02
   728 1.334064e-02
   729 1.474106e-02
   730 1.251645e-02
   731 1.321512e-02
   732 1.292042e-02
   733 1.289657e-02
   736 1.336042e-02
   737 1.349247e-02
   738 1.281557e-02
   739 1.372455e-02
   740 1.354890e-02
   741 1.352145e-02
   744 1.328785e-02
   746 1.380438e-02
   747 1.290359e-02
   748 1.291015e-02
   750 1.341091e-02
   753 1.387213e-02
   754 1.334810e-02
   755 1.279245e-02
   757 1.327262e-02
   758 1.305721e-02
   759 1.389638e-02
   760 1.272975e-02
   761 1.326837e-02
   762 1.284900e-02
   763 1.308472e-02
   764 1.247061e-02
   765 1.351431e-02
   767 1.257974e-02
   768 1.255145e-02
   770 1.341821e-02
   771 1.331033e-02
   772 1.279162e-02
   773 1.256917e-02
   775 1.253807e-02
   776 1.391951e-02
   777 1.355018e-02
   778 1.259731e-02
   779 1.320200e-02
   780 1.234315e-02
   782 1.346370e-02
   783 1.287858e-02
   784 1.305652e-02
   785 1.357720e-02
   787 1.292548e-02
   790 1.329638e-02
   791 1.287728e-02
   792 1.283383e-02
   793 1.147794e-02
   795 1.297609e-02
   796 1.191420e-02
   797 1.275459e-02
   798 1.329123e-02
   799 1.377611e-02
   801 1.220518e-02
   802 1.289051e-02
   803 1.325764e-02
   804 1.305117e-02
   805 1.221287e-02
   807 1.364330e-02
   809 1.227576e-02
   815 1.344821e-02
   816 1.264999e-02
   818 1.279418e-02
   823 1.396400e-02
   824 1.261917e-02
   825 1.106080e-02
   827 1.375557e-02
   828 1.230230e-02
   831 1.266666e-02
   832 1.343715e-02
   833 1.356892e-02
   834 1.187046e-02
   838 1.186290e-02
   839 1.288206e-02
   843 1.394059e-02
   850 1.185879e-02
   851 1.301933e-02
   852 1.342012e-02
   853 1.286286e-02
   854 1.198287e-02
   855 1.204367e-02
   856 1.238777e-02
   858 1.335286e-02
   859 1.269086e-02
   864 1.271553e-02
   865 1.272489e-02
   866 1.378741e-02
   867 1.313253e-02
   870 1.214023e-02
   871 1.301831e-02
   873 1.273128e-02
   875 1.226595e-02
   876 1.343163e-02
   881 1.283933e-02
   883 1.247850e-02
   886 1.281125e-02
   888 1.297198e-02
   889 1.244387e-02
   892 1.325722e-02
   894 1.256845e-02
   898 1.265117e-02
   900 1.228200e-02
   901 1.139686e-02
   910 1.250165e-02
   915 1.341712e-02
   919 1.293055e-02
   922 1.275405e-02
   923 1.321041e-02
   924 1.275090e-02
   927 1.255994e-02
   931 1.218250e-02
   932 1.323408e-02
   938 1.245939e-02
   940 1.220225e-02
   941 1.283928e-02
   944 1.311843e-02
   948 1.237201e-02
   952 1.272354e-02
   953 1.219121e-02
   956 1.228524e-02
   957 1.187159e-02
   962 1.252320e-02
   964 1.301461e-02
   974 1.230714e-02
   975 1.236507e-02
   977 1.196495e-02
   984 1.241232e-02
   986 1.134415e-02
   990 1.244096e-02
  1010 1.248461e-02
  1012 1.195539e-02
  1025 1.179762e-02
  1029 1.269015e-02
  1037 1.137336e-02
  1041 1.177225e-02
  1042 1.139236e-02
  1049 1.177351e-02
  1052 1.212009e-02
  1055 1.220424e-02
  1056 1.191909e-02
  1066 1.188796e-02
  1067 1.311203e-02
  1072 1.255925e-02
  1076 1.200946e-02
  1082 1.194503e-02
  1084 1.105568e-02
  1086 1.225798e-02
  1088 1.105825e-02
  1090 1.142149e-02
  1091 1.248180e-02
  1097 1.188996e-02
  1102 1.165161e-02
  1130 1.120182e-02
  1138 1.210322e-02
  1144 1.250060e-02
  1149 1.225377e-02
  1161 1.123605e-02
  1166 1.123629e-02
  1168 1.076027e-02
  1201 1.069706e-02
  1220 1.174655e-02
  1268 1.083707e-02
  1273 1.167734e-02
  1306 1.107607e-02
  1345 1.163920e-02
  1346 1.075332e-02
  1357 1.131592e-02
  1368 1.090868e-02
  1376 1.110218e-02
  1390 1.107046e-02
  1394 1.078346e-02
  1448 1.126662e-02
  1471 1.073239e-02
  3671 7.196403e-03


==> data/MillionSong-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 8.659388e-02
     3 6.913085e-02
     4 6.117644e-02
     5 5.834856e-02
     6 5.511652e-02
     7 5.253588e-02
     8 5.123708e-02
     9 5.007055e-02
    10 4.979695e-02
    11 4.864731e-02
    12 4.849520e-02
    13 4.803704e-02
    14 4.774687e-02
    15 4.659220e-02
    16 4.739963e-02
    17 4.724964e-02
    18 4.653349e-02
    19 4.686225e-02
    20 4.645496e-02
    21 4.690688e-02
    22 4.587704e-02
    23 4.688769e-02
    24 4.621837e-02
    25 4.625847e-02
    26 4.664624e-02
    27 4.551710e-02
    28 4.642434e-02
    29 4.677351e-02
    30 4.614909e-02
    31 4.648658e-02
    32 4.665472e-02
    33 4.739541e-02
    34 4.658521e-02
    35 4.703994e-02
    36 4.625373e-02
    37 4.644430e-02
    38 4.616177e-02
    39 4.617493e-02
    40 4.638524e-02
    41 4.609483e-02
    42 4.531288e-02
    43 4.509691e-02
    44 4.585526e-02
    45 4.611046e-02
    46 4.586923e-02
    47 4.577239e-02
    48 4.529907e-02
    49 4.530878e-02
    50 4.482649e-02
    51 4.427415e-02
    52 4.468998e-02
    53 4.546134e-02
    54 4.520513e-02
    55 4.482187e-02
    56 4.518277e-02
    57 4.616262e-02
    58 4.509482e-02
    59 4.498555e-02
    60 4.552815e-02
    61 4.476223e-02
    62 4.591688e-02
    63 4.575200e-02
    64 4.628069e-02
    65 4.508593e-02
    66 4.562485e-02
    67 4.573801e-02
    68 4.594693e-02
    69 4.607376e-02
    70 4.615749e-02
    71 4.651065e-02
    72 4.636359e-02
    73 4.550005e-02
    74 4.538289e-02
    75 4.599018e-02
    76 4.693644e-02
    77 4.565401e-02
    78 4.527650e-02
    79 4.613615e-02
    80 4.645508e-02
    81 4.695839e-02
    82 4.634196e-02
    83 4.631838e-02
    84 4.650701e-02
    85 4.637439e-02
    86 4.679255e-02
    87 4.672688e-02
    88 4.614998e-02
    89 4.627586e-02
    90 4.573827e-02
    91 4.615071e-02
    92 4.581819e-02
    93 4.676104e-02
    94 4.592547e-02
    95 4.623387e-02
    96 4.670899e-02
    97 4.717686e-02
    98 4.607350e-02
    99 4.593231e-02
   100 4.659683e-02
   101 4.677657e-02
   102 4.586873e-02
   103 4.493528e-02
   104 4.647885e-02
   105 4.581881e-02
   106 4.670451e-02
   107 4.744474e-02
   108 4.623793e-02
   109 4.739517e-02
   110 4.711983e-02
   111 4.633872e-02
   112 4.750805e-02
   113 4.626649e-02
   114 4.650677e-02
   115 4.657390e-02
   116 4.586545e-02
   117 4.602982e-02
   118 4.664015e-02
   119 4.713629e-02
   120 4.693380e-02
   121 4.717751e-02
   122 4.698176e-02
   123 4.640609e-02
   124 4.762461e-02
   125 4.738115e-02
   126 4.741471e-02
   127 4.690339e-02
   128 4.584759e-02
   129 4.766689e-02
   130 4.773483e-02
   131 4.697281e-02
   132 4.743217e-02
   133 4.784745e-02
   134 4.726639e-02
   135 4.739296e-02
   136 4.793437e-02
   137 4.692798e-02
   138 4.738115e-02
   139 4.605688e-02
   140 4.750052e-02
   141 4.705744e-02
   142 4.721592e-02
   143 4.769784e-02
   144 4.712120e-02
   145 4.813426e-02
   146 4.770294e-02
   147 4.691347e-02
   148 4.779663e-02
   149 4.784652e-02
   150 4.698323e-02
   151 4.676077e-02
   152 4.664995e-02
   153 4.684999e-02
   154 4.624881e-02
   155 4.631017e-02
   156 4.663770e-02
   157 4.711776e-02
   158 4.601007e-02
   159 4.607294e-02
   160 4.704256e-02
   161 4.679476e-02
   162 4.775531e-02
   163 4.794864e-02
   164 4.706277e-02
   165 4.697172e-02
   166 4.758646e-02
   167 4.602411e-02
   168 4.714997e-02
   169 4.806773e-02
   170 4.743757e-02
   171 4.603330e-02
   172 4.552615e-02
   173 4.761900e-02
   174 4.728846e-02
   175 4.696226e-02
   176 4.688985e-02
   177 4.695519e-02
   178 4.756087e-02
   179 4.725915e-02
   180 4.764879e-02
   181 4.739893e-02
   182 4.628356e-02
   183 4.722452e-02
   184 4.818778e-02
   185 4.694929e-02
   186 4.761126e-02
   187 4.773993e-02
   188 4.749767e-02
   189 4.765705e-02
   190 4.740858e-02
   191 4.755754e-02
   192 4.803817e-02
   193 4.586553e-02
   194 4.729347e-02
   195 4.787636e-02
   196 4.758881e-02
   197 4.732720e-02
   198 4.841281e-02
   199 4.722925e-02
   200 4.699044e-02
   201 4.678823e-02
   202 4.686437e-02
   203 4.755557e-02
   204 4.820192e-02
   205 4.692671e-02
   206 4.798714e-02
   207 4.802171e-02
   208 4.708085e-02
   209 4.676989e-02
   210 4.716697e-02
   211 4.743394e-02
   212 4.631467e-02
   213 4.788433e-02
   214 4.632149e-02
   215 4.694021e-02
   216 4.664538e-02
   217 4.712738e-02
   218 4.644944e-02
   219 4.588305e-02
   220 4.830005e-02
   221 4.654992e-02
   222 4.685593e-02
   223 4.731755e-02
   224 4.800154e-02
   225 4.479642e-02
   226 4.612077e-02
   227 4.684280e-02
   228 4.642498e-02
   229 4.679811e-02
   230 4.637865e-02
   231 4.665205e-02
   232 4.540975e-02
   233 4.812455e-02
   234 4.599477e-02
   235 4.796080e-02
   236 4.693022e-02
   237 4.660255e-02
   238 4.657068e-02
   239 4.560765e-02
   240 4.663708e-02
   241 4.658341e-02
   242 4.672528e-02
   243 4.670073e-02
   244 4.660072e-02
   245 4.814007e-02
   246 4.722700e-02
   247 4.749600e-02
   248 4.656773e-02
   249 4.688162e-02
   250 4.632355e-02
   251 4.530394e-02
   252 4.699503e-02
   253 4.806785e-02
   254 4.697866e-02
   255 4.664201e-02
   256 4.792276e-02
   257 4.673301e-02
   258 4.695482e-02
   259 4.842438e-02
   260 4.729671e-02
   261 4.870513e-02
   262 4.761645e-02
   263 4.854966e-02
   264 4.765544e-02
   265 4.676283e-02
   266 4.735711e-02
   267 4.675340e-02
   268 4.681322e-02
   269 4.819056e-02
   270 4.792015e-02
   271 4.771969e-02
   272 4.745047e-02
   273 4.713517e-02
   274 4.804634e-02
   275 4.620242e-02
   276 4.774873e-02
   277 4.767721e-02
   278 4.792273e-02
   279 4.724838e-02
   280 4.696571e-02
   281 4.747684e-02
   282 4.709065e-02
   283 4.719254e-02
   284 4.711237e-02
   285 4.757732e-02
   286 4.685345e-02
   287 4.723781e-02
   288 4.722180e-02
   289 4.780448e-02
   290 4.635891e-02
   291 4.661421e-02
   292 4.783038e-02
   293 4.726869e-02
   294 4.664969e-02
   295 4.653530e-02
   296 4.715266e-02
   297 4.858112e-02
   298 4.627153e-02
   299 4.718369e-02
   300 4.719444e-02
   301 4.864641e-02
   302 4.750024e-02
   303 4.813445e-02
   304 4.781498e-02
   305 4.766507e-02
   306 4.775438e-02
   307 4.747056e-02
   308 4.845430e-02
   309 4.632790e-02
   310 4.784424e-02
   311 4.737852e-02
   312 4.800105e-02
   313 4.806209e-02
   314 4.801357e-02
   315 4.858190e-02
   316 4.769211e-02
   317 4.792164e-02
   318 4.695017e-02
   319 4.806345e-02
   320 4.850916e-02
   321 4.949590e-02
   322 4.967790e-02
   323 4.823282e-02
   324 4.839921e-02
   325 4.843544e-02
   326 4.911026e-02
   327 4.891741e-02
   328 4.838959e-02
   329 4.829758e-02
   330 4.795332e-02
   331 4.886278e-02
   332 4.879937e-02
   333 4.867218e-02
   334 4.777623e-02
   335 4.787980e-02
   336 4.865501e-02
   337 4.694003e-02
   338 4.838132e-02
   339 4.881769e-02
   340 4.815128e-02
   341 4.778760e-02
   342 4.845501e-02
   343 4.820848e-02
   344 4.761223e-02
   345 4.723657e-02
   346 4.876948e-02
   347 4.870041e-02
   348 4.837191e-02
   349 4.715329e-02
   350 4.723306e-02
   351 4.940058e-02
   352 4.899568e-02
   353 4.951743e-02
   354 4.849138e-02
   355 4.776203e-02
   356 4.790098e-02
   357 4.865359e-02
   358 4.690560e-02
   359 4.740629e-02
   360 4.828468e-02
   361 4.787352e-02
   362 4.792660e-02
   363 4.778616e-02
   364 4.787984e-02
   365 4.772230e-02
   366 4.712821e-02
   367 4.683819e-02
   368 4.661566e-02
   369 4.719910e-02
   370 4.628520e-02
   371 4.743238e-02
   372 4.819823e-02
   373 4.714742e-02
   374 4.562993e-02
   375 4.642539e-02
   376 4.634940e-02
   377 4.803974e-02
   378 4.767663e-02
   379 4.687209e-02
   380 4.860244e-02
   381 4.729074e-02
   382 4.693302e-02
   383 4.690755e-02
   384 4.882489e-02
   385 4.702113e-02
   386 4.684522e-02
   387 4.711606e-02
   388 4.686640e-02
   389 4.757651e-02
   390 4.708974e-02
   391 4.576447e-02
   392 4.814157e-02
   393 4.780929e-02
   394 4.659292e-02
   395 4.643410e-02
   396 4.580309e-02
   397 4.642660e-02
   398 4.585710e-02
   399 4.695730e-02
   400 4.551370e-02
   401 4.548387e-02
   402 4.664490e-02
   403 4.613276e-02
   404 4.708198e-02
   405 4.518523e-02
   406 4.582120e-02
   407 4.583739e-02
   408 4.707417e-02
   409 4.594537e-02
   410 4.644846e-02
   411 4.724846e-02
   412 4.725491e-02
   413 4.640537e-02
   414 4.649134e-02
   415 4.649604e-02
   416 4.708973e-02
   417 4.715861e-02
   418 4.589908e-02
   419 4.781016e-02
   420 4.800427e-02
   421 4.712011e-02
   422 4.768553e-02
   423 4.563271e-02
   424 4.925154e-02
   425 4.874224e-02
   426 4.832477e-02
   427 4.679898e-02
   428 4.744716e-02
   429 4.595527e-02
   430 4.722542e-02
   431 4.579312e-02
   432 4.528868e-02
   433 4.527966e-02
   434 4.589511e-02
   435 4.753548e-02
   436 4.746346e-02
   437 4.573322e-02
   438 4.763955e-02
   439 4.814957e-02
   440 4.712289e-02
   441 4.778445e-02
   442 4.598961e-02
   443 4.797668e-02
   444 4.667244e-02
   445 4.667413e-02
   446 4.744912e-02
   447 4.713159e-02
   448 4.666019e-02
   449 4.722079e-02
   450 4.713461e-02
   451 4.710399e-02
   452 4.664108e-02
   453 4.537695e-02
   454 4.533014e-02
   455 4.637436e-02
   456 4.655191e-02
   457 4.528506e-02
   458 4.696560e-02
   459 4.636122e-02
   460 4.517421e-02
   461 4.570094e-02
   462 4.767657e-02
   463 4.502444e-02
   464 4.558426e-02
   465 4.762988e-02
   466 4.729641e-02
   467 4.679722e-02
   468 4.550866e-02
   469 4.663937e-02
   470 4.800657e-02
   471 4.657326e-02
   472 4.503615e-02
   473 4.750522e-02
   474 4.594839e-02
   475 4.706551e-02
   476 4.824113e-02
   477 4.572837e-02
   478 4.475423e-02
   479 4.518952e-02
   480 4.567591e-02
   481 4.713990e-02
   482 4.423992e-02
   483 4.569258e-02
   484 4.740062e-02
   485 4.495024e-02
   486 4.682840e-02
   487 4.694994e-02
   488 4.783653e-02
   489 4.559906e-02
   490 4.693542e-02
   491 4.682127e-02
   492 4.643019e-02
   493 4.598884e-02
   494 4.569597e-02
   495 4.411776e-02
   496 4.363807e-02
   497 4.737336e-02
   498 4.568432e-02
   499 4.608407e-02
   500 4.744139e-02
   501 4.546047e-02
   502 4.642137e-02
   503 4.606617e-02
   504 4.693636e-02
   505 4.639063e-02
   506 4.844646e-02
   507 4.605385e-02
   508 4.565904e-02
   509 4.757331e-02
   510 4.582932e-02
   511 4.721063e-02
   512 4.604794e-02
   513 4.659788e-02
   514 4.495085e-02
   515 4.501463e-02
   516 4.732400e-02
   517 4.550799e-02
   518 4.540111e-02
   519 4.574893e-02
   520 4.640267e-02
   521 4.712487e-02
   522 4.629380e-02
   523 4.774437e-02
   524 4.706157e-02
   525 4.633688e-02
   526 4.689523e-02
   527 4.642533e-02
   528 4.483910e-02
   529 4.726967e-02
   530 4.808064e-02
   531 4.526411e-02
   532 4.624159e-02
   533 4.764831e-02
   534 4.697525e-02
   535 4.772362e-02
   536 4.655127e-02
   537 4.823242e-02
   538 4.638830e-02
   539 4.495143e-02
   540 4.677157e-02
   541 4.875448e-02
   542 4.619919e-02
   543 4.644601e-02
   544 4.780045e-02
   545 4.695559e-02
   546 4.618338e-02
   547 4.638420e-02
   548 4.605030e-02
   549 4.593362e-02
   550 4.676217e-02
   551 4.642905e-02
   552 4.922330e-02
   553 4.708044e-02
   554 4.552259e-02
   555 4.581171e-02
   556 4.448020e-02
   557 4.806248e-02
   558 4.554264e-02
   559 4.456479e-02
   560 4.691276e-02
   561 4.751269e-02
   562 4.662150e-02
   563 4.732541e-02
   564 4.515932e-02
   565 4.736301e-02
   566 4.689349e-02
   567 4.625909e-02
   568 4.559106e-02
   569 4.467222e-02
   570 4.868139e-02
   571 4.592085e-02
   572 4.577509e-02
   573 4.519793e-02
   574 4.748624e-02
   575 4.715393e-02
   576 4.400569e-02
   577 4.433143e-02
   578 4.531885e-02
   579 4.794393e-02
   580 4.433774e-02
   581 4.512037e-02
   582 4.566963e-02
   583 4.810540e-02
   584 4.656193e-02
   585 4.731381e-02
   586 4.605897e-02
   587 4.441114e-02
   588 4.620652e-02
   589 4.581957e-02
   590 4.607897e-02
   591 4.502975e-02
   592 4.540901e-02
   593 4.688062e-02
   594 4.370841e-02
   595 4.541667e-02
   596 4.754307e-02
   597 4.649892e-02
   598 4.615596e-02
   599 4.472525e-02
   600 4.673898e-02
   601 4.633256e-02
   602 4.535068e-02
   603 4.755526e-02
   604 4.480456e-02
   605 4.493455e-02
   606 4.425665e-02
   607 4.464234e-02
   608 4.514339e-02
   609 4.621604e-02
   610 4.552574e-02
   611 4.331425e-02
   612 4.592081e-02
   613 4.718138e-02
   614 4.695022e-02
   615 4.655716e-02
   616 4.776587e-02
   617 4.563148e-02
   618 4.514298e-02
   619 4.697581e-02
   620 4.646215e-02
   621 4.574992e-02
   622 4.638199e-02
   623 4.383150e-02
   624 4.558303e-02
   625 4.720607e-02
   626 4.572975e-02
   627 4.732501e-02
   628 4.760653e-02
   629 4.433820e-02
   630 4.703357e-02
   631 4.957762e-02
   632 4.530599e-02
   633 4.571475e-02
   634 4.585996e-02
   635 4.500002e-02
   636 4.541474e-02
   637 4.469110e-02
   638 4.439854e-02
   639 4.599558e-02
   640 4.580688e-02
   641 4.735989e-02
   642 4.614039e-02
   643 4.498857e-02
   644 4.588533e-02
   645 4.578593e-02
   646 4.593437e-02
   647 4.652631e-02
   648 4.471773e-02
   649 4.495465e-02
   650 4.734423e-02
   651 4.858033e-02
   652 4.479229e-02
   653 4.714552e-02
   654 4.709663e-02
   655 4.569744e-02
   656 4.583229e-02
   657 4.818330e-02
   658 4.788657e-02
   659 4.703166e-02
   660 4.720427e-02
   661 4.207888e-02
   662 4.415308e-02
   663 4.569817e-02
   664 4.441859e-02
   665 4.866467e-02
   666 4.407443e-02
   667 4.556761e-02
   668 4.559288e-02
   669 4.543521e-02
   670 4.350356e-02
   671 4.517925e-02
   672 4.315178e-02
   673 4.652653e-02
   674 4.479606e-02
   675 4.286069e-02
   676 4.234424e-02
   677 4.503646e-02
   678 4.507236e-02
   679 4.631469e-02
   680 4.559192e-02
   681 4.555726e-02
   682 4.652413e-02
   683 4.699450e-02
   684 4.487552e-02
   685 4.774688e-02
   686 4.714097e-02
   687 4.707817e-02
   688 4.785757e-02
   689 4.940351e-02
   690 4.557364e-02
   691 4.646892e-02
   692 4.577612e-02
   693 4.667336e-02
   694 4.533027e-02
   695 4.681680e-02
   696 4.640542e-02
   697 4.445847e-02
   698 4.456942e-02
   699 4.578597e-02
   700 4.746825e-02
   701 4.922219e-02
   702 4.395510e-02
   703 4.372109e-02
   704 4.603147e-02
   705 4.485415e-02
   706 4.727930e-02
   707 4.701804e-02
   708 4.702458e-02
   709 4.725752e-02
   710 4.616093e-02
   711 4.389933e-02
   712 4.545219e-02
   713 4.310916e-02
   714 4.729979e-02
   715 4.700143e-02
   716 4.431852e-02
   717 4.771678e-02
   718 4.645607e-02
   719 4.419423e-02
   720 4.491433e-02
   721 4.671885e-02
   722 4.330883e-02
   723 4.602681e-02
   724 4.557959e-02
   725 4.407589e-02
   726 4.594628e-02
   727 4.648625e-02
   728 4.450768e-02
   729 4.689307e-02
   730 4.676032e-02
   731 4.497608e-02
   732 4.680383e-02
   733 4.337667e-02
   734 4.516061e-02
   735 4.822613e-02
   736 4.488677e-02
   737 4.782802e-02
   738 4.386842e-02
   739 4.702523e-02
   740 4.483873e-02
   741 4.564767e-02
   742 4.842744e-02
   743 4.582770e-02
   744 4.673531e-02
   745 4.722412e-02
   746 4.437491e-02
   747 4.745789e-02
   748 4.566435e-02
   749 4.700509e-02
   750 4.628746e-02
   751 4.629985e-02
   752 4.548332e-02
   753 4.355177e-02
   754 4.603269e-02
   755 4.603488e-02
   756 4.468309e-02
   757 4.591789e-02
   758 4.583794e-02
   759 4.472908e-02
   760 4.620411e-02
   761 4.635798e-02
   762 4.525581e-02
   763 4.539801e-02
   764 4.440789e-02
   765 4.742034e-02
   766 4.252854e-02
   767 4.563276e-02
   768 4.735359e-02
   769 4.582851e-02
   770 4.322498e-02
   771 4.552155e-02
   772 4.610037e-02
   773 4.680102e-02
   774 4.479624e-02
   775 4.928561e-02
   776 4.485989e-02
   777 4.464663e-02
   778 4.627970e-02
   779 4.426067e-02
   780 4.317860e-02
   781 4.576270e-02
   782 4.547482e-02
   783 4.392053e-02
   784 4.518251e-02
   785 4.238517e-02
   786 4.575513e-02
   787 4.281492e-02
   788 4.584907e-02
   789 4.715392e-02
   790 4.825996e-02
   791 4.482124e-02
   792 4.560255e-02
   793 4.376072e-02
   794 4.624931e-02
   795 4.527077e-02
   796 4.549872e-02
   797 4.409764e-02
   798 4.651818e-02
   799 4.553549e-02
   800 4.612481e-02
   801 4.486340e-02
   802 4.405802e-02
   803 4.435567e-02
   804 4.697600e-02
   805 4.633391e-02
   806 4.346454e-02
   807 4.702532e-02
   808 4.534077e-02
   809 4.164670e-02
   810 4.440180e-02
   811 4.508188e-02
   812 4.575783e-02
   813 4.324001e-02
   814 4.584201e-02
   815 4.531992e-02
   816 4.655310e-02
   817 4.387168e-02
   818 4.860684e-02
   819 4.352907e-02
   820 4.682244e-02
   821 4.771601e-02
   822 4.484267e-02
   823 4.693230e-02
   824 4.719164e-02
   825 4.323136e-02
   826 4.588160e-02
   827 4.457887e-02
   828 4.403933e-02
   829 4.847785e-02
   830 4.620651e-02
   831 4.770330e-02
   832 4.801564e-02
   833 4.453523e-02
   834 4.485737e-02
   835 4.337048e-02
   836 4.550018e-02
   837 5.054098e-02
   838 4.394112e-02
   839 4.240705e-02
   840 4.163044e-02
   841 4.732358e-02
   842 4.837532e-02
   843 4.752812e-02
   844 4.418024e-02
   845 4.609770e-02
   846 4.883032e-02
   847 4.592376e-02
   848 4.279535e-02
   849 4.329099e-02
   850 4.511963e-02
   851 4.928967e-02
   852 4.345546e-02
   853 4.530054e-02
   854 4.712557e-02
   855 4.542204e-02
   856 4.647941e-02
   857 4.940109e-02
   858 4.552015e-02
   859 4.605917e-02
   860 4.633062e-02
   861 4.809263e-02
   862 4.810371e-02
   863 4.838458e-02
   864 4.628984e-02
   865 5.044449e-02
   866 4.767114e-02
   867 4.914701e-02
   868 4.683497e-02
   869 4.876744e-02
   870 4.753287e-02
   871 5.036849e-02
   872 4.602049e-02
   873 4.893848e-02
   874 5.025936e-02
   875 4.985253e-02
   876 4.744324e-02
   877 4.858066e-02
   878 4.677016e-02
   879 4.771713e-02
   880 5.077504e-02
   881 4.623458e-02
   882 4.728481e-02
   883 4.690047e-02
   884 4.553042e-02
   885 4.934478e-02
   886 5.035173e-02
   887 4.736273e-02
   888 4.639751e-02
   889 4.827587e-02
   890 4.665012e-02
   891 4.299527e-02
   892 4.898896e-02
   893 4.649261e-02
   894 5.044353e-02
   895 4.747933e-02
   896 4.513414e-02
   897 4.821753e-02
   898 4.702992e-02
   899 4.728148e-02
   900 4.714322e-02
   901 4.655073e-02
   902 4.582945e-02
   903 4.595286e-02
   904 4.440520e-02
   905 4.453380e-02
   906 4.414615e-02
   907 4.740672e-02
   908 4.559346e-02
   909 4.690457e-02
   910 4.670232e-02
   911 4.581550e-02
   912 4.925259e-02
   913 4.803031e-02
   914 4.750953e-02
   915 4.597736e-02
   916 4.475010e-02
   917 4.369195e-02
   918 4.609304e-02
   919 4.816710e-02
   920 3.815927e-02
   921 4.421060e-02
   922 4.543843e-02
   923 4.669970e-02
   924 4.447173e-02
   925 4.408334e-02
   926 4.456256e-02
   927 4.340457e-02
   928 4.448535e-02
   929 3.977661e-02
   930 4.260614e-02
   931 4.409637e-02
   932 4.577105e-02
   933 4.845851e-02
   934 4.362957e-02
   935 4.214332e-02
   936 4.672879e-02
   937 4.184583e-02
   938 4.321796e-02
   939 4.402516e-02
   940 3.667769e-02
   941 4.631386e-02
   942 4.359249e-02
   943 4.651976e-02
   944 4.191736e-02
   945 4.276567e-02
   946 4.327764e-02
   947 3.958916e-02
   948 4.020974e-02
   949 4.351554e-02
   950 4.426716e-02
   951 4.463919e-02
   952 4.856190e-02
   953 4.577089e-02
   954 4.531812e-02
   955 4.110117e-02
   956 4.334881e-02
   957 4.295826e-02
   958 4.340406e-02
   959 4.409836e-02
   960 4.286488e-02
   961 4.127651e-02
   962 4.656107e-02
   963 4.232899e-02
   964 4.618950e-02
   965 4.943551e-02
   966 4.204521e-02
   967 4.441625e-02
   968 4.791614e-02
   969 4.182794e-02
   970 4.908751e-02
   971 4.588633e-02
   972 5.244968e-02
   973 4.693869e-02
   974 4.872789e-02
   975 5.103328e-02
   976 4.169099e-02
   977 4.500738e-02
   978 4.496138e-02
   979 4.429218e-02
   980 4.523700e-02
   981 5.140098e-02
   982 5.413831e-02
   983 3.928257e-02
   984 5.255540e-02
   985 4.677547e-02
   986 4.719641e-02
   987 4.929585e-02
   988 4.803131e-02
   989 4.577547e-02
   990 4.705700e-02
   991 5.502566e-02
   992 5.024522e-02
   993 4.801838e-02
   994 5.005711e-02
   995 4.723802e-02
   996 4.686321e-02
   997 5.357278e-02
   998 4.515545e-02
   999 5.149505e-02
  1000 4.689742e-02
  1001 5.083877e-02
  1002 4.954427e-02
  1003 4.947538e-02
  1004 4.790123e-02
  1005 4.894783e-02
  1006 5.152978e-02
  1007 4.758239e-02
  1008 4.951525e-02
  1009 4.617656e-02
  1010 4.888958e-02
  1011 4.635476e-02
  1012 4.684324e-02
  1013 4.860911e-02
  1014 4.487221e-02
  1015 4.524524e-02
  1016 4.857100e-02
  1017 4.812492e-02
  1018 4.735632e-02
  1019 4.931755e-02
  1020 4.886559e-02
  1021 4.255849e-02
  1022 4.930282e-02
  1023 4.863762e-02
  1024 4.411881e-02
  1025 4.635507e-02
  1026 4.539203e-02
  1027 4.707867e-02
  1028 4.754449e-02
  1029 4.732084e-02
  1030 4.661287e-02
  1031 4.649872e-02
  1032 4.740693e-02
  1033 4.640600e-02
  1034 5.039298e-02
  1035 4.805490e-02
  1036 4.556374e-02
  1037 4.813220e-02
  1038 4.705650e-02
  1039 4.445335e-02
  1040 4.808179e-02
  1041 4.609568e-02
  1042 4.838269e-02
  1043 5.062325e-02
  1044 4.380650e-02
  1045 4.654980e-02
  1046 4.658815e-02
  1047 4.693012e-02
  1048 4.242701e-02
  1049 4.434403e-02
  1050 4.647749e-02
  1051 4.871593e-02
  1052 4.328190e-02
  1053 4.905524e-02
  1054 4.552079e-02
  1055 4.195517e-02
  1056 4.589370e-02
  1057 4.600118e-02
  1058 4.603134e-02
  1059 4.587069e-02
  1060 4.602905e-02
  1061 4.319969e-02
  1062 4.537893e-02
  1063 4.980670e-02
  1064 4.210242e-02
  1065 4.309592e-02
  1066 4.630317e-02
  1067 4.461794e-02
  1068 4.306056e-02
  1069 4.377621e-02
  1070 4.721894e-02
  1071 4.545748e-02
  1072 4.714847e-02
  1073 4.376780e-02
  1074 4.427541e-02
  1075 4.447208e-02
  1076 4.400603e-02
  1077 4.179093e-02
  1078 4.674904e-02
  1079 4.446708e-02
  1080 4.270631e-02
  1081 4.462112e-02
  1082 4.729789e-02
  1083 4.811624e-02
  1084 4.201693e-02
  1085 4.309667e-02
  1086 4.318698e-02
  1087 4.418285e-02
  1088 4.392976e-02
  1089 4.432070e-02
  1090 4.414958e-02
  1091 4.681851e-02
  1092 4.811789e-02
  1093 4.383634e-02
  1094 4.734050e-02
  1095 4.240698e-02
  1096 4.586701e-02
  1097 4.551883e-02
  1098 4.436614e-02
  1099 4.678785e-02
  1100 4.703528e-02
  1101 4.637995e-02
  1102 4.544427e-02
  1103 4.386492e-02
  1104 4.695837e-02
  1105 4.644855e-02
  1106 4.651424e-02
  1107 4.381437e-02
  1108 4.541859e-02
  1109 4.658631e-02
  1110 4.197982e-02
  1111 4.826108e-02
  1112 5.357696e-02
  1113 4.596239e-02
  1114 4.613132e-02
  1115 4.648686e-02
  1116 4.367809e-02
  1117 4.269786e-02
  1118 4.488429e-02
  1119 4.590101e-02
  1120 4.591765e-02
  1121 4.859289e-02
  1122 4.454662e-02
  1123 4.614785e-02
  1124 4.510496e-02
  1125 4.487346e-02
  1126 4.503596e-02
  1127 4.633325e-02
  1128 4.508300e-02
  1129 4.823997e-02
  1130 4.337845e-02
  1131 4.732518e-02
  1132 4.376438e-02
  1133 4.434671e-02
  1134 4.695920e-02
  1135 4.550148e-02
  1136 4.378451e-02
  1137 5.005259e-02
  1138 5.192069e-02
  1139 4.603496e-02
  1140 4.461475e-02
  1141 4.852142e-02
  1142 4.608475e-02
  1143 4.690224e-02
  1144 4.487069e-02
  1145 4.885485e-02
  1146 4.442820e-02
  1147 5.089190e-02
  1148 4.692657e-02
  1149 4.377446e-02
  1150 5.864228e-02
  1151 5.276023e-02
  1152 4.358717e-02
  1153 4.470574e-02
  1154 5.360053e-02
  1155 5.225850e-02
  1156 5.411684e-02
  1157 4.634803e-02
  1158 5.455298e-02
  1159 4.802111e-02
  1160 5.450868e-02
  1161 5.271884e-02
  1162 4.360780e-02
  1163 5.235313e-02
  1164 4.515009e-02
  1165 5.263554e-02
  1166 5.003020e-02
  1167 5.220576e-02
  1168 5.111818e-02
  1169 4.564304e-02
  1170 4.453270e-02
  1171 4.714095e-02
  1172 4.615705e-02
  1173 4.614847e-02
  1174 5.136423e-02
  1175 4.629331e-02
  1176 5.096902e-02
  1177 4.381551e-02
  1178 4.915532e-02
  1179 5.205832e-02
  1180 5.028353e-02
  1181 4.746629e-02
  1182 5.330705e-02
  1183 4.881476e-02
  1184 4.934140e-02
  1185 4.639263e-02
  1186 5.342597e-02
  1187 4.628677e-02
  1188 4.405361e-02
  1189 4.784446e-02
  1190 4.771757e-02
  1191 4.625516e-02
  1192 4.173069e-02
  1193 5.105931e-02
  1194 4.664444e-02
  1195 4.863716e-02
  1196 4.275103e-02
  1197 4.722468e-02
  1198 4.878234e-02
  1199 5.266524e-02
  1200 4.674558e-02
  1201 4.909106e-02
  1202 4.019783e-02
  1203 4.052025e-02
  1204 4.422391e-02
  1205 4.438913e-02
  1206 4.093768e-02
  1207 4.103329e-02
  1208 4.379559e-02
  1209 4.941227e-02
  1210 4.456224e-02
  1211 4.532226e-02
  1212 4.371931e-02
  1213 4.772265e-02
  1214 4.026246e-02
  1215 4.554466e-02
  1216 4.127450e-02
  1217 4.277733e-02
  1218 4.319419e-02
  1219 4.356272e-02
  1220 4.036619e-02
  1221 3.552232e-02
  1222 4.167757e-02
  1223 3.806966e-02
  1224 4.292395e-02
  1225 4.690931e-02
  1226 3.912909e-02
  1227 4.926946e-02
  1228 4.371404e-02
  1229 3.413755e-02
  1230 3.571750e-02
  1231 4.128694e-02
  1232 3.750270e-02
  1233 3.825814e-02
  1234 3.779045e-02
  1235 3.278584e-02
  1236 4.509824e-02
  1237 3.598737e-02
  1238 4.511648e-02
  1239 3.821527e-02
  1240 3.857410e-02
  1241 3.463611e-02
  1242 3.758040e-02
  1243 3.804065e-02
  1244 3.754065e-02
  1245 3.865112e-02
  1246 4.171287e-02
  1247 3.476233e-02
  1248 3.260801e-02
  1249 3.883609e-02
  1250 3.986653e-02
  1251 3.984818e-02
  1252 4.105191e-02
  1253 4.268272e-02
  1254 3.894352e-02
  1255 4.237166e-02
  1256 3.172491e-02
  1257 3.492207e-02
  1258 3.864654e-02
  1259 4.494439e-02
  1260 3.803400e-02
  1261 3.944890e-02
  1262 3.803904e-02
  1263 3.999157e-02
  1264 3.551536e-02
  1265 4.357320e-02
  1266 3.902173e-02
  1267 4.023130e-02
  1268 3.638670e-02
  1269 3.586575e-02
  1270 3.820138e-02
  1271 3.669877e-02
  1272 3.559889e-02
  1273 3.718532e-02
  1274 3.563711e-02
  1275 4.179986e-02
  1276 4.177431e-02
  1277 4.022664e-02
  1278 3.816042e-02
  1279 3.794880e-02
  1280 4.123051e-02
  1281 3.829308e-02
  1282 4.037664e-02
  1283 4.327137e-02
  1284 3.963365e-02
  1285 4.537375e-02
  1286 4.524909e-02
  1287 3.662878e-02
  1288 4.213667e-02
  1289 3.515396e-02
  1290 4.207622e-02
  1291 3.577962e-02
  1292 4.176144e-02
  1293 4.024088e-02
  1294 4.458684e-02
  1295 4.199954e-02
  1296 5.147443e-02
  1297 4.287715e-02
  1298 4.493165e-02
  1299 3.970440e-02
  1300 4.267591e-02
  1301 4.149880e-02
  1302 3.862464e-02
  1303 4.231534e-02
  1304 4.275201e-02
  1305 4.248458e-02
  1306 4.040727e-02
  1307 5.190750e-02
  1308 4.741287e-02
  1309 4.757668e-02
  1310 4.409627e-02
  1311 4.761441e-02
  1312 4.171969e-02
  1313 5.089889e-02
  1314 4.309515e-02
  1315 4.329146e-02
  1316 3.954727e-02
  1317 5.232369e-02
  1318 4.872489e-02
  1319 5.937375e-02
  1320 4.102449e-02
  1321 6.434773e-02
  1322 5.222331e-02
  1323 4.536389e-02
  1324 3.962392e-02
  1325 4.878701e-02
  1326 5.051247e-02
  1327 4.501836e-02
  1328 4.082491e-02
  1329 4.978408e-02
  1330 5.125198e-02
  1331 5.019855e-02
  1332 4.030397e-02
  1333 4.230155e-02
  1334 4.130602e-02
  1335 6.631881e-02
  1336 4.663747e-02
  1337 4.506111e-02
  1338 5.631048e-02
  1339 4.203382e-02
  1340 4.394554e-02
  1341 4.375667e-02
  1342 4.607470e-02
  1343 5.670417e-02
  1344 5.169822e-02
  1345 5.032298e-02
  1346 5.614764e-02
  1347 4.671866e-02
  1348 5.370850e-02
  1349 4.600782e-02
  1350 3.773666e-02
  1351 4.087674e-02
  1352 4.496906e-02
  1353 4.143886e-02
  1354 4.453352e-02
  1355 3.970601e-02
  1356 5.409869e-02
  1357 5.451910e-02
  1358 3.960463e-02
  1359 3.723202e-02
  1360 5.035723e-02
  1361 3.932205e-02
  1362 4.414561e-02
  1363 4.143040e-02
  1364 5.043880e-02
  1365 3.753942e-02
  1366 4.235035e-02
  1367 4.187000e-02
  1368 4.465703e-02
  1369 4.013672e-02
  1370 4.089297e-02
  1371 4.819092e-02
  1372 4.380205e-02
  1373 4.593136e-02
  1374 3.424324e-02
  1375 3.763558e-02
  1376 4.119584e-02
  1377 3.789332e-02
  1378 3.988831e-02
  1379 5.246729e-02
  1380 3.321626e-02
  1381 4.602097e-02
  1382 3.884745e-02
  1383 3.260307e-02
  1384 3.951641e-02
  1385 3.953776e-02
  1386 4.630147e-02
  1387 4.240870e-02
  1388 3.342414e-02
  1389 3.022022e-02
  1390 4.098415e-02
  1391 5.237023e-02
  1392 3.627691e-02
  1393 4.725251e-02
  1394 3.602248e-02
  1395 3.404639e-02
  1396 3.791803e-02
  1397 4.249947e-02
  1398 3.554392e-02
  1399 3.799898e-02
  1400 3.246806e-02
  1401 3.326583e-02
  1402 3.816164e-02
  1403 3.576687e-02
  1404 4.122802e-02
  1405 4.008501e-02
  1406 3.670291e-02
  1407 3.201875e-02
  1408 3.998481e-02
  1409 3.921313e-02
  1410 3.864972e-02
  1411 3.590675e-02
  1412 3.548617e-02
  1413 4.372165e-02
  1414 3.369965e-02
  1415 3.189138e-02
  1416 4.562966e-02
  1417 3.285157e-02
  1418 5.550693e-02
  1419 4.017615e-02
  1420 3.491612e-02
  1421 4.330359e-02
  1422 4.476611e-02
  1423 3.311474e-02
  1424 4.322845e-02
  1425 3.837619e-02
  1426 3.920197e-02
  1427 3.275980e-02
  1428 4.159406e-02
  1429 3.292031e-02
  1430 3.405473e-02
  1431 4.865201e-02
  1432 4.365795e-02
  1433 4.338812e-02
  1434 3.307838e-02
  1435 3.187873e-02
  1436 4.509626e-02
  1437 4.454891e-02
  1438 3.097268e-02
  1439 4.611969e-02
  1440 4.275347e-02
  1441 3.232101e-02
  1442 3.925255e-02
  1443 4.437575e-02
  1444 4.400862e-02
  1445 3.640258e-02
  1446 4.461497e-02
  1447 4.464030e-02
  1448 3.968807e-02
  1449 3.733810e-02
  1450 4.225662e-02
  1451 4.563311e-02
  1452 4.695173e-02
  1453 4.459686e-02
  1454 3.646653e-02
  1455 3.943325e-02
  1456 4.730980e-02
  1457 3.316639e-02
  1458 3.379626e-02
  1459 3.345398e-02
  1460 3.852366e-02
  1461 4.981806e-02
  1462 3.754794e-02
  1463 3.921825e-02
  1464 4.012305e-02
  1465 3.880619e-02
  1466 4.213953e-02
  1467 3.231644e-02
  1468 4.288520e-02
  1469 4.405071e-02
  1470 4.329875e-02
  1471 4.295976e-02
  1472 4.734415e-02
  1473 4.593032e-02
  1474 4.338384e-02
  1475 4.386901e-02
  1476 4.557437e-02
  1477 4.845439e-02
  1478 4.097567e-02
  1479 4.856651e-02
  1480 4.604153e-02
  1481 4.367906e-02
  1482 4.295827e-02
  1483 4.430227e-02
  1484 4.517704e-02
  1485 4.655488e-02
  1486 4.063428e-02
  1487 4.135107e-02
  1488 4.278338e-02
  1489 4.382398e-02
  1490 4.921290e-02
  1491 5.429882e-02
  1492 4.607018e-02
  1493 4.746493e-02
  1494 5.234119e-02
  1495 5.073020e-02
  1496 4.677136e-02
  1497 5.144737e-02
  1498 4.116270e-02
  1499 4.966119e-02
  1500 3.851825e-02
  1501 4.482923e-02
  1502 4.556020e-02
  1503 4.551256e-02
  1504 4.484879e-02
  1505 4.079324e-02
  1506 4.507547e-02
  1507 5.049493e-02
  1508 5.128888e-02
  1509 4.539043e-02
  1510 3.619620e-02
  1511 4.191705e-02
  1512 4.635830e-02
  1513 4.313742e-02
  1514 3.681760e-02
  1515 4.581351e-02
  1516 4.209570e-02
  1517 4.435168e-02
  1518 4.711341e-02
  1519 3.928769e-02
  1520 3.902656e-02
  1521 4.950687e-02
  1522 5.230882e-02
  1523 4.640919e-02
  1524 5.286788e-02
  1525 4.149638e-02
  1526 4.815828e-02
  1527 4.249202e-02
  1528 4.408929e-02
  1529 4.374048e-02
  1530 4.432813e-02
  1531 4.862086e-02
  1532 4.583600e-02
  1533 4.921425e-02
  1534 4.464499e-02
  1535 5.540292e-02
  1536 4.568710e-02
  1537 5.013835e-02
  1538 4.130363e-02
  1539 4.302167e-02
  1540 4.780704e-02
  1541 5.289685e-02
  1542 4.443400e-02
  1543 4.223592e-02
  1544 4.939956e-02
  1545 4.953688e-02
  1546 3.337152e-02
  1547 3.459081e-02
  1548 4.324948e-02
  1549 4.292277e-02
  1550 3.236805e-02
  1551 4.576818e-02
  1552 3.932870e-02
  1553 4.271095e-02
  1554 3.512793e-02
  1555 4.230477e-02
  1556 5.057295e-02
  1557 4.708901e-02
  1558 5.380465e-02
  1559 4.909310e-02
  1560 5.002953e-02
  1561 4.008367e-02
  1562 3.702349e-02
  1563 4.319878e-02
  1564 4.270393e-02
  1565 3.720205e-02
  1566 3.242197e-02
  1567 4.649401e-02
  1568 2.829345e-02
  1569 4.444463e-02
  1570 4.158924e-02
  1571 3.462309e-02
  1572 3.753719e-02
  1574 5.303538e-02
  1575 3.935794e-02
  1576 4.100115e-02
  1577 2.815590e-02
  1578 3.010759e-02
  1579 2.719688e-02
  1580 3.674381e-02
  1581 3.671614e-02
  1582 2.854459e-02
  1583 3.734983e-02
  1584 2.969784e-02
  1585 3.530295e-02
  1586 3.018882e-02
  1587 3.407070e-02
  1588 3.205959e-02
  1589 3.784245e-02
  1591 3.572267e-02
  1592 2.996714e-02
  1593 3.670334e-02
  1594 2.798899e-02
  1595 3.136424e-02
  1596 3.192469e-02
  1597 2.958887e-02
  1598 4.083146e-02
  1599 3.460961e-02
  1600 4.083497e-02
  1601 4.019020e-02
  1602 3.895961e-02
  1603 2.669725e-02
  1604 2.852020e-02
  1605 3.558340e-02
  1606 3.386940e-02
  1607 2.887238e-02
  1608 2.818735e-02
  1609 5.491837e-02
  1610 2.706054e-02
  1611 3.526329e-02
  1612 2.691642e-02
  1613 4.175925e-02
  1614 4.333095e-02
  1615 4.071252e-02
  1616 4.477126e-02
  1617 4.176192e-02
  1618 6.546914e-02
  1619 4.835532e-02
  1620 2.979496e-02
  1621 3.699393e-02
  1622 4.737252e-02
  1623 4.029566e-02
  1624 5.737554e-02
  1625 4.809835e-02
  1626 4.901177e-02
  1627 5.489505e-02
  1628 5.698556e-02
  1629 4.168968e-02
  1630 4.628807e-02
  1631 4.194031e-02
  1632 5.593532e-02
  1633 2.893403e-02
  1634 3.277461e-02
  1635 6.621015e-02
  1636 2.829912e-02
  1637 3.884876e-02
  1638 5.816269e-02
  1639 4.593072e-02
  1640 5.002048e-02
  1641 4.989548e-02
  1642 3.885354e-02
  1643 4.368932e-02
  1644 3.633485e-02
  1645 4.844053e-02
  1646 6.266544e-02
  1647 4.319409e-02
  1648 4.096577e-02
  1649 2.850953e-02
  1650 5.785566e-02
  1651 5.644607e-02
  1652 4.724413e-02
  1653 4.723705e-02
  1654 4.295518e-02
  1655 5.301160e-02
  1656 3.596044e-02
  1657 5.891023e-02
  1658 4.956784e-02
  1659 5.420498e-02
  1660 5.338405e-02
  1661 4.429314e-02
  1662 3.395685e-02
  1663 4.753997e-02
  1664 3.429463e-02
  1665 3.387791e-02
  1666 4.310514e-02
  1667 4.637217e-02
  1668 5.327689e-02
  1669 4.371658e-02
  1670 4.106101e-02
  1671 3.737835e-02
  1672 3.261295e-02
  1673 4.685647e-02
  1674 5.220814e-02
  1676 5.365408e-02
  1677 5.051783e-02
  1678 3.852976e-02
  1679 5.826126e-02
  1680 5.258104e-02
  1681 4.237663e-02
  1682 4.753465e-02
  1683 3.829290e-02
  1684 3.845279e-02
  1685 4.603558e-02
  1686 4.069881e-02
  1687 4.396631e-02
  1688 4.763952e-02
  1689 4.469395e-02
  1690 3.546210e-02
  1691 4.847830e-02
  1692 4.291652e-02
  1693 4.335621e-02
  1694 4.619604e-02
  1695 5.233843e-02
  1696 5.268876e-02
  1697 5.107924e-02
  1698 4.382251e-02
  1699 4.192142e-02
  1700 3.826850e-02
  1701 4.477351e-02
  1702 3.868163e-02
  1703 3.962407e-02
  1704 4.753805e-02
  1705 4.953632e-02
  1706 4.815989e-02
  1707 4.316068e-02
  1708 4.129201e-02
  1709 3.717424e-02
  1710 5.618543e-02
  1711 4.684756e-02
  1712 4.431674e-02
  1713 3.858699e-02
  1714 4.386724e-02
  1715 4.616680e-02
  1716 4.423008e-02
  1717 3.704537e-02
  1718 4.724309e-02
  1719 3.876231e-02
  1720 4.321722e-02
  1721 5.198167e-02
  1722 4.502735e-02
  1723 4.646581e-02
  1724 4.364272e-02
  1725 4.164482e-02
  1726 4.457330e-02
  1728 4.812015e-02
  1729 4.312271e-02
  1730 4.411157e-02
  1731 4.555609e-02
  1732 4.106741e-02
  1733 5.380448e-02
  1734 5.123208e-02
  1735 4.875960e-02
  1736 4.862208e-02
  1737 4.632652e-02
  1740 4.242249e-02
  1741 4.653566e-02
  1742 5.012083e-02
  1743 4.572575e-02
  1744 3.973494e-02
  1745 4.377967e-02
  1746 4.618473e-02
  1747 4.391047e-02
  1748 4.515610e-02
  1749 4.869990e-02
  1750 5.354553e-02
  1751 4.502893e-02
  1752 4.138656e-02
  1753 4.584360e-02
  1754 4.520713e-02
  1755 4.766560e-02
  1756 4.208877e-02
  1757 5.191732e-02
  1758 4.977759e-02
  1759 5.004780e-02
  1760 3.965907e-02
  1761 4.486285e-02
  1762 4.146859e-02
  1763 4.925907e-02
  1764 4.897296e-02
  1765 4.269060e-02
  1766 3.869894e-02
  1768 4.539476e-02
  1769 4.403745e-02
  1770 4.315176e-02
  1771 3.893598e-02
  1772 4.134338e-02
  1773 4.309070e-02
  1774 4.738246e-02
  1775 4.984502e-02
  1776 5.002258e-02
  1777 4.083533e-02
  1778 4.322259e-02
  1779 4.846294e-02
  1780 3.854319e-02
  1781 4.354843e-02
  1782 3.693461e-02
  1783 4.340900e-02
  1784 4.483191e-02
  1785 4.067189e-02
  1787 4.583260e-02
  1788 4.457311e-02
  1789 4.641354e-02
  1790 5.430518e-02
  1792 4.131153e-02
  1793 4.047644e-02
  1794 4.123470e-02
  1795 4.314159e-02
  1796 4.381911e-02
  1797 4.609339e-02
  1798 4.422649e-02
  1799 4.123455e-02
  1800 4.958938e-02
  1801 4.241157e-02
  1802 4.322353e-02
  1803 4.218468e-02
  1804 3.959071e-02
  1805 4.579280e-02
  1806 4.451939e-02
  1807 4.281002e-02
  1808 3.650610e-02
  1809 4.157376e-02
  1810 3.940676e-02
  1811 4.357515e-02
  1812 3.801840e-02
  1813 4.986119e-02
  1814 4.171510e-02
  1815 5.033612e-02
  1817 4.209130e-02
  1818 4.157966e-02
  1819 4.283432e-02
  1820 4.255353e-02
  1821 4.649231e-02
  1822 3.927779e-02
  1823 4.404790e-02
  1824 4.182234e-02
  1825 5.081581e-02
  1826 4.003669e-02
  1827 4.074656e-02
  1828 4.004188e-02
  1829 4.320657e-02
  1830 3.666268e-02
  1831 4.403190e-02
  1832 3.489876e-02
  1833 3.594471e-02
  1835 3.527530e-02
  1836 3.459318e-02
  1837 3.597478e-02
  1838 3.942182e-02
  1839 3.484459e-02
  1840 4.915000e-02
  1841 4.198322e-02
  1842 4.265218e-02
  1843 3.492944e-02
  1844 3.808439e-02
  1845 3.670842e-02
  1846 4.000681e-02
  1847 4.102844e-02
  1848 4.634160e-02
  1849 4.752354e-02
  1850 3.568069e-02
  1851 4.144723e-02
  1852 3.979135e-02
  1853 3.525089e-02
  1854 3.502709e-02
  1855 4.063105e-02
  1856 3.883508e-02
  1857 3.845945e-02
  1858 3.607069e-02
  1859 4.022069e-02
  1860 3.613351e-02
  1861 3.606887e-02
  1862 3.615420e-02
  1863 4.837487e-02
  1865 3.472942e-02
  1866 3.601696e-02
  1867 3.723416e-02
  1868 3.488803e-02
  1869 4.462489e-02
  1870 3.630385e-02
  1871 3.726218e-02
  1872 3.337120e-02
  1873 3.816755e-02
  1874 4.252773e-02
  1875 3.563278e-02
  1876 3.654324e-02
  1877 4.193682e-02
  1878 5.141870e-02
  1879 3.604438e-02
  1880 3.405329e-02
  1881 3.497234e-02
  1882 4.392906e-02
  1883 4.360470e-02
  1884 3.470734e-02
  1885 4.921821e-02
  1886 5.559499e-02
  1887 5.157913e-02
  1888 4.557775e-02
  1890 3.823398e-02
  1891 4.723241e-02
  1892 3.478405e-02
  1893 3.359239e-02
  1894 4.919964e-02
  1895 4.379819e-02
  1896 3.807531e-02
  1897 4.770352e-02
  1898 4.321497e-02
  1899 4.213331e-02
  1900 4.310033e-02
  1902 4.548547e-02
  1903 3.497577e-02
  1904 3.980279e-02
  1905 4.722526e-02
  1906 4.790865e-02
  1908 4.035020e-02
  1909 4.465758e-02
  1910 4.339830e-02
  1911 4.548045e-02
  1912 4.133649e-02
  1913 6.236445e-02
  1915 4.273371e-02
  1916 4.249280e-02
  1917 3.346455e-02
  1918 3.782958e-02
  1919 4.866723e-02
  1921 4.034440e-02
  1922 4.808080e-02
  1923 5.504002e-02
  1924 5.021990e-02
  1925 4.868562e-02
  1926 4.472143e-02
  1927 6.100372e-02
  1928 3.949232e-02
  1929 4.155665e-02
  1930 3.918522e-02
  1931 4.958060e-02
  1932 4.254751e-02
  1933 5.237041e-02
  1934 6.022314e-02
  1935 3.553098e-02
  1936 5.106939e-02
  1937 5.263768e-02
  1938 3.905426e-02
  1939 4.479886e-02
  1940 4.262840e-02
  1941 4.602478e-02
  1942 6.205536e-02
  1943 4.723558e-02
  1944 3.957280e-02
  1945 5.143446e-02
  1946 4.465319e-02
  1947 4.076641e-02
  1948 4.591009e-02
  1949 4.288804e-02
  1950 4.325383e-02
  1951 4.563667e-02
  1953 4.505955e-02
  1955 3.779544e-02
  1957 4.417356e-02
  1958 4.567437e-02
  1959 4.068760e-02
  1960 4.209735e-02
  1961 4.082867e-02
  1962 5.735822e-02
  1963 3.771609e-02
  1964 4.794354e-02
  1965 4.552020e-02
  1966 4.166104e-02
  1967 3.950509e-02
  1968 3.874468e-02
  1969 4.089675e-02
  1970 4.861620e-02
  1972 4.449357e-02
  1973 4.078153e-02
  1974 5.015440e-02
  1975 4.266602e-02
  1976 4.052215e-02
  1977 4.222606e-02
  1978 4.350282e-02
  1979 4.293517e-02
  1981 4.157514e-02
  1982 3.901865e-02
  1983 4.793512e-02
  1984 3.899475e-02
  1985 3.864774e-02
  1986 3.895057e-02
  1987 3.928090e-02
  1988 4.156960e-02
  1989 4.009675e-02
  1990 4.219373e-02
  1991 4.346537e-02
  1992 4.118761e-02
  1993 4.399857e-02
  1994 4.793810e-02
  1995 4.409013e-02
  1996 4.291174e-02
  1997 4.503411e-02
  1998 4.987871e-02
  1999 4.818851e-02
  2001 4.236758e-02
  2002 4.607850e-02
  2003 4.264920e-02
  2004 3.792289e-02
  2005 4.868813e-02
  2006 4.121047e-02
  2007 4.716148e-02
  2010 4.301476e-02
  2011 4.283532e-02
  2012 4.287749e-02
  2013 3.883459e-02
  2014 4.330618e-02
  2015 5.036023e-02
  2016 4.318647e-02
  2017 3.744883e-02
  2018 4.225970e-02
  2019 4.272574e-02
  2020 4.056971e-02
  2021 4.043632e-02
  2022 3.922216e-02
  2023 4.175850e-02
  2024 4.326873e-02
  2025 4.465733e-02
  2026 4.328223e-02
  2027 4.707446e-02
  2028 4.455301e-02
  2029 4.263718e-02
  2031 3.796557e-02
  2032 4.550793e-02
  2033 4.846719e-02
  2034 4.547954e-02
  2035 4.363495e-02
  2037 4.661613e-02
  2038 4.229625e-02
  2039 4.561607e-02
  2040 4.798114e-02
  2041 4.703160e-02
  2042 4.595823e-02
  2043 4.645823e-02
  2045 4.761973e-02
  2046 4.874295e-02
  2047 4.525074e-02
  2048 5.124374e-02
  2049 4.995532e-02
  2050 6.308621e-02
  2051 5.267351e-02
  2052 4.872371e-02
  2053 4.958892e-02
  2055 3.644567e-02
  2056 4.911972e-02
  2058 3.820861e-02
  2059 4.786991e-02
  2061 4.603877e-02
  2062 5.408724e-02
  2063 4.793178e-02
  2064 5.433487e-02
  2065 5.859679e-02
  2066 5.369932e-02
  2067 4.958488e-02
  2068 4.915888e-02
  2070 4.989956e-02
  2071 5.348954e-02
  2073 5.160362e-02
  2074 5.045655e-02
  2075 5.398436e-02
  2076 4.986694e-02
  2077 4.869100e-02
  2078 4.927023e-02
  2079 5.400405e-02
  2080 5.039734e-02
  2081 5.172413e-02
  2082 5.161779e-02
  2084 5.558584e-02
  2086 4.909265e-02
  2088 5.462213e-02
  2089 5.509359e-02
  2090 5.266495e-02
  2092 4.889733e-02
  2093 5.761148e-02
  2094 5.985923e-02
  2095 5.235751e-02
  2096 5.240494e-02
  2097 4.694464e-02
  2098 5.693375e-02
  2099 4.797433e-02
  2100 4.938517e-02
  2101 5.882149e-02
  2102 5.851164e-02
  2103 6.051394e-02
  2104 4.547449e-02
  2105 6.061504e-02
  2106 5.761807e-02
  2107 5.663689e-02
  2108 5.429452e-02
  2109 4.581665e-02
  2110 5.691800e-02
  2111 5.844729e-02
  2112 5.018760e-02
  2113 4.947826e-02
  2114 5.641570e-02
  2115 4.639596e-02
  2116 5.085448e-02
  2117 5.308609e-02
  2118 5.207137e-02
  2119 3.602458e-02
  2120 5.076437e-02
  2121 5.367492e-02
  2122 5.365201e-02
  2123 4.551070e-02
  2124 4.698467e-02
  2125 5.224969e-02
  2126 5.166854e-02
  2127 4.769250e-02
  2128 4.365582e-02
  2129 4.848581e-02
  2130 4.797188e-02
  2131 4.903703e-02
  2132 5.732379e-02
  2133 4.492853e-02
  2134 5.054527e-02
  2135 5.886291e-02
  2136 5.358868e-02
  2137 5.366032e-02
  2138 4.562066e-02
  2139 4.422283e-02
  2140 5.830342e-02
  2141 5.930486e-02
  2142 5.136984e-02
  2143 6.117500e-02
  2145 5.477258e-02
  2146 5.509895e-02
  2147 4.033899e-02
  2148 5.060417e-02
  2149 5.659676e-02
  2151 5.186098e-02
  2152 5.402399e-02
  2153 4.359397e-02
  2154 4.534843e-02
  2155 5.390089e-02
  2156 5.171260e-02
  2157 4.633150e-02
  2158 5.550117e-02
  2160 5.274384e-02
  2161 5.326122e-02
  2162 3.733559e-02
  2163 4.310229e-02
  2164 4.071918e-02
  2165 4.661154e-02
  2167 4.173104e-02
  2168 5.141836e-02
  2169 4.615951e-02
  2171 4.599494e-02
  2172 4.219798e-02
  2173 5.811241e-02
  2175 4.510241e-02
  2176 5.074401e-02
  2177 5.375492e-02
  2178 4.185544e-02
  2179 6.009449e-02
  2180 4.570025e-02
  2181 5.692606e-02
  2182 4.368669e-02
  2183 4.391137e-02
  2184 4.716164e-02
  2186 5.357290e-02
  2187 4.608140e-02
  2188 5.114945e-02
  2189 5.771824e-02
  2191 4.000335e-02
  2192 4.939859e-02
  2193 4.436413e-02
  2195 4.948466e-02
  2196 5.463209e-02
  2197 5.763772e-02
  2198 4.947040e-02
  2199 3.655193e-02
  2200 5.892472e-02
  2201 4.391900e-02
  2204 5.789869e-02
  2205 5.344300e-02
  2207 3.046617e-02
  2208 4.410002e-02
  2210 3.707996e-02
  2211 3.077277e-02
  2212 4.543521e-02
  2213 2.920671e-02
  2214 3.850559e-02
  2215 3.062435e-02
  2216 4.289843e-02
  2217 2.919616e-02
  2218 3.870609e-02
  2219 3.603947e-02
  2220 4.962580e-02
  2222 5.905659e-02
  2223 4.317907e-02
  2224 3.341675e-02
  2225 3.439218e-02
  2226 3.155665e-02
  2227 4.493337e-02
  2228 3.068350e-02
  2229 2.963372e-02
  2230 2.962885e-02
  2231 4.455326e-02
  2232 4.562723e-02
  2233 3.066223e-02
  2234 3.097203e-02
  2235 3.053143e-02
  2236 5.504344e-02
  2237 4.431686e-02
  2238 3.118857e-02
  2239 5.664266e-02
  2240 3.101188e-02
  2241 8.057803e-02
  2242 4.309003e-02
  2243 2.973765e-02
  2245 4.296719e-02
  2247 4.039777e-02
  2248 4.388639e-02
  2249 5.297835e-02
  2250 3.599492e-02
  2251 3.721601e-02
  2252 3.166253e-02
  2253 2.774881e-02
  2254 2.888690e-02
  2257 4.108145e-02
  2258 3.199092e-02
  2259 3.062696e-02
  2261 3.053837e-02
  2262 3.598848e-02
  2263 2.929355e-02
  2264 2.917162e-02
  2265 5.466766e-02
  2266 3.055739e-02
  2267 2.976458e-02
  2268 2.998618e-02
  2269 3.010056e-02
  2270 2.991710e-02
  2272 5.343088e-02
  2273 2.867634e-02
  2275 2.912814e-02
  2277 5.242166e-02
  2278 2.910401e-02
  2279 5.293223e-02
  2280 3.931196e-02
  2281 8.193216e-02
  2282 5.985396e-02
  2284 5.852820e-02
  2285 2.911514e-02
  2286 7.299737e-02
  2287 4.400290e-02
  2288 7.048596e-02
  2290 5.319969e-02
  2291 5.880993e-02
  2292 5.205409e-02
  2293 5.293565e-02
  2294 5.260265e-02
  2295 2.864368e-02
  2296 2.885950e-02
  2297 4.675064e-02
  2298 5.282797e-02
  2299 6.990563e-02
  2300 7.301385e-02
  2301 7.652671e-02
  2303 6.376498e-02
  2304 5.843567e-02
  2305 7.555907e-02
  2306 7.196213e-02
  2307 7.605776e-02
  2309 2.977789e-02
  2310 7.007372e-02
  2311 5.085878e-02
  2312 7.315850e-02
  2314 7.775131e-02
  2315 7.432253e-02
  2316 3.677879e-02
  2317 7.726562e-02
  2318 7.229428e-02
  2319 6.853570e-02
  2320 7.709873e-02
  2321 7.235925e-02
  2322 7.752349e-02
  2323 4.465483e-02
  2324 6.616347e-02
  2325 5.173565e-02
  2326 5.616629e-02
  2327 5.973597e-02
  2328 5.927675e-02
  2329 7.379660e-02
  2330 7.206726e-02
  2331 6.044838e-02
  2332 4.467418e-02
  2333 5.922707e-02
  2335 6.203031e-02
  2336 7.496156e-02
  2338 6.943122e-02
  2340 7.295149e-02
  2341 6.817509e-02
  2343 5.751576e-02
  2344 7.365474e-02
  2345 6.289036e-02
  2347 7.607678e-02
  2348 7.958126e-02
  2349 5.822602e-02
  2350 5.533297e-02
  2351 4.580288e-02
  2352 2.968631e-02
  2353 4.439567e-02
  2354 5.898078e-02
  2355 6.749632e-02
  2356 6.243478e-02
  2357 5.874528e-02
  2358 6.942175e-02
  2359 5.919014e-02
  2360 5.616374e-02
  2361 5.476169e-02
  2362 6.036819e-02
  2364 6.453412e-02
  2365 5.965626e-02
  2367 5.855075e-02
  2368 5.004009e-02
  2369 5.820124e-02
  2370 7.402389e-02
  2371 7.246597e-02
  2372 5.442014e-02
  2373 4.085347e-02
  2374 4.306118e-02
  2375 4.707480e-02
  2377 7.356276e-02
  2378 5.924038e-02
  2379 5.732539e-02
  2380 5.446556e-02
  2381 7.575280e-02
  2382 4.331959e-02
  2383 5.729653e-02
  2384 4.400551e-02
  2385 4.384569e-02
  2386 4.117553e-02
  2387 5.052889e-02
  2388 3.635483e-02
  2389 6.915874e-02
  2390 4.944455e-02
  2391 4.982546e-02
  2392 4.333451e-02
  2393 6.498719e-02
  2394 4.661073e-02
  2395 5.677725e-02
  2396 5.761297e-02
  2397 4.235439e-02
  2398 7.220381e-02
  2399 5.081079e-02
  2401 5.635630e-02
  2403 4.289356e-02
  2404 4.195458e-02
  2405 5.864946e-02
  2406 6.200361e-02
  2407 5.572144e-02
  2408 6.568875e-02
  2409 4.681267e-02
  2410 5.543046e-02
  2412 5.458423e-02
  2415 4.317916e-02
  2416 5.616567e-02
  2417 4.098528e-02
  2418 4.903709e-02
  2419 4.774041e-02
  2420 5.298219e-02
  2421 5.969577e-02
  2422 5.996850e-02
  2423 4.225721e-02
  2424 6.804830e-02
  2428 6.059582e-02
  2430 5.431818e-02
  2431 6.709936e-02
  2432 4.378303e-02
  2433 6.726997e-02
  2434 6.294204e-02
  2436 5.289323e-02
  2437 5.494546e-02
  2438 6.511657e-02
  2439 5.363528e-02
  2440 5.617166e-02
  2441 5.300979e-02
  2442 5.794362e-02
  2444 4.219937e-02
  2445 6.070888e-02
  2446 5.388638e-02
  2447 5.784200e-02
  2448 6.013748e-02
  2449 5.447612e-02
  2450 5.916566e-02
  2451 5.626029e-02
  2452 5.779509e-02
  2453 6.057880e-02
  2454 6.392378e-02
  2455 6.551204e-02
  2456 6.508664e-02
  2457 4.286615e-02
  2458 5.179127e-02
  2460 5.358714e-02
  2461 4.867016e-02
  2462 4.754149e-02
  2463 6.669528e-02
  2465 5.541937e-02
  2466 5.408663e-02
  2467 5.060911e-02
  2468 6.501805e-02
  2469 4.679808e-02
  2471 6.263342e-02
  2472 6.307098e-02
  2473 5.008377e-02
  2474 4.788712e-02
  2475 5.817702e-02
  2476 5.641245e-02
  2477 4.976266e-02
  2478 5.887511e-02
  2482 5.072062e-02
  2484 5.445198e-02
  2485 5.710785e-02
  2486 5.911324e-02
  2487 6.516294e-02
  2488 5.176397e-02
  2491 4.840090e-02
  2492 4.907342e-02
  2493 4.825552e-02
  2495 4.733236e-02
  2496 4.999170e-02
  2497 5.890650e-02
  2498 4.925704e-02
  2499 6.056732e-02
  2500 5.041437e-02
  2503 5.132571e-02
  2504 4.791049e-02
  2506 5.649975e-02
  2507 5.730387e-02
  2509 4.773409e-02
  2510 5.039116e-02
  2511 4.631005e-02
  2512 4.649903e-02
  2513 4.966282e-02
  2514 5.159215e-02
  2515 5.120319e-02
  2516 4.885450e-02
  2517 5.365586e-02
  2518 5.018320e-02
  2520 4.620660e-02
  2521 4.721559e-02
  2523 4.186615e-02
  2524 4.833750e-02
  2525 4.846342e-02
  2526 4.848618e-02
  2527 4.750301e-02
  2528 4.854449e-02
  2529 5.574209e-02
  2531 4.543774e-02
  2532 4.880251e-02
  2533 3.691222e-02
  2534 4.289863e-02
  2535 4.459560e-02
  2536 4.840337e-02
  2537 4.907610e-02
  2538 3.881950e-02
  2539 3.852028e-02
  2540 4.721694e-02
  2541 4.441559e-02
  2543 4.199395e-02
  2544 4.809267e-02
  2545 4.052939e-02
  2546 4.836862e-02
  2547 3.930538e-02
  2548 4.366697e-02
  2549 4.667926e-02
  2550 4.780074e-02
  2552 3.931510e-02
  2554 2.980836e-02
  2555 2.988578e-02
  2556 3.040568e-02
  2558 4.877904e-02
  2559 3.977155e-02
  2560 5.168704e-02
  2561 4.845039e-02
  2562 4.719229e-02
  2565 4.747326e-02
  2566 4.831033e-02
  2573 3.056370e-02
  2575 2.821210e-02
  2578 2.995765e-02
  2579 3.596298e-02
  2580 3.584188e-02
  2581 4.878928e-02
  2582 2.852257e-02
  2583 2.858988e-02
  2584 3.888345e-02
  2585 3.902145e-02
  2586 3.713658e-02
  2587 4.392842e-02
  2588 2.869685e-02
  2589 4.562112e-02
  2590 2.896758e-02
  2591 4.720534e-02
  2593 3.742371e-02
  2594 2.852881e-02
  2595 4.961459e-02
  2596 2.808250e-02
  2597 3.850978e-02
  2598 3.077165e-02
  2599 2.919094e-02
  2600 3.800115e-02
  2601 2.947001e-02
  2604 4.699747e-02
  2607 3.042335e-02
  2608 2.872439e-02
  2609 3.702120e-02
  2612 2.872017e-02
  2613 3.225051e-02
  2614 2.890093e-02
  2616 2.853138e-02
  2618 2.942127e-02
  2619 3.006377e-02
  2620 2.940330e-02
  2623 2.889657e-02
  2624 2.930203e-02
  2625 2.977360e-02
  2626 2.931109e-02
  2627 3.036005e-02
  2628 2.951260e-02
  2629 3.085230e-02
  2631 3.048466e-02
  2633 2.864541e-02
  2636 3.045459e-02
  2639 3.006576e-02
  2640 2.949441e-02
  2641 2.867127e-02
  2642 2.882907e-02
  2647 2.935667e-02
  2648 2.927728e-02
  2649 2.867540e-02
  2650 2.873270e-02
  2651 2.873447e-02
  2653 2.863667e-02
  2658 2.812488e-02
  2659 4.211483e-02
  2660 2.844965e-02
  2661 2.838476e-02
  2662 4.141859e-02
  2663 2.888653e-02
  2664 3.378580e-02
  2665 2.842984e-02
  2666 2.853416e-02
  2667 2.909733e-02
  2668 2.857183e-02
  2670 4.226343e-02
  2671 3.549460e-02
  2672 3.693521e-02
  2673 3.439052e-02
  2674 3.661837e-02
  2675 2.873623e-02
  2676 2.758993e-02
  2677 2.759586e-02
  2678 2.787472e-02
  2680 2.700094e-02
  2681 2.876746e-02
  2682 2.877152e-02
  2683 2.773174e-02
  2684 2.793631e-02
  2685 4.492177e-02
  2686 3.735520e-02
  2687 5.273348e-02
  2688 5.150129e-02
  2691 5.534679e-02
  2693 4.473355e-02
  2694 3.286707e-02
  2695 3.581346e-02
  2696 3.311017e-02
  2697 5.234089e-02
  2698 3.996312e-02
  2699 2.755227e-02
  2700 5.413080e-02
  2701 5.292626e-02
  2703 4.022681e-02
  2705 5.087741e-02
  2706 4.233193e-02
  2707 2.893481e-02
  2708 4.228456e-02
  2709 5.261713e-02
  2710 5.191869e-02
  2711 3.896361e-02
  2714 3.989112e-02
  2716 3.020316e-02
  2717 2.797036e-02
  2718 3.465604e-02
  2719 5.228046e-02
  2720 4.241509e-02
  2721 5.178964e-02
  2722 2.824797e-02
  2724 4.109070e-02
  2725 4.043201e-02
  2727 4.266536e-02
  2728 3.095780e-02
  2729 5.193477e-02
  2730 2.927362e-02
  2733 5.179732e-02
  2734 3.922908e-02
  2735 5.218913e-02
  2736 4.844340e-02
  2737 5.283530e-02
  2739 4.511486e-02
  2740 3.130748e-02
  2741 4.963659e-02
  2742 3.315200e-02
  2743 4.955515e-02
  2745 5.184287e-02
  2746 4.296294e-02
  2747 3.347202e-02
  2748 5.352999e-02
  2750 3.286431e-02
  2751 5.291653e-02
  2752 5.048202e-02
  2753 5.074241e-02
  2754 3.090775e-02
  2755 5.276910e-02
  2756 3.272013e-02
  2758 4.217285e-02
  2759 4.315222e-02
  2760 5.089060e-02
  2761 3.458402e-02
  2762 4.276569e-02
  2765 4.063722e-02
  2766 3.309342e-02
  2767 3.412924e-02
  2768 3.326313e-02
  2771 3.325217e-02
  2773 5.187931e-02
  2775 3.420359e-02
  2776 3.112593e-02
  2777 3.447246e-02
  2778 3.294347e-02
  2779 3.314997e-02
  2780 3.336196e-02
  2781 4.008582e-02
  2782 3.824195e-02
  2783 3.367602e-02
  2784 3.282918e-02
  2785 3.221349e-02
  2786 5.003384e-02
  2787 3.160690e-02
  2788 3.258784e-02
  2790 3.313731e-02
  2791 3.206334e-02
  2792 3.265586e-02
  2793 5.053010e-02
  2794 3.249204e-02
  2795 3.851043e-02
  2796 3.106074e-02
  2798 3.234584e-02
  2799 3.097211e-02
  2801 3.414827e-02
  2802 3.374990e-02
  2803 3.363152e-02
  2804 3.018763e-02
  2805 3.987129e-02
  2806 4.324127e-02
  2807 3.139947e-02
  2808 3.236903e-02
  2809 3.245820e-02
  2810 3.449036e-02
  2812 3.782272e-02
  2813 3.325188e-02
  2814 3.229304e-02
  2815 3.183475e-02
  2816 3.252108e-02
  2817 3.497979e-02
  2818 3.428318e-02
  2819 3.323993e-02
  2820 3.827386e-02
  2821 3.106214e-02
  2826 4.002468e-02
  2827 3.199457e-02
  2828 3.152656e-02
  2830 3.667383e-02
  2832 3.520966e-02
  2833 3.192038e-02
  2834 3.263474e-02
  2836 3.490407e-02
  2837 4.266902e-02
  2838 3.880324e-02
  2840 3.882013e-02
  2841 4.021254e-02
  2843 3.450599e-02
  2844 3.791937e-02
  2845 3.229452e-02
  2846 3.411017e-02
  2848 3.513843e-02
  2850 3.206645e-02
  2852 3.358025e-02
  2853 3.052082e-02
  2855 3.845720e-02
  2856 3.774136e-02
  2858 3.560239e-02
  2859 3.624294e-02
  2860 3.672682e-02
  2861 3.237602e-02
  2862 3.207937e-02
  2865 4.236375e-02
  2867 3.461035e-02
  2869 3.804443e-02
  2871 3.829898e-02
  2872 2.934583e-02
  2873 3.827086e-02
  2874 3.236916e-02
  2875 3.695434e-02
  2876 3.924623e-02
  2877 5.037705e-02
  2880 3.925353e-02
  2882 3.784781e-02
  2883 3.123161e-02
  2885 3.769066e-02
  2886 3.687075e-02
  2889 3.476403e-02
  2890 3.887186e-02
  2891 3.909799e-02
  2892 3.819947e-02
  2893 3.300090e-02
  2897 3.103293e-02
  2898 3.819047e-02
  2899 3.133452e-02
  2901 3.478282e-02
  2902 3.701700e-02
  2904 3.189129e-02
  2905 3.129038e-02
  2906 3.868687e-02
  2907 3.778687e-02
  2908 3.715385e-02
  2909 3.436229e-02
  2910 3.271585e-02
  2912 3.682343e-02
  2914 3.842012e-02
  2915 5.048293e-02
  2917 3.449069e-02
  2919 3.768976e-02
  2920 3.727971e-02
  2922 5.113368e-02
  2923 4.696861e-02
  2924 3.822019e-02
  2925 5.103965e-02
  2926 5.015376e-02
  2929 3.668162e-02
  2930 3.748847e-02
  2932 3.791725e-02
  2934 5.062140e-02
  2935 3.494809e-02
  2937 3.564316e-02
  2938 4.581932e-02
  2939 3.650282e-02
  2940 6.334018e-02
  2942 5.279221e-02
  2943 3.751512e-02
  2946 3.898189e-02
  2947 3.948740e-02
  2948 4.361234e-02
  2949 6.272004e-02
  2950 6.306626e-02
  2951 4.955719e-02
  2955 4.812933e-02
  2956 6.404627e-02
  2957 6.416534e-02
  2959 6.125252e-02
  2960 3.516830e-02
  2961 4.988303e-02
  2962 6.130280e-02
  2964 3.744901e-02
  2965 5.069571e-02
  2966 4.405409e-02
  2967 5.012279e-02
  2968 5.352618e-02
  2971 6.112196e-02
  2972 3.780501e-02
  2974 4.873948e-02
  2975 6.349729e-02
  2976 5.058354e-02
  2977 6.473270e-02
  2980 6.500509e-02
  2981 4.443848e-02
  2982 6.318840e-02
  2984 5.214261e-02
  2985 4.302235e-02
  2986 6.164471e-02
  2989 6.174368e-02
  2990 6.569617e-02
  2992 4.958848e-02
  2993 4.757635e-02
  2994 5.547640e-02
  2995 3.542931e-02
  2996 6.094973e-02
  2997 5.904572e-02
  2998 6.077970e-02
  2999 5.450042e-02
  3000 6.450924e-02
  3001 6.103805e-02
  3003 4.456809e-02
  3004 5.760596e-02
  3006 6.070397e-02
  3007 6.219270e-02
  3008 4.632517e-02
  3011 6.019270e-02
  3012 4.498115e-02
  3013 4.598095e-02
  3015 4.634465e-02
  3017 4.490420e-02
  3021 5.036663e-02
  3023 5.857063e-02
  3026 6.077723e-02
  3028 5.993411e-02
  3029 6.123990e-02
  3030 4.314201e-02
  3031 4.897637e-02
  3033 5.787418e-02
  3034 4.264706e-02
  3035 4.674043e-02
  3038 4.695467e-02
  3039 4.481536e-02
  3040 5.911726e-02
  3041 4.641945e-02
  3042 4.549806e-02
  3043 6.140757e-02
  3046 4.542410e-02
  3047 5.876558e-02
  3049 4.241579e-02
  3051 5.151835e-02
  3052 4.393625e-02
  3053 6.317603e-02
  3057 4.382920e-02
  3058 4.789446e-02
  3059 4.381244e-02
  3061 4.489333e-02
  3063 4.385050e-02
  3065 4.461471e-02
  3066 5.320732e-02
  3067 4.451519e-02
  3068 4.707077e-02
  3071 3.648502e-02
  3075 4.948122e-02
  3077 4.227843e-02
  3078 4.453531e-02
  3079 6.025350e-02
  3081 1.048454e-01
  3084 3.726649e-02
  3085 4.333766e-02
  3089 4.275758e-02
  3090 4.247821e-02
  3091 4.139241e-02
  3092 4.428439e-02
  3096 9.813434e-02
  3097 7.179695e-02
  3099 4.463461e-02
  3102 1.011248e-01
  3106 1.020751e-01
  3109 4.858801e-02
  3111 1.009193e-01
  3114 7.294822e-02
  3115 4.352617e-02
  3118 1.023557e-01
  3119 7.371332e-02
  3120 1.007573e-01
  3125 9.905034e-02
  3126 1.013332e-01
  3127 4.210699e-02
  3128 7.270794e-02
  3130 9.936824e-02
  3131 6.244224e-02
  3132 9.925091e-02
  3133 4.192189e-02
  3134 6.116504e-02
  3136 1.008070e-01
  3140 9.585949e-02
  3141 9.810072e-02
  3142 6.259619e-02
  3143 1.045026e-01
  3144 4.406635e-02
  3145 9.715215e-02
  3148 4.099555e-02
  3149 9.678938e-02
  3150 4.082828e-02
  3152 9.668169e-02
  3153 9.854939e-02
  3154 1.026772e-01
  3156 6.987680e-02
  3157 7.292327e-02
  3158 4.311304e-02
  3159 2.667450e-02
  3160 2.637772e-02
  3162 9.991060e-02
  3163 1.026087e-01
  3164 6.352211e-02
  3165 6.082166e-02
  3167 6.748122e-02
  3168 9.675136e-02
  3169 9.935330e-02
  3170 2.501847e-02
  3171 4.261131e-02
  3172 2.532711e-02
  3175 9.798957e-02
  3176 9.607205e-02
  3178 6.970138e-02
  3179 2.812822e-02
  3180 9.933007e-02
  3184 9.218978e-02
  3185 9.707971e-02
  3186 2.635719e-02
  3187 4.963481e-02
  3188 9.948315e-02
  3190 4.174023e-02
  3191 7.357782e-02
  3192 6.129316e-02
  3193 9.653321e-02
  3194 2.722738e-02
  3195 6.105313e-02
  3196 9.796462e-02
  3198 9.985765e-02
  3199 9.417318e-02
  3200 9.654476e-02
  3201 9.936879e-02
  3203 6.055435e-02
  3204 9.402819e-02
  3208 2.505227e-02
  3209 6.198398e-02
  3211 2.631439e-02
  3216 3.423827e-02
  3218 6.154668e-02
  3219 2.613215e-02
  3220 5.994328e-02
  3225 6.172481e-02
  3226 9.923994e-02
  3228 2.631891e-02
  3230 2.563010e-02
  3231 2.571191e-02
  3232 2.704151e-02
  3233 2.480186e-02
  3235 9.367360e-02
  3236 2.614582e-02
  3237 2.545071e-02
  3238 2.474161e-02
  3239 5.927857e-02
  3240 2.623708e-02
  3241 9.617001e-02
  3244 2.610621e-02
  3245 2.540115e-02
  3246 2.531930e-02
  3247 2.608101e-02
  3250 2.618019e-02
  3251 2.601010e-02
  3252 2.548108e-02
  3254 2.636636e-02
  3255 2.541508e-02
  3257 2.652498e-02
  3258 2.531577e-02
  3259 2.617333e-02
  3260 2.573669e-02
  3261 2.524348e-02
  3262 2.615156e-02
  3264 2.711334e-02
  3265 2.548572e-02
  3266 2.627216e-02
  3267 2.551027e-02
  3268 2.668643e-02
  3269 2.647135e-02
  3271 2.524434e-02
  3273 2.476017e-02
  3275 2.456875e-02
  3280 2.634396e-02
  3281 2.631481e-02
  3282 2.572623e-02
  3285 2.480248e-02
  3287 2.527382e-02
  3289 2.580739e-02
  3291 2.489126e-02
  3292 2.632999e-02
  3293 2.434046e-02
  3294 2.530818e-02
  3295 2.420576e-02
  3296 2.587546e-02
  3300 2.547713e-02
  3301 2.676067e-02
  3302 2.550021e-02
  3303 2.555774e-02
  3304 2.467581e-02
  3305 2.593590e-02
  3307 2.563698e-02
  3308 2.651195e-02
  3309 2.681426e-02
  3310 2.600529e-02
  3311 2.630794e-02
  3312 2.563064e-02
  3313 2.541635e-02
  3314 2.584931e-02
  3318 2.639665e-02
  3319 2.500199e-02
  3322 2.640687e-02
  3323 2.596833e-02
  3324 2.591002e-02
  3326 2.586838e-02
  3327 2.560918e-02
  3328 2.538087e-02
  3329 2.584966e-02
  3332 2.620124e-02
  3334 2.557403e-02
  3336 2.546695e-02
  3337 2.587010e-02
  3340 2.535352e-02
  3342 2.563498e-02
  3343 2.505141e-02
  3344 2.493698e-02
  3345 2.625039e-02
  3346 2.510719e-02
  3347 2.522731e-02
  3350 2.516478e-02
  3352 2.669100e-02
  3353 2.636653e-02
  3356 2.519133e-02
  3358 2.444844e-02
  3361 2.477187e-02
  3364 2.448074e-02
  3366 2.469474e-02
  3367 2.435576e-02
  3368 2.568764e-02
  3369 2.630658e-02
  3370 2.554081e-02
  3371 2.579403e-02
  3373 2.590919e-02
  3374 2.430233e-02
  3375 2.519333e-02
  3377 2.392970e-02
  3379 2.493284e-02
  3380 2.522589e-02
  3381 2.501037e-02
  3383 2.462905e-02
  3384 2.552259e-02
  3385 2.592244e-02
  3386 2.493317e-02
  3387 2.462897e-02
  3388 2.475340e-02
  3391 2.521273e-02
  3393 2.530912e-02
  3394 2.478597e-02
  3395 2.456366e-02
  3396 2.567364e-02
  3397 2.542407e-02
  3398 2.548660e-02
  3404 2.443973e-02
  3405 2.596727e-02
  3407 2.543175e-02
  3410 2.491818e-02
  3411 2.522243e-02
  3412 2.559677e-02
  3413 2.571177e-02
  3414 2.345623e-02
  3415 2.491753e-02
  3417 2.496094e-02
  3418 2.603070e-02
  3421 2.579944e-02
  3425 2.516895e-02
  3426 2.524059e-02
  3427 2.492906e-02
  3429 2.491277e-02
  3430 5.086747e-02
  3431 2.490465e-02
  3435 2.514318e-02
  3436 2.510007e-02
  3437 2.542865e-02
  3438 2.533391e-02
  3442 2.430548e-02
  3444 2.495676e-02
  3445 2.487744e-02
  3446 2.502070e-02
  3447 2.502284e-02
  3448 2.376913e-02
  3453 2.510362e-02
  3457 2.521774e-02
  3458 4.908235e-02
  3464 2.446452e-02
  3466 5.034926e-02
  3467 2.515885e-02
  3468 2.466777e-02
  3470 4.963710e-02
  3471 5.075327e-02
  3472 2.466129e-02
  3477 2.442181e-02
  3480 3.270287e-02
  3481 2.494221e-02
  3482 2.439819e-02
  3483 2.459726e-02
  3485 4.907023e-02
  3491 4.881257e-02
  3492 4.983847e-02
  3494 5.000361e-02
  3495 2.397891e-02
  3497 4.878106e-02
  3499 4.937777e-02
  3500 2.492700e-02
  3501 4.887934e-02
  3502 4.862874e-02
  3504 4.787101e-02
  3505 2.457356e-02
  3506 4.725663e-02
  3509 2.479505e-02
  3510 2.480033e-02
  3514 3.686406e-02
  3515 4.959965e-02
  3516 2.508932e-02
  3517 2.467657e-02
  3518 4.036163e-02
  3519 4.893158e-02
  3520 4.804512e-02
  3521 5.451000e-02
  3522 2.497118e-02
  3523 4.642551e-02
  3524 3.749333e-02
  3528 4.806732e-02
  3530 5.033062e-02
  3532 5.051952e-02
  3534 4.760859e-02
  3535 4.963491e-02
  3539 4.785034e-02
  3542 4.890198e-02
  3543 4.956495e-02
  3544 4.816960e-02
  3551 3.625325e-02
  3552 4.896285e-02
  3553 4.972560e-02
  3554 4.804766e-02
  3556 3.645775e-02
  3557 4.755633e-02
  3558 5.087149e-02
  3559 4.757206e-02
  3560 4.530617e-02
  3563 4.841589e-02
  3564 2.450027e-02
  3565 4.887981e-02
  3567 4.841464e-02
  3568 5.123498e-02
  3569 5.410764e-02
  3570 4.664581e-02
  3572 4.987905e-02
  3573 4.982195e-02
  3574 3.845210e-02
  3575 4.817469e-02
  3577 5.189524e-02
  3578 4.598990e-02
  3579 4.419741e-02
  3580 4.891264e-02
  3582 4.946925e-02
  3583 5.068113e-02
  3585 5.409779e-02
  3586 3.739736e-02
  3587 3.342463e-02
  3588 4.838178e-02
  3589 4.768263e-02
  3590 4.538498e-02
  3591 4.801399e-02
  3593 4.740444e-02
  3594 4.668222e-02
  3595 5.145621e-02
  3596 4.651388e-02
  3598 4.730626e-02
  3599 4.733636e-02
  3602 4.915324e-02
  3603 4.860318e-02
  3604 5.269620e-02
  3605 4.981503e-02
  3606 5.128715e-02
  3613 5.233241e-02
  3614 5.082954e-02
  3616 5.044812e-02
  3618 5.195292e-02
  3619 5.046984e-02
  3621 4.975625e-02
  3623 4.434496e-02
  3624 5.099598e-02
  3625 5.016138e-02
  3628 5.006663e-02
  3631 5.283634e-02
  3632 5.112997e-02
  3634 4.228841e-02
  3636 5.101922e-02
  3639 5.091998e-02
  3640 5.152778e-02
  3641 4.420117e-02
  3644 5.022299e-02
  3646 4.973437e-02
  3649 5.114185e-02
  3650 5.043265e-02
  3652 5.184561e-02
  3654 5.021515e-02
  3655 4.466982e-02
  3657 4.297294e-02
  3661 4.972604e-02
  3663 5.026355e-02
  3665 4.953024e-02
  3666 5.091527e-02
  3667 5.104002e-02
  3669 4.878602e-02
  3670 4.956429e-02
  3672 4.626951e-02
  3676 5.022852e-02
  3679 4.622908e-02
  3681 4.942363e-02
  3684 4.214494e-02
  3685 4.967345e-02
  3688 5.038892e-02
  3689 4.695077e-02
  3691 4.193510e-02
  3692 4.915450e-02
  3698 4.306570e-02
  3699 4.874848e-02
  3700 4.236090e-02
  3701 3.922873e-02
  3702 4.499954e-02
  3705 4.550377e-02
  3707 5.040443e-02
  3708 4.097430e-02
  3710 4.935216e-02
  3711 4.214358e-02
  3714 4.203498e-02
  3715 5.033176e-02
  3716 4.293957e-02
  3718 4.258067e-02
  3720 4.213724e-02
  3721 4.322467e-02
  3723 4.902122e-02
  3724 4.157189e-02
  3725 4.853361e-02
  3726 4.959826e-02
  3729 4.259328e-02
  3730 4.344877e-02
  3733 4.318456e-02
  3735 4.862691e-02
  3738 4.405348e-02
  3740 4.272060e-02
  3745 4.121686e-02
  3746 4.076397e-02
  3749 4.144160e-02
  3750 4.070239e-02
  3751 4.126679e-02
  3752 4.165870e-02
  3754 4.232695e-02
  3756 4.077809e-02
  3761 4.238641e-02
  3765 4.453823e-02
  3766 4.129201e-02
  3770 4.164687e-02
  3774 4.174873e-02
  3776 3.867206e-02
  3779 4.073891e-02
  3780 4.075263e-02
  3781 4.499234e-02
  3782 4.051770e-02
  3784 4.189292e-02
  3789 4.163442e-02
  3790 4.187247e-02
  3791 4.177323e-02
  3792 3.930899e-02
  3796 4.122502e-02
  3797 4.112309e-02
  3800 3.836562e-02
  3802 3.911182e-02
  3804 4.154083e-02
  3807 6.595011e-02
  3817 4.052618e-02
  3818 4.225083e-02
  3820 4.110794e-02
  3823 6.760330e-02
  3828 6.626949e-02
  3829 4.137633e-02
  3830 4.067723e-02
  3833 6.472516e-02
  3834 5.387851e-02
  3835 4.358196e-02
  3837 3.997952e-02
  3839 4.145857e-02
  3840 5.217343e-02
  3843 6.829233e-02
  3845 3.905616e-02
  3846 3.912825e-02
  3847 6.676818e-02
  3848 4.023783e-02
  3850 4.121160e-02
  3852 6.492106e-02
  3859 4.113221e-02
  3860 6.868310e-02
  3861 6.578522e-02
  3862 4.002939e-02
  3863 3.947739e-02
  3865 5.255210e-02
  3867 6.451953e-02
  3868 3.966547e-02
  3869 4.095679e-02
  3871 3.979386e-02
  3876 6.611005e-02
  3877 6.301625e-02
  3878 4.211217e-02
  3879 6.575774e-02
  3882 3.841118e-02
  3883 6.605121e-02
  3888 6.383125e-02
  3890 4.802334e-02
  3891 5.201468e-02
  3893 6.381291e-02
  3895 6.375242e-02
  3896 3.985128e-02
  3901 5.049628e-02
  3902 6.235805e-02
  3904 6.385137e-02
  3905 6.754531e-02
  3910 6.426172e-02
  3911 6.323400e-02
  3915 6.324948e-02
  3916 6.510483e-02
  3919 6.466721e-02
  3923 6.645429e-02
  3924 6.525998e-02
  3925 6.462007e-02
  3927 3.839901e-02
  3928 6.396952e-02
  3931 6.310652e-02
  3932 6.263349e-02
  3933 6.164323e-02
  3941 6.188692e-02
  3942 6.418952e-02
  3943 6.175406e-02
  3946 6.390809e-02
  3948 6.387778e-02
  3951 6.346627e-02
  3953 6.243136e-02
  3954 6.465359e-02
  3970 6.564295e-02
  3972 3.963454e-02
  3976 6.369263e-02
  3977 6.351438e-02
  3979 6.148060e-02
  3980 6.268126e-02
  3981 6.049000e-02
  3982 6.546678e-02
  3983 6.322437e-02
  3984 6.445034e-02
  3985 6.405862e-02
  3986 6.098234e-02
  3987 6.357004e-02
  3991 6.331713e-02
  3992 6.319873e-02
  3993 6.320406e-02
  3995 6.405443e-02
  4000 6.391082e-02
  4001 6.329765e-02
  4002 6.286646e-02
  4003 6.214739e-02
  4004 6.379992e-02
  4008 6.179127e-02
  4011 6.292538e-02
  4013 6.383183e-02
  4023 6.173217e-02
  4028 6.319949e-02
  4029 6.011188e-02
  4030 6.200099e-02
  4031 5.965562e-02
  4036 6.213245e-02
  4037 6.027994e-02
  4042 6.167696e-02
  4043 6.317572e-02
  4046 6.121798e-02
  4048 6.035935e-02
  4050 6.228050e-02
  4053 6.284650e-02
  4055 6.151231e-02
  4060 6.302928e-02
  4062 6.230520e-02
  4065 6.205316e-02
  4068 6.389029e-02
  4069 6.194882e-02
  4070 5.776577e-02
  4074 6.166732e-02
  4076 6.133550e-02
  4077 6.198837e-02
  4080 6.216963e-02
  4081 6.264393e-02
  4082 6.152729e-02
  4087 5.930529e-02
  4089 6.078638e-02
  4090 6.125633e-02
  4100 5.997877e-02
  4104 5.997109e-02
  4110 6.245939e-02
  4111 5.842848e-02
  4112 6.063321e-02
  4113 6.160705e-02
  4114 6.263561e-02
  4118 5.938979e-02
  4123 6.032922e-02
  4124 5.996089e-02
  4125 6.214137e-02
  4128 6.115599e-02
  4132 6.080479e-02
  4137 5.890711e-02
  4140 4.507626e-02
  4149 4.430151e-02
  4150 5.857915e-02
  4151 6.101794e-02
  4152 5.796722e-02
  4153 5.918757e-02
  4154 6.332319e-02
  4155 5.281475e-02
  4158 5.967615e-02
  4159 5.085178e-02
  4163 5.866057e-02
  4165 4.288280e-02
  4166 4.616132e-02
  4167 5.894694e-02
  4168 4.515024e-02
  4170 4.315251e-02
  4171 6.051634e-02
  4173 6.210275e-02
  4175 5.903537e-02
  4178 6.191662e-02
  4180 5.767471e-02
  4181 5.970927e-02
  4184 4.397613e-02
  4185 4.664373e-02
  4186 5.818806e-02
  4187 4.954719e-02
  4191 4.515727e-02
  4195 4.539790e-02
  4196 6.046863e-02
  4197 4.613974e-02
  4198 4.512446e-02
  4199 4.425200e-02
  4200 4.745278e-02
  4202 4.549485e-02
  4203 4.584038e-02
  4204 5.836771e-02
  4205 4.662020e-02
  4210 5.870134e-02
  4212 4.440566e-02
  4213 5.857927e-02
  4214 5.963103e-02
  4219 5.760296e-02
  4221 4.460661e-02
  4222 6.065372e-02
  4223 5.208361e-02
  4225 4.276552e-02
  4226 4.559362e-02
  4230 6.093382e-02
  4231 5.188980e-02
  4235 4.310415e-02
  4238 4.434667e-02
  4240 4.170627e-02
  4247 4.523959e-02
  4250 4.546705e-02
  4251 4.492619e-02
  4252 4.396504e-02
  4254 4.189631e-02
  4257 4.233103e-02
  4262 4.501607e-02
  4263 4.338317e-02
  4264 5.884305e-02
  4265 4.403185e-02
  4267 4.326729e-02
  4268 6.077212e-02
  4270 4.389632e-02
  4271 4.544419e-02
  4274 4.348843e-02
  4276 4.334734e-02
  4284 4.338719e-02
  4285 4.430825e-02
  4288 4.292552e-02
  4289 4.354742e-02
  4291 4.340866e-02
  4293 4.123323e-02
  4294 4.257273e-02
  4299 4.262351e-02
  4302 4.387694e-02
  4305 4.161033e-02
  4309 4.366430e-02
  4310 4.098053e-02
  4312 4.192424e-02
  4316 4.235861e-02
  4317 4.274114e-02
  4324 4.273453e-02
  4330 4.126841e-02
  4331 5.433802e-02
  4332 4.111969e-02
  4333 5.520776e-02
  4335 4.315223e-02
  4336 4.279773e-02
  4337 5.569443e-02
  4338 4.182670e-02
  4339 4.191116e-02
  4348 4.233856e-02
  4349 4.145913e-02
  4350 4.173151e-02
  4352 4.284933e-02
  4359 4.212097e-02
  4363 4.509259e-02
  4367 4.975016e-02
  4368 4.286819e-02
  4369 4.170316e-02
  4375 5.610780e-02
  4381 4.242865e-02
  4385 5.542363e-02
  4389 5.584961e-02
  4396 4.127754e-02
  4397 4.243437e-02
  4400 5.522188e-02
  4404 4.257767e-02
  4409 4.036034e-02
  4411 5.495691e-02
  4412 5.282656e-02
  4416 5.395504e-02
  4417 5.325369e-02
  4421 3.953658e-02
  4424 5.672442e-02
  4429 5.396933e-02
  4434 5.375591e-02
  4435 5.510602e-02
  4436 5.466839e-02
  4439 5.137760e-02
  4441 5.420819e-02
  4446 5.542249e-02
  4447 5.587678e-02
  4448 5.398547e-02
  4450 5.526045e-02
  4455 5.508086e-02
  4457 5.350675e-02
  4459 5.447431e-02
  4463 5.375319e-02
  4466 5.382990e-02
  4467 5.341385e-02
  4468 5.503234e-02
  4469 5.377001e-02
  4470 5.309741e-02
  4475 5.472886e-02
  4476 5.302930e-02
  4477 5.398155e-02
  4478 5.503094e-02
  4484 5.226344e-02
  4486 5.123707e-02
  4489 5.102043e-02
  4494 5.359303e-02
  4495 5.271922e-02
  4498 5.465428e-02
  4499 5.399933e-02
  4502 5.295350e-02
  4504 5.337104e-02
  4513 5.461113e-02
  4515 5.295887e-02
  4518 5.359505e-02
  4521 5.327113e-02
  4522 5.209596e-02
  4529 5.145701e-02
  4533 4.669742e-02
  4534 5.363721e-02
  4535 5.311542e-02
  4537 5.452796e-02
  4539 5.320928e-02
  4542 5.396979e-02
  4543 5.309762e-02
  4547 5.361000e-02
  4548 5.208853e-02
  4555 5.337461e-02
  4556 5.455904e-02
  4557 5.091508e-02
  4559 5.230145e-02
  4564 5.055714e-02
  4565 5.163791e-02
  4570 5.460045e-02
  4574 4.491005e-02
  4581 5.441250e-02
  4582 5.182881e-02
  4587 5.291202e-02
  4593 4.423682e-02
  4604 5.135564e-02
  4608 5.118582e-02
  4612 4.446325e-02
  4613 4.549970e-02
  4616 4.645923e-02
  4626 4.969387e-02
  4632 4.422320e-02
  4633 4.647756e-02
  4634 5.370832e-02
  4637 4.828819e-02
  4642 5.058252e-02
  4643 4.532225e-02
  4647 4.477909e-02
  4653 4.966049e-02
  4656 4.474969e-02
  4658 4.648307e-02
  4661 4.475090e-02
  4662 4.452168e-02
  4667 5.042802e-02
  4673 4.528920e-02
  4679 4.456246e-02
  4687 4.339912e-02
  4690 4.636655e-02
  4693 4.488084e-02
  4695 4.416479e-02
  4696 4.473273e-02
  4699 4.429519e-02
  4701 4.395454e-02
  4706 4.563794e-02
  4709 4.406133e-02
  4712 4.445543e-02
  4713 4.554243e-02
  4714 4.451034e-02
  4716 4.200447e-02
  4717 4.481712e-02
  4718 4.285008e-02
  4720 4.406668e-02
  4727 4.346951e-02
  4730 4.490382e-02
  4734 4.381835e-02
  4735 4.424187e-02
  4741 4.416179e-02
  4742 4.485872e-02
  4743 4.412384e-02
  4744 4.365293e-02
  4751 4.410461e-02
  4758 4.248505e-02
  4761 4.216752e-02
  4764 4.380166e-02
  4770 4.482402e-02
  4772 4.230877e-02
  4778 4.360308e-02
  4781 4.443618e-02
  4784 4.395901e-02
  4787 4.249340e-02
  4790 4.229272e-02
  4792 4.346279e-02
  4807 4.333937e-02
  4808 4.472980e-02
  4810 4.428566e-02
  4811 4.321867e-02
  4816 4.267586e-02
  4820 4.313158e-02
  4825 4.458305e-02
  4832 4.399040e-02
  4833 4.380667e-02
  4834 4.203380e-02
  4836 4.287514e-02
  4839 4.180299e-02
  4853 4.200513e-02
  4856 4.290952e-02
  4858 4.382419e-02
  4859 4.238187e-02
  4862 4.309955e-02
  4881 4.354032e-02
  4882 7.013631e-02
  4885 6.794115e-02
  4886 4.180691e-02
  4891 7.155199e-02
  4898 4.301170e-02
  4902 4.208865e-02
  4903 7.000688e-02
  4906 4.237093e-02
  4907 4.311251e-02
  4914 7.006091e-02
  4918 4.256617e-02
  4922 4.105031e-02
  4927 6.992880e-02
  4932 7.010827e-02
  4933 6.792495e-02
  4936 6.777681e-02
  4943 4.321628e-02
  4952 7.077833e-02
  4955 7.021113e-02
  4956 6.923478e-02
  4958 6.858594e-02
  4964 6.893825e-02
  4967 6.827992e-02
  4969 6.876866e-02
  4977 5.463507e-02
  4978 6.927731e-02
  4979 6.775583e-02
  4980 6.696160e-02
  4986 6.998506e-02
  4991 6.763307e-02
  4992 6.681046e-02
  4994 6.676794e-02
  5003 6.869161e-02
  5004 7.150960e-02
  5011 6.609492e-02
  5014 6.891131e-02
  5017 6.741610e-02
  5018 6.570950e-02
  5025 6.621216e-02
  5026 6.803802e-02
  5031 6.599954e-02
  5035 6.553466e-02
  5040 6.952719e-02
  5041 6.555104e-02
  5045 6.732069e-02
  5048 6.572576e-02
  5054 6.782470e-02
  5056 6.780884e-02
  5058 6.784339e-02
  5059 6.724487e-02
  5060 6.709980e-02
  5063 6.551695e-02
  5068 6.824450e-02
  5076 6.754091e-02
  5082 6.466765e-02
  5085 6.568428e-02
  5093 6.715033e-02
  5097 6.528629e-02
  5119 6.612287e-02
  5120 6.845932e-02
  5122 6.662217e-02
  5124 6.566372e-02
  5125 6.467690e-02
  5126 6.547785e-02
  5128 6.464722e-02
  5130 6.491043e-02
  5131 6.428455e-02
  5134 6.290816e-02
  5135 6.687557e-02
  5160 6.554567e-02
  5162 6.545672e-02
  5170 6.359289e-02
  5171 6.423459e-02
  5172 6.582992e-02
  5173 6.514230e-02
  5175 6.261015e-02
  5188 6.577822e-02
  5195 6.563808e-02
  5196 6.519335e-02
  5199 6.492566e-02
  5214 6.133269e-02
  5230 6.452550e-02
  5233 6.098135e-02
  5239 6.313083e-02
  5245 6.124812e-02
  5252 6.350208e-02
  5255 6.228988e-02
  5272 6.156378e-02
  5273 6.162991e-02
  5275 6.453005e-02
  5280 6.095674e-02
  5281 6.092709e-02
  5286 6.258595e-02
  5289 6.259109e-02
  5292 6.311008e-02
  5293 6.075381e-02
  5296 6.116203e-02
  5300 6.166695e-02
  5302 6.207658e-02
  5304 5.953713e-02
  5311 5.912814e-02
  5313 6.188543e-02
  5320 6.033961e-02
  5324 5.989517e-02
  5325 6.078683e-02
  5329 6.070235e-02
  5336 6.212208e-02
  5337 6.061850e-02
  5340 6.069772e-02
  5350 5.868503e-02
  5352 6.010276e-02
  5362 6.017142e-02
  5372 5.933764e-02
  5375 6.227469e-02
  5376 5.760049e-02
  5382 6.031376e-02
  5385 5.785318e-02
  5387 5.951295e-02
  5396 5.822295e-02
  5398 5.761070e-02
  5401 5.944886e-02
  5402 5.989356e-02
  5404 5.901327e-02
  5405 6.018782e-02
  5409 6.046370e-02
  5410 5.857829e-02
  5412 5.730996e-02
  5413 6.033256e-02
  5417 5.925167e-02
  5418 6.026311e-02
  5422 6.010378e-02
  5427 5.888328e-02
  5433 5.871628e-02
  5439 5.815398e-02
  5443 6.071469e-02
  5446 5.799849e-02
  5447 6.032912e-02
  5455 5.960076e-02
  5457 6.011881e-02
  5458 5.839186e-02
  5459 5.805422e-02
  5461 5.915931e-02
  5464 5.723121e-02
  5474 5.677011e-02
  5479 6.085810e-02
  5483 5.720832e-02
  5486 5.629430e-02
  5487 5.935049e-02
  5488 5.807505e-02
  5491 5.728380e-02
  5493 5.652085e-02
  5505 5.843422e-02
  5508 5.802227e-02
  5512 5.667509e-02
  5520 5.766571e-02
  5526 5.802212e-02
  5531 5.818382e-02
  5535 5.657756e-02
  5546 5.787010e-02
  5550 5.807043e-02
  5551 5.860988e-02
  5560 5.557575e-02
  5563 5.730401e-02
  5581 5.579787e-02
  5582 5.703339e-02
  5585 5.822262e-02
  5597 5.815336e-02
  5599 5.452169e-02
  5603 5.605583e-02
  5609 5.598528e-02
  5610 5.619860e-02
  5611 5.549789e-02
  5612 5.561487e-02
  5615 5.619647e-02
  5628 5.438646e-02
  5638 5.660658e-02
  5641 5.579102e-02
  5643 5.700329e-02
  5648 5.616036e-02
  5659 5.478887e-02
  5663 3.489919e-02
  5664 5.564718e-02
  5671 5.509069e-02
  5672 5.553729e-02
  5682 3.366791e-02
  5684 3.462259e-02
  5686 3.399707e-02
  5692 5.491370e-02
  5693 3.294322e-02
  5700 3.394289e-02
  5701 3.327888e-02
  5704 3.375921e-02
  5706 3.541981e-02
  5711 3.498447e-02
  5715 3.425835e-02
  5721 3.298908e-02
  5723 5.534234e-02
  5725 3.394293e-02
  5729 3.435454e-02
  5730 3.385312e-02
  5734 5.394472e-02
  5737 3.436700e-02
  5738 3.448949e-02
  5741 3.402076e-02
  5742 3.407130e-02
  5743 3.388931e-02
  5744 3.371907e-02
  5752 3.410543e-02
  5760 3.409050e-02
  5762 3.492087e-02
  5768 5.471800e-02
  5772 4.416975e-02
  5776 3.443207e-02
  5780 3.404523e-02
  5785 3.417950e-02
  5794 3.418395e-02
  5796 3.438825e-02
  5799 3.296178e-02
  5800 3.361215e-02
  5803 3.295935e-02
  5811 3.388969e-02
  5814 3.436385e-02
  5822 3.437282e-02
  5824 3.347308e-02
  5826 3.352240e-02
  5828 3.291739e-02
  5831 3.352408e-02
  5834 3.361633e-02
  5839 3.371534e-02
  5851 3.320497e-02
  5856 3.247083e-02
  5857 3.316682e-02
  5864 3.327300e-02
  5865 3.349524e-02
  5875 3.365817e-02
  5884 3.296894e-02
  5887 3.285317e-02
  5924 3.226195e-02
  5927 3.368335e-02
  5933 3.409820e-02
  5936 3.341291e-02
  5937 3.360145e-02
  5939 3.272400e-02
  5940 3.319827e-02
  5944 3.290334e-02
  5951 3.288013e-02
  5954 3.271786e-02
  5960 3.359091e-02
  5971 3.308458e-02
  5979 3.303003e-02
  5990 3.289037e-02
  5991 3.340388e-02
  6002 3.254739e-02
  6005 3.292602e-02
  6010 3.246127e-02
  6018 3.267641e-02
  6020 3.326951e-02
  6029 3.297372e-02
  6030 3.383146e-02
  6059 3.287131e-02
  6063 3.262668e-02
  6066 3.194318e-02
  6068 3.256592e-02
  6074 3.341868e-02
  6086 3.254476e-02
  6088 3.240285e-02
  6097 3.297400e-02
  6114 3.192509e-02
  6120 3.294689e-02
  6126 3.184448e-02
  6139 3.260921e-02
  6145 3.202508e-02
  6152 3.276603e-02
  6153 3.201385e-02
  6156 3.094772e-02
  6165 3.237403e-02
  6169 3.185238e-02
  6176 3.169536e-02
  6197 3.248653e-02
  6198 3.171755e-02
  6200 3.236914e-02
  6213 3.256122e-02
  6225 3.160464e-02
  6228 3.117210e-02
  6235 3.168890e-02
  6239 3.056437e-02
  6240 3.177589e-02
  6255 3.205301e-02
  6258 3.065215e-02
  6268 3.144607e-02
  6280 3.226444e-02
  6282 3.136417e-02
  6287 3.086318e-02
  6296 3.146835e-02
  6298 3.207513e-02
  6301 3.183498e-02
  6322 3.152752e-02
  6323 3.201486e-02
  6335 3.081882e-02
  6344 3.188650e-02
  6349 3.087973e-02
  6360 3.202440e-02
  6365 3.111628e-02
  6374 3.184812e-02
  6410 3.144106e-02
  6411 3.095315e-02
  6428 3.112723e-02
  6441 3.109577e-02
  6444 3.225069e-02
  6455 3.139163e-02
  6469 3.042127e-02
  6471 3.009391e-02
  6480 2.920069e-02
  6481 3.101934e-02
  6493 3.077030e-02
  6494 3.019363e-02
  6502 3.091262e-02
  6508 3.059562e-02
  6514 3.074665e-02
  6519 3.104513e-02
  6522 3.075346e-02
  6538 3.119929e-02
  6558 3.065844e-02
  6561 3.003613e-02
  6569 3.039747e-02
  6570 3.042628e-02
  6572 3.073632e-02
  6577 3.075355e-02
  6580 3.051376e-02
  6584 2.998204e-02
  6587 3.111389e-02
  6593 3.075668e-02
  6602 3.073741e-02
  6606 3.043725e-02
  6611 3.009192e-02
  6625 3.116326e-02
  6632 3.090762e-02
  6636 3.035923e-02
  6649 3.050570e-02
  6650 3.023464e-02
  6673 2.926477e-02
  6694 3.035522e-02
  6696 2.963284e-02
  6700 2.908969e-02
  6710 3.007784e-02
  6722 2.936903e-02
  6725 3.098251e-02
  6743 3.082637e-02
  6750 3.069489e-02
  6757 2.918165e-02
  6759 3.004359e-02
  6762 3.015710e-02
  6766 3.007637e-02
  6768 2.996199e-02
  6771 3.003627e-02
  6795 2.893628e-02
  6796 2.947247e-02
  6800 2.968125e-02
  6816 3.032291e-02
  6826 2.989802e-02
  6835 3.079877e-02
  6870 2.972225e-02
  6910 2.983002e-02
  6913 2.884645e-02
  6914 6.414208e-02
  6922 2.908557e-02
  6923 2.959596e-02
  6927 2.861454e-02
  6930 2.924402e-02
  6934 2.845634e-02
  6936 2.891971e-02
  6937 6.271553e-02
  6951 2.960969e-02
  6957 2.962368e-02
  6965 2.940773e-02
  6973 2.873561e-02
  6988 2.820746e-02
  6991 2.949574e-02
  7000 2.973029e-02
  7024 6.254071e-02
  7036 2.882993e-02
  7039 2.940724e-02
  7065 5.925400e-02
  7067 2.910116e-02
  7101 5.859029e-02
  7102 2.936405e-02
  7106 6.116004e-02
  7124 5.846388e-02
  7159 6.068005e-02
  7165 6.034850e-02
  7190 5.956963e-02
  7205 5.734837e-02
  7227 5.894207e-02
  7253 6.010145e-02
  7260 5.778116e-02
  7262 5.820607e-02
  7263 5.964683e-02
  7270 5.865128e-02
  7283 5.888531e-02
  7295 5.814488e-02
  7308 5.766052e-02
  7319 5.808219e-02
  7320 5.858135e-02
  7327 5.776263e-02
  7334 5.696782e-02
  7335 5.870428e-02
  7338 5.876327e-02
  7340 5.858033e-02
  7353 5.869905e-02
  7358 5.964540e-02
  7362 5.819657e-02
  7364 5.678021e-02
  7367 5.776050e-02
  7382 5.652215e-02
  7387 5.764237e-02
  7393 5.718233e-02
  7402 5.813947e-02
  7407 5.685001e-02
  7425 5.799960e-02
  7430 5.697678e-02
  7435 5.756492e-02
  7440 5.803827e-02
  7442 5.728366e-02
  7463 5.756420e-02
  7488 5.686974e-02
  7490 5.707865e-02
  7493 5.662521e-02
  7497 5.766543e-02
  7505 5.497899e-02
  7517 5.770058e-02
  7549 5.447577e-02
  7553 5.616309e-02
  7579 5.398104e-02
  7588 5.544146e-02
  7621 5.402517e-02
  7633 5.501469e-02
  7642 5.452940e-02
  7645 5.295379e-02
  7670 5.504608e-02
  7675 5.393027e-02
  7678 5.361037e-02
  7691 5.280032e-02
  7715 5.304199e-02
  7737 5.418001e-02
  7747 5.392566e-02
  7749 5.322914e-02
  7758 5.343164e-02
  7760 5.267246e-02
  7762 5.447871e-02
  7785 5.434119e-02
  7808 5.368988e-02
  7825 5.427617e-02
  7832 5.144283e-02
  7854 5.165636e-02
  7870 5.373999e-02
  7879 5.229719e-02
  7910 5.256785e-02
  7915 5.122739e-02
  7916 5.337913e-02
  7931 5.169981e-02
  7934 5.208406e-02
  7940 5.211274e-02
  7962 5.295796e-02
  7974 5.374708e-02
  7987 5.248062e-02
  8006 5.157328e-02
  8013 5.189312e-02
  8061 5.210748e-02
  8071 4.944978e-02
  8085 5.100574e-02
  8089 5.111941e-02
  8093 5.077369e-02
  8107 5.133750e-02
  8110 4.993441e-02
  8115 5.239544e-02
  8124 5.089049e-02
  8127 4.985796e-02
  8133 5.008120e-02
  8164 5.000530e-02
  8178 4.976073e-02
  8181 5.124001e-02
  8188 5.055080e-02
  8190 4.961185e-02
  8195 5.048173e-02
  8205 5.085855e-02
  8246 4.977696e-02
  8249 5.001609e-02
  8250 4.896193e-02
  8294 3.910329e-02
  8298 4.893244e-02
  8351 3.907841e-02
  8366 3.982010e-02
  8369 3.820185e-02
  8408 3.852879e-02
  8416 3.930308e-02
  8429 3.827456e-02
  8445 3.927688e-02
  8447 3.861374e-02
  8455 4.009879e-02
  8457 3.863096e-02
  8465 3.858182e-02
  8483 3.835601e-02
  8492 3.845597e-02
  8508 3.789622e-02
  8509 3.802894e-02
  8534 3.863173e-02
  8566 3.859456e-02
  8573 3.806512e-02
  8575 3.810126e-02
  8579 3.930648e-02
  8628 3.776658e-02
  8631 3.783967e-02
  8641 3.821705e-02
  8647 3.794043e-02
  8649 3.752479e-02
  8703 3.883944e-02
  8707 3.756358e-02
  8720 3.808872e-02
  8722 3.879862e-02
  8736 3.792816e-02
  8744 3.825160e-02
  8760 3.824132e-02
  8776 3.637557e-02
  8784 3.684577e-02
  8797 3.756134e-02
  8819 3.794508e-02
  8843 3.699749e-02
  8850 3.751884e-02
  8870 3.666313e-02
  8903 3.758917e-02
  8924 3.752425e-02
  8962 3.609871e-02
  8983 3.744084e-02
  8993 3.759277e-02
  9002 3.734759e-02
  9059 3.607879e-02
  9083 3.643671e-02
  9088 3.784837e-02
  9089 3.634755e-02
  9094 3.740771e-02
  9113 3.642068e-02
  9184 3.626549e-02
  9192 3.572857e-02
  9193 3.653641e-02
  9199 3.589408e-02
  9221 3.718385e-02
  9246 3.592656e-02
  9254 3.543532e-02
  9284 3.612883e-02
  9342 3.634031e-02
  9397 3.691024e-02
  9420 3.501494e-02
  9454 3.560788e-02
  9536 3.427290e-02
  9552 3.524036e-02
  9597 3.534195e-02
  9730 3.490272e-02
  9758 3.448724e-02
  9766 3.488101e-02
  9790 3.535620e-02
  9810 3.604333e-02
  9815 3.434268e-02
  9823 3.455641e-02
  9880 3.453169e-02
  9915 3.390394e-02
  9982 3.386610e-02
  9986 3.396513e-02
  9990 3.543218e-02
 10029 3.503492e-02
 10050 3.360803e-02
 10150 3.390880e-02
 10194 3.324283e-02
 10206 3.393609e-02
 10241 3.395588e-02
 10245 3.403671e-02
 10310 3.368785e-02
 10356 3.281842e-02
 10365 3.314542e-02
 10408 3.320178e-02
 10432 3.234334e-02
 10444 3.324555e-02
 10457 3.354050e-02
 10515 3.289153e-02
 10696 3.311576e-02
 10812 3.257336e-02
 10910 3.265309e-02
 10918 3.186662e-02
 10940 3.177836e-02
 10994 3.258242e-02
 11003 3.242208e-02
 11048 3.217816e-02
 11112 3.131319e-02
 11126 3.159298e-02
 11254 3.121423e-02
 11275 3.193996e-02
 11282 3.166472e-02
 11379 3.168746e-02
 11406 3.106147e-02
 11547 3.120147e-02
 11567 3.114426e-02
 11573 3.175473e-02
 11779 3.111462e-02
 11803 3.113850e-02
 11881 3.123943e-02
 11909 3.036271e-02
 11915 3.021680e-02
 11926 3.118845e-02
 11971 3.064016e-02
 12093 3.026369e-02
 12203 3.042913e-02
 12378 2.983156e-02
 12402 2.937440e-02
 12407 2.977827e-02
 12519 2.950648e-02
 12530 2.967099e-02
 12587 2.996728e-02
 12593 2.930332e-02
 12676 2.888683e-02
 12709 2.927012e-02
 12713 2.942822e-02
 12744 2.926285e-02
 12924 2.922947e-02
 13076 2.860074e-02
 13129 2.991622e-02
 13361 2.887823e-02
 13393 2.824326e-02
 13480 2.903837e-02
 13483 2.845841e-02
 13503 2.805826e-02
 13561 2.836020e-02
 13582 2.885741e-02
 13727 2.763765e-02
 13753 2.867120e-02
 13812 2.800511e-02
 13897 2.800471e-02
 13915 2.767506e-02
 13922 2.822323e-02
 13926 2.867296e-02
 13929 2.748492e-02
 14027 2.793741e-02
 14117 2.778863e-02
 14121 2.809537e-02
 14136 2.753846e-02
 14141 2.778877e-02
 14160 2.776414e-02
 14262 2.731574e-02
 14327 2.789813e-02
 14360 2.809026e-02
 14678 2.726081e-02
 14804 2.746019e-02
 14897 2.755957e-02
 14905 2.706544e-02
 14911 2.713585e-02
 15026 2.714677e-02
 15111 2.697999e-02
 15174 2.692563e-02
 15180 2.709657e-02
 15190 2.678369e-02
 15236 2.694029e-02
 15454 2.643855e-02
 15556 2.646899e-02
 15591 2.609834e-02
 15657 2.640719e-02
 15706 2.621366e-02
 15972 2.626938e-02
 16032 2.663355e-02
 16052 2.573863e-02
 16229 2.618493e-02
 16237 2.626384e-02
 16240 2.620696e-02
 16293 2.587718e-02
 16298 2.621286e-02
 16375 2.622515e-02
 16811 2.552735e-02
 16825 2.577220e-02
 17003 2.550969e-02
 17012 2.540099e-02
 17066 2.566922e-02
 17155 2.574494e-02
 17203 2.574551e-02
 17236 2.510150e-02
 17287 2.525541e-02
 17310 2.520270e-02
 17381 2.546165e-02
 17418 2.546356e-02
 17465 2.539345e-02
 17583 2.536251e-02
 17717 2.555056e-02
 17729 2.546654e-02
 17736 2.499165e-02
 17903 2.545368e-02
 17986 2.571019e-02
 18047 2.512143e-02
 18207 2.527289e-02
 18219 2.500730e-02
 18428 2.519833e-02
 18621 2.488714e-02
 18678 2.467540e-02
 18753 2.439816e-02
 18909 2.487553e-02
 18993 2.469701e-02
 19097 2.457434e-02
 19189 2.465054e-02
 19190 2.455919e-02
 19492 2.410090e-02
 19556 2.449886e-02
 19670 2.402635e-02
 19672 2.404217e-02
 19749 2.422381e-02
 19758 2.451764e-02
 20055 2.401420e-02
 20233 2.367355e-02
 20288 2.398694e-02
 20458 2.377565e-02
 20518 2.350020e-02
 20783 2.407155e-02
 20817 2.366808e-02
 20859 2.363084e-02
 21039 2.346317e-02
 21044 2.345494e-02
 21408 2.321324e-02
 21450 2.310074e-02
 21459 2.355739e-02
 21465 2.363357e-02
 21480 2.388943e-02
 21486 2.340989e-02
 21717 2.299877e-02
 21826 2.358758e-02
 21845 2.322728e-02
 22003 2.312230e-02
 22062 2.329659e-02
 22232 2.293565e-02
 22496 2.339446e-02
 22606 2.322115e-02
 22653 2.306807e-02
 22906 2.299128e-02
 23029 2.282369e-02
 23323 2.275727e-02
 23593 2.298609e-02
 23696 2.278568e-02
 23896 2.270190e-02
 23927 2.272105e-02
 24110 2.245600e-02
 24247 2.279530e-02
 24687 2.213769e-02
 24709 2.237477e-02
 24757 2.224659e-02
 24801 2.246773e-02
 25355 2.230679e-02
 25375 2.202948e-02
 25664 2.206396e-02
 25704 2.231719e-02
 25928 2.225068e-02
 26270 2.191314e-02
 26811 2.173711e-02
 26851 1.788567e-02
 26855 2.167902e-02
 26897 2.183968e-02
 27174 1.766344e-02
 27526 1.795813e-02
 27917 1.812725e-02
 27986 1.757624e-02
 28095 1.770663e-02
 28114 1.772558e-02
 28358 1.773333e-02
 28752 1.771992e-02
 28839 1.800473e-02
 29126 1.766661e-02
 29497 1.781129e-02
 30026 1.754608e-02
 31649 1.762303e-02
 32410 1.765952e-02
 33210 1.748662e-02
 34007 1.746946e-02
 34095 1.752184e-02
 34164 1.754181e-02
 34943 1.752140e-02
 35288 1.741971e-02
 35443 1.758084e-02
 35779 1.740458e-02
 36143 1.758628e-02
 36656 1.738352e-02
 36940 1.746126e-02
 37065 1.737897e-02
 37855 1.736374e-02
 38291 1.729075e-02
 38999 1.751419e-02
 41139 1.704548e-02
 41599 1.715326e-02
 41606 1.727409e-02
 42650 1.702243e-02
 45818 1.689857e-02
 46837 1.684714e-02
 47693 1.695474e-02
 51982 1.657734e-02
 56195 1.663228e-02
 56451 1.647910e-02
 60118 1.640143e-02
 66941 1.616771e-02
 68907 1.579425e-02
 71342 1.577744e-02
 75651 1.568657e-02
 75853 1.557149e-02
 89680 1.493342e-02


==> data/MillionSong-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1     40
     2    216
     3    701
     4   1788
     5   3946
     6   7393
     7  11918
     8  16867
     9  21871
    10  26285
    11  29745
    12  31346
    13  32158
    14  31778
    15  30709
    16  29504
    17  28062
    18  26343
    19  24987
    20  23334
    21  21992
    22  20774
    23  19671
    24  18690
    25  17682
    26  16931
    27  15925
    28  15040
    29  14530
    30  13422
    31  13143
    32  12575
    33  12006
    34  11314
    35  10899
    36  10693
    37   9910
    38   9661
    39   9254
    40   8824
    41   8564
    42   8398
    43   8047
    44   7768
    45   7561
    46   7116
    47   6840
    48   6664
    49   6436
    50   6239
    51   6103
    52   5816
    53   5527
    54   5472
    55   5414
    56   5050
    57   5035
    58   5132
    59   4863
    60   4738
    61   4522
    62   4428
    63   4251
    64   4253
    65   4050
    66   4060
    67   3852
    68   3857
    69   3670
    70   3564
    71   3537
    72   3500
    73   3374
    74   3316
    75   3311
    76   3197
    77   3129
    78   3009
    79   2979
    80   2922
    81   2936
    82   2917
    83   2687
    84   2802
    85   2670
    86   2637
    87   2454
    88   2456
    89   2478
    90   2354
    91   2400
    92   2226
    93   2138
    94   2213
    95   2079
    96   2086
    97   2100
    98   1967
    99   1959
   100   1950
   101   1889
   102   1837
   103   1784
   104   1727
   105   1712
   106   1764
   107   1683
   108   1636
   109   1561
   110   1533
   111   1585
   112   1469
   113   1446
   114   1440
   115   1437
   116   1389
   117   1316
   118   1390
   119   1300
   120   1267
   121   1267
   122   1217
   123   1183
   124   1145
   125   1141
   126   1157
   127   1098
   128   1089
   129   1030
   130   1061
   131    994
   132   1038
   133    958
   134    973
   135    952
   136    954
   137    972
   138    884
   139    907
   140    862
   141    858
   142    833
   143    870
   144    750
   145    810
   146    757
   147    771
   148    780
   149    733
   150    723
   151    748
   152    747
   153    702
   154    633
   155    652
   156    669
   157    670
   158    600
   159    616
   160    629
   161    620
   162    581
   163    566
   164    583
   165    570
   166    560
   167    552
   168    541
   169    543
   170    502
   171    462
   172    506
   173    458
   174    491
   175    460
   176    523
   177    499
   178    431
   179    491
   180    464
   181    495
   182    414
   183    440
   184    401
   185    416
   186    396
   187    426
   188    374
   189    374
   190    380
   191    379
   192    350
   193    397
   194    331
   195    330
   196    384
   197    351
   198    342
   199    304
   200    318
   201    335
   202    314
   203    315
   204    351
   205    299
   206    300
   207    291
   208    280
   209    268
   210    278
   211    274
   212    280
   213    285
   214    263
   215    262
   216    274
   217    235
   218    256
   219    234
   220    236
   221    232
   222    261
   223    219
   224    231
   225    200
   226    240
   227    229
   228    229
   229    192
   230    202
   231    198
   232    220
   233    205
   234    207
   235    188
   236    189
   237    167
   238    203
   239    194
   240    192
   241    176
   242    195
   243    187
   244    176
   245    178
   246    176
   247    133
   248    163
   249    162
   250    172
   251    152
   252    152
   253    140
   254    119
   255    125
   256    172
   257    160
   258    143
   259    160
   260    128
   261    159
   262    148
   263    138
   264    141
   265    141
   266    122
   267    113
   268    121
   269    108
   270    114
   271    128
   272    111
   273    121
   274    140
   275    105
   276    117
   277    123
   278     95
   279    104
   280    111
   281    118
   282    111
   283    108
   284    101
   285    101
   286     96
   287     80
   288     92
   289     90
   290    102
   291     94
   292     82
   293    104
   294     80
   295    102
   296     89
   297     91
   298     84
   299     80
   300     86
   301     84
   302     79
   303     81
   304     74
   305     69
   306    100
   307     66
   308     70
   309     85
   310     61
   311     59
   312     74
   313     70
   314     66
   315     65
   316     60
   317     66
   318     68
   319     62
   320     70
   321     67
   322     51
   323     72
   324     62
   325     64
   326     72
   327     71
   328     51
   329     66
   330     51
   331     72
   332     58
   333     50
   334     67
   335     61
   336     55
   337     39
   338     61
   339     48
   340     75
   341     53
   342     49
   343     51
   344     52
   345     53
   346     65
   347     38
   348     51
   349     39
   350     47
   351     50
   352     57
   353     58
   354     49
   355     51
   356     51
   357     46
   358     41
   359     49
   360     43
   361     48
   362     29
   363     53
   364     53
   365     42
   366     48
   367     42
   368     43
   369     32
   370     45
   371     47
   372     34
   373     35
   374     47
   375     39
   376     29
   377     37
   378     28
   379     32
   380     31
   381     33
   382     39
   383     40
   384     33
   385     35
   386     37
   387     37
   388     29
   389     36
   390     36
   391     40
   392     41
   393     27
   394     29
   395     40
   396     33
   397     34
   398     30
   399     30
   400     26
   401     30
   402     22
   403     24
   404     38
   405     32
   406     25
   407     25
   408     20
   409     21
   410     32
   411     17
   412     25
   413     21
   414     26
   415     18
   416     23
   417     30
   418      9
   419     23
   420     25
   421     28
   422     23
   423     28
   424     31
   425     29
   426     27
   427     14
   428     19
   429     27
   430     20
   431     23
   432     30
   433     19
   434     25
   435     21
   436     17
   437     26
   438     27
   439     12
   440     14
   441     14
   442     24
   443     23
   444     35
   445     13
   446     18
   447     19
   448     30
   449     14
   450     18
   451     15
   452     21
   453     18
   454     16
   455     13
   456     16
   457      8
   458     16
   459     28
   460     16
   461     22
   462     15
   463     19
   464      9
   465     18
   466     19
   467     16
   468     22
   469     16
   470     12
   471     16
   472     11
   473     15
   474     15
   475     16
   476      8
   477     12
   478     18
   479     11
   480      8
   481     10
   482      6
   483     15
   484     10
   485      9
   486     13
   487     13
   488      8
   489     12
   490     13
   491      7
   492      8
   493     15
   494     14
   495     11
   496     12
   497     19
   498     13
   499     14
   500     13
   501      9
   502     12
   503      8
   504     14
   505     17
   506      9
   507      6
   508     12
   509      9
   510     17
   511     11
   512      7
   513      7
   514      7
   515     15
   516     17
   517     10
   518      6
   519     11
   520     12
   521      8
   522      8
   523      9
   524      8
   525      9
   526      7
   527      9
   528      8
   529      5
   530      9
   531      7
   532      7
   533      9
   534      7
   535      9
   536      7
   537     10
   538      5
   539      7
   540      3
   541      6
   542      2
   543     10
   544     10
   545      6
   546      5
   547      9
   548      6
   549      4
   550      7
   551     10
   552      9
   553     10
   554      6
   555      8
   556      8
   557      6
   558      5
   559      6
   560     12
   561      7
   562      5
   563     10
   564      5
   565      9
   566      7
   567      5
   568      5
   569      3
   570      9
   571     13
   572     11
   573      3
   574      6
   575      6
   576      4
   577      6
   578      3
   579      4
   580      3
   581      7
   582      4
   583      5
   584      5
   585      2
   586      6
   587      4
   588      4
   589      6
   590      9
   591      3
   592      4
   593      8
   594      2
   595      4
   596      7
   597      3
   598      2
   599      5
   600      2
   601      6
   602     11
   603      5
   604      5
   605      9
   606      3
   607      4
   608      2
   609      5
   610      7
   611      7
   612      3
   613      5
   614      6
   615      5
   616      4
   617      2
   618      6
   619      5
   620      7
   621      6
   622      2
   623      2
   624      4
   625      4
   626      6
   627      7
   628      4
   629      5
   630      4
   631      5
   632      1
   633      3
   634      2
   635      6
   636      5
   637      4
   638      1
   639      4
   640      4
   641      5
   643      1
   644      2
   645      3
   646      1
   647      1
   648      2
   649      2
   650      3
   651      6
   652      2
   653      2
   654      4
   655      7
   657      2
   658      1
   659      3
   660      5
   661      4
   662      5
   663      5
   664      5
   665      3
   666      1
   667      4
   669      1
   672      3
   673      5
   674      5
   675      5
   676      4
   677      3
   679      5
   682      1
   683      3
   684      4
   685      1
   686      2
   687      1
   688      5
   689      2
   690      6
   691      2
   692      4
   693      1
   694      2
   695      5
   696      1
   697      2
   698      2
   699      1
   700      3
   701      2
   702      5
   703      3
   704      2
   706      4
   707      2
   708      6
   710      5
   712      4
   713      3
   715      3
   716      6
   717      3
   718      1
   719      2
   720      1
   721      1
   722      1
   723      3
   724      5
   725      3
   726      2
   729      3
   730      1
   731      2
   732      2
   733      1
   734      3
   735      2
   736      2
   738      2
   739      1
   741      1
   742      1
   744      1
   746      1
   747      1
   749      3
   750      3
   751      1
   752      1
   753      3
   755      1
   756      1
   757      1
   758      2
   759      2
   760      1
   761      1
   762      3
   763      1
   765      1
   766      3
   769      1
   770      1
   771      1
   773      1
   774      3
   778      2
   780      2
   781      1
   782      1
   785      2
   786      1
   787      1
   788      4
   790      1
   792      2
   793      1
   794      2
   797      3
   799      1
   800      3
   803      5
   806      1
   807      1
   808      1
   810      1
   813      1
   817      2
   819      1
   820      1
   821      3
   823      2
   824      1
   826      2
   827      1
   828      3
   830      1
   833      1
   835      2
   839      1
   842      2
   843      2
   844      1
   845      1
   846      1
   847      1
   848      1
   849      1
   851      1
   852      1
   854      1
   856      2
   857      2
   863      1
   864      1
   865      1
   867      1
   870      2
   871      1
   873      2
   874      2
   877      1
   878      1
   891      2
   892      4
   894      1
   895      2
   896      1
   897      1
   898      1
   899      1
   902      1
   904      1
   905      1
   906      1
   909      1
   910      1
   916      1
   917      1
   921      2
   926      1
   928      1
   929      1
   931      1
   934      2
   936      1
   937      1
   938      1
   939      2
   940      1
   941      1
   942      1
   946      1
   947      1
   948      1
   956      2
   957      1
   962      2
   963      1
   964      1
   965      1
   966      1
   967      1
   973      1
   974      1
   977      1
   994      1
   996      1
   997      1
  1009      2
  1014      1
  1027      1
  1029      1
  1030      1
  1031      1
  1039      1
  1045      1
  1049      1
  1054      1
  1058      1
  1059      1
  1064      2
  1065      1
  1068      1
  1069      1
  1076      1
  1085      1
  1087      1
  1092      2
  1094      1
  1099      2
  1100      1
  1109      2
  1124      1
  1128      1
  1133      1
  1137      1
  1139      1
  1166      1
  1168      1
  1174      1
  1180      1
  1205      1
  1253      1
  1294      1
  1308      1
  1320      1
  1328      1
  1386      1
  1404      1
  1410      1
  1441      1
  1475      1
  1509      1
  1549      1
  1551      1
  3767      1


==> data/MillionSong-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  24573
     2  23130
     3  20131
     4  17580
     5  15369
     6  13377
     7  11817
     8  10647
     9   9491
    10   8756
    11   7634
    12   7094
    13   6480
    14   6054
    15   5601
    16   5052
    17   4690
    18   4546
    19   4187
    20   3842
    21   3624
    22   3343
    23   3180
    24   3159
    25   2803
    26   2763
    27   2742
    28   2539
    29   2386
    30   2196
    31   2215
    32   2130
    33   2084
    34   1911
    35   1920
    36   1810
    37   1673
    38   1639
    39   1589
    40   1464
    41   1480
    42   1453
    43   1324
    44   1379
    45   1257
    46   1281
    47   1205
    48   1159
    49   1138
    50   1116
    51   1119
    52   1041
    53   1006
    54    988
    55   1029
    56    886
    57    900
    58    883
    59    836
    60    852
    61    802
    62    808
    63    790
    64    790
    65    754
    66    743
    67    694
    68    678
    69    683
    70    690
    71    681
    72    649
    73    625
    74    607
    75    625
    76    536
    77    574
    78    606
    79    581
    80    533
    81    514
    82    556
    83    505
    84    534
    85    534
    86    498
    87    516
    88    480
    89    498
    90    499
    91    481
    92    482
    93    434
    94    446
    95    438
    96    421
    97    390
    98    420
    99    404
   100    388
   101    380
   102    352
   103    402
   104    385
   105    368
   106    387
   107    339
   108    357
   109    356
   110    365
   111    339
   112    347
   113    344
   114    357
   115    319
   116    296
   117    338
   118    310
   119    305
   120    305
   121    311
   122    287
   123    303
   124    322
   125    304
   126    286
   127    295
   128    290
   129    258
   130    271
   131    279
   132    271
   133    247
   134    272
   135    272
   136    248
   137    280
   138    248
   139    292
   140    266
   141    253
   142    262
   143    250
   144    238
   145    249
   146    215
   147    216
   148    241
   149    236
   150    228
   151    196
   152    220
   153    208
   154    218
   155    217
   156    231
   157    216
   158    169
   159    232
   160    208
   161    215
   162    198
   163    196
   164    196
   165    195
   166    186
   167    209
   168    185
   169    178
   170    208
   171    176
   172    202
   173    202
   174    207
   175    167
   176    193
   177    169
   178    199
   179    167
   180    176
   181    171
   182    164
   183    164
   184    168
   185    174
   186    188
   187    181
   188    161
   189    170
   190    151
   191    170
   192    145
   193    149
   194    171
   195    158
   196    152
   197    141
   198    157
   199    175
   200    159
   201    148
   202    141
   203    154
   204    177
   205    155
   206    155
   207    137
   208    125
   209    139
   210    136
   211    146
   212    137
   213    132
   214    141
   215    134
   216    151
   217    134
   218    154
   219    125
   220    129
   221    133
   222    129
   223    142
   224    138
   225    127
   226    121
   227    117
   228    118
   229    126
   230    137
   231    146
   232    117
   233    122
   234    100
   235    134
   236    116
   237    118
   238    108
   239    109
   240    108
   241    114
   242    115
   243    110
   244    116
   245    112
   246     96
   247    116
   248     94
   249    118
   250     98
   251    118
   252    108
   253    103
   254    110
   255     96
   256    100
   257    115
   258    101
   259    100
   260    101
   261     95
   262    105
   263    101
   264    112
   265    102
   266     98
   267     85
   268    101
   269     89
   270     94
   271     87
   272    100
   273    117
   274     94
   275    100
   276     95
   277    100
   278    104
   279     90
   280     86
   281     95
   282     85
   283     96
   284    104
   285     96
   286     88
   287     81
   288     83
   289     94
   290     85
   291     80
   292     92
   293     87
   294     93
   295     96
   296     87
   297     76
   298     87
   299     82
   300     79
   301     94
   302     87
   303     81
   304     89
   305     87
   306     81
   307     88
   308     90
   309     75
   310     84
   311     68
   312     86
   313     79
   314     78
   315     77
   316     76
   317     75
   318     73
   319     89
   320     80
   321     60
   322     77
   323     76
   324     80
   325     68
   326     64
   327     75
   328     66
   329     82
   330     83
   331     80
   332     81
   333     55
   334     77
   335     66
   336     67
   337     67
   338     66
   339     68
   340     71
   341     69
   342     56
   343     65
   344     80
   345     56
   346     58
   347     53
   348     75
   349     55
   350     68
   351     79
   352     64
   353     68
   354     66
   355     71
   356     63
   357     52
   358     60
   359     62
   360     76
   361     57
   362     60
   363     63
   364     65
   365     60
   366     61
   367     60
   368     56
   369     67
   370     56
   371     55
   372     63
   373     54
   374     57
   375     82
   376     54
   377     58
   378     44
   379     54
   380     67
   381     43
   382     52
   383     50
   384     56
   385     58
   386     60
   387     56
   388     57
   389     61
   390     62
   391     79
   392     51
   393     55
   394     56
   395     51
   396     55
   397     50
   398     52
   399     47
   400     56
   401     52
   402     63
   403     39
   404     69
   405     53
   406     66
   407     55
   408     47
   409     51
   410     40
   411     37
   412     55
   413     54
   414     58
   415     51
   416     44
   417     40
   418     47
   419     47
   420     50
   421     32
   422     51
   423     55
   424     35
   425     62
   426     48
   427     53
   428     38
   429     52
   430     50
   431     41
   432     49
   433     55
   434     35
   435     43
   436     42
   437     37
   438     61
   439     49
   440     59
   441     39
   442     53
   443     52
   444     44
   445     56
   446     61
   447     43
   448     45
   449     49
   450     45
   451     35
   452     44
   453     45
   454     40
   455     32
   456     42
   457     41
   458     45
   459     40
   460     49
   461     48
   462     42
   463     36
   464     41
   465     40
   466     37
   467     45
   468     36
   469     32
   470     42
   471     36
   472     45
   473     39
   474     39
   475     32
   476     43
   477     39
   478     37
   479     42
   480     39
   481     35
   482     39
   483     35
   484     36
   485     48
   486     39
   487     37
   488     35
   489     40
   490     40
   491     39
   492     33
   493     31
   494     54
   495     36
   496     45
   497     45
   498     37
   499     41
   500     47
   501     32
   502     29
   503     31
   504     34
   505     35
   506     43
   507     43
   508     32
   509     35
   510     42
   511     42
   512     44
   513     45
   514     35
   515     35
   516     27
   517     43
   518     34
   519     39
   520     42
   521     36
   522     30
   523     33
   524     27
   525     28
   526     34
   527     30
   528     33
   529     45
   530     39
   531     32
   532     20
   533     31
   534     40
   535     27
   536     25
   537     34
   538     32
   539     36
   540     31
   541     23
   542     53
   543     27
   544     23
   545     24
   546     32
   547     34
   548     28
   549     31
   550     34
   551     41
   552     37
   553     33
   554     27
   555     30
   556     37
   557     34
   558     27
   559     34
   560     29
   561     30
   562     23
   563     36
   564     28
   565     28
   566     26
   567     20
   568     26
   569     29
   570     31
   571     29
   572     42
   573     27
   574     34
   575     24
   576     30
   577     26
   578     29
   579     24
   580     25
   581     30
   582     31
   583     31
   584     32
   585     23
   586     27
   587     39
   588     22
   589     26
   590     31
   591     40
   592     27
   593     27
   594     32
   595     18
   596     39
   597     21
   598     28
   599     33
   600     29
   601     25
   602     24
   603     25
   604     32
   605     33
   606     31
   607     33
   608     26
   609     33
   610     31
   611     25
   612     29
   613     35
   614     27
   615     25
   616     29
   617     32
   618     22
   619     18
   620     23
   621     21
   622     31
   623     22
   624     22
   625     26
   626     30
   627     21
   628     21
   629     23
   630     29
   631     27
   632     27
   633     24
   634     29
   635     30
   636     24
   637     20
   638     29
   639     20
   640     26
   641     16
   642     29
   643     28
   644     31
   645     28
   646     26
   647     23
   648     22
   649     25
   650     26
   651     19
   652     26
   653     17
   654     26
   655     12
   656     27
   657     18
   658     19
   659     22
   660     28
   661     24
   662     21
   663     21
   664     22
   665     22
   666     17
   667     22
   668     21
   669     22
   670     20
   671     25
   672     30
   673     21
   674     25
   675     27
   676     24
   677     14
   678     18
   679     20
   680     20
   681     23
   682     24
   683     21
   684     24
   685     18
   686     26
   687     14
   688     20
   689     27
   690     18
   691     17
   692     19
   693     18
   694     20
   695     16
   696     18
   697     27
   698      8
   699     20
   700     16
   701     23
   702     19
   703     22
   704     18
   705     19
   706     16
   707     12
   708     13
   709     24
   710     18
   711     17
   712     13
   713     18
   714     21
   715     21
   716     18
   717     17
   718     17
   719     17
   720     13
   721     12
   722     21
   723     24
   724     18
   725     12
   726     21
   727     24
   728     22
   729     21
   730     11
   731     15
   732     29
   733     17
   734     29
   735     19
   736     19
   737     18
   738     18
   739     21
   740     19
   741     17
   742     31
   743     23
   744     23
   745     28
   746     25
   747     26
   748     14
   749     14
   750     24
   751     15
   752      9
   753     18
   754     16
   755     21
   756     24
   757     10
   758     14
   759     19
   760     17
   761     16
   762     16
   763     13
   764     14
   765     17
   766     29
   767     21
   768      8
   769     15
   770     22
   771     20
   772     16
   773     18
   774     18
   775     31
   776     17
   777     12
   778     17
   779     16
   780     15
   781     13
   782     16
   783     22
   784     14
   785     15
   786     16
   787     16
   788     14
   789     15
   790     24
   791     15
   792     18
   793     17
   794     15
   795     22
   796     19
   797     14
   798     23
   799     15
   800     11
   801     18
   802     18
   803     13
   804     15
   805      9
   806     16
   807     22
   808     20
   809     13
   810      8
   811     18
   812     17
   813     17
   814     15
   815     17
   816     16
   817     22
   818     22
   819     19
   820     20
   821     16
   822     21
   823     10
   824     18
   825      8
   826     17
   827     20
   828     17
   829     12
   830     16
   831     13
   832     11
   833     14
   834     19
   835     14
   836     15
   837     11
   838     17
   839      9
   840      8
   841     16
   842     18
   843     14
   844     17
   845     17
   846     17
   847     17
   848     10
   849     23
   850     10
   851     14
   852     17
   853     19
   854     24
   855     12
   856     21
   857     11
   858      9
   859     15
   860     15
   861     15
   862     11
   863     16
   864     14
   865     13
   866     18
   867     13
   868     10
   869     20
   870     20
   871     13
   872     13
   873     14
   874     17
   875      8
   876     12
   877     14
   878      5
   879     20
   880     18
   881     13
   882     17
   883     14
   884     11
   885     10
   886     11
   887     20
   888     11
   889      9
   890     15
   891     16
   892     14
   893     14
   894      6
   895     11
   896     18
   897     12
   898     14
   899     13
   900     14
   901     15
   902     16
   903     12
   904     13
   905      4
   906      8
   907     11
   908     11
   909     11
   910     16
   911      8
   912     13
   913     15
   914     14
   915     14
   916      9
   917     11
   918     10
   919      7
   920      8
   921      9
   922      9
   923     11
   924      9
   925      9
   926     17
   927     10
   928     10
   929     13
   930     12
   931     15
   932     17
   933     16
   934      8
   935     11
   936     15
   937     13
   938     17
   939     13
   940     14
   941     13
   942      5
   943     12
   944      9
   945      5
   946     11
   947      8
   948     15
   949     10
   950     10
   951     16
   952      8
   953     10
   954     13
   955     11
   956      6
   957     14
   958     11
   959     12
   960      9
   961     17
   962      9
   963     11
   964      2
   965     16
   966      9
   967      6
   968     10
   969     10
   970     11
   971      5
   972     13
   973      7
   974     13
   975     12
   976      9
   977      5
   978     12
   979     12
   980      9
   981      9
   982      8
   983     18
   984     14
   985     16
   986      6
   987      7
   988      8
   989     12
   990     14
   991     11
   992      9
   993     15
   994     12
   995     14
   996      9
   997     10
   998     12
   999     14
  1000     11
  1001     13
  1002     14
  1003      9
  1004     10
  1005      6
  1006     10
  1007      9
  1008     11
  1009      9
  1010      8
  1011      6
  1012     13
  1013     10
  1014      7
  1015      9
  1016     10
  1017      8
  1018      4
  1019     12
  1020      8
  1021      9
  1022     10
  1023      6
  1024     12
  1025     12
  1026     14
  1027      9
  1028      5
  1029      8
  1030     11
  1031     11
  1032      6
  1033     15
  1034      8
  1035      8
  1036      8
  1037      7
  1038     11
  1039      8
  1040     11
  1041     11
  1042      8
  1043      4
  1044      6
  1045      4
  1046      7
  1047      9
  1048     13
  1049      8
  1050     12
  1051      4
  1052      8
  1053     10
  1054      8
  1055      8
  1056      2
  1057      5
  1058      2
  1059     10
  1060     15
  1061      6
  1062      7
  1063     10
  1064      8
  1065     13
  1066      9
  1067      6
  1068      5
  1069      6
  1070      8
  1071     15
  1072     10
  1073     10
  1074      8
  1075      7
  1076      7
  1077     11
  1078     12
  1079     10
  1080     10
  1081      7
  1082     11
  1083      2
  1084     12
  1085      8
  1086      7
  1087      9
  1088      7
  1089      6
  1090     12
  1091      6
  1092      4
  1093     12
  1094     10
  1095      7
  1096      8
  1097      5
  1098      8
  1099      8
  1100      3
  1101     10
  1102      8
  1103      6
  1104     11
  1105     12
  1106      8
  1107      5
  1108      5
  1109      8
  1110      3
  1111     10
  1112      9
  1113      8
  1114      3
  1115     12
  1116     11
  1117     15
  1118      7
  1119     11
  1120      8
  1121     11
  1122      7
  1123      6
  1124     10
  1125      7
  1126      6
  1127      7
  1128     11
  1129     12
  1130     10
  1131     16
  1132      9
  1133     11
  1134      8
  1135      8
  1136      7
  1137      5
  1138      9
  1139      9
  1140     11
  1141      4
  1142      5
  1143     11
  1144      4
  1145      7
  1146     10
  1147     15
  1148      9
  1149      9
  1150      7
  1151      9
  1152      9
  1153      8
  1154      9
  1155      7
  1156     12
  1157      4
  1158      6
  1159      8
  1160      7
  1161      4
  1162     14
  1163      6
  1164      7
  1165      6
  1166      8
  1167      7
  1168      3
  1169      9
  1170     10
  1171      8
  1172      8
  1173      3
  1174      5
  1175      6
  1176      5
  1177      3
  1178      7
  1179      7
  1180     10
  1181     10
  1182      7
  1183      6
  1184      8
  1185      8
  1186      7
  1187      7
  1188      6
  1189      3
  1190      4
  1191     11
  1192      4
  1193      5
  1194      7
  1195      6
  1196     13
  1197      6
  1198      4
  1199      6
  1200      8
  1201      6
  1202      8
  1203      9
  1204      6
  1205      6
  1206      5
  1207      6
  1208      8
  1209      4
  1210     10
  1211      8
  1212      5
  1213      6
  1214      7
  1215      3
  1216      4
  1217      9
  1218      1
  1219      6
  1220     13
  1221      7
  1222      4
  1223      4
  1224      6
  1225      9
  1226      4
  1227      8
  1228      5
  1229     11
  1230     10
  1231     12
  1232      8
  1233      4
  1234      3
  1235      6
  1236      9
  1237     10
  1238      8
  1239      5
  1240      8
  1241      7
  1242      3
  1243      7
  1244      2
  1245      9
  1246      4
  1247      6
  1248      4
  1249      2
  1250      9
  1251      8
  1252      7
  1253      7
  1254     14
  1255      6
  1256      8
  1257      6
  1258      2
  1259     11
  1260      4
  1261      7
  1262      9
  1263     14
  1264      4
  1265      6
  1266      5
  1267      6
  1268      5
  1269     10
  1270     10
  1271      6
  1272      8
  1273      5
  1274      4
  1275      8
  1276      7
  1277      7
  1278      6
  1279      4
  1280      8
  1281      9
  1282      5
  1283      5
  1284      5
  1285      9
  1286      6
  1287      6
  1288     10
  1289      7
  1290      9
  1291      4
  1292      7
  1293      4
  1294      4
  1295      7
  1296      2
  1297      6
  1298      8
  1299      3
  1300      5
  1301      9
  1302      5
  1303      3
  1304      8
  1305      4
  1306      4
  1307      5
  1308      4
  1309      5
  1310      5
  1311      3
  1312     10
  1313      9
  1314      5
  1315      2
  1316      4
  1317      9
  1318     11
  1319      5
  1320      7
  1321      3
  1322      8
  1323      5
  1324      6
  1325      7
  1326     10
  1327      1
  1328      8
  1329      8
  1330      6
  1331      6
  1332      4
  1333      3
  1334      8
  1335      8
  1336      7
  1337      4
  1338      8
  1339      7
  1340     12
  1341      8
  1342      4
  1343      5
  1344      7
  1345      3
  1346      8
  1347      6
  1348      8
  1349      8
  1350      9
  1351      9
  1352      3
  1353      4
  1354      8
  1355      1
  1356      5
  1357      6
  1358      5
  1359      4
  1360      3
  1361     10
  1362      2
  1363      5
  1364      8
  1365      9
  1366      4
  1367      8
  1368      3
  1369      3
  1370      7
  1371      5
  1372      6
  1373      5
  1374      6
  1375      3
  1376      7
  1377      6
  1378      7
  1379      4
  1380      4
  1381      7
  1382      2
  1383      3
  1384      7
  1385      5
  1386      7
  1387      4
  1388      9
  1389      6
  1390     14
  1391      2
  1392      3
  1393      5
  1394      6
  1395      3
  1396      6
  1397      5
  1398      2
  1399      5
  1400      3
  1401      4
  1402      7
  1403      3
  1404      7
  1405      6
  1406      4
  1407      6
  1408      8
  1409      6
  1410      8
  1411      9
  1412      3
  1413      9
  1414      4
  1415      8
  1416      2
  1417      7
  1418      6
  1419      5
  1420      5
  1421      6
  1422      6
  1423      9
  1424      4
  1425      6
  1426      7
  1427      6
  1428      5
  1429      3
  1430      8
  1431      6
  1432      5
  1433      2
  1434      5
  1435      4
  1436      4
  1437      2
  1438      4
  1439      5
  1440      3
  1441      3
  1442      6
  1443      5
  1444      3
  1445      6
  1446     10
  1447      4
  1448      5
  1449      4
  1450      8
  1451      5
  1452      7
  1453      8
  1454      3
  1455      2
  1456      2
  1457      4
  1458      8
  1459      7
  1460      4
  1461      8
  1462      7
  1463      3
  1464      5
  1465      4
  1466      7
  1467      4
  1468      6
  1469      4
  1470      3
  1471      5
  1472      2
  1473      9
  1474      7
  1475      1
  1476      4
  1477      2
  1478      3
  1479      9
  1480      6
  1481      7
  1482      2
  1483      9
  1484      3
  1485      2
  1486      1
  1487      3
  1488      4
  1489      5
  1490      3
  1491      9
  1492      4
  1493      3
  1494      2
  1495      4
  1496      3
  1497      3
  1499      4
  1500     11
  1501      5
  1502     10
  1503      4
  1504      4
  1505      8
  1506      4
  1507      6
  1508      6
  1509      9
  1510      3
  1511      5
  1512      4
  1513      5
  1514      7
  1515      8
  1516      2
  1517      4
  1518      4
  1519      3
  1520      2
  1521      8
  1522      7
  1523      4
  1524      1
  1525      6
  1526      3
  1527      1
  1528      7
  1529      4
  1530      2
  1531      3
  1532      2
  1533      5
  1534      5
  1535      3
  1536      7
  1537      5
  1538      6
  1539      3
  1540      3
  1541      2
  1542      3
  1543      5
  1544      3
  1545      4
  1546      4
  1547      3
  1548      4
  1549      6
  1550      6
  1551      3
  1552      7
  1553      3
  1554      6
  1555      4
  1556      5
  1557      6
  1558      4
  1559      1
  1560      7
  1561      2
  1562      4
  1563      4
  1564      3
  1565      2
  1566      7
  1567      8
  1568      9
  1569      3
  1570      3
  1571      1
  1572      3
  1573      1
  1575      1
  1576      2
  1578      3
  1579      5
  1580      2
  1581      4
  1582      7
  1583      4
  1584      7
  1585      6
  1586      2
  1587      3
  1588      4
  1589      2
  1590      3
  1591      4
  1592      3
  1593      1
  1594      5
  1595      1
  1596      3
  1597      8
  1598      3
  1599      3
  1600      3
  1601      5
  1602      4
  1603      4
  1604      3
  1605      4
  1606      2
  1607      5
  1608      4
  1609      6
  1610      2
  1611      1
  1612      4
  1613      5
  1614      3
  1615      5
  1616      4
  1617      2
  1618      2
  1619      3
  1620      2
  1621      6
  1622      3
  1623      1
  1624      3
  1625      4
  1626      4
  1627      4
  1628      3
  1629      7
  1630      3
  1631      3
  1632      7
  1633      6
  1634      4
  1635      5
  1636      4
  1637      3
  1638      3
  1639      7
  1640      3
  1641      8
  1642      5
  1643      6
  1644      4
  1645      6
  1646      3
  1647      5
  1648      2
  1649      6
  1650      2
  1651      5
  1652      5
  1653      5
  1654      3
  1655      2
  1656      1
  1657      5
  1658      7
  1659      3
  1660      3
  1661      4
  1662      3
  1663      5
  1664      6
  1665      4
  1666      5
  1667      3
  1668      2
  1669      3
  1670      5
  1671      3
  1672      3
  1673      3
  1674      4
  1675      2
  1676      6
  1677      4
  1678      3
  1679      3
  1680      8
  1681      2
  1682      3
  1683      3
  1684      6
  1685      1
  1686      4
  1687      5
  1688      4
  1689      3
  1691      5
  1692      6
  1693      4
  1694      3
  1695      4
  1696      3
  1697      1
  1698      5
  1699      1
  1700      3
  1701      3
  1702      1
  1703      3
  1704      4
  1705      2
  1706      1
  1707      3
  1708      2
  1709      5
  1710      5
  1711      9
  1712      1
  1713      4
  1714      5
  1715      5
  1716      5
  1717      5
  1718      5
  1720      4
  1721      6
  1722      2
  1723      3
  1725      4
  1726      5
  1727      1
  1728      4
  1729      6
  1730      5
  1731      1
  1732      1
  1733      4
  1734      5
  1735      4
  1736      2
  1737      4
  1738      2
  1739      2
  1740      4
  1741      8
  1742      2
  1743      3
  1744      3
  1745      6
  1746      5
  1747      3
  1748      5
  1749      2
  1750      3
  1751      3
  1752      3
  1753      2
  1754      2
  1755      4
  1756      4
  1757      2
  1758      6
  1759     10
  1760      1
  1761      1
  1762      1
  1763      1
  1764      9
  1765      3
  1766      3
  1767      4
  1768      1
  1770      2
  1771      2
  1772      3
  1773      1
  1774      6
  1775      2
  1777      5
  1778      1
  1779      3
  1780      2
  1781      3
  1782      3
  1783      5
  1784      4
  1785      1
  1786      5
  1787      3
  1788      3
  1790      3
  1791      3
  1792      5
  1793      2
  1794      2
  1795      6
  1798      3
  1799      1
  1800      6
  1801      2
  1802      5
  1803      1
  1804      2
  1805      3
  1806      4
  1807      5
  1808      4
  1809      2
  1810      5
  1811      2
  1812      3
  1813      2
  1814      2
  1815      2
  1816      2
  1817      2
  1818      7
  1819      1
  1820      2
  1821      6
  1822      1
  1823      2
  1824      3
  1825      2
  1826      1
  1827      3
  1828      3
  1829      2
  1830      3
  1831      4
  1833      3
  1834      2
  1835      1
  1836      2
  1837      1
  1838      4
  1839      1
  1841      4
  1842      3
  1843      4
  1844      4
  1845      3
  1846      4
  1847      2
  1848      2
  1849      4
  1851      2
  1852      2
  1853      3
  1856      5
  1857      1
  1858      3
  1859      2
  1860      7
  1861      2
  1862      2
  1863      4
  1864      1
  1865      4
  1866      2
  1867      3
  1868      3
  1869      3
  1870      3
  1871      2
  1872      1
  1873      5
  1874      5
  1875      2
  1876      6
  1877      2
  1879      4
  1880      4
  1881      2
  1882      8
  1883      5
  1884      3
  1885      2
  1886      4
  1887      6
  1888      2
  1889      4
  1890      3
  1891      2
  1892      1
  1893      3
  1894      5
  1895      3
  1896      3
  1897      6
  1898      4
  1899      2
  1900      7
  1901      2
  1902      3
  1903      4
  1904      2
  1905      2
  1906      3
  1907      3
  1908      3
  1909      5
  1910      3
  1911      1
  1912      3
  1913      4
  1914      4
  1915      5
  1916      2
  1917      4
  1918      7
  1919      2
  1920      1
  1921      4
  1922      4
  1923      4
  1924      4
  1925      4
  1926      2
  1927      1
  1928      2
  1929      1
  1930      2
  1931      4
  1932      2
  1934      3
  1935      1
  1936      2
  1937      2
  1938      6
  1939      2
  1940      3
  1941      6
  1942      1
  1943      4
  1944      2
  1945      4
  1946      4
  1947      1
  1948      1
  1949      4
  1950      2
  1951      4
  1952      2
  1953      4
  1954      5
  1955      2
  1956      3
  1957      3
  1958      2
  1959      5
  1960      3
  1961      3
  1962      3
  1963      5
  1964      4
  1965      2
  1966      1
  1967      3
  1968      6
  1969      6
  1970      2
  1971      4
  1972      3
  1973      4
  1974      2
  1975      4
  1976      2
  1977      3
  1978      1
  1979      1
  1980      5
  1981      3
  1983      2
  1984      4
  1985      1
  1986      3
  1988      4
  1989      2
  1990      3
  1991      1
  1992      2
  1993      2
  1994      3
  1995      3
  1996      4
  1997      7
  1998      4
  1999      5
  2000      3
  2001      2
  2002      3
  2003      3
  2004      1
  2005      2
  2006      6
  2008      3
  2009      3
  2010      4
  2011      3
  2012      3
  2013      4
  2014      4
  2016      3
  2017      4
  2018      1
  2019      4
  2020      2
  2021      1
  2022      2
  2023      1
  2024      3
  2026      3
  2027      4
  2028      3
  2030      3
  2031      2
  2032      3
  2033      3
  2034      1
  2036      5
  2037      2
  2038      4
  2039      5
  2040      1
  2041      3
  2042      2
  2043      4
  2044      3
  2045      3
  2046      3
  2047      5
  2048      2
  2049      2
  2050      1
  2051      3
  2052      3
  2053      1
  2054      2
  2055      2
  2056      2
  2057      3
  2058      4
  2059      3
  2060      2
  2061      2
  2063      2
  2064      1
  2065      2
  2066      4
  2067      3
  2068      2
  2069      3
  2070      5
  2071      5
  2072      3
  2073      6
  2074      3
  2076      1
  2077      2
  2078      3
  2079      7
  2080      2
  2081      5
  2082      1
  2083      3
  2084      5
  2085      3
  2086      4
  2087      1
  2088      4
  2089      3
  2090      3
  2091      2
  2092      2
  2093      1
  2094      1
  2095      1
  2096      2
  2097      2
  2098      1
  2099      5
  2100      1
  2101      1
  2102      2
  2103      5
  2104      5
  2106      1
  2107      1
  2108      1
  2109      2
  2110      3
  2111      3
  2112      4
  2113      2
  2114      1
  2115      1
  2117      5
  2119      2
  2120      2
  2121      5
  2122      1
  2123      3
  2124      1
  2125      2
  2126      2
  2127      2
  2128      3
  2129      3
  2130      3
  2131      4
  2132      3
  2133      1
  2134      3
  2135      2
  2138      4
  2139      2
  2141      4
  2142      1
  2143      3
  2144      2
  2145      1
  2147      3
  2148      1
  2149      4
  2150      1
  2151      3
  2152      1
  2153      1
  2154      3
  2155      2
  2156      2
  2157      3
  2158      1
  2159      3
  2161      1
  2162      2
  2163      3
  2164      4
  2165      1
  2166      4
  2167      4
  2168      2
  2170      1
  2171      1
  2172      1
  2173      3
  2174      2
  2175      1
  2176      2
  2177      6
  2178      2
  2179      3
  2180      3
  2181      2
  2182      1
  2183      1
  2184      5
  2185      3
  2186      2
  2187      5
  2188      3
  2189      4
  2190      2
  2191      1
  2192      3
  2193      3
  2194      4
  2196      2
  2198      2
  2199      3
  2200      2
  2201      2
  2202      2
  2203      6
  2204      2
  2205      4
  2206      2
  2207      2
  2209      2
  2210      2
  2211      1
  2212      2
  2213      1
  2214      3
  2215      3
  2217      3
  2218      3
  2219      1
  2220      5
  2221      4
  2222      1
  2224      3
  2225      2
  2226      3
  2227      1
  2229      3
  2230      2
  2232      1
  2233      1
  2235      2
  2236      1
  2237      1
  2239      1
  2240      2
  2241      4
  2242      3
  2243      4
  2244      2
  2245      1
  2246      1
  2247      1
  2248      2
  2249      1
  2250      3
  2251      5
  2253      1
  2254      3
  2255      4
  2257      1
  2258      2
  2259      3
  2260      2
  2261      1
  2262      4
  2263      2
  2264      2
  2266      1
  2268      1
  2269      3
  2270      1
  2271      2
  2272      3
  2273      4
  2274      4
  2275      2
  2276      1
  2277      2
  2278      2
  2279      2
  2280      1
  2281      2
  2282      2
  2283      2
  2284      3
  2285      1
  2286      1
  2287      4
  2288      2
  2289      4
  2290      2
  2291      1
  2293      1
  2294      4
  2295      5
  2297      1
  2298      2
  2300      2
  2301      1
  2302      3
  2303      1
  2304      2
  2305      2
  2306      1
  2307      1
  2308      3
  2309      1
  2310      3
  2313      1
  2314      3
  2315      4
  2316      1
  2317      1
  2318      1
  2319      3
  2320      1
  2321      3
  2323      1
  2324      3
  2325      3
  2326      7
  2327      2
  2328      2
  2329      2
  2330      5
  2331      1
  2332      5
  2333      1
  2334      4
  2336      2
  2337      1
  2338      1
  2339      2
  2341      2
  2342      2
  2343      4
  2344      5
  2345      1
  2346      3
  2347      3
  2348      2
  2349      2
  2350      3
  2351      3
  2352      2
  2353      4
  2354      2
  2355      3
  2356      1
  2357      1
  2359      1
  2361      3
  2362      5
  2364      3
  2365      1
  2366      2
  2367      1
  2368      2
  2370      3
  2371      5
  2372      1
  2373      3
  2374      3
  2375      1
  2376      1
  2377      2
  2378      4
  2379      2
  2380      2
  2381      5
  2382      1
  2383      2
  2384      1
  2385      1
  2386      2
  2387      2
  2389      1
  2390      1
  2391      2
  2392      1
  2393      3
  2394      1
  2395      2
  2396      1
  2397      3
  2398      1
  2400      1
  2401      2
  2402      6
  2403      1
  2404      2
  2406      2
  2407      2
  2408      2
  2409      1
  2411      2
  2412      4
  2413      2
  2414      2
  2415      3
  2416      2
  2417      1
  2419      1
  2420      1
  2421      4
  2422      3
  2423      1
  2424      4
  2427      4
  2428      1
  2429      1
  2430      1
  2431      1
  2432      3
  2433      2
  2434      1
  2435      3
  2436      3
  2437      2
  2438      3
  2439      1
  2440      1
  2441      2
  2442      1
  2443      2
  2444      1
  2445      1
  2446      1
  2447      2
  2448      2
  2449      2
  2450      2
  2451      1
  2453      2
  2454      3
  2455      1
  2456      1
  2459      2
  2460      3
  2461      1
  2462      3
  2463      2
  2464      1
  2466      2
  2467      3
  2468      1
  2469      2
  2470      1
  2471      3
  2472      1
  2473      2
  2474      2
  2475      2
  2476      1
  2477      1
  2479      2
  2480      3
  2481      1
  2482      3
  2483      4
  2484      2
  2485      2
  2486      3
  2488      2
  2489      1
  2490      1
  2491      3
  2493      4
  2494      2
  2496      1
  2497      3
  2498      1
  2500      1
  2501      1
  2502      3
  2504      7
  2505      3
  2506      2
  2507      4
  2508      3
  2509      1
  2511      1
  2512      3
  2513      3
  2514      4
  2516      2
  2517      2
  2518      4
  2519      1
  2521      1
  2522      2
  2523      1
  2524      2
  2528      3
  2529      2
  2530      4
  2531      4
  2532      1
  2533      4
  2534      1
  2535      1
  2537      1
  2539      1
  2540      3
  2542      5
  2543      4
  2546      1
  2547      2
  2548      1
  2549      2
  2550      5
  2551      3
  2552      1
  2553      1
  2554      3
  2556      1
  2557      3
  2558      4
  2559      1
  2560      2
  2561      3
  2563      2
  2564      1
  2565      2
  2566      2
  2567      2
  2568      2
  2569      1
  2571      1
  2572      4
  2573      2
  2574      2
  2577      2
  2578      2
  2580      3
  2583      1
  2584      3
  2586      4
  2588      1
  2591      2
  2592      3
  2593      1
  2594      2
  2595      1
  2596      1
  2598      1
  2599      1
  2600      1
  2601      4
  2604      2
  2607      1
  2608      3
  2610      1
  2611      1
  2614      1
  2615      1
  2617      1
  2619      2
  2620      5
  2621      3
  2622      3
  2625      1
  2626      2
  2629      1
  2630      3
  2632      1
  2635      1
  2636      1
  2637      4
  2638      1
  2639      2
  2641      1
  2642      3
  2643      1
  2644      1
  2646      1
  2647      1
  2648      2
  2649      2
  2652      1
  2654      2
  2656      2
  2657      5
  2658      1
  2659      1
  2661      5
  2662      2
  2663      1
  2665      1
  2666      3
  2667      1
  2668      3
  2670      1
  2672      2
  2673      1
  2674      2
  2675      2
  2676      2
  2677      4
  2678      2
  2679      1
  2680      2
  2681      2
  2682      3
  2683      1
  2684      1
  2685      1
  2686      3
  2687      2
  2688      1
  2689      1
  2690      2
  2692      4
  2694      1
  2695      1
  2697      2
  2698      1
  2700      1
  2703      1
  2707      1
  2708      1
  2709      2
  2711      2
  2712      2
  2713      3
  2714      2
  2715      2
  2717      1
  2719      2
  2721      1
  2722      1
  2723      5
  2724      1
  2725      2
  2727      2
  2728      1
  2729      3
  2730      2
  2731      1
  2732      2
  2733      2
  2734      1
  2735      1
  2736      1
  2737      2
  2738      1
  2739      2
  2740      1
  2741      1
  2742      2
  2745      1
  2746      3
  2747      4
  2749      6
  2751      2
  2752      3
  2754      4
  2756      2
  2757      1
  2758      2
  2759      2
  2760      1
  2762      1
  2763      1
  2764      2
  2766      1
  2767      1
  2768      2
  2769      1
  2772      1
  2775      1
  2776      2
  2777      2
  2779      1
  2780      3
  2782      1
  2783      2
  2784      2
  2785      2
  2787      1
  2788      1
  2791      1
  2792      2
  2793      1
  2796      2
  2797      2
  2799      2
  2800      2
  2801      1
  2802      1
  2803      2
  2804      2
  2805      1
  2806      1
  2807      1
  2808      2
  2809      1
  2810      2
  2811      2
  2812      2
  2813      1
  2814      1
  2815      3
  2816      2
  2817      5
  2818      1
  2821      1
  2822      1
  2823      1
  2824      2
  2825      1
  2826      1
  2827      3
  2830      1
  2831      1
  2833      1
  2835      2
  2836      2
  2837      1
  2838      1
  2839      3
  2840      1
  2841      2
  2842      3
  2843      2
  2844      3
  2845      1
  2846      2
  2848      2
  2850      5
  2851      1
  2853      2
  2854      2
  2856      2
  2859      5
  2861      1
  2862      2
  2863      4
  2864      2
  2867      2
  2869      2
  2870      1
  2871      2
  2872      1
  2873      2
  2874      1
  2875      1
  2877      2
  2878      1
  2880      1
  2881      1
  2882      1
  2885      2
  2886      3
  2887      3
  2888      4
  2889      3
  2890      1
  2891      2
  2892      1
  2893      2
  2895      1
  2896      1
  2898      1
  2899      1
  2900      2
  2901      2
  2902      1
  2903      1
  2905      1
  2906      2
  2907      3
  2909      5
  2911      1
  2912      1
  2914      2
  2915      1
  2916      1
  2917      3
  2918      2
  2919      2
  2920      2
  2921      1
  2922      2
  2924      1
  2925      1
  2926      1
  2927      2
  2928      1
  2930      1
  2931      1
  2932      2
  2934      2
  2936      1
  2937      2
  2938      1
  2939      3
  2940      2
  2943      1
  2945      2
  2947      1
  2948      3
  2949      1
  2951      3
  2952      1
  2954      1
  2955      1
  2956      3
  2958      2
  2959      3
  2962      2
  2964      2
  2965      1
  2967      2
  2968      1
  2969      1
  2971      1
  2974      1
  2975      1
  2977      1
  2979      1
  2980      1
  2981      1
  2984      1
  2986      2
  2988      1
  2989      1
  2990      1
  2991      1
  2992      1
  2993      2
  2994      2
  2995      1
  2999      2
  3000      5
  3001      2
  3002      1
  3005      2
  3008      2
  3009      1
  3010      1
  3012      1
  3014      2
  3016      1
  3017      1
  3018      1
  3019      1
  3021      1
  3022      1
  3024      1
  3026      1
  3030      1
  3031      1
  3035      1
  3036      3
  3037      1
  3038      1
  3040      3
  3041      1
  3042      1
  3043      1
  3045      2
  3046      1
  3047      2
  3049      1
  3052      2
  3053      1
  3054      1
  3055      1
  3059      3
  3060      2
  3062      2
  3066      1
  3068      2
  3069      1
  3071      1
  3072      1
  3073      1
  3074      2
  3075      1
  3079      2
  3083      1
  3084      1
  3085      1
  3086      2
  3087      1
  3088      1
  3089      4
  3091      1
  3092      1
  3093      1
  3094      1
  3095      2
  3096      1
  3098      1
  3099      2
  3100      1
  3101      1
  3102      2
  3104      1
  3105      1
  3107      1
  3108      2
  3111      1
  3112      1
  3113      1
  3114      2
  3116      2
  3117      1
  3121      1
  3125      2
  3127      2
  3129      3
  3130      1
  3132      1
  3133      3
  3134      2
  3136      1
  3138      2
  3139      3
  3140      1
  3141      2
  3144      3
  3145      2
  3146      2
  3147      1
  3148      1
  3149      1
  3150      1
  3151      1
  3152      1
  3154      2
  3155      1
  3157      2
  3158      1
  3160      1
  3162      1
  3163      2
  3164      1
  3166      1
  3168      2
  3169      2
  3175      1
  3176      3
  3177      1
  3178      2
  3180      2
  3186      1
  3188      1
  3189      1
  3190      1
  3192      1
  3198      1
  3199      2
  3201      2
  3202      1
  3203      2
  3204      1
  3209      1
  3210      1
  3211      2
  3212      2
  3214      2
  3217      1
  3218      1
  3219      1
  3220      2
  3221      1
  3222      1
  3224      1
  3225      1
  3226      2
  3227      1
  3228      1
  3229      2
  3230      1
  3232      3
  3233      1
  3234      1
  3235      1
  3236      1
  3238      2
  3240      3
  3241      1
  3245      2
  3247      1
  3250      2
  3251      1
  3252      4
  3253      1
  3256      2
  3258      1
  3262      1
  3264      2
  3266      1
  3267      2
  3269      1
  3270      1
  3272      2
  3273      3
  3274      1
  3278      1
  3280      1
  3282      1
  3284      3
  3285      1
  3286      2
  3287      1
  3288      1
  3292      1
  3294      1
  3295      1
  3297      1
  3298      1
  3301      2
  3303      1
  3304      1
  3305      2
  3308      3
  3310      1
  3312      2
  3315      1
  3318      1
  3319      3
  3320      1
  3321      1
  3322      1
  3323      1
  3324      1
  3325      3
  3327      2
  3329      3
  3330      1
  3331      2
  3332      1
  3333      1
  3335      1
  3337      3
  3338      1
  3339      2
  3345      2
  3346      1
  3347      1
  3348      1
  3350      2
  3351      1
  3353      1
  3354      3
  3356      1
  3357      2
  3359      2
  3360      1
  3361      2
  3364      1
  3365      1
  3366      2
  3368      1
  3371      1
  3372      1
  3373      1
  3374      2
  3377      4
  3378      2
  3381      1
  3384      1
  3385      1
  3386      2
  3388      1
  3390      1
  3391      2
  3392      1
  3393      2
  3394      2
  3395      1
  3397      5
  3398      1
  3399      1
  3400      4
  3401      1
  3402      1
  3403      1
  3406      2
  3409      1
  3410      1
  3413      1
  3414      2
  3417      1
  3418      3
  3419      1
  3420      1
  3422      1
  3423      2
  3424      1
  3426      1
  3427      1
  3428      1
  3429      2
  3431      1
  3432      1
  3433      1
  3434      1
  3435      1
  3436      1
  3438      2
  3439      1
  3440      1
  3441      2
  3443      1
  3444      1
  3445      2
  3446      2
  3447      1
  3448      1
  3449      3
  3450      1
  3451      2
  3452      1
  3453      1
  3459      1
  3460      1
  3462      2
  3463      1
  3464      1
  3465      1
  3466      1
  3467      1
  3471      1
  3472      1
  3473      1
  3474      1
  3477      1
  3478      2
  3479      1
  3480      1
  3481      1
  3483      1
  3485      3
  3486      1
  3487      1
  3488      2
  3489      2
  3491      1
  3495      1
  3497      1
  3500      3
  3502      2
  3504      1
  3506      2
  3508      1
  3509      2
  3510      2
  3515      1
  3517      1
  3518      1
  3519      1
  3522      1
  3526      1
  3528      1
  3530      1
  3532      1
  3533      1
  3534      2
  3535      1
  3537      3
  3540      1
  3541      2
  3545      2
  3546      3
  3547      2
  3548      2
  3549      1
  3552      1
  3553      1
  3555      3
  3556      2
  3557      3
  3558      1
  3559      1
  3560      2
  3561      1
  3564      1
  3565      1
  3568      1
  3569      1
  3570      2
  3571      1
  3573      1
  3574      1
  3576      2
  3579      1
  3581      2
  3583      1
  3584      1
  3586      1
  3590      2
  3593      3
  3596      1
  3597      1
  3600      1
  3602      1
  3603      5
  3606      1
  3608      1
  3609      2
  3614      2
  3615      1
  3620      1
  3621      3
  3622      1
  3630      1
  3631      1
  3634      1
  3637      1
  3639      2
  3642      2
  3643      1
  3644      1
  3645      1
  3647      1
  3648      1
  3651      1
  3652      3
  3658      3
  3660      1
  3661      2
  3664      2
  3666      1
  3673      2
  3674      1
  3675      1
  3677      1
  3678      1
  3679      2
  3680      1
  3681      1
  3682      2
  3683      1
  3686      1
  3688      1
  3689      1
  3690      2
  3693      3
  3695      1
  3696      1
  3698      1
  3704      1
  3706      2
  3710      3
  3712      1
  3713      2
  3714      1
  3715      1
  3716      1
  3718      1
  3719      1
  3722      2
  3723      1
  3724      2
  3725      1
  3726      1
  3727      1
  3729      2
  3730      1
  3731      2
  3734      1
  3736      1
  3739      1
  3742      2
  3749      1
  3750      2
  3753      1
  3754      1
  3756      5
  3760      1
  3764      1
  3765      2
  3766      1
  3767      1
  3768      1
  3772      2
  3774      2
  3775      2
  3776      1
  3777      1
  3778      1
  3780      1
  3782      1
  3783      1
  3784      1
  3786      1
  3787      2
  3788      1
  3790      1
  3791      2
  3795      2
  3797      1
  3800      3
  3801      1
  3803      1
  3804      1
  3805      1
  3806      2
  3809      2
  3810      1
  3811      1
  3814      2
  3815      2
  3819      2
  3823      2
  3824      1
  3825      1
  3830      2
  3833      2
  3834      1
  3839      1
  3842      2
  3843      2
  3844      1
  3845      1
  3854      1
  3855      3
  3858      1
  3859      2
  3860      1
  3862      1
  3864      2
  3865      1
  3867      1
  3868      1
  3869      3
  3876      1
  3878      1
  3881      1
  3882      1
  3883      1
  3884      1
  3885      1
  3888      1
  3889      1
  3894      1
  3895      2
  3898      1
  3900      1
  3902      1
  3903      4
  3905      1
  3906      1
  3907      1
  3908      1
  3914      2
  3915      1
  3926      1
  3927      1
  3929      1
  3930      1
  3931      2
  3939      1
  3941      3
  3944      1
  3947      1
  3948      1
  3951      2
  3953      1
  3954      2
  3957      2
  3959      1
  3960      2
  3975      2
  3977      1
  3979      1
  3980      1
  3983      1
  3986      2
  3988      1
  3993      1
  3997      1
  3999      1
  4002      1
  4003      1
  4004      1
  4010      2
  4011      1
  4012      1
  4013      1
  4015      1
  4028      1
  4030      1
  4035      1
  4036      1
  4037      1
  4039      1
  4040      1
  4042      2
  4043      2
  4045      1
  4046      1
  4053      2
  4059      1
  4060      1
  4061      1
  4063      2
  4065      2
  4069      2
  4070      2
  4072      1
  4075      1
  4076      2
  4078      1
  4081      1
  4082      1
  4083      1
  4085      3
  4086      1
  4092      1
  4093      1
  4096      1
  4097      1
  4099      1
  4100      2
  4105      1
  4112      1
  4114      3
  4115      1
  4116      2
  4120      3
  4122      2
  4123      1
  4124      1
  4127      2
  4129      1
  4130      1
  4131      1
  4134      1
  4135      1
  4137      1
  4138      1
  4139      2
  4140      1
  4141      1
  4143      2
  4144      2
  4146      1
  4147      1
  4148      1
  4151      1
  4152      2
  4153      1
  4156      2
  4161      1
  4162      1
  4163      1
  4165      3
  4166      1
  4167      3
  4168      1
  4169      1
  4176      1
  4177      1
  4181      1
  4183      1
  4185      1
  4189      1
  4192      1
  4195      1
  4200      1
  4201      1
  4204      1
  4208      2
  4209      1
  4217      1
  4219      1
  4220      1
  4222      1
  4223      1
  4224      1
  4234      2
  4235      1
  4238      4
  4244      1
  4247      1
  4248      2
  4251      1
  4255      2
  4257      1
  4258      1
  4262      1
  4266      2
  4268      1
  4271      1
  4272      1
  4273      4
  4274      1
  4280      1
  4281      1
  4282      1
  4284      1
  4285      2
  4286      1
  4290      1
  4291      1
  4292      1
  4294      1
  4305      1
  4308      1
  4314      1
  4315      1
  4317      1
  4319      1
  4321      1
  4324      2
  4325      2
  4330      1
  4331      1
  4333      2
  4335      2
  4337      2
  4340      2
  4341      1
  4342      1
  4347      1
  4349      1
  4351      1
  4353      1
  4354      1
  4356      1
  4357      1
  4359      2
  4360      1
  4364      1
  4365      1
  4366      1
  4368      1
  4370      1
  4371      1
  4372      1
  4375      2
  4377      1
  4378      1
  4382      1
  4387      1
  4389      1
  4393      1
  4394      1
  4395      1
  4405      1
  4407      1
  4408      1
  4409      1
  4414      1
  4420      1
  4422      1
  4424      1
  4425      1
  4437      1
  4442      1
  4443      2
  4444      1
  4445      1
  4446      1
  4450      1
  4461      2
  4465      2
  4466      1
  4470      2
  4471      1
  4473      2
  4474      1
  4482      1
  4484      1
  4487      2
  4488      2
  4490      1
  4493      1
  4499      1
  4500      2
  4503      1
  4507      2
  4508      1
  4511      2
  4512      1
  4513      1
  4524      1
  4526      1
  4528      1
  4531      2
  4534      2
  4535      1
  4536      2
  4537      2
  4547      1
  4554      1
  4559      2
  4561      2
  4563      2
  4565      1
  4567      1
  4569      1
  4570      1
  4574      1
  4580      1
  4588      1
  4589      1
  4594      2
  4603      2
  4604      1
  4605      2
  4610      1
  4611      1
  4612      2
  4613      1
  4616      1
  4619      2
  4621      2
  4630      1
  4631      1
  4634      2
  4636      2
  4640      1
  4641      1
  4646      1
  4647      2
  4648      2
  4649      4
  4650      1
  4657      1
  4663      2
  4669      1
  4674      1
  4685      1
  4690      1
  4699      1
  4702      2
  4703      1
  4704      1
  4705      2
  4706      1
  4735      1
  4738      1
  4740      1
  4742      1
  4746      1
  4762      1
  4764      1
  4766      2
  4770      1
  4771      2
  4773      1
  4777      1
  4778      1
  4784      1
  4787      1
  4790      1
  4792      1
  4808      1
  4813      1
  4815      1
  4817      1
  4819      1
  4821      1
  4827      1
  4828      2
  4833      2
  4836      1
  4847      1
  4848      1
  4855      1
  4862      2
  4871      2
  4874      1
  4876      1
  4880      1
  4881      1
  4883      1
  4887      2
  4888      1
  4893      1
  4896      1
  4897      1
  4899      1
  4904      2
  4909      1
  4911      1
  4913      1
  4915      2
  4916      1
  4917      1
  4921      1
  4922      1
  4924      1
  4925      1
  4927      1
  4929      2
  4930      1
  4931      1
  4933      1
  4934      1
  4936      1
  4942      1
  4944      1
  4948      1
  4951      3
  4960      1
  4961      1
  4967      1
  4969      1
  4971      2
  4972      1
  4973      1
  4975      1
  4976      1
  4979      3
  4987      1
  4989      2
  4990      2
  5000      2
  5006      1
  5011      2
  5021      1
  5025      1
  5027      1
  5031      1
  5035      1
  5038      1
  5049      1
  5053      1
  5056      1
  5057      1
  5058      1
  5061      1
  5062      2
  5066      1
  5067      1
  5068      1
  5080      1
  5097      2
  5098      1
  5099      1
  5100      2
  5101      1
  5105      1
  5111      1
  5113      1
  5115      1
  5116      1
  5120      1
  5133      2
  5137      1
  5140      1
  5141      1
  5143      1
  5145      1
  5151      2
  5157      1
  5161      2
  5166      1
  5173      1
  5189      1
  5200      1
  5201      1
  5205      1
  5215      1
  5217      1
  5219      1
  5232      2
  5235      1
  5250      1
  5255      1
  5256      1
  5257      1
  5260      1
  5265      1
  5268      1
  5275      1
  5276      1
  5279      1
  5281      1
  5284      1
  5290      1
  5291      1
  5303      1
  5305      1
  5315      1
  5319      1
  5322      1
  5324      1
  5326      1
  5330      1
  5334      1
  5339      1
  5341      1
  5345      1
  5348      1
  5350      1
  5358      1
  5372      1
  5374      1
  5378      1
  5383      1
  5386      1
  5407      1
  5413      1
  5417      1
  5420      1
  5422      1
  5425      1
  5427      1
  5433      2
  5436      1
  5441      2
  5446      2
  5447      2
  5449      1
  5451      1
  5452      1
  5457      1
  5459      1
  5460      1
  5461      1
  5464      1
  5466      1
  5476      1
  5481      1
  5482      1
  5483      1
  5484      1
  5485      1
  5488      1
  5506      1
  5512      1
  5515      1
  5516      1
  5526      1
  5529      1
  5536      1
  5544      1
  5546      2
  5547      1
  5559      1
  5561      1
  5562      1
  5574      1
  5582      1
  5584      1
  5585      1
  5586      2
  5588      1
  5589      1
  5594      1
  5595      1
  5599      1
  5603      1
  5605      1
  5606      2
  5613      1
  5617      2
  5622      1
  5623      1
  5627      1
  5633      1
  5637      1
  5640      1
  5642      1
  5647      1
  5656      1
  5661      1
  5665      1
  5674      2
  5675      1
  5679      1
  5693      2
  5700      1
  5706      1
  5707      1
  5709      1
  5710      2
  5711      1
  5712      1
  5713      1
  5716      1
  5718      1
  5719      1
  5725      2
  5727      1
  5734      1
  5736      1
  5737      1
  5740      1
  5742      1
  5744      1
  5751      1
  5768      1
  5772      1
  5780      1
  5785      1
  5789      1
  5793      1
  5803      1
  5810      1
  5816      1
  5827      1
  5845      1
  5849      1
  5850      1
  5855      1
  5867      1
  5870      2
  5872      1
  5875      1
  5883      1
  5885      1
  5886      1
  5887      1
  5892      1
  5898      1
  5903      1
  5908      1
  5918      2
  5919      2
  5924      1
  5935      1
  5947      2
  5949      1
  5954      1
  5963      1
  5967      1
  5983      1
  5997      2
  6006      1
  6012      1
  6020      1
  6024      1
  6030      1
  6031      1
  6033      1
  6041      1
  6042      1
  6051      2
  6053      2
  6061      1
  6070      1
  6078      1
  6081      1
  6086      1
  6090      1
  6119      1
  6136      1
  6137      1
  6151      1
  6159      1
  6162      1
  6169      1
  6170      1
  6184      1
  6186      1
  6193      2
  6194      1
  6198      1
  6227      2
  6232      1
  6235      1
  6243      1
  6251      1
  6253      1
  6297      1
  6302      1
  6316      1
  6322      1
  6326      1
  6330      1
  6333      1
  6340      1
  6343      1
  6350      1
  6372      1
  6389      1
  6391      1
  6401      1
  6405      1
  6416      2
  6425      1
  6431      1
  6434      1
  6441      1
  6451      1
  6457      1
  6463      1
  6467      1
  6495      1
  6497      1
  6499      2
  6508      1
  6519      1
  6522      2
  6524      1
  6529      1
  6547      1
  6554      1
  6559      1
  6560      1
  6564      1
  6566      1
  6570      1
  6573      1
  6576      1
  6580      1
  6594      1
  6611      1
  6613      1
  6633      1
  6645      1
  6646      1
  6679      1
  6684      1
  6686      1
  6692      1
  6698      1
  6702      1
  6729      1
  6732      1
  6740      1
  6745      1
  6746      1
  6752      1
  6753      1
  6756      1
  6779      1
  6782      1
  6784      1
  6790      1
  6792      1
  6795      1
  6802      1
  6808      2
  6816      1
  6825      1
  6832      1
  6839      1
  6857      1
  6862      1
  6872      1
  6880      1
  6885      1
  6889      1
  6900      1
  6903      1
  6911      1
  6915      2
  6920      1
  6929      1
  6935      1
  6957      1
  6958      1
  6990      1
  6998      1
  7010      1
  7021      1
  7034      1
  7037      1
  7038      2
  7043      1
  7070      1
  7110      1
  7114      1
  7145      1
  7156      1
  7173      1
  7176      1
  7183      1
  7190      1
  7200      1
  7202      1
  7204      1
  7219      1
  7229      1
  7235      1
  7245      1
  7248      1
  7254      1
  7267      1
  7270      1
  7273      1
  7300      1
  7311      1
  7316      1
  7321      1
  7325      1
  7333      1
  7349      1
  7351      1
  7363      1
  7365      1
  7368      1
  7369      1
  7380      1
  7403      1
  7406      1
  7413      1
  7423      2
  7432      1
  7451      1
  7454      1
  7455      1
  7466      1
  7467      1
  7483      1
  7491      1
  7496      1
  7507      1
  7535      1
  7536      1
  7548      1
  7567      1
  7572      1
  7581      1
  7587      1
  7640      1
  7645      1
  7660      1
  7685      1
  7720      1
  7738      1
  7747      1
  7773      1
  7776      1
  7801      2
  7803      1
  7807      1
  7812      1
  7814      1
  7826      2
  7838      1
  7839      1
  7842      1
  7849      1
  7881      1
  7894      1
  7900      1
  7920      1
  7924      1
  7938      1
  7942      1
  7951      1
  7988      1
  7995      1
  8005      1
  8012      2
  8036      1
  8043      1
  8053      1
  8057      1
  8094      1
  8116      1
  8117      1
  8119      1
  8137      1
  8152      1
  8156      1
  8166      1
  8179      1
  8213      1
  8235      1
  8236      1
  8260      1
  8281      1
  8295      1
  8296      1
  8326      1
  8329      1
  8353      1
  8354      1
  8362      1
  8373      1
  8397      1
  8398      1
  8415      1
  8437      1
  8443      1
  8465      1
  8469      1
  8479      1
  8483      1
  8507      1
  8521      1
  8522      1
  8533      1
  8559      1
  8573      1
  8591      1
  8620      1
  8644      1
  8647      1
  8652      1
  8685      1
  8686      1
  8687      1
  8705      1
  8706      1
  8708      1
  8714      1
  8736      1
  8756      1
  8764      1
  8784      1
  8787      1
  8816      1
  8825      1
  8881      1
  8895      1
  8912      1
  8928      1
  8938      1
  8941      1
  9030      1
  9099      1
  9119      1
  9186      1
  9196      1
  9228      1
  9253      1
  9269      1
  9308      1
  9315      1
  9318      1
  9352      1
  9414      1
  9435      1
  9460      1
  9531      1
  9543      1
  9570      1
  9596      1
  9631      1
  9674      1
  9694      1
  9702      1
  9726      1
  9734      1
  9849      1
  9852      1
  9900      1
  9915      1
  9927      1
  9949      1
  9965      1
 10000      1
 10009      1
 10070      1
 10165      1
 10182      1
 10195      1
 10264      1
 10279      1
 10293      1
 10325      1
 10328      1
 10335      1
 10385      1
 10413      1
 10599      1
 10606      1
 10663      1
 10823      1
 10860      1
 10866      1
 10979      1
 11021      1
 11034      1
 11102      1
 11141      1
 11147      1
 11220      1
 11302      1
 11349      1
 11385      1
 11511      1
 11642      1
 11659      1
 11673      1
 11783      1
 11797      1
 11802      1
 11819      1
 11822      1
 11902      1
 12042      1
 12271      1
 12418      1
 12428      1
 12510      1
 12528      1
 12552      1
 12654      1
 12665      1
 12733      1
 12833      1
 12889      1
 12947      1
 12964      1
 13011      1
 13057      1
 13341      1
 13454      1
 13468      1
 13521      1
 13552      1
 13626      1
 13648      1
 13736      1
 13844      1
 13911      1
 13923      1
 13932      2
 13988      1
 14067      1
 14090      1
 14152      1
 14176      1
 14188      1
 14249      1
 14272      1
 14334      1
 14402      1
 14462      1
 14471      1
 14668      1
 14728      1
 14729      1
 14917      1
 15070      1
 15102      1
 15124      1
 15298      1
 15316      1
 15343      1
 15400      1
 15550      1
 15583      1
 15714      1
 15738      1
 15945      1
 16011      1
 16186      1
 16260      1
 16279      1
 16330      1
 16352      1
 16360      1
 16682      1
 16769      1
 16953      1
 17006      1
 17028      1
 17092      1
 17297      1
 17308      1
 17410      1
 17467      1
 17512      1
 17607      1
 17620      1
 17695      1
 17756      1
 17763      1
 17797      1
 17864      1
 18097      1
 18171      1
 18220      1
 18328      1
 18402      1
 18439      1
 18588      1
 18730      1
 18998      1
 19072      1
 19074      1
 19205      1
 19253      1
 19477      1
 19576      1
 19693      1
 19710      1
 19863      1
 20163      1
 20189      1
 20230      1
 20385      1
 20504      1
 20814      1
 20866      1
 20909      1
 20984      1
 20988      1
 21052      1
 21144      1
 21244      1
 21375      1
 21600      1
 21603      1
 21670      1
 21897      1
 21959      1
 22158      1
 22214      1
 22217      1
 22261      1
 22387      1
 22874      1
 22945      1
 23017      1
 23071      1
 23323      1
 23550      1
 23926      1
 24006      1
 24068      1
 24402      1
 24467      1
 24505      1
 24671      1
 25078      1
 25244      1
 25323      1
 25476      1
 25602      1
 26001      1
 26220      1
 26224      1
 26352      1
 26688      1
 27323      1
 27414      1
 27476      1
 27558      1
 27711      1
 28625      1
 28758      1
 28919      1
 29040      1
 29127      1
 29403      1
 29711      1
 29836      1
 29862      1
 30640      1
 30983      1
 32430      1
 33309      1
 33690      1
 34991      1
 35067      1
 35380      1
 36132      1
 36571      1
 37054      1
 37160      1
 37807      1
 38004      1
 38277      1
 38741      1
 39319      1
 39726      1
 40519      1
 42992      1
 43636      1
 44063      1
 44722      1
 48267      1
 49092      1
 49685      1
 54779      1
 59470      1
 60011      1
 64160      1
 71540      1
 73387      1
 76615      1
 81561      1
 82032      1
 97361      1


==> data/MillionSong-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1     40
     2 4.585000e+02
     4 6.261250e+03
     8 2.759488e+04
    16 2.000188e+04
    32 7.347500e+03
    64 2.288469e+03
   128 4.489375e+02
   256 4.767969e+01
   512 2.384766e+00
  1024 4.785156e-02
  2048 4.882812e-04


==> data/MillionSong-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  24573
     2 2.163050e+04
     4 1.453575e+04
     8 7.719625e+03
    16 3.329188e+03
    32 1.279750e+03
    64 4.616562e+02
   128 1.721094e+02
   256 6.150391e+01
   512 1.906055e+01
  1024 4.878906e+00
  2048 1.183105e+00
  4096 2.126465e-01
  8192 2.307129e-02
 16384 6.103516e-03
 32768 8.239746e-04
 65536 9.155273e-05


==> data/MillionSong-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1     40
     2    917
     4  25045
     8 220759
    16 320030
    32 235120
    64 146462
   128  57464
   256  12206
   512   1221
  1024     49
  2048      1


==> data/MillionSong-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  24573
     2  43261
     4  58143
     8  61757
    16  53267
    32  40952
    64  29546
   128  22030
   256  15745
   512   9759
  1024   4996
  2048   2423
  4096    871
  8192    189
 16384    100
 32768     27
 65536      6


==> data/MillionSong-CL-info.dat <==
#
#
#
#
#
Size: 1019318 x 384546
Edges: 48084184
Caterpillars: 25853310280312
Butterflies: 67443980781
Metamorphossis: 1.043487e-02


==> data/MillionSong-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.168752e-02
     4 1.143424e-02
     8 1.152143e-02
    16 1.147124e-02
    32 1.138097e-02
    64 1.123979e-02
   128 1.093548e-02
   256 1.039562e-02
   512 9.627476e-03
  1024 8.829952e-03
  2048 6.368118e-03


==> data/MillionSong-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 1.118652e-02
     4 1.129634e-02
     8 1.124446e-02
    16 1.126690e-02
    32 1.126520e-02
    64 1.126146e-02
   128 1.125399e-02
   256 1.126323e-02
   512 1.125440e-02
  1024 1.123387e-02
  2048 1.121895e-02
  4096 1.118136e-02
  8192 1.109149e-02
 16384 1.092342e-02
 32768 1.060783e-02
 65536 1.000506e-02


==> data/MillionSong-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.168752e-02
     4 1.143424e-02
     8 1.152143e-02
    16 1.147125e-02
    32 1.138097e-02
    64 1.123979e-02
   128 1.093548e-02
   256 1.039562e-02
   512 6.468461e-03
  1024 3.880350e-04
  2048 3.109432e-06


==> data/MillionSong-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.118653e-02
     4 1.129634e-02
     8 1.124446e-02
    16 1.126690e-02
    32 1.126521e-02
    64 1.126146e-02
   128 1.125399e-02
   256 1.126323e-02
   512 1.125440e-02
  1024 1.095961e-02
  2048 7.356955e-03
  4096 2.030989e-03
  8192 2.545409e-04
 16384 6.667128e-05
 32768 8.740586e-06
 65536 9.159906e-07


==> data/MillionSong-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.150058e-02
     3 1.187446e-02
     4 1.114982e-02
     5 1.142318e-02
     6 1.146663e-02
     7 1.169732e-02
     8 1.144658e-02
     9 1.160564e-02
    10 1.152655e-02
    11 1.154207e-02
    12 1.158267e-02
    13 1.157162e-02
    14 1.147746e-02
    15 1.141885e-02
    16 1.153229e-02
    17 1.150606e-02
    18 1.153037e-02
    19 1.146570e-02
    20 1.145062e-02
    21 1.142422e-02
    22 1.148617e-02
    23 1.149312e-02
    24 1.147456e-02
    25 1.140657e-02
    26 1.148494e-02
    27 1.150427e-02
    28 1.152068e-02
    29 1.145419e-02
    30 1.139078e-02
    31 1.141537e-02
    32 1.147074e-02
    33 1.148110e-02
    34 1.140927e-02
    35 1.154166e-02
    36 1.144426e-02
    37 1.137474e-02
    38 1.131410e-02
    39 1.138150e-02
    40 1.136946e-02
    41 1.140543e-02
    42 1.129010e-02
    43 1.144521e-02
    44 1.141595e-02
    45 1.129217e-02
    46 1.133708e-02
    47 1.143691e-02
    48 1.137951e-02
    49 1.135470e-02
    50 1.138019e-02
    51 1.142782e-02
    52 1.137729e-02
    53 1.138682e-02
    54 1.134929e-02
    55 1.143757e-02
    56 1.138371e-02
    57 1.134527e-02
    58 1.131755e-02
    59 1.132471e-02
    60 1.139231e-02
    61 1.136345e-02
    62 1.128626e-02
    63 1.127480e-02
    64 1.133552e-02
    65 1.137773e-02
    66 1.135896e-02
    67 1.132194e-02
    68 1.134041e-02
    69 1.132905e-02
    70 1.132222e-02
    71 1.132230e-02
    72 1.138895e-02
    73 1.133092e-02
    74 1.121972e-02
    75 1.144800e-02
    76 1.137781e-02
    77 1.128478e-02
    78 1.129982e-02
    79 1.121935e-02
    80 1.136688e-02
    81 1.127551e-02
    82 1.131025e-02
    83 1.128023e-02
    84 1.123448e-02
    85 1.120518e-02
    86 1.126873e-02
    87 1.122845e-02
    88 1.127499e-02
    89 1.123828e-02
    90 1.118780e-02
    91 1.126335e-02
    92 1.119805e-02
    93 1.128828e-02
    94 1.125709e-02
    95 1.119859e-02
    96 1.118936e-02
    97 1.128441e-02
    98 1.118269e-02
    99 1.126397e-02
   100 1.118001e-02
   101 1.122638e-02
   102 1.112408e-02
   103 1.121032e-02
   104 1.121555e-02
   105 1.113747e-02
   106 1.120535e-02
   107 1.122400e-02
   108 1.126936e-02
   109 1.121066e-02
   110 1.123401e-02
   111 1.112998e-02
   112 1.122832e-02
   113 1.116883e-02
   114 1.117138e-02
   115 1.117568e-02
   116 1.131025e-02
   117 1.111080e-02
   118 1.118330e-02
   119 1.112581e-02
   120 1.112917e-02
   121 1.125024e-02
   122 1.117227e-02
   123 1.097288e-02
   124 1.116787e-02
   125 1.116009e-02
   126 1.126923e-02
   127 1.110919e-02
   128 1.106226e-02
   129 1.117055e-02
   130 1.118290e-02
   131 1.108669e-02
   132 1.117106e-02
   133 1.112559e-02
   134 1.119407e-02
   135 1.113931e-02
   136 1.111839e-02
   137 1.109700e-02
   138 1.098674e-02
   139 1.104283e-02
   140 1.110325e-02
   141 1.105502e-02
   142 1.112197e-02
   143 1.109477e-02
   144 1.114819e-02
   145 1.111033e-02
   146 1.103069e-02
   147 1.110087e-02
   148 1.109269e-02
   149 1.109767e-02
   150 1.108599e-02
   151 1.100086e-02
   152 1.098558e-02
   153 1.112180e-02
   154 1.095992e-02
   155 1.099964e-02
   156 1.101375e-02
   157 1.102859e-02
   158 1.101266e-02
   159 1.099168e-02
   160 1.106468e-02
   161 1.109313e-02
   162 1.104554e-02
   163 1.099768e-02
   164 1.111312e-02
   165 1.086347e-02
   166 1.099944e-02
   167 1.093017e-02
   168 1.100596e-02
   169 1.102682e-02
   170 1.103043e-02
   171 1.096105e-02
   172 1.100489e-02
   173 1.099996e-02
   174 1.095291e-02
   175 1.093424e-02
   176 1.099658e-02
   177 1.103733e-02
   178 1.111108e-02
   179 1.100494e-02
   180 1.088489e-02
   181 1.119544e-02
   182 1.103906e-02
   183 1.097134e-02
   184 1.096578e-02
   185 1.083349e-02
   186 1.095299e-02
   187 1.086408e-02
   188 1.092362e-02
   189 1.089203e-02
   190 1.104562e-02
   191 1.092867e-02
   192 1.101142e-02
   193 1.092672e-02
   194 1.078523e-02
   195 1.075868e-02
   196 1.099783e-02
   197 1.095389e-02
   198 1.078119e-02
   199 1.093378e-02
   200 1.086824e-02
   201 1.094522e-02
   202 1.098012e-02
   203 1.095554e-02
   204 1.098057e-02
   205 1.087667e-02
   206 1.084339e-02
   207 1.084365e-02
   208 1.096242e-02
   209 1.082716e-02
   210 1.085825e-02
   211 1.077174e-02
   212 1.084795e-02
   213 1.093821e-02
   214 1.089309e-02
   215 1.091335e-02
   216 1.085948e-02
   217 1.083843e-02
   218 1.072577e-02
   219 1.083900e-02
   220 1.100266e-02
   221 1.081878e-02
   222 1.093450e-02
   223 1.080267e-02
   224 1.093249e-02
   225 1.088365e-02
   226 1.076277e-02
   227 1.067802e-02
   228 1.103359e-02
   229 1.092539e-02
   230 1.059826e-02
   231 1.072749e-02
   232 1.069526e-02
   233 1.097891e-02
   234 1.083147e-02
   235 1.075521e-02
   236 1.062349e-02
   237 1.083769e-02
   238 1.077251e-02
   239 1.095039e-02
   240 1.081872e-02
   241 1.080297e-02
   242 1.071983e-02
   243 1.073797e-02
   244 1.081419e-02
   245 1.078400e-02
   246 1.081164e-02
   247 1.080121e-02
   248 1.091754e-02
   249 1.066002e-02
   250 1.062917e-02
   251 1.073340e-02
   252 1.078783e-02
   253 1.070014e-02
   254 1.077824e-02
   255 1.077876e-02
   256 1.084497e-02
   257 1.077118e-02
   258 1.084652e-02
   259 1.065542e-02
   260 1.061335e-02
   261 1.078178e-02
   262 1.067239e-02
   263 1.062522e-02
   264 1.066620e-02
   265 1.066240e-02
   266 1.095526e-02
   267 1.073409e-02
   268 1.065919e-02
   269 1.063782e-02
   270 1.057571e-02
   271 1.075864e-02
   272 1.075407e-02
   273 1.070881e-02
   274 1.059595e-02
   275 1.076080e-02
   276 1.051093e-02
   277 1.069269e-02
   278 1.074748e-02
   279 1.062173e-02
   280 1.059231e-02
   281 1.070314e-02
   282 1.048710e-02
   283 1.063129e-02
   284 1.056779e-02
   285 1.081883e-02
   286 1.049745e-02
   287 1.074281e-02
   288 1.073914e-02
   289 1.047825e-02
   290 1.068328e-02
   291 1.062637e-02
   292 1.053893e-02
   293 1.076060e-02
   294 1.070161e-02
   295 1.074520e-02
   296 1.062415e-02
   297 1.071407e-02
   298 1.074069e-02
   299 1.072563e-02
   300 1.085426e-02
   301 1.086257e-02
   302 1.071553e-02
   303 1.070259e-02
   304 1.087771e-02
   305 1.066758e-02
   306 1.083746e-02
   307 1.046198e-02
   308 1.061621e-02
   309 1.057726e-02
   310 1.069462e-02
   311 1.050270e-02
   312 1.041414e-02
   313 1.060215e-02
   314 1.059784e-02
   315 1.066267e-02
   316 1.030186e-02
   317 1.048518e-02
   318 1.073272e-02
   319 1.050423e-02
   320 1.065594e-02
   321 1.060757e-02
   322 1.065787e-02
   323 1.066262e-02
   324 1.076664e-02
   325 1.055900e-02
   326 1.039039e-02
   327 1.057462e-02
   328 1.076232e-02
   329 1.072866e-02
   330 1.042695e-02
   331 1.040488e-02
   332 1.062744e-02
   333 1.043751e-02
   334 1.044395e-02
   335 1.054842e-02
   336 1.042453e-02
   337 1.041802e-02
   338 1.062646e-02
   339 1.042970e-02
   340 1.049526e-02
   341 1.051931e-02
   342 1.056665e-02
   343 1.066934e-02
   344 1.034770e-02
   345 1.048965e-02
   346 1.061889e-02
   347 1.058280e-02
   348 1.066442e-02
   349 1.050632e-02
   350 1.050495e-02
   351 1.052374e-02
   352 1.039167e-02
   353 1.045331e-02
   354 1.022112e-02
   355 1.067609e-02
   356 1.035373e-02
   357 1.029425e-02
   358 1.056397e-02
   359 1.037948e-02
   360 1.001066e-02
   361 1.048368e-02
   362 1.009237e-02
   363 1.051416e-02
   364 1.046498e-02
   365 1.032774e-02
   366 1.038263e-02
   367 1.030785e-02
   368 1.055086e-02
   369 1.064559e-02
   370 1.012468e-02
   371 1.035114e-02
   372 1.059492e-02
   373 1.052040e-02
   374 1.056447e-02
   375 1.023602e-02
   376 1.045185e-02
   377 1.036574e-02
   378 1.064556e-02
   379 1.060108e-02
   380 1.043256e-02
   381 1.059602e-02
   382 1.057318e-02
   383 1.038308e-02
   384 1.022159e-02
   385 1.037237e-02
   386 1.030125e-02
   387 1.069502e-02
   388 1.007747e-02
   389 1.032331e-02
   390 1.082109e-02
   391 1.043986e-02
   392 1.030639e-02
   393 1.034613e-02
   394 1.040196e-02
   395 1.043464e-02
   396 1.032068e-02
   397 1.013816e-02
   398 1.053908e-02
   399 1.064575e-02
   400 1.073777e-02
   401 1.025884e-02
   402 1.050186e-02
   403 1.034319e-02
   404 1.046647e-02
   405 1.010311e-02
   406 1.023718e-02
   407 1.022959e-02
   408 1.029812e-02
   409 9.972078e-03
   410 1.012854e-02
   411 1.056167e-02
   412 1.035535e-02
   413 1.025698e-02
   414 1.008167e-02
   415 1.060788e-02
   416 1.000978e-02
   417 1.056114e-02
   418 1.068454e-02
   419 1.033987e-02
   420 1.014161e-02
   421 1.013740e-02
   422 1.043728e-02
   423 1.034234e-02
   424 1.012608e-02
   425 1.011745e-02
   426 1.027110e-02
   427 1.054985e-02
   428 1.022758e-02
   429 1.027404e-02
   430 1.058022e-02
   431 1.027706e-02
   432 1.011464e-02
   433 1.002813e-02
   434 1.022095e-02
   435 1.023546e-02
   436 1.035367e-02
   437 1.021124e-02
   438 1.031246e-02
   439 9.752149e-03
   440 1.008890e-02
   441 1.020728e-02
   442 1.026938e-02
   443 1.022216e-02
   444 1.020361e-02
   445 1.001386e-02
   446 1.019390e-02
   447 1.002878e-02
   448 1.041048e-02
   449 1.040795e-02
   450 1.020320e-02
   451 1.030339e-02
   452 1.015167e-02
   453 1.027610e-02
   454 1.014131e-02
   455 9.737571e-03
   456 1.004746e-02
   457 1.018284e-02
   458 1.018623e-02
   459 1.010826e-02
   460 1.020151e-02
   461 1.037455e-02
   462 1.033383e-02
   463 1.032628e-02
   464 1.064047e-02
   465 1.019904e-02
   466 1.006017e-02
   467 1.015863e-02
   468 1.000400e-02
   469 9.931181e-03
   470 9.984934e-03
   471 1.025353e-02
   472 1.035897e-02
   473 1.031124e-02
   474 1.035476e-02
   475 1.022026e-02
   476 1.025225e-02
   477 9.738405e-03
   478 1.029091e-02
   479 9.553066e-03
   480 1.007991e-02
   481 1.016454e-02
   482 1.022763e-02
   483 9.972883e-03
   484 9.833778e-03
   485 1.011128e-02
   486 1.001520e-02
   487 1.014523e-02
   488 1.062133e-02
   489 1.023399e-02
   490 1.008384e-02
   491 1.033746e-02
   492 9.644013e-03
   493 1.009397e-02
   494 9.871834e-03
   495 1.013087e-02
   496 1.021092e-02
   497 9.938880e-03
   498 9.966434e-03
   499 1.030583e-02
   500 1.019895e-02
   501 9.947394e-03
   502 1.051504e-02
   503 1.006873e-02
   504 1.019223e-02
   505 9.896984e-03
   506 9.581123e-03
   507 9.709792e-03
   508 1.014939e-02
   509 1.024921e-02
   510 1.022636e-02
   511 9.950252e-03
   512 1.029034e-02
   513 9.952783e-03
   514 9.763741e-03
   515 1.009623e-02
   516 1.005925e-02
   517 1.019824e-02
   518 9.675705e-03
   519 1.007783e-02
   520 9.993670e-03
   521 9.362668e-03
   522 9.708694e-03
   523 1.009353e-02
   524 1.035509e-02
   525 1.014590e-02
   526 9.835872e-03
   527 1.022717e-02
   528 1.039015e-02
   529 1.003803e-02
   530 1.005283e-02
   531 9.840669e-03
   532 9.751840e-03
   533 9.623409e-03
   534 9.597676e-03
   535 1.020081e-02
   536 9.881302e-03
   537 9.836051e-03
   538 1.003030e-02
   539 1.039674e-02
   540 9.032927e-03
   541 1.024462e-02
   542 9.820136e-03
   543 1.022606e-02
   544 1.018987e-02
   545 9.695185e-03
   546 1.055450e-02
   547 9.735667e-03
   548 1.046282e-02
   549 9.898954e-03
   550 1.026441e-02
   551 9.876027e-03
   552 1.005553e-02
   553 9.832803e-03
   554 1.006048e-02
   555 9.395564e-03
   556 9.958226e-03
   557 9.573062e-03
   558 9.826201e-03
   559 1.039649e-02
   560 1.000939e-02
   561 1.008112e-02
   562 9.837000e-03
   563 1.004086e-02
   564 1.008427e-02
   565 1.014197e-02
   566 9.883874e-03
   567 9.851298e-03
   568 1.006301e-02
   569 1.024505e-02
   570 9.772065e-03
   571 1.020519e-02
   572 9.754057e-03
   573 1.025610e-02
   574 1.019543e-02
   575 9.636744e-03
   576 9.814764e-03
   577 9.542159e-03
   578 1.033820e-02
   579 9.991879e-03
   580 9.370417e-03
   581 1.003410e-02
   582 9.482142e-03
   583 9.912409e-03
   584 9.917479e-03
   585 1.015572e-02
   586 9.891778e-03
   587 1.013953e-02
   588 9.855436e-03
   589 1.002261e-02
   590 1.011067e-02
   591 9.671956e-03
   592 1.029910e-02
   593 9.616024e-03
   594 1.030231e-02
   595 1.039694e-02
   596 9.971609e-03
   597 9.509515e-03
   598 9.095751e-03
   599 9.803986e-03
   600 9.912543e-03
   601 9.693356e-03
   602 9.879221e-03
   603 9.724728e-03
   604 9.861448e-03
   605 9.693155e-03
   606 9.856250e-03
   607 1.008436e-02
   608 1.015526e-02
   609 9.471037e-03
   610 9.965729e-03
   611 9.335011e-03
   612 1.086960e-02
   613 1.001228e-02
   614 9.553368e-03
   615 9.793590e-03
   616 9.726372e-03
   617 9.678246e-03
   618 9.885478e-03
   619 9.524456e-03
   620 1.011665e-02
   621 1.016881e-02
   622 1.092990e-02
   623 1.074034e-02
   624 9.993195e-03
   625 9.503614e-03
   626 9.534846e-03
   627 9.869016e-03
   628 9.896131e-03
   629 9.882884e-03
   630 1.013471e-02
   631 9.881603e-03
   632 7.997597e-03
   633 1.030961e-02
   634 9.761229e-03
   635 9.596576e-03
   636 9.932919e-03
   637 9.801420e-03
   638 1.057082e-02
   639 9.327398e-03
   640 9.303167e-03
   641 1.000405e-02
   643 1.012280e-02
   644 8.999960e-03
   645 9.140729e-03
   646 9.936424e-03
   647 9.074879e-03
   648 9.650216e-03
   649 9.495467e-03
   650 9.505348e-03
   651 9.831106e-03
   652 9.546859e-03
   653 1.024264e-02
   654 9.661061e-03
   655 9.705680e-03
   657 1.005985e-02
   658 9.628984e-03
   659 9.647112e-03
   660 1.009277e-02
   661 9.619368e-03
   662 9.807161e-03
   663 9.742085e-03
   664 9.774979e-03
   665 9.040073e-03
   666 1.042751e-02
   667 9.427194e-03
   669 9.062854e-03
   672 9.960794e-03
   673 1.002328e-02
   674 1.002911e-02
   675 9.881304e-03
   676 9.600809e-03
   677 9.265805e-03
   679 9.561960e-03
   682 9.178037e-03
   683 9.647624e-03
   684 9.559964e-03
   685 1.098426e-02
   686 9.522865e-03
   687 9.443237e-03
   688 1.016533e-02
   689 9.611614e-03
   690 9.793099e-03
   691 9.243025e-03
   692 9.668188e-03
   693 8.955166e-03
   694 9.084016e-03
   695 9.665495e-03
   696 9.532905e-03
   697 9.774602e-03
   698 9.009146e-03
   699 9.902005e-03
   700 9.128360e-03
   701 9.572776e-03
   702 9.415936e-03
   703 9.793524e-03
   704 9.861368e-03
   706 9.026302e-03
   707 9.362860e-03
   708 9.427700e-03
   710 9.421089e-03
   712 9.560117e-03
   713 9.505783e-03
   715 9.360977e-03
   716 9.380763e-03
   717 1.003343e-02
   718 9.400237e-03
   719 1.004059e-02
   720 9.166485e-03
   721 9.752042e-03
   722 9.333900e-03
   723 9.411725e-03
   724 9.533935e-03
   725 9.620881e-03
   726 9.531858e-03
   729 9.949278e-03
   730 9.851672e-03
   731 9.287808e-03
   732 9.710473e-03
   733 9.192161e-03
   734 9.212160e-03
   735 9.920169e-03
   736 9.468411e-03
   738 1.011232e-02
   739 9.958184e-03
   741 1.017239e-02
   742 1.064289e-02
   744 9.141396e-03
   746 9.725894e-03
   747 8.936387e-03
   749 9.586124e-03
   750 9.592516e-03
   751 9.139934e-03
   752 1.024091e-02
   753 9.563983e-03
   755 9.520045e-03
   756 9.256189e-03
   757 9.815880e-03
   758 9.582751e-03
   759 9.375838e-03
   760 9.393853e-03
   761 9.386061e-03
   762 9.805022e-03
   763 1.036276e-02
   765 9.355104e-03
   766 9.513162e-03
   769 9.926232e-03
   770 9.921027e-03
   771 9.839535e-03
   773 8.814605e-03
   774 9.112195e-03
   778 9.688716e-03
   780 9.610098e-03
   781 9.662456e-03
   782 9.144255e-03
   785 8.548540e-03
   786 9.459325e-03
   787 8.865945e-03
   788 8.987099e-03
   790 8.965715e-03
   792 9.684276e-03
   793 9.488857e-03
   794 8.835324e-03
   797 9.093767e-03
   799 1.107842e-02
   800 9.260968e-03
   803 9.547463e-03
   806 1.047515e-02
   807 9.298436e-03
   808 9.774168e-03
   810 9.440079e-03
   813 9.722821e-03
   817 9.910202e-03
   819 8.529913e-03
   820 9.546252e-03
   821 8.806458e-03
   823 9.607121e-03
   824 9.363493e-03
   826 9.614330e-03
   827 1.009340e-02
   828 9.717023e-03
   830 9.632372e-03
   833 8.750424e-03
   835 9.391355e-03
   839 9.192934e-03
   842 9.601813e-03
   843 9.375378e-03
   844 1.031218e-02
   845 9.318764e-03
   846 8.845139e-03
   847 9.120764e-03
   848 8.496249e-03
   849 9.300452e-03
   851 9.880443e-03
   852 9.919334e-03
   854 9.633294e-03
   856 9.595050e-03
   857 8.966511e-03
   863 9.460094e-03
   864 8.744631e-03
   865 9.434930e-03
   867 8.954030e-03
   870 9.454323e-03
   871 9.310245e-03
   873 9.010977e-03
   874 8.703404e-03
   877 9.541121e-03
   878 9.420020e-03
   891 9.552200e-03
   892 9.009931e-03
   894 8.885849e-03
   895 8.818737e-03
   896 9.242327e-03
   897 9.050143e-03
   898 9.395778e-03
   899 9.479165e-03
   902 1.001000e-02
   904 8.752066e-03
   905 9.495573e-03
   906 9.494471e-03
   909 9.649272e-03
   910 8.790127e-03
   916 8.657626e-03
   917 9.089040e-03
   921 9.911760e-03
   926 9.239789e-03
   928 8.652169e-03
   929 8.971041e-03
   931 9.323710e-03
   934 9.103792e-03
   936 8.712663e-03
   937 8.668869e-03
   938 9.720221e-03
   939 9.002062e-03
   940 8.423377e-03
   941 9.472080e-03
   942 9.483700e-03
   946 8.867984e-03
   947 8.800958e-03
   948 1.032860e-02
   956 8.822542e-03
   957 9.984568e-03
   962 8.918444e-03
   963 8.627325e-03
   964 9.223583e-03
   965 9.793501e-03
   966 9.095329e-03
   967 8.197551e-03
   973 8.811925e-03
   974 9.515324e-03
   977 9.105477e-03
   994 8.186422e-03
   996 9.416007e-03
   997 8.754886e-03
  1009 9.356826e-03
  1014 9.654144e-03
  1027 8.912858e-03
  1029 8.984135e-03
  1030 9.364606e-03
  1031 8.925935e-03
  1039 9.255987e-03
  1045 8.820124e-03
  1049 9.765371e-03
  1054 9.180522e-03
  1058 8.700237e-03
  1059 9.280768e-03
  1064 8.880247e-03
  1065 9.434330e-03
  1068 9.826811e-03
  1069 8.931125e-03
  1076 9.347289e-03
  1085 9.442207e-03
  1087 8.553170e-03
  1092 8.873555e-03
  1094 8.556325e-03
  1099 8.828810e-03
  1100 8.845724e-03
  1109 8.603836e-03
  1124 8.593094e-03
  1128 8.887248e-03
  1133 8.802950e-03
  1137 9.074143e-03
  1139 8.674113e-03
  1166 9.188190e-03
  1168 9.238480e-03
  1174 8.608607e-03
  1180 8.512548e-03
  1205 9.221457e-03
  1253 8.628584e-03
  1294 8.697946e-03
  1308 8.359737e-03
  1320 8.807286e-03
  1328 8.063732e-03
  1386 8.175114e-03
  1404 8.148520e-03
  1410 8.349451e-03
  1441 8.333028e-03
  1475 8.394759e-03
  1509 8.708252e-03
  1549 8.215660e-03
  1551 8.350960e-03
  3767 6.368118e-03


==> data/MillionSong-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.114873e-02
     3 1.122432e-02
     4 1.128322e-02
     5 1.132346e-02
     6 1.132270e-02
     7 1.125598e-02
     8 1.120999e-02
     9 1.126466e-02
    10 1.121589e-02
    11 1.124470e-02
    12 1.125080e-02
    13 1.130251e-02
    14 1.125222e-02
    15 1.121494e-02
    16 1.121350e-02
    17 1.126019e-02
    18 1.127863e-02
    19 1.130296e-02
    20 1.125274e-02
    21 1.123641e-02
    22 1.127275e-02
    23 1.122039e-02
    24 1.128248e-02
    25 1.125018e-02
    26 1.125895e-02
    27 1.124265e-02
    28 1.130231e-02
    29 1.125194e-02
    30 1.131727e-02
    31 1.132698e-02
    32 1.129801e-02
    33 1.132650e-02
    34 1.135558e-02
    35 1.127239e-02
    36 1.128804e-02
    37 1.122137e-02
    38 1.136741e-02
    39 1.120822e-02
    40 1.121981e-02
    41 1.119291e-02
    42 1.126045e-02
    43 1.129042e-02
    44 1.133180e-02
    45 1.115294e-02
    46 1.124388e-02
    47 1.129287e-02
    48 1.125893e-02
    49 1.123893e-02
    50 1.124990e-02
    51 1.119357e-02
    52 1.131662e-02
    53 1.116928e-02
    54 1.127458e-02
    55 1.127327e-02
    56 1.121141e-02
    57 1.127458e-02
    58 1.120110e-02
    59 1.129224e-02
    60 1.129041e-02
    61 1.123866e-02
    62 1.133444e-02
    63 1.134602e-02
    64 1.130646e-02
    65 1.126108e-02
    66 1.127354e-02
    67 1.117723e-02
    68 1.121743e-02
    69 1.118642e-02
    70 1.129034e-02
    71 1.127608e-02
    72 1.122750e-02
    73 1.121099e-02
    74 1.133388e-02
    75 1.134722e-02
    76 1.122079e-02
    77 1.128186e-02
    78 1.128452e-02
    79 1.131360e-02
    80 1.128246e-02
    81 1.137358e-02
    82 1.136462e-02
    83 1.115481e-02
    84 1.132447e-02
    85 1.129919e-02
    86 1.119471e-02
    87 1.127256e-02
    88 1.124294e-02
    89 1.126730e-02
    90 1.115491e-02
    91 1.122013e-02
    92 1.119566e-02
    93 1.118189e-02
    94 1.129556e-02
    95 1.120223e-02
    96 1.120673e-02
    97 1.124597e-02
    98 1.131392e-02
    99 1.113066e-02
   100 1.133335e-02
   101 1.119471e-02
   102 1.126248e-02
   103 1.130462e-02
   104 1.116542e-02
   105 1.128072e-02
   106 1.126086e-02
   107 1.135190e-02
   108 1.131903e-02
   109 1.126327e-02
   110 1.120009e-02
   111 1.130313e-02
   112 1.131154e-02
   113 1.127402e-02
   114 1.124687e-02
   115 1.124165e-02
   116 1.125594e-02
   117 1.119278e-02
   118 1.132053e-02
   119 1.143790e-02
   120 1.120260e-02
   121 1.134256e-02
   122 1.116834e-02
   123 1.131392e-02
   124 1.126467e-02
   125 1.121404e-02
   126 1.121391e-02
   127 1.135935e-02
   128 1.128560e-02
   129 1.111070e-02
   130 1.138111e-02
   131 1.124627e-02
   132 1.115313e-02
   133 1.106235e-02
   134 1.135384e-02
   135 1.128458e-02
   136 1.124029e-02
   137 1.122018e-02
   138 1.124893e-02
   139 1.120039e-02
   140 1.126251e-02
   141 1.126772e-02
   142 1.124054e-02
   143 1.125955e-02
   144 1.126810e-02
   145 1.118868e-02
   146 1.125433e-02
   147 1.129471e-02
   148 1.126493e-02
   149 1.132295e-02
   150 1.126530e-02
   151 1.137568e-02
   152 1.120202e-02
   153 1.132454e-02
   154 1.129498e-02
   155 1.125363e-02
   156 1.118431e-02
   157 1.118465e-02
   158 1.135571e-02
   159 1.121614e-02
   160 1.122633e-02
   161 1.131003e-02
   162 1.112787e-02
   163 1.136419e-02
   164 1.120536e-02
   165 1.123284e-02
   166 1.136592e-02
   167 1.126632e-02
   168 1.128853e-02
   169 1.117030e-02
   170 1.127330e-02
   171 1.127719e-02
   172 1.128887e-02
   173 1.117185e-02
   174 1.115030e-02
   175 1.116215e-02
   176 1.136944e-02
   177 1.134004e-02
   178 1.132298e-02
   179 1.128753e-02
   180 1.140029e-02
   181 1.120962e-02
   182 1.129665e-02
   183 1.135029e-02
   184 1.127257e-02
   185 1.133188e-02
   186 1.122128e-02
   187 1.115300e-02
   188 1.115506e-02
   189 1.123017e-02
   190 1.130990e-02
   191 1.114865e-02
   192 1.107926e-02
   193 1.129366e-02
   194 1.117280e-02
   195 1.136571e-02
   196 1.131857e-02
   197 1.125844e-02
   198 1.125632e-02
   199 1.125811e-02
   200 1.121283e-02
   201 1.128731e-02
   202 1.125577e-02
   203 1.118367e-02
   204 1.119813e-02
   205 1.120278e-02
   206 1.124038e-02
   207 1.112493e-02
   208 1.125171e-02
   209 1.133423e-02
   210 1.124644e-02
   211 1.122667e-02
   212 1.121366e-02
   213 1.127568e-02
   214 1.129274e-02
   215 1.125452e-02
   216 1.125850e-02
   217 1.126859e-02
   218 1.132988e-02
   219 1.122940e-02
   220 1.133651e-02
   221 1.125790e-02
   222 1.127182e-02
   223 1.128001e-02
   224 1.130910e-02
   225 1.142273e-02
   226 1.121661e-02
   227 1.117995e-02
   228 1.123244e-02
   229 1.120689e-02
   230 1.127355e-02
   231 1.120502e-02
   232 1.115369e-02
   233 1.124122e-02
   234 1.133085e-02
   235 1.126221e-02
   236 1.124178e-02
   237 1.128652e-02
   238 1.128588e-02
   239 1.116282e-02
   240 1.121914e-02
   241 1.137976e-02
   242 1.131266e-02
   243 1.121639e-02
   244 1.123283e-02
   245 1.111400e-02
   246 1.118772e-02
   247 1.134486e-02
   248 1.126056e-02
   249 1.113418e-02
   250 1.124662e-02
   251 1.136394e-02
   252 1.136466e-02
   253 1.130935e-02
   254 1.130551e-02
   255 1.112122e-02
   256 1.133663e-02
   257 1.137727e-02
   258 1.114955e-02
   259 1.122604e-02
   260 1.126368e-02
   261 1.137535e-02
   262 1.124188e-02
   263 1.124866e-02
   264 1.122367e-02
   265 1.123589e-02
   266 1.119425e-02
   267 1.119655e-02
   268 1.119672e-02
   269 1.115059e-02
   270 1.131431e-02
   271 1.122393e-02
   272 1.136205e-02
   273 1.124630e-02
   274 1.131012e-02
   275 1.100784e-02
   276 1.122358e-02
   277 1.132197e-02
   278 1.127991e-02
   279 1.134769e-02
   280 1.125273e-02
   281 1.126052e-02
   282 1.134523e-02
   283 1.142362e-02
   284 1.127555e-02
   285 1.125927e-02
   286 1.109096e-02
   287 1.119990e-02
   288 1.123731e-02
   289 1.125882e-02
   290 1.118448e-02
   291 1.132620e-02
   292 1.137295e-02
   293 1.128619e-02
   294 1.141695e-02
   295 1.124620e-02
   296 1.141021e-02
   297 1.123471e-02
   298 1.122523e-02
   299 1.118560e-02
   300 1.117822e-02
   301 1.144820e-02
   302 1.130054e-02
   303 1.124184e-02
   304 1.122014e-02
   305 1.130348e-02
   306 1.120572e-02
   307 1.120601e-02
   308 1.128709e-02
   309 1.131213e-02
   310 1.147425e-02
   311 1.114773e-02
   312 1.128610e-02
   313 1.134601e-02
   314 1.131786e-02
   315 1.129348e-02
   316 1.136487e-02
   317 1.124392e-02
   318 1.131509e-02
   319 1.128665e-02
   320 1.118345e-02
   321 1.118797e-02
   322 1.129529e-02
   323 1.112619e-02
   324 1.129506e-02
   325 1.124767e-02
   326 1.127808e-02
   327 1.136854e-02
   328 1.121232e-02
   329 1.126324e-02
   330 1.118483e-02
   331 1.127350e-02
   332 1.124269e-02
   333 1.124058e-02
   334 1.112819e-02
   335 1.114971e-02
   336 1.128540e-02
   337 1.122166e-02
   338 1.118128e-02
   339 1.132763e-02
   340 1.131187e-02
   341 1.116968e-02
   342 1.126369e-02
   343 1.127108e-02
   344 1.121259e-02
   345 1.126940e-02
   346 1.121444e-02
   347 1.115514e-02
   348 1.127646e-02
   349 1.124645e-02
   350 1.124593e-02
   351 1.126702e-02
   352 1.125696e-02
   353 1.128615e-02
   354 1.118648e-02
   355 1.133377e-02
   356 1.128809e-02
   357 1.128971e-02
   358 1.126677e-02
   359 1.132621e-02
   360 1.124737e-02
   361 1.145810e-02
   362 1.133450e-02
   363 1.129384e-02
   364 1.123236e-02
   365 1.123708e-02
   366 1.126909e-02
   367 1.126352e-02
   368 1.133208e-02
   369 1.134109e-02
   370 1.119833e-02
   371 1.126304e-02
   372 1.117063e-02
   373 1.130543e-02
   374 1.130050e-02
   375 1.124235e-02
   376 1.133947e-02
   377 1.123920e-02
   378 1.127221e-02
   379 1.113337e-02
   380 1.130730e-02
   381 1.123629e-02
   382 1.109205e-02
   383 1.128485e-02
   384 1.136550e-02
   385 1.116879e-02
   386 1.128567e-02
   387 1.120031e-02
   388 1.114644e-02
   389 1.110904e-02
   390 1.132277e-02
   391 1.125439e-02
   392 1.117141e-02
   393 1.130091e-02
   394 1.132566e-02
   395 1.116526e-02
   396 1.124594e-02
   397 1.118873e-02
   398 1.132504e-02
   399 1.127379e-02
   400 1.148170e-02
   401 1.128552e-02
   402 1.133314e-02
   403 1.121693e-02
   404 1.126930e-02
   405 1.122884e-02
   406 1.129592e-02
   407 1.105235e-02
   408 1.111159e-02
   409 1.122180e-02
   410 1.113642e-02
   411 1.130053e-02
   412 1.127274e-02
   413 1.123988e-02
   414 1.124861e-02
   415 1.136233e-02
   416 1.124228e-02
   417 1.135290e-02
   418 1.126562e-02
   419 1.135246e-02
   420 1.138165e-02
   421 1.133521e-02
   422 1.126164e-02
   423 1.129828e-02
   424 1.129976e-02
   425 1.122128e-02
   426 1.121019e-02
   427 1.132034e-02
   428 1.130820e-02
   429 1.120606e-02
   430 1.125442e-02
   431 1.127421e-02
   432 1.123573e-02
   433 1.130424e-02
   434 1.127850e-02
   435 1.135487e-02
   436 1.119996e-02
   437 1.120886e-02
   438 1.133936e-02
   439 1.138643e-02
   440 1.122527e-02
   441 1.141319e-02
   442 1.130365e-02
   443 1.118786e-02
   444 1.115142e-02
   445 1.127875e-02
   446 1.127493e-02
   447 1.127491e-02
   448 1.127228e-02
   449 1.118099e-02
   450 1.127328e-02
   451 1.120778e-02
   452 1.129617e-02
   453 1.135712e-02
   454 1.117462e-02
   455 1.130806e-02
   456 1.122796e-02
   457 1.124708e-02
   458 1.130856e-02
   459 1.131646e-02
   460 1.129109e-02
   461 1.116241e-02
   462 1.135440e-02
   463 1.122696e-02
   464 1.128557e-02
   465 1.118823e-02
   466 1.136505e-02
   467 1.120431e-02
   468 1.118604e-02
   469 1.125334e-02
   470 1.127763e-02
   471 1.125876e-02
   472 1.121212e-02
   473 1.112042e-02
   474 1.128307e-02
   475 1.120652e-02
   476 1.124570e-02
   477 1.130913e-02
   478 1.120346e-02
   479 1.138234e-02
   480 1.119804e-02
   481 1.126177e-02
   482 1.133833e-02
   483 1.119869e-02
   484 1.131750e-02
   485 1.125084e-02
   486 1.117280e-02
   487 1.099508e-02
   488 1.119690e-02
   489 1.130514e-02
   490 1.134107e-02
   491 1.142341e-02
   492 1.126288e-02
   493 1.112573e-02
   494 1.134507e-02
   495 1.146868e-02
   496 1.118108e-02
   497 1.128185e-02
   498 1.120664e-02
   499 1.126674e-02
   500 1.126251e-02
   501 1.128843e-02
   502 1.126699e-02
   503 1.131105e-02
   504 1.139625e-02
   505 1.115225e-02
   506 1.132482e-02
   507 1.125282e-02
   508 1.131828e-02
   509 1.139937e-02
   510 1.134955e-02
   511 1.127837e-02
   512 1.108441e-02
   513 1.131792e-02
   514 1.119570e-02
   515 1.135605e-02
   516 1.117916e-02
   517 1.124511e-02
   518 1.118073e-02
   519 1.128153e-02
   520 1.128553e-02
   521 1.126349e-02
   522 1.122178e-02
   523 1.125359e-02
   524 1.122331e-02
   525 1.129193e-02
   526 1.114452e-02
   527 1.125994e-02
   528 1.128389e-02
   529 1.129225e-02
   530 1.128978e-02
   531 1.116538e-02
   532 1.108146e-02
   533 1.133050e-02
   534 1.120218e-02
   535 1.119958e-02
   536 1.130695e-02
   537 1.123526e-02
   538 1.126649e-02
   539 1.121108e-02
   540 1.122911e-02
   541 1.109048e-02
   542 1.130489e-02
   543 1.134473e-02
   544 1.147176e-02
   545 1.129733e-02
   546 1.114075e-02
   547 1.117733e-02
   548 1.118950e-02
   549 1.110055e-02
   550 1.123836e-02
   551 1.121536e-02
   552 1.133018e-02
   553 1.113864e-02
   554 1.127300e-02
   555 1.135563e-02
   556 1.134574e-02
   557 1.129416e-02
   558 1.118858e-02
   559 1.099633e-02
   560 1.131715e-02
   561 1.132648e-02
   562 1.132024e-02
   563 1.130294e-02
   564 1.126757e-02
   565 1.135943e-02
   566 1.131346e-02
   567 1.132660e-02
   568 1.116163e-02
   569 1.127586e-02
   570 1.124524e-02
   571 1.125822e-02
   572 1.118276e-02
   573 1.124149e-02
   574 1.120384e-02
   575 1.127556e-02
   576 1.124562e-02
   577 1.125934e-02
   578 1.128684e-02
   579 1.139208e-02
   580 1.129304e-02
   581 1.118951e-02
   582 1.126223e-02
   583 1.109382e-02
   584 1.130078e-02
   585 1.123127e-02
   586 1.124621e-02
   587 1.133259e-02
   588 1.127134e-02
   589 1.120137e-02
   590 1.126741e-02
   591 1.129207e-02
   592 1.121382e-02
   593 1.138076e-02
   594 1.122275e-02
   595 1.125237e-02
   596 1.122762e-02
   597 1.124885e-02
   598 1.138452e-02
   599 1.109858e-02
   600 1.127195e-02
   601 1.127553e-02
   602 1.122440e-02
   603 1.115681e-02
   604 1.122763e-02
   605 1.145246e-02
   606 1.118471e-02
   607 1.120310e-02
   608 1.123945e-02
   609 1.121189e-02
   610 1.137615e-02
   611 1.125195e-02
   612 1.115009e-02
   613 1.112271e-02
   614 1.127082e-02
   615 1.125694e-02
   616 1.126565e-02
   617 1.127490e-02
   618 1.151867e-02
   619 1.144309e-02
   620 1.137580e-02
   621 1.130384e-02
   622 1.117453e-02
   623 1.121705e-02
   624 1.130020e-02
   625 1.118691e-02
   626 1.123663e-02
   627 1.135553e-02
   628 1.125163e-02
   629 1.139781e-02
   630 1.123058e-02
   631 1.133390e-02
   632 1.138404e-02
   633 1.138465e-02
   634 1.131232e-02
   635 1.128332e-02
   636 1.119740e-02
   637 1.121400e-02
   638 1.125204e-02
   639 1.129766e-02
   640 1.140062e-02
   641 1.127139e-02
   642 1.130820e-02
   643 1.135261e-02
   644 1.127210e-02
   645 1.133199e-02
   646 1.115329e-02
   647 1.112665e-02
   648 1.143174e-02
   649 1.118209e-02
   650 1.129423e-02
   651 1.131443e-02
   652 1.145736e-02
   653 1.125999e-02
   654 1.130127e-02
   655 1.130893e-02
   656 1.113418e-02
   657 1.115564e-02
   658 1.128143e-02
   659 1.112766e-02
   660 1.121386e-02
   661 1.122329e-02
   662 1.130875e-02
   663 1.121743e-02
   664 1.119019e-02
   665 1.123491e-02
   666 1.128509e-02
   667 1.114497e-02
   668 1.107084e-02
   669 1.146356e-02
   670 1.126668e-02
   671 1.122632e-02
   672 1.121366e-02
   673 1.146589e-02
   674 1.131903e-02
   675 1.114763e-02
   676 1.127300e-02
   677 1.107486e-02
   678 1.130719e-02
   679 1.127796e-02
   680 1.122753e-02
   681 1.124440e-02
   682 1.130858e-02
   683 1.110729e-02
   684 1.128359e-02
   685 1.151677e-02
   686 1.118011e-02
   687 1.116961e-02
   688 1.130350e-02
   689 1.134393e-02
   690 1.137912e-02
   691 1.124919e-02
   692 1.124423e-02
   693 1.137435e-02
   694 1.139288e-02
   695 1.123757e-02
   696 1.117754e-02
   697 1.112775e-02
   698 1.102714e-02
   699 1.131823e-02
   700 1.128872e-02
   701 1.137995e-02
   702 1.131824e-02
   703 1.118992e-02
   704 1.118870e-02
   705 1.126306e-02
   706 1.147251e-02
   707 1.123052e-02
   708 1.127045e-02
   709 1.132824e-02
   710 1.113164e-02
   711 1.111165e-02
   712 1.123740e-02
   713 1.112283e-02
   714 1.121656e-02
   715 1.115678e-02
   716 1.120994e-02
   717 1.129446e-02
   718 1.122501e-02
   719 1.134542e-02
   720 1.134737e-02
   721 1.121323e-02
   722 1.123621e-02
   723 1.138040e-02
   724 1.125163e-02
   725 1.122774e-02
   726 1.139812e-02
   727 1.128980e-02
   728 1.106972e-02
   729 1.122632e-02
   730 1.124917e-02
   731 1.109401e-02
   732 1.120109e-02
   733 1.135319e-02
   734 1.118503e-02
   735 1.127975e-02
   736 1.120465e-02
   737 1.114739e-02
   738 1.135792e-02
   739 1.133124e-02
   740 1.133525e-02
   741 1.129208e-02
   742 1.125622e-02
   743 1.111412e-02
   744 1.119663e-02
   745 1.144330e-02
   746 1.127157e-02
   747 1.126787e-02
   748 1.143045e-02
   749 1.131779e-02
   750 1.127675e-02
   751 1.125424e-02
   752 1.123837e-02
   753 1.112041e-02
   754 1.137441e-02
   755 1.126042e-02
   756 1.127102e-02
   757 1.128539e-02
   758 1.132504e-02
   759 1.128489e-02
   760 1.116428e-02
   761 1.112233e-02
   762 1.126433e-02
   763 1.131419e-02
   764 1.124437e-02
   765 1.125889e-02
   766 1.133044e-02
   767 1.114962e-02
   768 1.114584e-02
   769 1.110736e-02
   770 1.138681e-02
   771 1.110201e-02
   772 1.108037e-02
   773 1.124326e-02
   774 1.136860e-02
   775 1.129247e-02
   776 1.137274e-02
   777 1.102739e-02
   778 1.100641e-02
   779 1.118500e-02
   780 1.101599e-02
   781 1.121190e-02
   782 1.125364e-02
   783 1.118336e-02
   784 1.123582e-02
   785 1.130507e-02
   786 1.128917e-02
   787 1.134722e-02
   788 1.118820e-02
   789 1.115011e-02
   790 1.122971e-02
   791 1.132138e-02
   792 1.129596e-02
   793 1.138139e-02
   794 1.117031e-02
   795 1.110206e-02
   796 1.142663e-02
   797 1.132469e-02
   798 1.117680e-02
   799 1.100983e-02
   800 1.100962e-02
   801 1.121826e-02
   802 1.121936e-02
   803 1.122893e-02
   804 1.116640e-02
   805 1.123338e-02
   806 1.128174e-02
   807 1.138683e-02
   808 1.123715e-02
   809 1.112929e-02
   810 1.121234e-02
   811 1.134819e-02
   812 1.132665e-02
   813 1.133513e-02
   814 1.141915e-02
   815 1.129707e-02
   816 1.114824e-02
   817 1.109556e-02
   818 1.126947e-02
   819 1.123141e-02
   820 1.110724e-02
   821 1.133881e-02
   822 1.120680e-02
   823 1.123720e-02
   824 1.112550e-02
   825 1.133217e-02
   826 1.131244e-02
   827 1.117800e-02
   828 1.134833e-02
   829 1.111734e-02
   830 1.123257e-02
   831 1.113076e-02
   832 1.122496e-02
   833 1.120255e-02
   834 1.133340e-02
   835 1.119479e-02
   836 1.118352e-02
   837 1.080069e-02
   838 1.124990e-02
   839 1.137652e-02
   840 1.145170e-02
   841 1.116657e-02
   842 1.125931e-02
   843 1.124058e-02
   844 1.131750e-02
   845 1.127698e-02
   846 1.126394e-02
   847 1.119272e-02
   848 1.137647e-02
   849 1.139823e-02
   850 1.128303e-02
   851 1.120651e-02
   852 1.127431e-02
   853 1.114772e-02
   854 1.124545e-02
   855 1.149464e-02
   856 1.119614e-02
   857 1.128900e-02
   858 1.134815e-02
   859 1.130187e-02
   860 1.123750e-02
   861 1.131795e-02
   862 1.114884e-02
   863 1.118335e-02
   864 1.126647e-02
   865 1.111456e-02
   866 1.138697e-02
   867 1.117780e-02
   868 1.122446e-02
   869 1.125190e-02
   870 1.121457e-02
   871 1.122034e-02
   872 1.113368e-02
   873 1.135040e-02
   874 1.110042e-02
   875 1.150463e-02
   876 1.132999e-02
   877 1.127683e-02
   878 1.144171e-02
   879 1.119569e-02
   880 1.140946e-02
   881 1.126282e-02
   882 1.128202e-02
   883 1.123596e-02
   884 1.129735e-02
   885 1.136544e-02
   886 1.113704e-02
   887 1.116229e-02
   888 1.143144e-02
   889 1.137435e-02
   890 1.129234e-02
   891 1.124080e-02
   892 1.143230e-02
   893 1.134831e-02
   894 1.138979e-02
   895 1.137258e-02
   896 1.135531e-02
   897 1.140832e-02
   898 1.130261e-02
   899 1.098335e-02
   900 1.136026e-02
   901 1.121561e-02
   902 1.125831e-02
   903 1.122375e-02
   904 1.124082e-02
   905 1.141988e-02
   906 1.141293e-02
   907 1.107159e-02
   908 1.121752e-02
   909 1.133258e-02
   910 1.118987e-02
   911 1.116324e-02
   912 1.137119e-02
   913 1.142777e-02
   914 1.129058e-02
   915 1.121136e-02
   916 1.120927e-02
   917 1.131993e-02
   918 1.130612e-02
   919 1.138750e-02
   920 1.107906e-02
   921 1.126152e-02
   922 1.090390e-02
   923 1.118543e-02
   924 1.135288e-02
   925 1.140775e-02
   926 1.129106e-02
   927 1.125239e-02
   928 1.127512e-02
   929 1.132179e-02
   930 1.104519e-02
   931 1.127895e-02
   932 1.119157e-02
   933 1.150387e-02
   934 1.126114e-02
   935 1.119133e-02
   936 1.115389e-02
   937 1.144185e-02
   938 1.128829e-02
   939 1.121722e-02
   940 1.140002e-02
   941 1.120437e-02
   942 1.158003e-02
   943 1.132662e-02
   944 1.105914e-02
   945 1.123492e-02
   946 1.118806e-02
   947 1.088095e-02
   948 1.130762e-02
   949 1.117215e-02
   950 1.141115e-02
   951 1.116622e-02
   952 1.121990e-02
   953 1.116394e-02
   954 1.117458e-02
   955 1.105749e-02
   956 1.119415e-02
   957 1.106320e-02
   958 1.115180e-02
   959 1.139797e-02
   960 1.131842e-02
   961 1.130207e-02
   962 1.153651e-02
   963 1.125971e-02
   964 1.123444e-02
   965 1.126764e-02
   966 1.113411e-02
   967 1.122433e-02
   968 1.154199e-02
   969 1.130299e-02
   970 1.134592e-02
   971 1.132071e-02
   972 1.136500e-02
   973 1.119971e-02
   974 1.113851e-02
   975 1.108248e-02
   976 1.115897e-02
   977 1.113457e-02
   978 1.123317e-02
   979 1.122939e-02
   980 1.122006e-02
   981 1.113632e-02
   982 1.141434e-02
   983 1.116581e-02
   984 1.119023e-02
   985 1.126101e-02
   986 1.155166e-02
   987 1.132742e-02
   988 1.117653e-02
   989 1.112000e-02
   990 1.118826e-02
   991 1.143424e-02
   992 1.139589e-02
   993 1.131227e-02
   994 1.125229e-02
   995 1.113277e-02
   996 1.125963e-02
   997 1.114316e-02
   998 1.110496e-02
   999 1.121867e-02
  1000 1.115974e-02
  1001 1.102478e-02
  1002 1.136930e-02
  1003 1.128008e-02
  1004 1.118157e-02
  1005 1.146450e-02
  1006 1.140651e-02
  1007 1.127486e-02
  1008 1.122908e-02
  1009 1.105511e-02
  1010 1.128019e-02
  1011 1.123449e-02
  1012 1.120979e-02
  1013 1.128374e-02
  1014 1.135490e-02
  1015 1.141328e-02
  1016 1.116673e-02
  1017 1.107782e-02
  1018 1.099409e-02
  1019 1.138027e-02
  1020 1.101105e-02
  1021 1.131443e-02
  1022 1.130787e-02
  1023 1.158767e-02
  1024 1.118697e-02
  1025 1.115944e-02
  1026 1.112478e-02
  1027 1.130692e-02
  1028 1.138030e-02
  1029 1.116934e-02
  1030 1.130324e-02
  1031 1.121094e-02
  1032 1.124408e-02
  1033 1.112502e-02
  1034 1.128951e-02
  1035 1.134465e-02
  1036 1.137055e-02
  1037 1.111847e-02
  1038 1.124619e-02
  1039 1.118650e-02
  1040 1.135947e-02
  1041 1.120074e-02
  1042 1.136654e-02
  1043 1.104180e-02
  1044 1.120136e-02
  1045 1.131370e-02
  1046 1.122141e-02
  1047 1.117186e-02
  1048 1.124627e-02
  1049 1.113366e-02
  1050 1.138760e-02
  1051 1.129081e-02
  1052 1.124036e-02
  1053 1.117113e-02
  1054 1.107630e-02
  1055 1.122744e-02
  1056 1.102672e-02
  1057 1.106478e-02
  1058 1.123696e-02
  1059 1.149195e-02
  1060 1.128401e-02
  1061 1.124679e-02
  1062 1.120474e-02
  1063 1.120331e-02
  1064 1.133928e-02
  1065 1.121395e-02
  1066 1.110951e-02
  1067 1.114539e-02
  1068 1.134694e-02
  1069 1.111670e-02
  1070 1.111610e-02
  1071 1.123098e-02
  1072 1.142505e-02
  1073 1.127841e-02
  1074 1.118531e-02
  1075 1.125889e-02
  1076 1.141183e-02
  1077 1.138795e-02
  1078 1.140884e-02
  1079 1.108089e-02
  1080 1.142746e-02
  1081 1.162904e-02
  1082 1.129260e-02
  1083 1.135518e-02
  1084 1.146989e-02
  1085 1.128007e-02
  1086 1.129731e-02
  1087 1.123510e-02
  1088 1.104225e-02
  1089 1.121588e-02
  1090 1.114512e-02
  1091 1.102777e-02
  1092 1.083421e-02
  1093 1.125634e-02
  1094 1.127357e-02
  1095 1.121413e-02
  1096 1.101027e-02
  1097 1.122649e-02
  1098 1.137943e-02
  1099 1.113499e-02
  1100 1.155863e-02
  1101 1.144604e-02
  1102 1.114834e-02
  1103 1.140368e-02
  1104 1.121882e-02
  1105 1.118276e-02
  1106 1.116821e-02
  1107 1.113701e-02
  1108 1.132485e-02
  1109 1.111416e-02
  1110 1.134499e-02
  1111 1.129601e-02
  1112 1.134789e-02
  1113 1.133980e-02
  1114 1.083209e-02
  1115 1.115943e-02
  1116 1.130714e-02
  1117 1.134700e-02
  1118 1.129291e-02
  1119 1.137640e-02
  1120 1.100496e-02
  1121 1.122463e-02
  1122 1.118684e-02
  1123 1.145623e-02
  1124 1.119086e-02
  1125 1.101404e-02
  1126 1.082636e-02
  1127 1.154548e-02
  1128 1.104692e-02
  1129 1.125550e-02
  1130 1.131766e-02
  1131 1.119804e-02
  1132 1.131087e-02
  1133 1.140973e-02
  1134 1.128447e-02
  1135 1.126329e-02
  1136 1.138202e-02
  1137 1.109122e-02
  1138 1.116157e-02
  1139 1.108462e-02
  1140 1.125347e-02
  1141 1.122355e-02
  1142 1.117732e-02
  1143 1.136063e-02
  1144 1.103855e-02
  1145 1.124185e-02
  1146 1.114865e-02
  1147 1.119598e-02
  1148 1.099857e-02
  1149 1.133300e-02
  1150 1.098341e-02
  1151 1.121314e-02
  1152 1.110877e-02
  1153 1.100939e-02
  1154 1.133077e-02
  1155 1.125572e-02
  1156 1.119368e-02
  1157 1.122225e-02
  1158 1.127687e-02
  1159 1.116110e-02
  1160 1.116748e-02
  1161 1.096165e-02
  1162 1.136542e-02
  1163 1.133060e-02
  1164 1.136962e-02
  1165 1.139409e-02
  1166 1.133078e-02
  1167 1.110010e-02
  1168 1.125069e-02
  1169 1.125551e-02
  1170 1.115710e-02
  1171 1.132346e-02
  1172 1.145219e-02
  1173 1.140026e-02
  1174 1.120434e-02
  1175 1.128264e-02
  1176 1.123498e-02
  1177 1.091303e-02
  1178 1.130592e-02
  1179 1.132623e-02
  1180 1.140532e-02
  1181 1.131790e-02
  1182 1.143759e-02
  1183 1.094971e-02
  1184 1.145023e-02
  1185 1.111156e-02
  1186 1.125650e-02
  1187 1.129052e-02
  1188 1.110171e-02
  1189 1.139492e-02
  1190 1.121679e-02
  1191 1.130315e-02
  1192 1.102502e-02
  1193 1.107510e-02
  1194 1.136932e-02
  1195 1.137813e-02
  1196 1.136570e-02
  1197 1.115462e-02
  1198 1.121476e-02
  1199 1.092936e-02
  1200 1.130776e-02
  1201 1.152991e-02
  1202 1.123061e-02
  1203 1.127324e-02
  1204 1.135056e-02
  1205 1.108905e-02
  1206 1.134870e-02
  1207 1.124343e-02
  1208 1.129891e-02
  1209 1.126802e-02
  1210 1.132659e-02
  1211 1.141270e-02
  1212 1.118286e-02
  1213 1.100880e-02
  1214 1.128188e-02
  1215 1.125724e-02
  1216 1.099668e-02
  1217 1.143263e-02
  1218 1.185951e-02
  1219 1.122068e-02
  1220 1.126567e-02
  1221 1.116678e-02
  1222 1.115496e-02
  1223 1.118208e-02
  1224 1.114473e-02
  1225 1.139955e-02
  1226 1.140734e-02
  1227 1.136430e-02
  1228 1.117727e-02
  1229 1.117050e-02
  1230 1.111483e-02
  1231 1.127765e-02
  1232 1.111673e-02
  1233 1.115129e-02
  1234 1.117461e-02
  1235 1.108427e-02
  1236 1.120574e-02
  1237 1.121796e-02
  1238 1.086255e-02
  1239 1.085759e-02
  1240 1.145904e-02
  1241 1.139835e-02
  1242 1.090091e-02
  1243 1.145189e-02
  1244 1.126539e-02
  1245 1.110000e-02
  1246 1.156183e-02
  1247 1.118758e-02
  1248 1.105509e-02
  1249 1.063901e-02
  1250 1.113572e-02
  1251 1.132454e-02
  1252 1.136002e-02
  1253 1.121269e-02
  1254 1.096123e-02
  1255 1.129061e-02
  1256 1.124204e-02
  1257 1.128015e-02
  1258 1.083211e-02
  1259 1.115938e-02
  1260 1.145872e-02
  1261 1.121258e-02
  1262 1.137000e-02
  1263 1.119359e-02
  1264 1.144750e-02
  1265 1.135198e-02
  1266 1.124291e-02
  1267 1.120375e-02
  1268 1.117431e-02
  1269 1.127590e-02
  1270 1.120051e-02
  1271 1.128049e-02
  1272 1.146874e-02
  1273 1.119542e-02
  1274 1.128285e-02
  1275 1.105653e-02
  1276 1.112246e-02
  1277 1.104234e-02
  1278 1.123494e-02
  1279 1.123302e-02
  1280 1.130820e-02
  1281 1.135162e-02
  1282 1.108826e-02
  1283 1.119643e-02
  1284 1.127340e-02
  1285 1.123491e-02
  1286 1.135405e-02
  1287 1.124898e-02
  1288 1.130905e-02
  1289 1.119072e-02
  1290 1.133199e-02
  1291 1.122860e-02
  1292 1.136732e-02
  1293 1.099060e-02
  1294 1.120377e-02
  1295 1.098818e-02
  1296 1.120970e-02
  1297 1.153125e-02
  1298 1.121256e-02
  1299 1.131370e-02
  1300 1.106941e-02
  1301 1.115266e-02
  1302 1.140707e-02
  1303 1.096836e-02
  1304 1.155159e-02
  1305 1.124287e-02
  1306 1.112754e-02
  1307 1.139157e-02
  1308 1.130107e-02
  1309 1.130217e-02
  1310 1.115604e-02
  1311 1.107860e-02
  1312 1.142467e-02
  1313 1.109311e-02
  1314 1.128030e-02
  1315 1.135862e-02
  1316 1.098008e-02
  1317 1.117737e-02
  1318 1.131197e-02
  1319 1.122624e-02
  1320 1.119562e-02
  1321 1.123790e-02
  1322 1.128284e-02
  1323 1.107039e-02
  1324 1.140402e-02
  1325 1.130338e-02
  1326 1.135165e-02
  1327 1.096271e-02
  1328 1.133873e-02
  1329 1.119567e-02
  1330 1.118635e-02
  1331 1.122268e-02
  1332 1.101733e-02
  1333 1.163972e-02
  1334 1.136581e-02
  1335 1.131393e-02
  1336 1.123920e-02
  1337 1.116045e-02
  1338 1.125365e-02
  1339 1.088180e-02
  1340 1.136380e-02
  1341 1.116415e-02
  1342 1.129397e-02
  1343 1.105644e-02
  1344 1.132518e-02
  1345 1.108339e-02
  1346 1.116213e-02
  1347 1.127902e-02
  1348 1.127941e-02
  1349 1.119470e-02
  1350 1.100697e-02
  1351 1.123553e-02
  1352 1.086351e-02
  1353 1.114129e-02
  1354 1.124549e-02
  1355 1.099974e-02
  1356 1.149497e-02
  1357 1.115842e-02
  1358 1.124290e-02
  1359 1.146492e-02
  1360 1.137207e-02
  1361 1.142898e-02
  1362 1.118081e-02
  1363 1.119813e-02
  1364 1.125699e-02
  1365 1.122673e-02
  1366 1.115982e-02
  1367 1.139256e-02
  1368 1.143527e-02
  1369 1.087694e-02
  1370 1.122203e-02
  1371 1.127508e-02
  1372 1.134088e-02
  1373 1.114200e-02
  1374 1.133313e-02
  1375 1.124568e-02
  1376 1.131167e-02
  1377 1.124815e-02
  1378 1.117582e-02
  1379 1.105246e-02
  1380 1.103631e-02
  1381 1.125741e-02
  1382 1.173545e-02
  1383 1.172497e-02
  1384 1.134051e-02
  1385 1.107194e-02
  1386 1.120948e-02
  1387 1.157148e-02
  1388 1.135031e-02
  1389 1.107289e-02
  1390 1.122447e-02
  1391 1.115303e-02
  1392 1.161372e-02
  1393 1.141300e-02
  1394 1.095321e-02
  1395 1.111391e-02
  1396 1.130251e-02
  1397 1.138551e-02
  1398 1.107119e-02
  1399 1.102492e-02
  1400 1.128497e-02
  1401 1.129569e-02
  1402 1.103746e-02
  1403 1.097164e-02
  1404 1.109064e-02
  1405 1.132721e-02
  1406 1.128047e-02
  1407 1.104186e-02
  1408 1.135044e-02
  1409 1.133514e-02
  1410 1.133643e-02
  1411 1.118653e-02
  1412 1.140462e-02
  1413 1.134438e-02
  1414 1.124376e-02
  1415 1.132886e-02
  1416 1.112700e-02
  1417 1.125368e-02
  1418 1.126252e-02
  1419 1.102685e-02
  1420 1.123930e-02
  1421 1.147660e-02
  1422 1.135063e-02
  1423 1.145316e-02
  1424 1.121210e-02
  1425 1.101264e-02
  1426 1.137583e-02
  1427 1.131179e-02
  1428 1.103016e-02
  1429 1.123533e-02
  1430 1.146462e-02
  1431 1.097644e-02
  1432 1.114896e-02
  1433 1.128122e-02
  1434 1.147272e-02
  1435 1.111556e-02
  1436 1.142363e-02
  1437 1.132448e-02
  1438 1.107551e-02
  1439 1.123771e-02
  1440 1.158698e-02
  1441 1.119556e-02
  1442 1.137747e-02
  1443 1.136671e-02
  1444 1.111249e-02
  1445 1.138094e-02
  1446 1.123734e-02
  1447 1.106571e-02
  1448 1.125390e-02
  1449 1.120873e-02
  1450 1.130385e-02
  1451 1.119867e-02
  1452 1.085718e-02
  1453 1.113541e-02
  1454 1.106647e-02
  1455 1.125935e-02
  1456 1.092892e-02
  1457 1.115158e-02
  1458 1.113192e-02
  1459 1.123125e-02
  1460 1.140888e-02
  1461 1.106207e-02
  1462 1.124984e-02
  1463 1.115489e-02
  1464 1.118818e-02
  1465 1.115874e-02
  1466 1.109809e-02
  1467 1.138013e-02
  1468 1.105066e-02
  1469 1.128743e-02
  1470 1.110149e-02
  1471 1.114491e-02
  1472 1.098935e-02
  1473 1.129411e-02
  1474 1.094055e-02
  1475 1.154923e-02
  1476 1.121504e-02
  1477 1.118807e-02
  1478 1.136422e-02
  1479 1.113122e-02
  1480 1.144607e-02
  1481 1.109219e-02
  1482 1.110261e-02
  1483 1.145519e-02
  1484 1.145888e-02
  1485 1.148191e-02
  1486 1.087808e-02
  1487 1.120722e-02
  1488 1.122733e-02
  1489 1.129747e-02
  1490 1.167919e-02
  1491 1.103126e-02
  1492 1.121263e-02
  1493 1.148413e-02
  1494 1.144519e-02
  1495 1.140346e-02
  1496 1.133694e-02
  1497 1.121421e-02
  1499 1.109700e-02
  1500 1.128226e-02
  1501 1.128965e-02
  1502 1.127547e-02
  1503 1.121994e-02
  1504 1.137514e-02
  1505 1.111131e-02
  1506 1.119224e-02
  1507 1.120381e-02
  1508 1.106972e-02
  1509 1.122533e-02
  1510 1.110054e-02
  1511 1.136055e-02
  1512 1.108810e-02
  1513 1.105283e-02
  1514 1.117122e-02
  1515 1.121866e-02
  1516 1.155911e-02
  1517 1.104856e-02
  1518 1.131090e-02
  1519 1.127035e-02
  1520 1.087390e-02
  1521 1.129138e-02
  1522 1.113149e-02
  1523 1.131225e-02
  1524 1.077273e-02
  1525 1.128252e-02
  1526 1.133420e-02
  1527 1.106485e-02
  1528 1.117367e-02
  1529 1.101900e-02
  1530 1.130923e-02
  1531 1.138587e-02
  1532 1.151030e-02
  1533 1.137460e-02
  1534 1.131539e-02
  1535 1.107883e-02
  1536 1.121239e-02
  1537 1.117228e-02
  1538 1.123380e-02
  1539 1.112025e-02
  1540 1.117929e-02
  1541 1.100892e-02
  1542 1.103836e-02
  1543 1.137604e-02
  1544 1.131263e-02
  1545 1.133279e-02
  1546 1.112243e-02
  1547 1.117072e-02
  1548 1.120648e-02
  1549 1.126777e-02
  1550 1.115080e-02
  1551 1.137918e-02
  1552 1.097001e-02
  1553 1.127418e-02
  1554 1.113950e-02
  1555 1.113554e-02
  1556 1.108823e-02
  1557 1.132001e-02
  1558 1.116139e-02
  1559 1.114689e-02
  1560 1.116465e-02
  1561 1.105910e-02
  1562 1.115259e-02
  1563 1.108922e-02
  1564 1.130241e-02
  1565 1.094118e-02
  1566 1.111426e-02
  1567 1.123540e-02
  1568 1.125664e-02
  1569 1.099675e-02
  1570 1.115349e-02
  1571 1.095222e-02
  1572 1.092237e-02
  1573 1.123672e-02
  1575 1.076699e-02
  1576 1.134206e-02
  1578 1.142990e-02
  1579 1.096727e-02
  1580 1.095131e-02
  1581 1.136647e-02
  1582 1.131498e-02
  1583 1.143381e-02
  1584 1.086588e-02
  1585 1.127563e-02
  1586 1.111389e-02
  1587 1.097995e-02
  1588 1.157901e-02
  1589 1.122714e-02
  1590 1.103978e-02
  1591 1.128385e-02
  1592 1.134834e-02
  1593 1.132435e-02
  1594 1.135819e-02
  1595 1.100633e-02
  1596 1.125567e-02
  1597 1.128463e-02
  1598 1.112646e-02
  1599 1.142202e-02
  1600 1.135634e-02
  1601 1.121473e-02
  1602 1.119006e-02
  1603 1.116132e-02
  1604 1.146176e-02
  1605 1.152808e-02
  1606 1.130764e-02
  1607 1.109745e-02
  1608 1.125457e-02
  1609 1.113742e-02
  1610 1.122210e-02
  1611 1.134429e-02
  1612 1.116150e-02
  1613 1.137166e-02
  1614 1.148342e-02
  1615 1.125978e-02
  1616 1.122624e-02
  1617 1.128817e-02
  1618 1.095893e-02
  1619 1.087872e-02
  1620 1.096361e-02
  1621 1.118340e-02
  1622 1.095551e-02
  1623 1.129291e-02
  1624 1.144403e-02
  1625 1.151967e-02
  1626 1.126312e-02
  1627 1.138937e-02
  1628 1.088317e-02
  1629 1.129888e-02
  1630 1.114665e-02
  1631 1.085059e-02
  1632 1.124357e-02
  1633 1.133560e-02
  1634 1.126582e-02
  1635 1.129037e-02
  1636 1.147594e-02
  1637 1.105529e-02
  1638 1.149222e-02
  1639 1.128137e-02
  1640 1.140681e-02
  1641 1.119820e-02
  1642 1.120618e-02
  1643 1.116614e-02
  1644 1.137095e-02
  1645 1.121974e-02
  1646 1.118360e-02
  1647 1.121290e-02
  1648 1.137866e-02
  1649 1.128748e-02
  1650 1.108515e-02
  1651 1.139433e-02
  1652 1.103826e-02
  1653 1.130732e-02
  1654 1.138669e-02
  1655 1.153218e-02
  1656 1.126774e-02
  1657 1.128318e-02
  1658 1.117088e-02
  1659 1.155176e-02
  1660 1.132612e-02
  1661 1.123785e-02
  1662 1.097509e-02
  1663 1.131596e-02
  1664 1.116584e-02
  1665 1.105880e-02
  1666 1.139462e-02
  1667 1.153501e-02
  1668 1.163114e-02
  1669 1.110360e-02
  1670 1.130508e-02
  1671 1.115751e-02
  1672 1.118972e-02
  1673 1.101704e-02
  1674 1.113188e-02
  1675 1.122386e-02
  1676 1.110678e-02
  1677 1.120932e-02
  1678 1.108028e-02
  1679 1.149054e-02
  1680 1.132171e-02
  1681 1.129992e-02
  1682 1.124165e-02
  1683 1.125478e-02
  1684 1.106492e-02
  1685 1.122056e-02
  1686 1.120245e-02
  1687 1.110403e-02
  1688 1.125081e-02
  1689 1.148061e-02
  1691 1.097899e-02
  1692 1.104938e-02
  1693 1.128719e-02
  1694 1.094796e-02
  1695 1.141763e-02
  1696 1.152386e-02
  1697 1.074034e-02
  1698 1.121784e-02
  1699 1.123242e-02
  1700 1.143599e-02
  1701 1.147726e-02
  1702 1.111873e-02
  1703 1.164531e-02
  1704 1.123032e-02
  1705 1.121617e-02
  1706 1.120934e-02
  1707 1.109590e-02
  1708 1.116101e-02
  1709 1.114163e-02
  1710 1.115006e-02
  1711 1.118003e-02
  1712 1.064679e-02
  1713 1.130840e-02
  1714 1.117130e-02
  1715 1.148207e-02
  1716 1.120809e-02
  1717 1.110870e-02
  1718 1.127803e-02
  1720 1.131804e-02
  1721 1.107082e-02
  1722 1.112564e-02
  1723 1.113910e-02
  1725 1.113391e-02
  1726 1.122598e-02
  1727 1.113254e-02
  1728 1.110612e-02
  1729 1.127556e-02
  1730 1.116539e-02
  1731 1.108569e-02
  1732 1.117676e-02
  1733 1.121400e-02
  1734 1.115304e-02
  1735 1.106342e-02
  1736 1.107689e-02
  1737 1.114875e-02
  1738 1.097184e-02
  1739 1.114094e-02
  1740 1.118901e-02
  1741 1.122009e-02
  1742 1.089494e-02
  1743 1.136859e-02
  1744 1.122915e-02
  1745 1.118341e-02
  1746 1.145058e-02
  1747 1.130722e-02
  1748 1.120605e-02
  1749 1.118760e-02
  1750 1.163803e-02
  1751 1.088656e-02
  1752 1.119550e-02
  1753 1.115714e-02
  1754 1.134614e-02
  1755 1.121214e-02
  1756 1.136229e-02
  1757 1.110580e-02
  1758 1.132123e-02
  1759 1.124142e-02
  1760 1.163298e-02
  1761 1.123529e-02
  1762 1.101742e-02
  1763 1.091676e-02
  1764 1.138949e-02
  1765 1.136026e-02
  1766 1.126485e-02
  1767 1.140879e-02
  1768 1.138436e-02
  1770 1.122772e-02
  1771 1.128476e-02
  1772 1.138304e-02
  1773 1.122016e-02
  1774 1.125529e-02
  1775 1.118285e-02
  1777 1.130237e-02
  1778 1.145103e-02
  1779 1.120833e-02
  1780 1.147463e-02
  1781 1.122220e-02
  1782 1.144367e-02
  1783 1.115480e-02
  1784 1.136398e-02
  1785 1.126932e-02
  1786 1.118366e-02
  1787 1.096660e-02
  1788 1.131146e-02
  1790 1.116735e-02
  1791 1.145145e-02
  1792 1.128693e-02
  1793 1.175240e-02
  1794 1.160070e-02
  1795 1.110653e-02
  1798 1.153561e-02
  1799 1.124600e-02
  1800 1.097587e-02
  1801 1.112814e-02
  1802 1.109644e-02
  1803 1.137529e-02
  1804 1.126428e-02
  1805 1.116925e-02
  1806 1.136190e-02
  1807 1.118571e-02
  1808 1.123547e-02
  1809 1.101437e-02
  1810 1.112427e-02
  1811 1.130095e-02
  1812 1.107009e-02
  1813 1.129593e-02
  1814 1.100782e-02
  1815 1.133762e-02
  1816 1.158694e-02
  1817 1.117823e-02
  1818 1.117922e-02
  1819 1.098853e-02
  1820 1.117767e-02
  1821 1.128897e-02
  1822 1.070675e-02
  1823 1.103037e-02
  1824 1.128709e-02
  1825 1.110099e-02
  1826 1.053480e-02
  1827 1.110999e-02
  1828 1.141506e-02
  1829 1.134940e-02
  1830 1.105408e-02
  1831 1.116562e-02
  1833 1.134285e-02
  1834 1.127454e-02
  1835 1.124019e-02
  1836 1.151496e-02
  1837 1.174665e-02
  1838 1.137721e-02
  1839 1.166472e-02
  1841 1.097315e-02
  1842 1.142654e-02
  1843 1.142807e-02
  1844 1.131540e-02
  1845 1.100967e-02
  1846 1.131403e-02
  1847 1.123302e-02
  1848 1.123519e-02
  1849 1.115259e-02
  1851 1.131626e-02
  1852 1.141604e-02
  1853 1.124614e-02
  1856 1.127383e-02
  1857 1.129486e-02
  1858 1.122824e-02
  1859 1.142177e-02
  1860 1.113275e-02
  1861 1.112244e-02
  1862 1.092223e-02
  1863 1.136403e-02
  1864 1.111055e-02
  1865 1.144808e-02
  1866 1.086199e-02
  1867 1.120026e-02
  1868 1.116293e-02
  1869 1.116659e-02
  1870 1.103642e-02
  1871 1.140507e-02
  1872 1.085546e-02
  1873 1.128010e-02
  1874 1.134941e-02
  1875 1.144619e-02
  1876 1.125296e-02
  1877 1.119028e-02
  1879 1.132651e-02
  1880 1.114125e-02
  1881 1.102099e-02
  1882 1.129474e-02
  1883 1.105174e-02
  1884 1.128099e-02
  1885 1.128274e-02
  1886 1.139365e-02
  1887 1.122742e-02
  1888 1.127317e-02
  1889 1.106623e-02
  1890 1.121068e-02
  1891 1.146162e-02
  1892 1.073634e-02
  1893 1.113523e-02
  1894 1.121371e-02
  1895 1.110181e-02
  1896 1.135332e-02
  1897 1.114452e-02
  1898 1.125984e-02
  1899 1.161547e-02
  1900 1.120556e-02
  1901 1.141614e-02
  1902 1.117072e-02
  1903 1.123721e-02
  1904 1.112628e-02
  1905 1.137392e-02
  1906 1.139892e-02
  1907 1.114349e-02
  1908 1.141328e-02
  1909 1.132981e-02
  1910 1.130917e-02
  1911 1.165547e-02
  1912 1.135955e-02
  1913 1.161564e-02
  1914 1.140435e-02
  1915 1.122831e-02
  1916 1.115775e-02
  1917 1.129176e-02
  1918 1.127584e-02
  1919 1.151265e-02
  1920 1.119346e-02
  1921 1.098861e-02
  1922 1.145893e-02
  1923 1.145307e-02
  1924 1.150714e-02
  1925 1.115671e-02
  1926 1.125377e-02
  1927 1.132985e-02
  1928 1.122497e-02
  1929 1.158279e-02
  1930 1.124835e-02
  1931 1.135486e-02
  1932 1.143571e-02
  1934 1.164416e-02
  1935 1.086813e-02
  1936 1.136868e-02
  1937 1.106248e-02
  1938 1.130791e-02
  1939 1.134175e-02
  1940 1.096982e-02
  1941 1.121699e-02
  1942 1.189799e-02
  1943 1.115310e-02
  1944 1.157995e-02
  1945 1.119372e-02
  1946 1.101309e-02
  1947 1.138490e-02
  1948 1.107619e-02
  1949 1.140747e-02
  1950 1.101326e-02
  1951 1.121049e-02
  1952 1.099742e-02
  1953 1.117468e-02
  1954 1.135490e-02
  1955 1.103428e-02
  1956 1.115840e-02
  1957 1.156889e-02
  1958 1.104432e-02
  1959 1.123314e-02
  1960 1.136030e-02
  1961 1.087508e-02
  1962 1.129619e-02
  1963 1.128709e-02
  1964 1.098027e-02
  1965 1.132379e-02
  1966 1.130139e-02
  1967 1.143740e-02
  1968 1.133958e-02
  1969 1.134481e-02
  1970 1.157557e-02
  1971 1.114296e-02
  1972 1.117406e-02
  1973 1.124486e-02
  1974 1.104540e-02
  1975 1.131256e-02
  1976 1.069835e-02
  1977 1.105671e-02
  1978 1.139119e-02
  1979 1.115747e-02
  1980 1.127625e-02
  1981 1.116436e-02
  1983 1.096665e-02
  1984 1.116910e-02
  1985 1.113993e-02
  1986 1.098181e-02
  1988 1.141234e-02
  1989 1.107775e-02
  1990 1.106746e-02
  1991 1.111846e-02
  1992 1.139323e-02
  1993 1.125677e-02
  1994 1.125415e-02
  1995 1.132655e-02
  1996 1.111857e-02
  1997 1.104877e-02
  1998 1.124035e-02
  1999 1.116568e-02
  2000 1.127990e-02
  2001 1.146718e-02
  2002 1.154618e-02
  2003 1.111039e-02
  2004 1.142003e-02
  2005 1.119050e-02
  2006 1.113854e-02
  2008 1.104624e-02
  2009 1.129021e-02
  2010 1.134969e-02
  2011 1.175456e-02
  2012 1.117953e-02
  2013 1.112498e-02
  2014 1.147294e-02
  2016 1.138228e-02
  2017 1.110235e-02
  2018 1.138728e-02
  2019 1.136571e-02
  2020 1.112768e-02
  2021 1.140762e-02
  2022 1.122389e-02
  2023 1.143105e-02
  2024 1.089591e-02
  2026 1.121340e-02
  2027 1.109546e-02
  2028 1.146481e-02
  2030 1.124606e-02
  2031 1.128238e-02
  2032 1.131318e-02
  2033 1.120722e-02
  2034 1.127440e-02
  2036 1.143217e-02
  2037 1.134793e-02
  2038 1.125197e-02
  2039 1.128285e-02
  2040 1.144025e-02
  2041 1.147162e-02
  2042 1.125770e-02
  2043 1.115465e-02
  2044 1.103162e-02
  2045 1.132374e-02
  2046 1.121783e-02
  2047 1.124495e-02
  2048 1.106506e-02
  2049 1.110354e-02
  2050 1.173618e-02
  2051 1.136176e-02
  2052 1.117898e-02
  2053 1.081161e-02
  2054 1.133063e-02
  2055 1.107504e-02
  2056 1.147506e-02
  2057 1.102487e-02
  2058 1.157333e-02
  2059 1.110170e-02
  2060 1.110613e-02
  2061 1.150101e-02
  2063 1.131924e-02
  2064 1.093038e-02
  2065 1.130435e-02
  2066 1.156927e-02
  2067 1.114770e-02
  2068 1.130407e-02
  2069 1.130995e-02
  2070 1.120334e-02
  2071 1.121116e-02
  2072 1.135211e-02
  2073 1.126592e-02
  2074 1.163873e-02
  2076 1.137620e-02
  2077 1.124045e-02
  2078 1.104141e-02
  2079 1.115416e-02
  2080 1.115867e-02
  2081 1.114518e-02
  2082 1.130528e-02
  2083 1.148581e-02
  2084 1.128237e-02
  2085 1.133870e-02
  2086 1.107781e-02
  2087 1.143710e-02
  2088 1.078679e-02
  2089 1.111387e-02
  2090 1.114100e-02
  2091 1.125583e-02
  2092 1.110391e-02
  2093 1.133708e-02
  2094 1.142916e-02
  2095 1.117403e-02
  2096 1.100135e-02
  2097 1.117491e-02
  2098 1.141498e-02
  2099 1.120976e-02
  2100 1.122235e-02
  2101 1.122922e-02
  2102 1.150038e-02
  2103 1.130591e-02
  2104 1.108031e-02
  2106 1.180441e-02
  2107 1.123685e-02
  2108 1.097917e-02
  2109 1.128210e-02
  2110 1.103370e-02
  2111 1.144781e-02
  2112 1.139081e-02
  2113 1.147235e-02
  2114 1.141967e-02
  2115 1.112706e-02
  2117 1.129606e-02
  2119 1.151251e-02
  2120 1.150960e-02
  2121 1.140939e-02
  2122 1.083148e-02
  2123 1.102590e-02
  2124 1.163731e-02
  2125 1.132120e-02
  2126 1.155011e-02
  2127 1.126851e-02
  2128 1.128240e-02
  2129 1.137302e-02
  2130 1.122921e-02
  2131 1.119359e-02
  2132 1.131161e-02
  2133 1.125632e-02
  2134 1.107811e-02
  2135 1.139063e-02
  2138 1.110244e-02
  2139 1.113025e-02
  2141 1.121120e-02
  2142 1.115325e-02
  2143 1.113413e-02
  2144 1.107503e-02
  2145 1.151404e-02
  2147 1.100981e-02
  2148 1.108468e-02
  2149 1.106889e-02
  2150 1.079202e-02
  2151 1.113561e-02
  2152 1.098760e-02
  2153 1.115149e-02
  2154 1.107073e-02
  2155 1.129094e-02
  2156 1.136869e-02
  2157 1.133838e-02
  2158 1.116072e-02
  2159 1.125198e-02
  2161 1.124471e-02
  2162 1.108143e-02
  2163 1.136638e-02
  2164 1.131540e-02
  2165 1.093850e-02
  2166 1.126460e-02
  2167 1.126024e-02
  2168 1.110797e-02
  2170 1.130340e-02
  2171 1.101778e-02
  2172 1.077385e-02
  2173 1.109062e-02
  2174 1.100357e-02
  2175 1.145569e-02
  2176 1.126597e-02
  2177 1.109538e-02
  2178 1.123477e-02
  2179 1.122501e-02
  2180 1.129650e-02
  2181 1.126235e-02
  2182 1.072368e-02
  2183 1.101220e-02
  2184 1.109779e-02
  2185 1.115774e-02
  2186 1.094611e-02
  2187 1.136473e-02
  2188 1.104423e-02
  2189 1.106434e-02
  2190 1.119680e-02
  2191 1.134897e-02
  2192 1.129545e-02
  2193 1.137049e-02
  2194 1.120863e-02
  2196 1.129865e-02
  2198 1.115368e-02
  2199 1.108711e-02
  2200 1.115243e-02
  2201 1.142391e-02
  2202 1.133652e-02
  2203 1.111213e-02
  2204 1.161562e-02
  2205 1.122107e-02
  2206 1.109958e-02
  2207 1.127940e-02
  2209 1.154255e-02
  2210 1.129346e-02
  2211 1.143253e-02
  2212 1.125120e-02
  2213 1.111472e-02
  2214 1.112081e-02
  2215 1.127128e-02
  2217 1.106273e-02
  2218 1.127789e-02
  2219 1.144417e-02
  2220 1.131219e-02
  2221 1.150717e-02
  2222 1.194515e-02
  2224 1.129201e-02
  2225 1.095352e-02
  2226 1.105020e-02
  2227 1.122753e-02
  2229 1.133117e-02
  2230 1.091439e-02
  2232 1.131889e-02
  2233 1.124813e-02
  2235 1.123554e-02
  2236 1.132521e-02
  2237 1.095329e-02
  2239 1.125806e-02
  2240 1.105592e-02
  2241 1.117337e-02
  2242 1.130344e-02
  2243 1.127640e-02
  2244 1.142862e-02
  2245 1.116987e-02
  2246 1.167536e-02
  2247 1.108916e-02
  2248 1.134336e-02
  2249 1.098666e-02
  2250 1.111488e-02
  2251 1.140431e-02
  2253 1.111143e-02
  2254 1.103768e-02
  2255 1.114017e-02
  2257 1.094957e-02
  2258 1.122283e-02
  2259 1.115796e-02
  2260 1.143828e-02
  2261 1.106401e-02
  2262 1.134775e-02
  2263 1.111593e-02
  2264 1.095051e-02
  2266 1.171048e-02
  2268 1.116922e-02
  2269 1.117340e-02
  2270 1.130290e-02
  2271 1.142348e-02
  2272 1.118763e-02
  2273 1.119911e-02
  2274 1.129141e-02
  2275 1.118829e-02
  2276 1.137626e-02
  2277 1.118863e-02
  2278 1.114928e-02
  2279 1.112496e-02
  2280 1.172802e-02
  2281 1.119031e-02
  2282 1.116209e-02
  2283 1.126542e-02
  2284 1.121946e-02
  2285 1.095312e-02
  2286 1.106955e-02
  2287 1.122112e-02
  2288 1.135602e-02
  2289 1.115048e-02
  2290 1.108060e-02
  2291 1.120840e-02
  2293 1.107184e-02
  2294 1.134541e-02
  2295 1.111824e-02
  2297 1.167760e-02
  2298 1.133572e-02
  2300 1.101637e-02
  2301 1.099872e-02
  2302 1.100098e-02
  2303 1.127876e-02
  2304 1.125033e-02
  2305 1.123641e-02
  2306 1.116246e-02
  2307 1.140568e-02
  2308 1.138257e-02
  2309 1.136326e-02
  2310 1.097372e-02
  2313 1.125819e-02
  2314 1.132405e-02
  2315 1.143016e-02
  2316 1.123185e-02
  2317 1.128450e-02
  2318 1.165370e-02
  2319 1.132131e-02
  2320 1.138486e-02
  2321 1.121036e-02
  2323 1.099604e-02
  2324 1.112955e-02
  2325 1.122926e-02
  2326 1.110754e-02
  2327 1.126693e-02
  2328 1.121781e-02
  2329 1.136172e-02
  2330 1.122397e-02
  2331 1.131868e-02
  2332 1.103911e-02
  2333 1.113113e-02
  2334 1.115586e-02
  2336 1.121628e-02
  2337 1.157797e-02
  2338 1.154205e-02
  2339 1.122208e-02
  2341 1.125312e-02
  2342 1.119252e-02
  2343 1.142524e-02
  2344 1.117315e-02
  2345 1.111817e-02
  2346 1.139917e-02
  2347 1.133088e-02
  2348 1.117930e-02
  2349 1.092671e-02
  2350 1.119230e-02
  2351 1.130926e-02
  2352 1.121688e-02
  2353 1.128477e-02
  2354 1.124830e-02
  2355 1.100935e-02
  2356 1.116377e-02
  2357 1.070674e-02
  2359 1.126042e-02
  2361 1.123689e-02
  2362 1.141892e-02
  2364 1.131449e-02
  2365 1.115513e-02
  2366 1.113220e-02
  2367 1.130497e-02
  2368 1.121971e-02
  2370 1.124122e-02
  2371 1.157964e-02
  2372 1.099150e-02
  2373 1.104353e-02
  2374 1.118052e-02
  2375 1.116196e-02
  2376 1.125090e-02
  2377 1.126495e-02
  2378 1.127922e-02
  2379 1.106515e-02
  2380 1.129513e-02
  2381 1.124969e-02
  2382 1.096095e-02
  2383 1.135795e-02
  2384 1.131460e-02
  2385 1.137065e-02
  2386 1.129286e-02
  2387 1.135249e-02
  2389 1.144086e-02
  2390 1.106757e-02
  2391 1.128523e-02
  2392 1.072936e-02
  2393 1.127449e-02
  2394 1.097689e-02
  2395 1.128347e-02
  2396 1.128280e-02
  2397 1.103594e-02
  2398 1.129409e-02
  2400 1.108544e-02
  2401 1.111916e-02
  2402 1.112105e-02
  2403 1.162601e-02
  2404 1.135670e-02
  2406 1.105414e-02
  2407 1.125989e-02
  2408 1.134324e-02
  2409 1.119135e-02
  2411 1.129689e-02
  2412 1.112141e-02
  2413 1.097916e-02
  2414 1.123622e-02
  2415 1.123053e-02
  2416 1.112685e-02
  2417 1.118325e-02
  2419 1.145798e-02
  2420 1.158309e-02
  2421 1.134211e-02
  2422 1.104589e-02
  2423 1.133639e-02
  2424 1.126333e-02
  2427 1.117919e-02
  2428 1.119154e-02
  2429 1.093560e-02
  2430 1.111476e-02
  2431 1.099413e-02
  2432 1.118421e-02
  2433 1.124451e-02
  2434 1.087135e-02
  2435 1.103261e-02
  2436 1.100950e-02
  2437 1.145067e-02
  2438 1.129100e-02
  2439 1.092700e-02
  2440 1.118217e-02
  2441 1.129984e-02
  2442 1.118568e-02
  2443 1.105561e-02
  2444 1.120496e-02
  2445 1.124526e-02
  2446 1.088491e-02
  2447 1.124155e-02
  2448 1.119808e-02
  2449 1.134410e-02
  2450 1.157336e-02
  2451 1.172155e-02
  2453 1.144433e-02
  2454 1.133377e-02
  2455 1.109470e-02
  2456 1.109930e-02
  2459 1.146659e-02
  2460 1.111030e-02
  2461 1.095370e-02
  2462 1.115315e-02
  2463 1.099601e-02
  2464 1.174649e-02
  2466 1.133473e-02
  2467 1.104310e-02
  2468 1.134875e-02
  2469 1.109115e-02
  2470 1.140469e-02
  2471 1.133248e-02
  2472 1.124726e-02
  2473 1.138026e-02
  2474 1.110181e-02
  2475 1.146502e-02
  2476 1.134475e-02
  2477 1.139306e-02
  2479 1.122695e-02
  2480 1.120536e-02
  2481 1.144005e-02
  2482 1.117065e-02
  2483 1.125059e-02
  2484 1.117636e-02
  2485 1.121028e-02
  2486 1.144686e-02
  2488 1.109884e-02
  2489 1.126809e-02
  2490 1.115079e-02
  2491 1.113331e-02
  2493 1.123368e-02
  2494 1.120575e-02
  2496 1.122082e-02
  2497 1.126771e-02
  2498 1.094895e-02
  2500 1.116214e-02
  2501 1.114575e-02
  2502 1.119152e-02
  2504 1.124207e-02
  2505 1.114276e-02
  2506 1.136849e-02
  2507 1.145756e-02
  2508 1.121323e-02
  2509 1.132174e-02
  2511 1.105374e-02
  2512 1.127701e-02
  2513 1.131320e-02
  2514 1.141437e-02
  2516 1.149577e-02
  2517 1.117970e-02
  2518 1.111158e-02
  2519 1.137407e-02
  2521 1.145455e-02
  2522 1.154622e-02
  2523 1.083295e-02
  2524 1.123838e-02
  2528 1.121992e-02
  2529 1.102847e-02
  2530 1.123071e-02
  2531 1.115171e-02
  2532 1.041470e-02
  2533 1.124164e-02
  2534 1.113830e-02
  2535 1.163037e-02
  2537 1.189011e-02
  2539 1.136498e-02
  2540 1.129284e-02
  2542 1.112911e-02
  2543 1.120987e-02
  2546 1.096359e-02
  2547 1.117181e-02
  2548 1.130335e-02
  2549 1.151536e-02
  2550 1.106383e-02
  2551 1.102789e-02
  2552 1.113775e-02
  2553 1.149708e-02
  2554 1.119949e-02
  2556 1.099635e-02
  2557 1.119983e-02
  2558 1.139422e-02
  2559 1.115633e-02
  2560 1.145620e-02
  2561 1.106762e-02
  2563 1.131239e-02
  2564 1.118057e-02
  2565 1.111125e-02
  2566 1.118020e-02
  2567 1.104594e-02
  2568 1.145277e-02
  2569 1.107160e-02
  2571 1.159102e-02
  2572 1.140151e-02
  2573 1.116649e-02
  2574 1.101086e-02
  2577 1.128379e-02
  2578 1.107434e-02
  2580 1.101351e-02
  2583 1.098166e-02
  2584 1.097902e-02
  2586 1.122770e-02
  2588 1.130259e-02
  2591 1.136432e-02
  2592 1.127909e-02
  2593 1.075669e-02
  2594 1.114501e-02
  2595 1.124891e-02
  2596 1.179754e-02
  2598 1.112816e-02
  2599 1.127736e-02
  2600 1.121471e-02
  2601 1.119894e-02
  2604 1.142695e-02
  2607 1.125920e-02
  2608 1.119626e-02
  2610 1.142382e-02
  2611 1.175526e-02
  2614 1.120790e-02
  2615 1.156818e-02
  2617 1.140400e-02
  2619 1.130794e-02
  2620 1.131832e-02
  2621 1.123950e-02
  2622 1.104493e-02
  2625 1.112107e-02
  2626 1.157397e-02
  2629 1.134086e-02
  2630 1.135443e-02
  2632 1.115563e-02
  2635 1.126715e-02
  2636 1.129316e-02
  2637 1.107316e-02
  2638 1.112182e-02
  2639 1.125327e-02
  2641 1.107784e-02
  2642 1.128075e-02
  2643 1.109948e-02
  2644 1.080565e-02
  2646 1.150678e-02
  2647 1.105338e-02
  2648 1.106520e-02
  2649 1.116663e-02
  2652 1.103512e-02
  2654 1.116614e-02
  2656 1.135838e-02
  2657 1.135100e-02
  2658 1.143515e-02
  2659 1.114525e-02
  2661 1.130037e-02
  2662 1.139430e-02
  2663 1.106137e-02
  2665 1.160484e-02
  2666 1.116181e-02
  2667 1.155173e-02
  2668 1.121386e-02
  2670 1.134525e-02
  2672 1.124052e-02
  2673 1.097416e-02
  2674 1.133394e-02
  2675 1.148152e-02
  2676 1.112783e-02
  2677 1.135008e-02
  2678 1.067059e-02
  2679 1.105786e-02
  2680 1.095263e-02
  2681 1.104284e-02
  2682 1.140153e-02
  2683 1.099820e-02
  2684 1.125355e-02
  2685 1.165392e-02
  2686 1.132359e-02
  2687 1.118511e-02
  2688 1.121089e-02
  2689 1.143462e-02
  2690 1.128986e-02
  2692 1.102212e-02
  2694 1.146459e-02
  2695 1.129223e-02
  2697 1.119657e-02
  2698 1.139338e-02
  2700 1.081463e-02
  2703 1.134021e-02
  2707 1.118982e-02
  2708 1.114301e-02
  2709 1.114057e-02
  2711 1.132645e-02
  2712 1.116318e-02
  2713 1.142481e-02
  2714 1.108478e-02
  2715 1.138310e-02
  2717 1.152839e-02
  2719 1.131925e-02
  2721 1.110232e-02
  2722 1.151418e-02
  2723 1.122971e-02
  2724 1.095071e-02
  2725 1.102417e-02
  2727 1.113304e-02
  2728 1.065715e-02
  2729 1.111173e-02
  2730 1.121699e-02
  2731 1.060756e-02
  2732 1.132036e-02
  2733 1.116542e-02
  2734 1.119861e-02
  2735 1.161694e-02
  2736 1.127239e-02
  2737 1.120777e-02
  2738 1.140735e-02
  2739 1.120085e-02
  2740 1.141602e-02
  2741 1.096341e-02
  2742 1.128652e-02
  2745 1.125456e-02
  2746 1.111629e-02
  2747 1.121486e-02
  2749 1.114263e-02
  2751 1.120164e-02
  2752 1.112607e-02
  2754 1.112966e-02
  2756 1.127300e-02
  2757 1.101996e-02
  2758 1.123656e-02
  2759 1.153253e-02
  2760 1.125152e-02
  2762 1.124651e-02
  2763 1.095131e-02
  2764 1.101922e-02
  2766 1.127294e-02
  2767 1.133589e-02
  2768 1.107693e-02
  2769 1.087671e-02
  2772 1.094999e-02
  2775 1.122983e-02
  2776 1.143514e-02
  2777 1.138314e-02
  2779 1.146422e-02
  2780 1.124122e-02
  2782 1.129711e-02
  2783 1.101089e-02
  2784 1.107135e-02
  2785 1.098774e-02
  2787 1.112823e-02
  2788 1.140000e-02
  2791 1.130017e-02
  2792 1.107317e-02
  2793 1.141041e-02
  2796 1.116518e-02
  2797 1.102510e-02
  2799 1.140535e-02
  2800 1.121163e-02
  2801 1.116846e-02
  2802 1.112008e-02
  2803 1.132319e-02
  2804 1.156281e-02
  2805 1.115680e-02
  2806 1.103251e-02
  2807 1.112529e-02
  2808 1.092831e-02
  2809 1.089504e-02
  2810 1.121100e-02
  2811 1.121306e-02
  2812 1.141058e-02
  2813 1.113437e-02
  2814 1.151928e-02
  2815 1.122133e-02
  2816 1.119328e-02
  2817 1.130548e-02
  2818 1.131990e-02
  2821 1.126951e-02
  2822 1.152044e-02
  2823 1.136926e-02
  2824 1.114309e-02
  2825 1.116535e-02
  2826 1.128544e-02
  2827 1.117054e-02
  2830 1.113170e-02
  2831 1.141450e-02
  2833 1.125454e-02
  2835 1.123251e-02
  2836 1.148761e-02
  2837 1.122693e-02
  2838 1.137500e-02
  2839 1.117726e-02
  2840 1.133562e-02
  2841 1.109712e-02
  2842 1.114771e-02
  2843 1.114451e-02
  2844 1.115208e-02
  2845 1.118673e-02
  2846 1.110383e-02
  2848 1.104827e-02
  2850 1.139161e-02
  2851 1.135000e-02
  2853 1.102701e-02
  2854 1.124051e-02
  2856 1.112274e-02
  2859 1.113106e-02
  2861 1.094202e-02
  2862 1.116921e-02
  2863 1.123696e-02
  2864 1.142124e-02
  2867 1.100654e-02
  2869 1.100949e-02
  2870 1.134607e-02
  2871 1.119876e-02
  2872 1.124908e-02
  2873 1.100724e-02
  2874 1.069856e-02
  2875 1.133236e-02
  2877 1.152011e-02
  2878 1.083665e-02
  2880 1.127289e-02
  2881 1.148201e-02
  2882 1.147965e-02
  2885 1.131640e-02
  2886 1.113931e-02
  2887 1.121708e-02
  2888 1.113331e-02
  2889 1.127769e-02
  2890 1.117383e-02
  2891 1.134689e-02
  2892 1.102927e-02
  2893 1.123151e-02
  2895 1.123188e-02
  2896 1.136268e-02
  2898 1.144772e-02
  2899 1.131572e-02
  2900 1.101121e-02
  2901 1.137119e-02
  2902 1.098302e-02
  2903 1.139879e-02
  2905 1.132746e-02
  2906 1.145530e-02
  2907 1.152085e-02
  2909 1.123803e-02
  2911 1.137821e-02
  2912 1.111061e-02
  2914 1.136337e-02
  2915 1.112731e-02
  2916 1.118874e-02
  2917 1.106596e-02
  2918 1.128119e-02
  2919 1.100703e-02
  2920 1.136919e-02
  2921 1.170690e-02
  2922 1.112381e-02
  2924 1.149304e-02
  2925 1.096309e-02
  2926 1.140723e-02
  2927 1.118626e-02
  2928 1.130067e-02
  2930 1.151289e-02
  2931 1.130453e-02
  2932 1.108357e-02
  2934 1.106182e-02
  2936 1.075563e-02
  2937 1.132829e-02
  2938 1.137681e-02
  2939 1.131297e-02
  2940 1.111285e-02
  2943 1.086297e-02
  2945 1.102998e-02
  2947 1.130830e-02
  2948 1.140107e-02
  2949 1.101860e-02
  2951 1.115583e-02
  2952 1.121469e-02
  2954 1.130790e-02
  2955 1.155758e-02
  2956 1.124557e-02
  2958 1.128499e-02
  2959 1.108630e-02
  2962 1.125346e-02
  2964 1.082587e-02
  2965 1.113782e-02
  2967 1.102562e-02
  2968 1.079414e-02
  2969 1.111615e-02
  2971 1.146557e-02
  2974 1.138539e-02
  2975 1.120321e-02
  2977 1.146831e-02
  2979 1.128802e-02
  2980 1.129647e-02
  2981 1.146003e-02
  2984 1.087920e-02
  2986 1.099138e-02
  2988 1.105416e-02
  2989 1.127183e-02
  2990 1.108684e-02
  2991 1.113204e-02
  2992 1.116554e-02
  2993 1.117743e-02
  2994 1.114775e-02
  2995 1.123049e-02
  2999 1.105982e-02
  3000 1.109184e-02
  3001 1.103462e-02
  3002 1.130818e-02
  3005 1.124437e-02
  3008 1.130216e-02
  3009 1.133972e-02
  3010 1.105469e-02
  3012 1.113799e-02
  3014 1.113387e-02
  3016 1.090183e-02
  3017 1.085479e-02
  3018 1.080253e-02
  3019 1.089830e-02
  3021 1.128401e-02
  3022 1.116411e-02
  3024 1.144376e-02
  3026 1.115774e-02
  3030 1.090457e-02
  3031 1.110833e-02
  3035 1.126621e-02
  3036 1.125933e-02
  3037 1.108035e-02
  3038 1.152714e-02
  3040 1.121499e-02
  3041 1.125543e-02
  3042 1.117263e-02
  3043 1.118177e-02
  3045 1.120468e-02
  3046 1.138685e-02
  3047 1.123052e-02
  3049 1.118399e-02
  3052 1.124816e-02
  3053 1.150351e-02
  3054 1.096412e-02
  3055 1.130235e-02
  3059 1.087527e-02
  3060 1.125322e-02
  3062 1.124316e-02
  3066 1.125382e-02
  3068 1.097784e-02
  3069 1.107552e-02
  3071 1.123949e-02
  3072 1.114866e-02
  3073 1.103602e-02
  3074 1.120709e-02
  3075 1.171080e-02
  3079 1.105876e-02
  3083 1.127152e-02
  3084 1.135695e-02
  3085 1.123181e-02
  3086 1.134381e-02
  3087 1.085451e-02
  3088 1.136268e-02
  3089 1.128838e-02
  3091 1.082762e-02
  3092 1.103308e-02
  3093 1.089155e-02
  3094 1.096006e-02
  3095 1.137972e-02
  3096 1.141767e-02
  3098 1.127671e-02
  3099 1.105480e-02
  3100 1.134049e-02
  3101 1.121889e-02
  3102 1.130182e-02
  3104 1.089581e-02
  3105 1.118281e-02
  3107 1.138435e-02
  3108 1.093115e-02
  3111 1.153616e-02
  3112 1.107086e-02
  3113 1.135630e-02
  3114 1.119739e-02
  3116 1.099292e-02
  3117 1.104370e-02
  3121 1.118736e-02
  3125 1.110003e-02
  3127 1.136163e-02
  3129 1.122406e-02
  3130 1.166122e-02
  3132 1.123357e-02
  3133 1.120160e-02
  3134 1.111993e-02
  3136 1.144648e-02
  3138 1.134899e-02
  3139 1.111600e-02
  3140 1.101059e-02
  3141 1.122383e-02
  3144 1.113223e-02
  3145 1.125894e-02
  3146 1.111562e-02
  3147 1.114042e-02
  3148 1.160652e-02
  3149 1.131157e-02
  3150 1.135489e-02
  3151 1.110962e-02
  3152 1.134401e-02
  3154 1.095299e-02
  3155 1.133199e-02
  3157 1.136785e-02
  3158 1.151114e-02
  3160 1.145159e-02
  3162 1.130005e-02
  3163 1.110620e-02
  3164 1.144352e-02
  3166 1.106890e-02
  3168 1.124977e-02
  3169 1.140142e-02
  3175 1.140631e-02
  3176 1.117540e-02
  3177 1.126978e-02
  3178 1.110140e-02
  3180 1.107492e-02
  3186 1.086749e-02
  3188 1.142654e-02
  3189 1.113912e-02
  3190 1.089754e-02
  3192 1.128694e-02
  3198 1.125906e-02
  3199 1.106919e-02
  3201 1.126045e-02
  3202 1.135116e-02
  3203 1.111175e-02
  3204 1.107664e-02
  3209 1.115006e-02
  3210 1.159483e-02
  3211 1.117825e-02
  3212 1.119879e-02
  3214 1.133642e-02
  3217 1.113096e-02
  3218 1.084487e-02
  3219 1.153350e-02
  3220 1.118764e-02
  3221 1.153376e-02
  3222 1.135091e-02
  3224 1.104171e-02
  3225 1.141019e-02
  3226 1.105401e-02
  3227 1.135163e-02
  3228 1.119343e-02
  3229 1.144660e-02
  3230 1.149411e-02
  3232 1.119359e-02
  3233 1.154397e-02
  3234 1.151612e-02
  3235 1.110841e-02
  3236 1.119767e-02
  3238 1.116808e-02
  3240 1.120629e-02
  3241 1.098675e-02
  3245 1.125977e-02
  3247 1.118728e-02
  3250 1.147940e-02
  3251 1.113725e-02
  3252 1.134004e-02
  3253 1.097560e-02
  3256 1.123015e-02
  3258 1.132168e-02
  3262 1.116324e-02
  3264 1.128180e-02
  3266 1.152057e-02
  3267 1.121588e-02
  3269 1.132962e-02
  3270 1.152652e-02
  3272 1.093497e-02
  3273 1.114961e-02
  3274 1.123264e-02
  3278 1.145422e-02
  3280 1.133726e-02
  3282 1.146268e-02
  3284 1.126085e-02
  3285 1.174598e-02
  3286 1.111647e-02
  3287 1.103079e-02
  3288 1.104663e-02
  3292 1.146656e-02
  3294 1.109964e-02
  3295 1.118000e-02
  3297 1.154752e-02
  3298 1.155818e-02
  3301 1.137324e-02
  3303 1.112636e-02
  3304 1.125352e-02
  3305 1.126000e-02
  3308 1.124612e-02
  3310 1.104526e-02
  3312 1.108295e-02
  3315 1.086381e-02
  3318 1.131371e-02
  3319 1.104282e-02
  3320 1.095961e-02
  3321 1.110787e-02
  3322 1.141220e-02
  3323 1.147628e-02
  3324 1.113658e-02
  3325 1.114498e-02
  3327 1.112362e-02
  3329 1.105659e-02
  3330 1.161908e-02
  3331 1.108335e-02
  3332 1.156321e-02
  3333 1.151793e-02
  3335 1.107639e-02
  3337 1.091727e-02
  3338 1.123947e-02
  3339 1.121444e-02
  3345 1.106343e-02
  3346 1.095566e-02
  3347 1.105979e-02
  3348 1.131007e-02
  3350 1.100086e-02
  3351 1.127143e-02
  3353 1.099871e-02
  3354 1.130057e-02
  3356 1.123218e-02
  3357 1.115489e-02
  3359 1.139559e-02
  3360 1.103860e-02
  3361 1.115337e-02
  3364 1.105912e-02
  3365 1.100981e-02
  3366 1.104729e-02
  3368 1.116356e-02
  3371 1.099912e-02
  3372 1.115561e-02
  3373 1.113456e-02
  3374 1.097876e-02
  3377 1.121692e-02
  3378 1.122704e-02
  3381 1.099963e-02
  3384 1.117673e-02
  3385 1.112675e-02
  3386 1.129384e-02
  3388 1.160340e-02
  3390 1.131731e-02
  3391 1.118196e-02
  3392 1.165594e-02
  3393 1.100392e-02
  3394 1.092720e-02
  3395 1.146849e-02
  3397 1.127189e-02
  3398 1.120676e-02
  3399 1.116942e-02
  3400 1.141263e-02
  3401 1.079457e-02
  3402 1.107601e-02
  3403 1.127780e-02
  3406 1.107950e-02
  3409 1.108355e-02
  3410 1.150899e-02
  3413 1.116355e-02
  3414 1.101694e-02
  3417 1.139829e-02
  3418 1.117552e-02
  3419 1.099149e-02
  3420 1.092740e-02
  3422 1.126167e-02
  3423 1.122985e-02
  3424 1.135991e-02
  3426 1.111325e-02
  3427 1.108805e-02
  3428 1.131552e-02
  3429 1.123576e-02
  3431 1.098946e-02
  3432 1.158929e-02
  3433 1.122985e-02
  3434 1.094988e-02
  3435 1.130873e-02
  3436 1.123623e-02
  3438 1.129445e-02
  3439 1.137777e-02
  3440 1.135043e-02
  3441 1.103267e-02
  3443 1.094132e-02
  3444 1.096648e-02
  3445 1.132177e-02
  3446 1.117284e-02
  3447 1.122831e-02
  3448 1.139144e-02
  3449 1.115064e-02
  3450 1.112719e-02
  3451 1.126881e-02
  3452 1.123413e-02
  3453 1.113273e-02
  3459 1.133176e-02
  3460 1.134689e-02
  3462 1.124076e-02
  3463 1.142340e-02
  3464 1.136140e-02
  3465 1.106206e-02
  3466 1.125882e-02
  3467 1.120232e-02
  3471 1.119493e-02
  3472 1.105935e-02
  3473 1.163059e-02
  3474 1.116848e-02
  3477 1.133730e-02
  3478 1.128006e-02
  3479 1.086945e-02
  3480 1.126802e-02
  3481 1.121610e-02
  3483 1.122845e-02
  3485 1.116666e-02
  3486 1.141693e-02
  3487 1.133559e-02
  3488 1.111487e-02
  3489 1.126563e-02
  3491 1.105625e-02
  3495 1.132169e-02
  3497 1.091296e-02
  3500 1.129981e-02
  3502 1.106676e-02
  3504 1.067763e-02
  3506 1.144514e-02
  3508 1.100799e-02
  3509 1.131895e-02
  3510 1.102417e-02
  3515 1.134233e-02
  3517 1.158101e-02
  3518 1.104016e-02
  3519 1.111965e-02
  3522 1.093658e-02
  3526 1.139875e-02
  3528 1.139373e-02
  3530 1.141091e-02
  3532 1.121709e-02
  3533 1.115531e-02
  3534 1.122431e-02
  3535 1.132220e-02
  3537 1.125455e-02
  3540 1.100886e-02
  3541 1.134766e-02
  3545 1.104307e-02
  3546 1.107510e-02
  3547 1.136766e-02
  3548 1.114193e-02
  3549 1.139478e-02
  3552 1.108847e-02
  3553 1.118321e-02
  3555 1.128146e-02
  3556 1.119813e-02
  3557 1.147864e-02
  3558 1.088004e-02
  3559 1.078686e-02
  3560 1.122488e-02
  3561 1.115556e-02
  3564 1.131739e-02
  3565 1.135371e-02
  3568 1.107683e-02
  3569 1.098803e-02
  3570 1.109971e-02
  3571 1.159261e-02
  3573 1.156739e-02
  3574 1.146086e-02
  3576 1.127794e-02
  3579 1.130457e-02
  3581 1.113544e-02
  3583 1.136896e-02
  3584 1.108682e-02
  3586 1.112661e-02
  3590 1.090267e-02
  3593 1.120023e-02
  3596 1.149533e-02
  3597 1.118361e-02
  3600 1.112171e-02
  3602 1.117639e-02
  3603 1.113278e-02
  3606 1.158524e-02
  3608 1.147252e-02
  3609 1.110278e-02
  3614 1.113042e-02
  3615 1.134253e-02
  3620 1.091132e-02
  3621 1.132316e-02
  3622 1.130648e-02
  3630 1.106504e-02
  3631 1.116210e-02
  3634 1.124831e-02
  3637 1.137973e-02
  3639 1.098308e-02
  3642 1.113478e-02
  3643 1.100155e-02
  3644 1.146650e-02
  3645 1.147192e-02
  3647 1.134069e-02
  3648 1.138592e-02
  3651 1.140161e-02
  3652 1.121937e-02
  3658 1.142217e-02
  3660 1.127300e-02
  3661 1.093261e-02
  3664 1.131018e-02
  3666 1.114427e-02
  3673 1.103294e-02
  3674 1.148852e-02
  3675 1.102283e-02
  3677 1.129847e-02
  3678 1.136227e-02
  3679 1.091927e-02
  3680 1.117293e-02
  3681 1.113069e-02
  3682 1.128850e-02
  3683 1.109673e-02
  3686 1.139124e-02
  3688 1.135334e-02
  3689 1.108255e-02
  3690 1.117304e-02
  3693 1.142394e-02
  3695 1.134714e-02
  3696 1.124104e-02
  3698 1.130988e-02
  3704 1.117596e-02
  3706 1.111620e-02
  3710 1.115626e-02
  3712 1.137152e-02
  3713 1.108180e-02
  3714 1.124119e-02
  3715 1.135318e-02
  3716 1.106761e-02
  3718 1.135047e-02
  3719 1.121969e-02
  3722 1.129701e-02
  3723 1.087650e-02
  3724 1.101756e-02
  3725 1.127032e-02
  3726 1.142538e-02
  3727 1.117704e-02
  3729 1.149602e-02
  3730 1.116810e-02
  3731 1.126352e-02
  3734 1.126627e-02
  3736 1.119094e-02
  3739 1.107786e-02
  3742 1.131548e-02
  3749 1.090662e-02
  3750 1.098102e-02
  3753 1.120434e-02
  3754 1.122550e-02
  3756 1.121452e-02
  3760 1.117524e-02
  3764 1.135977e-02
  3765 1.116644e-02
  3766 1.110815e-02
  3767 1.108673e-02
  3768 1.101327e-02
  3772 1.117284e-02
  3774 1.127923e-02
  3775 1.136327e-02
  3776 1.120878e-02
  3777 1.149029e-02
  3778 1.115997e-02
  3780 1.103763e-02
  3782 1.120095e-02
  3783 1.118334e-02
  3784 1.144228e-02
  3786 1.128888e-02
  3787 1.111803e-02
  3788 1.114683e-02
  3790 1.124478e-02
  3791 1.109795e-02
  3795 1.106372e-02
  3797 1.120477e-02
  3800 1.122109e-02
  3801 1.135949e-02
  3803 1.103963e-02
  3804 1.112784e-02
  3805 1.148965e-02
  3806 1.138076e-02
  3809 1.115693e-02
  3810 1.120539e-02
  3811 1.151141e-02
  3814 1.120506e-02
  3815 1.131263e-02
  3819 1.123199e-02
  3823 1.126448e-02
  3824 1.153094e-02
  3825 1.097314e-02
  3830 1.095258e-02
  3833 1.131428e-02
  3834 1.149828e-02
  3839 1.114916e-02
  3842 1.138030e-02
  3843 1.114609e-02
  3844 1.085875e-02
  3845 1.141330e-02
  3854 1.128333e-02
  3855 1.131029e-02
  3858 1.113447e-02
  3859 1.133178e-02
  3860 1.158891e-02
  3862 1.106435e-02
  3864 1.116594e-02
  3865 1.112835e-02
  3867 1.111759e-02
  3868 1.115078e-02
  3869 1.114551e-02
  3876 1.116668e-02
  3878 1.123735e-02
  3881 1.147005e-02
  3882 1.109220e-02
  3883 1.143812e-02
  3884 1.113787e-02
  3885 1.137950e-02
  3888 1.140470e-02
  3889 1.142825e-02
  3894 1.090971e-02
  3895 1.128393e-02
  3898 1.108696e-02
  3900 1.121057e-02
  3902 1.105100e-02
  3903 1.125069e-02
  3905 1.111288e-02
  3906 1.126944e-02
  3907 1.135161e-02
  3908 1.135901e-02
  3914 1.140431e-02
  3915 1.118337e-02
  3926 1.102958e-02
  3927 1.139654e-02
  3929 1.109772e-02
  3930 1.133317e-02
  3931 1.127638e-02
  3939 1.131709e-02
  3941 1.111489e-02
  3944 1.104019e-02
  3947 1.133505e-02
  3948 1.097693e-02
  3951 1.124998e-02
  3953 1.126706e-02
  3954 1.119832e-02
  3957 1.123463e-02
  3959 1.134031e-02
  3960 1.113889e-02
  3975 1.121574e-02
  3977 1.132543e-02
  3979 1.121751e-02
  3980 1.096993e-02
  3983 1.110945e-02
  3986 1.120984e-02
  3988 1.126451e-02
  3993 1.123380e-02
  3997 1.125845e-02
  3999 1.095252e-02
  4002 1.080654e-02
  4003 1.081913e-02
  4004 1.111266e-02
  4010 1.114023e-02
  4011 1.092343e-02
  4012 1.090710e-02
  4013 1.120899e-02
  4015 1.133019e-02
  4028 1.130966e-02
  4030 1.139563e-02
  4035 1.094043e-02
  4036 1.091398e-02
  4037 1.160757e-02
  4039 1.122757e-02
  4040 1.106754e-02
  4042 1.107756e-02
  4043 1.131875e-02
  4045 1.148766e-02
  4046 1.114949e-02
  4053 1.125928e-02
  4059 1.120307e-02
  4060 1.112549e-02
  4061 1.106892e-02
  4063 1.090569e-02
  4065 1.110025e-02
  4069 1.125832e-02
  4070 1.117927e-02
  4072 1.113869e-02
  4075 1.120331e-02
  4076 1.112655e-02
  4078 1.122316e-02
  4081 1.105409e-02
  4082 1.102671e-02
  4083 1.119011e-02
  4085 1.113310e-02
  4086 1.095920e-02
  4092 1.101648e-02
  4093 1.122958e-02
  4096 1.134957e-02
  4097 1.103181e-02
  4099 1.131568e-02
  4100 1.116570e-02
  4105 1.152671e-02
  4112 1.116361e-02
  4114 1.127091e-02
  4115 1.118182e-02
  4116 1.103791e-02
  4120 1.107483e-02
  4122 1.108567e-02
  4123 1.163810e-02
  4124 1.073246e-02
  4127 1.143568e-02
  4129 1.116960e-02
  4130 1.130154e-02
  4131 1.116599e-02
  4134 1.119407e-02
  4135 1.148996e-02
  4137 1.151568e-02
  4138 1.120699e-02
  4139 1.121064e-02
  4140 1.120680e-02
  4141 1.108381e-02
  4143 1.094406e-02
  4144 1.124574e-02
  4146 1.104278e-02
  4147 1.118850e-02
  4148 1.128403e-02
  4151 1.113516e-02
  4152 1.133777e-02
  4153 1.093279e-02
  4156 1.108743e-02
  4161 1.121668e-02
  4162 1.125678e-02
  4163 1.105899e-02
  4165 1.112488e-02
  4166 1.082963e-02
  4167 1.110546e-02
  4168 1.183181e-02
  4169 1.134731e-02
  4176 1.134625e-02
  4177 1.095070e-02
  4181 1.093678e-02
  4183 1.118474e-02
  4185 1.105615e-02
  4189 1.135816e-02
  4192 1.135530e-02
  4195 1.155883e-02
  4200 1.117999e-02
  4201 1.101853e-02
  4204 1.141013e-02
  4208 1.130773e-02
  4209 1.107389e-02
  4217 1.119323e-02
  4219 1.134894e-02
  4220 1.125576e-02
  4222 1.111567e-02
  4223 1.108992e-02
  4224 1.132765e-02
  4234 1.103542e-02
  4235 1.110009e-02
  4238 1.126803e-02
  4244 1.096516e-02
  4247 1.126600e-02
  4248 1.127916e-02
  4251 1.129062e-02
  4255 1.121051e-02
  4257 1.093599e-02
  4258 1.116250e-02
  4262 1.119954e-02
  4266 1.119169e-02
  4268 1.119201e-02
  4271 1.120161e-02
  4272 1.090739e-02
  4273 1.124311e-02
  4274 1.098677e-02
  4280 1.115367e-02
  4281 1.120944e-02
  4282 1.114192e-02
  4284 1.107901e-02
  4285 1.103218e-02
  4286 1.101012e-02
  4290 1.122476e-02
  4291 1.123548e-02
  4292 1.162427e-02
  4294 1.113777e-02
  4305 1.130400e-02
  4308 1.132525e-02
  4314 1.140251e-02
  4315 1.131594e-02
  4317 1.120333e-02
  4319 1.135915e-02
  4321 1.126247e-02
  4324 1.117612e-02
  4325 1.112952e-02
  4330 1.110833e-02
  4331 1.098170e-02
  4333 1.121059e-02
  4335 1.124567e-02
  4337 1.109164e-02
  4340 1.125024e-02
  4341 1.143187e-02
  4342 1.110894e-02
  4347 1.103821e-02
  4349 1.088439e-02
  4351 1.103862e-02
  4353 1.120304e-02
  4354 1.116610e-02
  4356 1.111254e-02
  4357 1.118043e-02
  4359 1.132801e-02
  4360 1.161880e-02
  4364 1.139585e-02
  4365 1.140795e-02
  4366 1.110392e-02
  4368 1.129643e-02
  4370 1.100988e-02
  4371 1.125024e-02
  4372 1.095847e-02
  4375 1.137061e-02
  4377 1.123136e-02
  4378 1.144092e-02
  4382 1.121277e-02
  4387 1.141909e-02
  4389 1.119388e-02
  4393 1.127975e-02
  4394 1.125554e-02
  4395 1.110605e-02
  4405 1.090861e-02
  4407 1.134650e-02
  4408 1.119241e-02
  4409 1.102882e-02
  4414 1.089181e-02
  4420 1.139842e-02
  4422 1.114769e-02
  4424 1.115064e-02
  4425 1.122452e-02
  4437 1.134664e-02
  4442 1.123756e-02
  4443 1.140210e-02
  4444 1.098677e-02
  4445 1.110399e-02
  4446 1.115598e-02
  4450 1.125444e-02
  4461 1.130404e-02
  4465 1.122158e-02
  4466 1.142531e-02
  4470 1.111282e-02
  4471 1.097281e-02
  4473 1.131084e-02
  4474 1.102288e-02
  4482 1.093179e-02
  4484 1.117588e-02
  4487 1.100703e-02
  4488 1.125507e-02
  4490 1.108291e-02
  4493 1.114119e-02
  4499 1.095678e-02
  4500 1.137450e-02
  4503 1.107623e-02
  4507 1.103875e-02
  4508 1.120808e-02
  4511 1.106583e-02
  4512 1.127314e-02
  4513 1.138276e-02
  4524 1.111210e-02
  4526 1.123920e-02
  4528 1.120683e-02
  4531 1.131706e-02
  4534 1.105925e-02
  4535 1.148129e-02
  4536 1.106941e-02
  4537 1.104162e-02
  4547 1.123185e-02
  4554 1.131621e-02
  4559 1.121815e-02
  4561 1.117287e-02
  4563 1.137625e-02
  4565 1.137999e-02
  4567 1.096500e-02
  4569 1.123156e-02
  4570 1.123865e-02
  4574 1.112725e-02
  4580 1.133027e-02
  4588 1.123197e-02
  4589 1.115820e-02
  4594 1.110095e-02
  4603 1.125357e-02
  4604 1.132089e-02
  4605 1.113652e-02
  4610 1.128301e-02
  4611 1.101634e-02
  4612 1.135724e-02
  4613 1.100089e-02
  4616 1.120121e-02
  4619 1.112179e-02
  4621 1.115086e-02
  4630 1.122360e-02
  4631 1.144904e-02
  4634 1.106671e-02
  4636 1.117561e-02
  4640 1.116867e-02
  4641 1.104566e-02
  4646 1.141005e-02
  4647 1.138208e-02
  4648 1.118097e-02
  4649 1.113533e-02
  4650 1.122489e-02
  4657 1.117593e-02
  4663 1.092746e-02
  4669 1.141775e-02
  4674 1.127528e-02
  4685 1.107636e-02
  4690 1.122783e-02
  4699 1.104431e-02
  4702 1.121599e-02
  4703 1.110345e-02
  4704 1.104262e-02
  4705 1.108292e-02
  4706 1.121180e-02
  4735 1.122843e-02
  4738 1.115390e-02
  4740 1.131408e-02
  4742 1.131181e-02
  4746 1.091739e-02
  4762 1.116609e-02
  4764 1.087437e-02
  4766 1.100748e-02
  4770 1.133828e-02
  4771 1.124571e-02
  4773 1.118357e-02
  4777 1.086514e-02
  4778 1.142384e-02
  4784 1.109857e-02
  4787 1.105689e-02
  4790 1.108670e-02
  4792 1.133051e-02
  4808 1.124979e-02
  4813 1.105607e-02
  4815 1.111180e-02
  4817 1.107132e-02
  4819 1.142583e-02
  4821 1.130464e-02
  4827 1.122205e-02
  4828 1.144844e-02
  4833 1.125836e-02
  4836 1.104722e-02
  4847 1.133738e-02
  4848 1.132263e-02
  4855 1.113635e-02
  4862 1.102409e-02
  4871 1.105353e-02
  4874 1.126360e-02
  4876 1.156804e-02
  4880 1.110296e-02
  4881 1.136618e-02
  4883 1.102934e-02
  4887 1.107546e-02
  4888 1.121067e-02
  4893 1.091795e-02
  4896 1.113792e-02
  4897 1.138484e-02
  4899 1.136736e-02
  4904 1.104739e-02
  4909 1.127979e-02
  4911 1.107000e-02
  4913 1.108072e-02
  4915 1.101815e-02
  4916 1.103613e-02
  4917 1.131687e-02
  4921 1.112306e-02
  4922 1.124952e-02
  4924 1.113666e-02
  4925 1.130262e-02
  4927 1.092631e-02
  4929 1.109408e-02
  4930 1.093721e-02
  4931 1.125335e-02
  4933 1.139435e-02
  4934 1.119589e-02
  4936 1.108375e-02
  4942 1.129867e-02
  4944 1.106719e-02
  4948 1.138601e-02
  4951 1.117853e-02
  4960 1.109882e-02
  4961 1.135448e-02
  4967 1.111977e-02
  4969 1.134493e-02
  4971 1.110088e-02
  4972 1.138003e-02
  4973 1.118491e-02
  4975 1.128409e-02
  4976 1.106581e-02
  4979 1.125948e-02
  4987 1.162408e-02
  4989 1.119467e-02
  4990 1.130861e-02
  5000 1.120368e-02
  5006 1.138640e-02
  5011 1.105276e-02
  5021 1.122066e-02
  5025 1.107328e-02
  5027 1.088317e-02
  5031 1.094178e-02
  5035 1.136966e-02
  5038 1.086013e-02
  5049 1.131683e-02
  5053 1.144438e-02
  5056 1.124883e-02
  5057 1.107631e-02
  5058 1.119756e-02
  5061 1.118379e-02
  5062 1.108205e-02
  5066 1.152574e-02
  5067 1.108227e-02
  5068 1.130969e-02
  5080 1.078150e-02
  5097 1.115443e-02
  5098 1.101479e-02
  5099 1.131771e-02
  5100 1.116228e-02
  5101 1.147390e-02
  5105 1.098005e-02
  5111 1.131236e-02
  5113 1.135706e-02
  5115 1.136307e-02
  5116 1.114566e-02
  5120 1.110722e-02
  5133 1.113965e-02
  5137 1.115573e-02
  5140 1.125563e-02
  5141 1.133997e-02
  5143 1.112320e-02
  5145 1.099254e-02
  5151 1.116024e-02
  5157 1.143386e-02
  5161 1.105927e-02
  5166 1.122869e-02
  5173 1.114123e-02
  5189 1.102256e-02
  5200 1.139929e-02
  5201 1.126683e-02
  5205 1.131417e-02
  5215 1.103735e-02
  5217 1.100955e-02
  5219 1.096183e-02
  5232 1.122587e-02
  5235 1.100442e-02
  5250 1.117725e-02
  5255 1.126526e-02
  5256 1.146143e-02
  5257 1.118274e-02
  5260 1.107000e-02
  5265 1.115203e-02
  5268 1.111213e-02
  5275 1.144898e-02
  5276 1.113891e-02
  5279 1.127991e-02
  5281 1.132785e-02
  5284 1.120397e-02
  5290 1.113791e-02
  5291 1.116592e-02
  5303 1.124301e-02
  5305 1.134807e-02
  5315 1.122252e-02
  5319 1.114133e-02
  5322 1.117944e-02
  5324 1.132160e-02
  5326 1.132211e-02
  5330 1.104099e-02
  5334 1.145820e-02
  5339 1.117123e-02
  5341 1.130023e-02
  5345 1.134375e-02
  5348 1.097507e-02
  5350 1.105866e-02
  5358 1.116321e-02
  5372 1.153237e-02
  5374 1.127292e-02
  5378 1.126681e-02
  5383 1.113819e-02
  5386 1.133570e-02
  5407 1.131099e-02
  5413 1.137182e-02
  5417 1.102764e-02
  5420 1.112019e-02
  5422 1.123048e-02
  5425 1.155434e-02
  5427 1.139888e-02
  5433 1.120966e-02
  5436 1.116100e-02
  5441 1.112084e-02
  5446 1.105214e-02
  5447 1.124231e-02
  5449 1.115619e-02
  5451 1.114063e-02
  5452 1.107288e-02
  5457 1.125047e-02
  5459 1.112505e-02
  5460 1.098456e-02
  5461 1.126104e-02
  5464 1.136944e-02
  5466 1.119409e-02
  5476 1.095462e-02
  5481 1.134131e-02
  5482 1.114735e-02
  5483 1.106645e-02
  5484 1.108631e-02
  5485 1.136305e-02
  5488 1.082591e-02
  5506 1.111808e-02
  5512 1.107593e-02
  5515 1.118883e-02
  5516 1.106892e-02
  5526 1.132178e-02
  5529 1.096097e-02
  5536 1.141429e-02
  5544 1.122076e-02
  5546 1.119890e-02
  5547 1.096219e-02
  5559 1.139253e-02
  5561 1.114463e-02
  5562 1.105281e-02
  5574 1.148995e-02
  5582 1.111061e-02
  5584 1.127141e-02
  5585 1.108797e-02
  5586 1.113765e-02
  5588 1.109001e-02
  5589 1.122749e-02
  5594 1.102501e-02
  5595 1.139577e-02
  5599 1.119436e-02
  5603 1.120153e-02
  5605 1.115659e-02
  5606 1.104130e-02
  5613 1.105398e-02
  5617 1.119950e-02
  5622 1.124084e-02
  5623 1.126505e-02
  5627 1.098924e-02
  5633 1.156262e-02
  5637 1.159214e-02
  5640 1.144459e-02
  5642 1.089215e-02
  5647 1.120706e-02
  5656 1.122432e-02
  5661 1.103670e-02
  5665 1.113994e-02
  5674 1.100336e-02
  5675 1.095790e-02
  5679 1.132509e-02
  5693 1.123455e-02
  5700 1.137760e-02
  5706 1.113031e-02
  5707 1.099393e-02
  5709 1.133439e-02
  5710 1.111503e-02
  5711 1.104560e-02
  5712 1.126866e-02
  5713 1.108168e-02
  5716 1.140172e-02
  5718 1.141151e-02
  5719 1.122636e-02
  5725 1.120607e-02
  5727 1.104461e-02
  5734 1.104053e-02
  5736 1.117075e-02
  5737 1.122703e-02
  5740 1.119427e-02
  5742 1.140738e-02
  5744 1.113557e-02
  5751 1.125090e-02
  5768 1.085892e-02
  5772 1.125552e-02
  5780 1.087013e-02
  5785 1.113731e-02
  5789 1.113114e-02
  5793 1.112519e-02
  5803 1.102974e-02
  5810 1.100507e-02
  5816 1.118602e-02
  5827 1.132142e-02
  5845 1.121888e-02
  5849 1.156754e-02
  5850 1.118904e-02
  5855 1.146960e-02
  5867 1.124201e-02
  5870 1.115798e-02
  5872 1.117658e-02
  5875 1.142371e-02
  5883 1.114317e-02
  5885 1.138729e-02
  5886 1.125452e-02
  5887 1.124242e-02
  5892 1.104834e-02
  5898 1.122256e-02
  5903 1.116649e-02
  5908 1.128058e-02
  5918 1.095632e-02
  5919 1.123452e-02
  5924 1.099963e-02
  5935 1.126627e-02
  5947 1.119735e-02
  5949 1.120561e-02
  5954 1.121002e-02
  5963 1.127242e-02
  5967 1.122620e-02
  5983 1.142857e-02
  5997 1.109043e-02
  6006 1.100315e-02
  6012 1.120646e-02
  6020 1.117031e-02
  6024 1.127440e-02
  6030 1.098048e-02
  6031 1.109296e-02
  6033 1.122456e-02
  6041 1.116282e-02
  6042 1.099553e-02
  6051 1.100387e-02
  6053 1.135105e-02
  6061 1.091505e-02
  6070 1.141101e-02
  6078 1.151472e-02
  6081 1.117888e-02
  6086 1.127310e-02
  6090 1.115727e-02
  6119 1.139097e-02
  6136 1.106963e-02
  6137 1.099798e-02
  6151 1.116088e-02
  6159 1.121946e-02
  6162 1.130543e-02
  6169 1.097276e-02
  6170 1.089768e-02
  6184 1.088359e-02
  6186 1.115026e-02
  6193 1.122084e-02
  6194 1.123901e-02
  6198 1.141363e-02
  6227 1.152003e-02
  6232 1.086924e-02
  6235 1.143443e-02
  6243 1.116352e-02
  6251 1.138170e-02
  6253 1.112527e-02
  6297 1.104035e-02
  6302 1.115001e-02
  6316 1.127146e-02
  6322 1.115418e-02
  6326 1.111222e-02
  6330 1.089437e-02
  6333 1.113501e-02
  6340 1.123373e-02
  6343 1.143838e-02
  6350 1.090781e-02
  6372 1.122131e-02
  6389 1.121171e-02
  6391 1.106355e-02
  6401 1.111453e-02
  6405 1.119582e-02
  6416 1.115274e-02
  6425 1.107987e-02
  6431 1.118312e-02
  6434 1.116056e-02
  6441 1.126279e-02
  6451 1.130728e-02
  6457 1.117452e-02
  6463 1.116312e-02
  6467 1.098693e-02
  6495 1.109538e-02
  6497 1.105342e-02
  6499 1.109010e-02
  6508 1.130861e-02
  6519 1.135140e-02
  6522 1.118106e-02
  6524 1.100032e-02
  6529 1.115324e-02
  6547 1.117538e-02
  6554 1.100594e-02
  6559 1.122244e-02
  6560 1.106026e-02
  6564 1.136858e-02
  6566 1.105881e-02
  6570 1.115338e-02
  6573 1.136259e-02
  6576 1.104024e-02
  6580 1.097735e-02
  6594 1.134757e-02
  6611 1.119007e-02
  6613 1.093414e-02
  6633 1.111203e-02
  6645 1.126804e-02
  6646 1.110920e-02
  6679 1.132183e-02
  6684 1.125608e-02
  6686 1.130082e-02
  6692 1.116892e-02
  6698 1.103042e-02
  6702 1.097641e-02
  6729 1.101053e-02
  6732 1.104931e-02
  6740 1.104250e-02
  6745 1.131446e-02
  6746 1.118944e-02
  6752 1.096461e-02
  6753 1.114132e-02
  6756 1.119541e-02
  6779 1.127023e-02
  6782 1.114446e-02
  6784 1.125316e-02
  6790 1.137234e-02
  6792 1.118389e-02
  6795 1.145793e-02
  6802 1.109682e-02
  6808 1.105274e-02
  6816 1.090333e-02
  6825 1.106377e-02
  6832 1.126284e-02
  6839 1.103232e-02
  6857 1.118338e-02
  6862 1.111814e-02
  6872 1.099815e-02
  6880 1.112309e-02
  6885 1.102006e-02
  6889 1.115717e-02
  6900 1.110264e-02
  6903 1.107500e-02
  6911 1.117243e-02
  6915 1.105666e-02
  6920 1.120160e-02
  6929 1.123510e-02
  6935 1.132271e-02
  6957 1.116902e-02
  6958 1.099198e-02
  6990 1.119967e-02
  6998 1.102044e-02
  7010 1.129835e-02
  7021 1.135641e-02
  7034 1.117239e-02
  7037 1.125446e-02
  7038 1.108242e-02
  7043 1.106886e-02
  7070 1.121066e-02
  7110 1.119972e-02
  7114 1.115678e-02
  7145 1.106855e-02
  7156 1.120681e-02
  7173 1.113449e-02
  7176 1.109091e-02
  7183 1.096772e-02
  7190 1.130971e-02
  7200 1.107988e-02
  7202 1.106386e-02
  7204 1.111124e-02
  7219 1.152112e-02
  7229 1.117592e-02
  7235 1.115899e-02
  7245 1.122274e-02
  7248 1.115788e-02
  7254 1.093414e-02
  7267 1.098398e-02
  7270 1.115665e-02
  7273 1.117137e-02
  7300 1.108235e-02
  7311 1.116472e-02
  7316 1.095174e-02
  7321 1.116269e-02
  7325 1.131894e-02
  7333 1.132737e-02
  7349 1.126588e-02
  7351 1.115069e-02
  7363 1.101672e-02
  7365 1.103281e-02
  7368 1.125817e-02
  7369 1.120503e-02
  7380 1.126638e-02
  7403 1.126450e-02
  7406 1.117338e-02
  7413 1.128548e-02
  7423 1.116583e-02
  7432 1.093777e-02
  7451 1.105515e-02
  7454 1.103025e-02
  7455 1.108454e-02
  7466 1.111169e-02
  7467 1.119096e-02
  7483 1.108288e-02
  7491 1.109796e-02
  7496 1.087761e-02
  7507 1.124437e-02
  7535 1.112797e-02
  7536 1.100104e-02
  7548 1.115599e-02
  7567 1.120095e-02
  7572 1.124777e-02
  7581 1.094745e-02
  7587 1.110560e-02
  7640 1.114724e-02
  7645 1.107087e-02
  7660 1.105609e-02
  7685 1.128224e-02
  7720 1.092998e-02
  7738 1.115556e-02
  7747 1.116572e-02
  7773 1.112968e-02
  7776 1.107776e-02
  7801 1.106602e-02
  7803 1.106812e-02
  7807 1.104678e-02
  7812 1.131694e-02
  7814 1.127520e-02
  7826 1.114562e-02
  7838 1.119361e-02
  7839 1.133153e-02
  7842 1.114319e-02
  7849 1.110849e-02
  7881 1.111124e-02
  7894 1.103164e-02
  7900 1.112735e-02
  7920 1.119462e-02
  7924 1.110779e-02
  7938 1.101673e-02
  7942 1.122084e-02
  7951 1.141090e-02
  7988 1.109507e-02
  7995 1.116543e-02
  8005 1.116759e-02
  8012 1.110586e-02
  8036 1.123908e-02
  8043 1.104329e-02
  8053 1.118069e-02
  8057 1.112866e-02
  8094 1.107962e-02
  8116 1.119199e-02
  8117 1.119270e-02
  8119 1.140770e-02
  8137 1.140764e-02
  8152 1.117327e-02
  8156 1.128970e-02
  8166 1.110911e-02
  8179 1.114853e-02
  8213 1.106532e-02
  8235 1.137119e-02
  8236 1.099136e-02
  8260 1.115301e-02
  8281 1.127280e-02
  8295 1.121205e-02
  8296 1.130255e-02
  8326 1.105673e-02
  8329 1.102074e-02
  8353 1.109784e-02
  8354 1.111112e-02
  8362 1.095514e-02
  8373 1.119088e-02
  8397 1.117130e-02
  8398 1.141571e-02
  8415 1.110072e-02
  8437 1.115540e-02
  8443 1.125331e-02
  8465 1.106893e-02
  8469 1.116959e-02
  8479 1.128206e-02
  8483 1.131707e-02
  8507 1.113411e-02
  8521 1.114993e-02
  8522 1.120413e-02
  8533 1.103955e-02
  8559 1.127658e-02
  8573 1.120053e-02
  8591 1.110590e-02
  8620 1.085885e-02
  8644 1.082957e-02
  8647 1.112493e-02
  8652 1.126515e-02
  8685 1.111116e-02
  8686 1.124426e-02
  8687 1.110517e-02
  8705 1.117226e-02
  8706 1.111504e-02
  8708 1.116337e-02
  8714 1.101668e-02
  8736 1.128959e-02
  8756 1.132990e-02
  8764 1.085927e-02
  8784 1.115738e-02
  8787 1.099740e-02
  8816 1.121426e-02
  8825 1.093932e-02
  8881 1.115561e-02
  8895 1.123668e-02
  8912 1.123739e-02
  8928 1.110057e-02
  8938 1.082100e-02
  8941 1.099591e-02
  9030 1.129548e-02
  9099 1.116278e-02
  9119 1.110153e-02
  9186 1.125107e-02
  9196 1.107369e-02
  9228 1.099748e-02
  9253 1.107207e-02
  9269 1.096655e-02
  9308 1.130865e-02
  9315 1.114883e-02
  9318 1.096836e-02
  9352 1.103933e-02
  9414 1.096894e-02
  9435 1.118406e-02
  9460 1.128422e-02
  9531 1.130518e-02
  9543 1.119724e-02
  9570 1.120977e-02
  9596 1.119940e-02
  9631 1.120750e-02
  9674 1.108986e-02
  9694 1.121282e-02
  9702 1.102431e-02
  9726 1.121919e-02
  9734 1.114261e-02
  9849 1.102566e-02
  9852 1.107750e-02
  9900 1.126932e-02
  9915 1.120188e-02
  9927 1.103085e-02
  9949 1.092665e-02
  9965 1.123150e-02
 10000 1.104024e-02
 10009 1.113105e-02
 10070 1.125656e-02
 10165 1.094607e-02
 10182 1.120704e-02
 10195 1.109909e-02
 10264 1.096909e-02
 10279 1.114123e-02
 10293 1.110361e-02
 10325 1.117990e-02
 10328 1.118027e-02
 10335 1.108578e-02
 10385 1.098576e-02
 10413 1.099252e-02
 10599 1.105363e-02
 10606 1.119602e-02
 10663 1.115409e-02
 10823 1.104275e-02
 10860 1.109172e-02
 10866 1.115919e-02
 10979 1.106520e-02
 11021 1.115364e-02
 11034 1.101521e-02
 11102 1.112506e-02
 11141 1.120744e-02
 11147 1.085923e-02
 11220 1.112144e-02
 11302 1.116198e-02
 11349 1.089225e-02
 11385 1.114164e-02
 11511 1.092288e-02
 11642 1.126032e-02
 11659 1.101272e-02
 11673 1.090749e-02
 11783 1.121404e-02
 11797 1.126434e-02
 11802 1.103735e-02
 11819 1.098257e-02
 11822 1.115951e-02
 11902 1.097491e-02
 12042 1.102117e-02
 12271 1.096088e-02
 12418 1.104964e-02
 12428 1.104406e-02
 12510 1.109234e-02
 12528 1.117821e-02
 12552 1.093232e-02
 12654 1.117170e-02
 12665 1.103076e-02
 12733 1.101752e-02
 12833 1.102094e-02
 12889 1.109328e-02
 12947 1.100703e-02
 12964 1.107189e-02
 13011 1.099853e-02
 13057 1.100351e-02
 13341 1.095975e-02
 13454 1.071522e-02
 13468 1.112369e-02
 13521 1.099137e-02
 13552 1.119960e-02
 13626 1.099373e-02
 13648 1.080329e-02
 13736 1.113029e-02
 13844 1.101834e-02
 13911 1.108116e-02
 13923 1.106054e-02
 13932 1.094025e-02
 13988 1.108733e-02
 14067 1.116638e-02
 14090 1.106792e-02
 14152 1.096804e-02
 14176 1.105347e-02
 14188 1.109578e-02
 14249 1.101462e-02
 14272 1.096771e-02
 14334 1.107367e-02
 14402 1.091481e-02
 14462 1.099482e-02
 14471 1.108883e-02
 14668 1.112390e-02
 14728 1.093464e-02
 14729 1.097576e-02
 14917 1.096783e-02
 15070 1.103931e-02
 15102 1.111720e-02
 15124 1.106951e-02
 15298 1.109473e-02
 15316 1.090670e-02
 15343 1.106101e-02
 15400 1.113172e-02
 15550 1.102393e-02
 15583 1.099087e-02
 15714 1.122177e-02
 15738 1.092760e-02
 15945 1.111856e-02
 16011 1.109855e-02
 16186 1.105367e-02
 16260 1.104817e-02
 16279 1.100679e-02
 16330 1.111332e-02
 16352 1.099918e-02
 16360 1.089488e-02
 16682 1.088035e-02
 16769 1.104178e-02
 16953 1.092279e-02
 17006 1.101660e-02
 17028 1.101073e-02
 17092 1.109144e-02
 17297 1.097892e-02
 17308 1.097311e-02
 17410 1.102497e-02
 17467 1.103001e-02
 17512 1.097696e-02
 17607 1.108103e-02
 17620 1.105361e-02
 17695 1.094202e-02
 17756 1.099215e-02
 17763 1.091545e-02
 17797 1.091263e-02
 17864 1.081392e-02
 18097 1.096019e-02
 18171 1.118052e-02
 18220 1.097268e-02
 18328 1.104902e-02
 18402 1.089842e-02
 18439 1.086830e-02
 18588 1.083438e-02
 18730 1.090124e-02
 18998 1.096139e-02
 19072 1.099072e-02
 19074 1.096387e-02
 19205 1.109861e-02
 19253 1.092107e-02
 19477 1.087259e-02
 19576 1.095309e-02
 19693 1.096027e-02
 19710 1.090044e-02
 19863 1.087131e-02
 20163 1.096651e-02
 20189 1.110602e-02
 20230 1.104130e-02
 20385 1.102557e-02
 20504 1.103373e-02
 20814 1.091550e-02
 20866 1.094984e-02
 20909 1.094584e-02
 20984 1.084048e-02
 20988 1.098818e-02
 21052 1.080904e-02
 21144 1.093931e-02
 21244 1.083830e-02
 21375 1.087322e-02
 21600 1.089576e-02
 21603 1.084752e-02
 21670 1.106992e-02
 21897 1.097989e-02
 21959 1.094244e-02
 22158 1.094062e-02
 22214 1.099569e-02
 22217 1.085204e-02
 22261 1.101537e-02
 22387 1.099749e-02
 22874 1.094014e-02
 22945 1.093368e-02
 23017 1.086543e-02
 23071 1.091940e-02
 23323 1.090482e-02
 23550 1.097083e-02
 23926 1.089048e-02
 24006 1.079614e-02
 24068 1.086911e-02
 24402 1.090053e-02
 24467 1.093309e-02
 24505 1.081353e-02
 24671 1.100159e-02
 25078 1.076978e-02
 25244 1.084083e-02
 25323 1.084547e-02
 25476 1.093022e-02
 25602 1.089229e-02
 26001 1.093090e-02
 26220 1.093929e-02
 26224 1.071977e-02
 26352 1.091970e-02
 26688 1.086895e-02
 27323 1.086334e-02
 27414 1.087702e-02
 27476 1.088664e-02
 27558 1.093319e-02
 27711 1.093867e-02
 28625 1.092784e-02
 28758 1.080870e-02
 28919 1.088540e-02
 29040 1.079088e-02
 29127 1.089681e-02
 29403 1.088971e-02
 29711 1.080336e-02
 29836 1.085096e-02
 29862 1.076234e-02
 30640 1.075986e-02
 30983 1.065194e-02
 32430 1.079343e-02
 33309 1.053345e-02
 33690 1.075348e-02
 34991 1.080062e-02
 35067 1.066987e-02
 35380 1.073866e-02
 36132 1.076515e-02
 36571 1.070169e-02
 37054 1.075181e-02
 37160 1.065324e-02
 37807 1.079604e-02
 38004 1.067907e-02
 38277 1.065174e-02
 38741 1.063754e-02
 39319 1.062250e-02
 39726 1.064377e-02
 40519 1.062820e-02
 42992 1.066838e-02
 43636 1.068653e-02
 44063 1.057578e-02
 44722 1.060790e-02
 48267 1.051958e-02
 49092 1.051734e-02
 49685 1.050941e-02
 54779 1.041752e-02
 59470 1.029973e-02
 60011 1.031403e-02
 64160 1.026849e-02
 71540 1.018245e-02
 73387 1.010316e-02
 76615 1.009714e-02
 81561 9.978892e-03
 82032 9.948979e-03
 97361 9.719727e-03


==> data/MillionSong-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
    10  50608
    11  46219
    12  42170
    13  38721
    14  35585
    15  33065
    16  30834
    17  28662
    18  26931
    19  25420
    20  23627
    21  22268
    22  20679
    23  19546
    24  18646
    25  17473
    26  16836
    27  15770
    28  14943
    29  14372
    30  13814
    31  12887
    32  12566
    33  11652
    34  11352
    35  10774
    36  10402
    37  10004
    38   9713
    39   9237
    40   8940
    41   8570
    42   8253
    43   7906
    44   7680
    45   7268
    46   7053
    47   6980
    48   6414
    49   6371
    50   6205
    51   6031
    52   5769
    53   5600
    54   5570
    55   5264
    56   5171
    57   5006
    58   4789
    59   4778
    60   4646
    61   4477
    62   4368
    63   4359
    64   4213
    65   4149
    66   3811
    67   3856
    68   3829
    69   3714
    70   3619
    71   3468
    72   3412
    73   3498
    74   3297
    75   3236
    76   3216
    77   3102
    78   3061
    79   2963
    80   2969
    81   2847
    82   2805
    83   2806
    84   2722
    85   2642
    86   2653
    87   2527
    88   2423
    89   2431
    90   2346
    91   2290
    92   2253
    93   2340
    94   2221
    95   2143
    96   2154
    97   1989
    98   1973
    99   1991
   100   1986
   101   1845
   102   1810
   103   1822
   104   1731
   105   1651
   106   1778
   107   1610
   108   1598
   109   1575
   110   1552
   111   1532
   112   1462
   113   1486
   114   1418
   115   1413
   116   1348
   117   1347
   118   1298
   119   1229
   120   1274
   121   1209
   122   1227
   123   1188
   124   1166
   125   1154
   126   1092
   127   1047
   128   1134
   129   1109
   130   1043
   131   1010
   132   1013
   133    924
   134    987
   135    935
   136    960
   137    937
   138    936
   139    900
   140    864
   141    883
   142    875
   143    842
   144    752
   145    785
   146    762
   147    778
   148    769
   149    693
   150    722
   151    720
   152    684
   153    703
   154    680
   155    678
   156    671
   157    655
   158    648
   159    592
   160    583
   161    588
   162    595
   163    612
   164    552
   165    593
   166    573
   167    529
   168    551
   169    563
   170    531
   171    500
   172    494
   173    475
   174    492
   175    432
   176    457
   177    483
   178    450
   179    453
   180    462
   181    412
   182    419
   183    428
   184    421
   185    444
   186    404
   187    408
   188    410
   189    391
   190    385
   191    382
   192    401
   193    355
   194    309
   195    320
   196    345
   197    324
   198    346
   199    355
   200    324
   201    328
   202    362
   203    293
   204    314
   205    320
   206    288
   207    273
   208    272
   209    310
   210    286
   211    273
   212    290
   213    254
   214    249
   215    248
   216    251
   217    267
   218    264
   219    248
   220    235
   221    215
   222    221
   223    256
   224    218
   225    240
   226    232
   227    217
   228    205
   229    233
   230    188
   231    196
   232    197
   233    201
   234    197
   235    197
   236    220
   237    175
   238    188
   239    174
   240    203
   241    175
   242    201
   243    181
   244    177
   245    152
   246    175
   247    146
   248    161
   249    162
   250    152
   251    161
   252    154
   253    155
   254    173
   255    134
   256    143
   257    162
   258    132
   259    160
   260    159
   261    147
   262    144
   263    125
   264    125
   265    155
   266    133
   267    110
   268    125
   269    118
   270    143
   271    121
   272    101
   273    125
   274    123
   275    113
   276     91
   277    109
   278    102
   279    115
   280    118
   281    110
   282    106
   283    127
   284     98
   285    128
   286    101
   287     91
   288    119
   289     96
   290    111
   291     97
   292    104
   293     79
   294     81
   295     99
   296     85
   297     94
   298     79
   299     73
   300     99
   301     90
   302     64
   303     91
   304     63
   305     79
   306     94
   307     81
   308     72
   309     84
   310     65
   311     80
   312     82
   313     64
   314     67
   315     69
   316     68
   317     77
   318     59
   319     63
   320     57
   321     67
   322     77
   323     64
   324     65
   325     55
   326     68
   327     50
   328     58
   329     70
   330     55
   331     72
   332     58
   333     61
   334     54
   335     59
   336     57
   337     59
   338     41
   339     47
   340     58
   341     57
   342     50
   343     57
   344     59
   345     60
   346     50
   347     53
   348     52
   349     54
   350     60
   351     46
   352     45
   353     58
   354     47
   355     47
   356     46
   357     57
   358     50
   359     37
   360     33
   361     27
   362     39
   363     39
   364     52
   365     38
   366     43
   367     29
   368     51
   369     37
   370     43
   371     43
   372     45
   373     35
   374     48
   375     41
   376     35
   377     34
   378     52
   379     39
   380     40
   381     47
   382     34
   383     35
   384     33
   385     37
   386     28
   387     39
   388     37
   389     31
   390     37
   391     32
   392     39
   393     35
   394     31
   395     37
   396     28
   397     38
   398     28
   399     39
   400     32
   401     31
   402     21
   403     33
   404     28
   405     34
   406     27
   407     29
   408     36
   409     33
   410     26
   411     27
   412     31
   413     13
   414     26
   415     27
   416     22
   417     28
   418     29
   419     25
   420     22
   421     18
   422     22
   423     21
   424     24
   425     20
   426     20
   427     14
   428     22
   429     16
   430     31
   431     20
   432     30
   433     24
   434     28
   435     16
   436     20
   437     23
   438     26
   439     16
   440     22
   441     13
   442     25
   443     11
   444     20
   445     25
   446     17
   447     19
   448     26
   449     23
   450     16
   451     17
   452     11
   453     17
   454     19
   455     25
   456     20
   457     24
   458     17
   459     14
   460     20
   461     12
   462     22
   463     14
   464     14
   465     20
   466     11
   467     16
   468     18
   469     11
   470     18
   471     17
   472     14
   473     15
   474     15
   475     15
   476     10
   477     13
   478     16
   479     16
   480     14
   481     13
   482     14
   483     15
   484     17
   485     11
   486     17
   487     15
   488     11
   489      9
   490     17
   491     17
   492     14
   493     15
   494     12
   495      7
   496      9
   497     16
   498     12
   499      6
   500      6
   501     13
   502      5
   503     10
   504      9
   505      4
   506      7
   507     14
   508      9
   509     15
   510     11
   511     14
   512     11
   513     13
   514     13
   515      9
   516     17
   517     17
   518      8
   519     17
   520     13
   521     11
   522      9
   523      8
   524     11
   525     13
   526      7
   527     12
   528      6
   529      6
   530     10
   531     11
   532     13
   533      8
   534      9
   535      6
   536     12
   537     14
   538     10
   539      6
   540     10
   541      3
   542      9
   543      4
   544      8
   545     12
   546      9
   547      4
   548      7
   549      4
   550      8
   551      8
   552      7
   553     11
   554      5
   555      9
   556      4
   557      7
   559     11
   560      3
   561      6
   562     10
   563      6
   564      6
   565      1
   566      5
   567      9
   568      7
   569      6
   570      8
   571      8
   572      6
   573      8
   574      3
   575      7
   576      7
   577      7
   578      3
   579      5
   580      9
   581      8
   582      9
   583     10
   584      6
   585      7
   586      4
   587      3
   588      4
   589      6
   590      2
   591      2
   592      8
   593      3
   594     12
   595     10
   596      7
   597      3
   598      4
   599      3
   600      6
   601      4
   602      2
   603      4
   604      5
   605      6
   606      3
   607      8
   608      2
   609      5
   610      4
   611      5
   612      5
   613      2
   614      5
   615      4
   616      4
   617      6
   618      4
   619      2
   620      5
   621      2
   622      1
   623      8
   624      7
   625      7
   626      5
   627      8
   628     13
   629      5
   630      4
   631      6
   632      2
   633      5
   634      3
   635      6
   636      3
   638      6
   639      3
   640      5
   641      6
   642      5
   643      4
   644      5
   645      4
   646      2
   647      3
   648      4
   649      3
   650      3
   652      3
   653      3
   654      4
   655      2
   656      2
   657      3
   658      3
   659      4
   660      3
   662      5
   663      3
   664      3
   665      4
   666      4
   667      7
   668      8
   669      6
   670      2
   671      4
   672      3
   673      3
   674      1
   675      3
   676      1
   677      1
   678      2
   680      2
   681      3
   682      4
   683      3
   684      2
   686      4
   687      4
   688      2
   689      3
   690      2
   691      2
   692      1
   693      3
   694      7
   695      1
   696      3
   697      1
   699      1
   701      6
   702      2
   703      1
   704      3
   706      5
   707      1
   708      5
   709      2
   710      3
   711      1
   712      2
   713      5
   714      2
   715      2
   716      1
   717      3
   718      1
   719      3
   720      1
   721      5
   722      1
   723      3
   724      3
   725      1
   726      1
   727      2
   728      2
   729      4
   731      1
   732      1
   733      2
   734      3
   735      2
   736      3
   737      2
   739      2
   740      5
   741      2
   742      1
   743      1
   744      1
   745      1
   747      3
   748      3
   749      2
   750      1
   751      2
   753      3
   754      1
   755      2
   756      3
   757      2
   758      2
   761      1
   762      2
   763      1
   765      3
   766      2
   769      1
   770      3
   771      1
   773      1
   774      2
   776      2
   777      3
   779      2
   784      1
   785      3
   786      3
   787      3
   788      2
   789      3
   791      2
   793      1
   794      1
   796      3
   798      1
   799      1
   800      1
   802      2
   803      1
   805      1
   806      1
   807      2
   808      2
   810      1
   811      1
   812      2
   813      2
   814      1
   815      1
   816      1
   817      1
   820      2
   821      1
   822      1
   823      1
   824      1
   825      4
   828      1
   829      2
   831      1
   832      1
   833      1
   834      1
   836      1
   838      2
   839      2
   841      2
   842      1
   843      1
   844      3
   846      3
   848      1
   850      1
   851      1
   854      2
   855      1
   856      1
   858      1
   864      1
   866      2
   867      1
   868      2
   870      2
   871      1
   872      1
   873      1
   875      1
   877      1
   881      1
   884      1
   887      1
   888      1
   890      1
   891      2
   894      1
   895      1
   898      1
   904      1
   905      1
   907      1
   910      2
   911      1
   913      1
   915      1
   916      1
   918      1
   919      1
   925      1
   926      1
   929      2
   931      4
   932      1
   933      1
   935      1
   941      3
   944      3
   951      2
   953      1
   954      1
   955      1
   957      1
   959      1
   961      1
   962      3
   967      1
   968      1
   971      1
   983      1
   985      1
   987      2
   989      1
   990      1
   994      1
   995      1
  1002      2
  1004      1
  1008      1
  1010      1
  1011      1
  1016      1
  1020      1
  1021      1
  1027      1
  1031      1
  1046      1
  1048      1
  1052      1
  1057      2
  1065      2
  1076      1
  1078      1
  1082      1
  1086      1
  1105      1
  1106      1
  1108      1
  1114      1
  1116      1
  1119      2
  1124      1
  1126      2
  1134      1
  1136      1
  1141      1
  1143      1
  1147      1
  1155      1
  1158      2
  1161      1
  1165      1
  1172      1
  1181      1
  1199      1
  1221      1
  1230      1
  1236      1
  1241      1
  1245      1
  1254      1
  1257      1
  1267      1
  1319      1
  1370      1
  1373      1
  1398      1
  1446      1
  1451      1
  1491      1
  1536      1
  1544      1
  1566      1
  1604      1
  1614      1
  1651      1
  4400      1


==> data/MillionSong-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  31781
     2  26516
     3  22192
     4  18996
     5  16354
     6  14477
     7  12287
     8  11048
     9   9679
    10   8689
    11   7860
    12   7308
    13   6565
    14   5916
    15   5474
    16   5019
    17   4815
    18   4312
    19   4085
    20   3824
    21   3683
    22   3402
    23   3171
    24   3128
    25   3014
    26   2756
    27   2674
    28   2527
    29   2342
    30   2278
    31   2177
    32   2055
    33   2071
    34   1914
    35   1839
    36   1750
    37   1707
    38   1606
    39   1556
    40   1575
    41   1489
    42   1408
    43   1362
    44   1323
    45   1285
    46   1241
    47   1228
    48   1163
    49   1140
    50   1146
    51   1086
    52   1047
    53   1029
    54    952
    55    979
    56    915
    57    927
    58    763
    59    838
    60    833
    61    829
    62    837
    63    751
    64    759
    65    720
    66    745
    67    712
    68    731
    69    677
    70    713
    71    670
    72    647
    73    609
    74    585
    75    593
    76    605
    77    637
    78    572
    79    556
    80    606
    81    587
    82    514
    83    543
    84    526
    85    491
    86    467
    87    489
    88    508
    89    512
    90    420
    91    467
    92    415
    93    423
    94    421
    95    465
    96    410
    97    416
    98    417
    99    415
   100    405
   101    381
   102    356
   103    365
   104    394
   105    378
   106    399
   107    375
   108    336
   109    349
   110    365
   111    325
   112    307
   113    329
   114    315
   115    328
   116    325
   117    311
   118    313
   119    336
   120    304
   121    302
   122    293
   123    304
   124    295
   125    311
   126    284
   127    269
   128    264
   129    286
   130    279
   131    282
   132    251
   133    292
   134    276
   135    305
   136    257
   137    256
   138    247
   139    263
   140    223
   141    234
   142    252
   143    259
   144    216
   145    239
   146    257
   147    252
   148    234
   149    226
   150    233
   151    221
   152    208
   153    217
   154    247
   155    203
   156    213
   157    216
   158    213
   159    219
   160    208
   161    216
   162    207
   163    183
   164    199
   165    183
   166    187
   167    184
   168    182
   169    183
   170    191
   171    196
   172    202
   173    185
   174    185
   175    199
   176    180
   177    176
   178    178
   179    180
   180    182
   181    191
   182    158
   183    188
   184    177
   185    174
   186    176
   187    190
   188    171
   189    167
   190    155
   191    158
   192    158
   193    159
   194    171
   195    154
   196    150
   197    195
   198    137
   199    161
   200    139
   201    162
   202    143
   203    133
   204    155
   205    150
   206    170
   207    127
   208    138
   209    144
   210    156
   211    142
   212    136
   213    130
   214    148
   215    133
   216    119
   217    151
   218    118
   219    136
   220    117
   221    153
   222    135
   223    142
   224    135
   225    126
   226    124
   227    147
   228    125
   229    112
   230    101
   231    122
   232    134
   233    113
   234    111
   235    115
   236    124
   237    126
   238    111
   239    100
   240    116
   241    115
   242    101
   243    112
   244    107
   245    125
   246    102
   247    122
   248     99
   249    112
   250    105
   251    111
   252     99
   253    115
   254    117
   255    111
   256    105
   257    112
   258     88
   259    120
   260     99
   261    106
   262     99
   263    115
   264    106
   265     81
   266     97
   267    104
   268     91
   269     93
   270    102
   271    119
   272     95
   273     94
   274     82
   275    103
   276     87
   277     97
   278    102
   279     87
   280     92
   281     92
   282     95
   283    109
   284     94
   285     93
   286    121
   287     91
   288     77
   289     80
   290     86
   291     72
   292     79
   293     66
   294     92
   295     84
   296     76
   297     87
   298     84
   299     81
   300     77
   301     86
   302     83
   303     97
   304     94
   305    100
   306     91
   307     90
   308     62
   309     68
   310     78
   311     70
   312     87
   313     75
   314     70
   315     71
   316     65
   317     73
   318     77
   319     75
   320     60
   321     67
   322     83
   323     85
   324     92
   325     75
   326     68
   327     57
   328     70
   329     83
   330     83
   331     78
   332     67
   333     71
   334     82
   335     77
   336     83
   337     70
   338     71
   339     66
   340     79
   341     65
   342     61
   343     69
   344     59
   345     83
   346     66
   347     76
   348     71
   349     78
   350     63
   351     55
   352     81
   353     49
   354     69
   355     67
   356     50
   357     52
   358     65
   359     60
   360     74
   361     49
   362     64
   363     62
   364     53
   365     53
   366     63
   367     58
   368     63
   369     59
   370     52
   371     58
   372     57
   373     63
   374     46
   375     55
   376     56
   377     59
   378     56
   379     52
   380     52
   381     68
   382     65
   383     62
   384     36
   385     56
   386     54
   387     43
   388     59
   389     66
   390     59
   391     63
   392     55
   393     54
   394     43
   395     40
   396     55
   397     59
   398     41
   399     53
   400     49
   401     52
   402     54
   403     52
   404     57
   405     55
   406     47
   407     57
   408     66
   409     61
   410     57
   411     46
   412     48
   413     56
   414     33
   415     51
   416     51
   417     45
   418     39
   419     38
   420     62
   421     59
   422     46
   423     44
   424     53
   425     53
   426     49
   427     46
   428     42
   429     49
   430     42
   431     45
   432     49
   433     49
   434     46
   435     41
   436     45
   437     40
   438     39
   439     52
   440     59
   441     54
   442     59
   443     39
   444     44
   445     55
   446     40
   447     46
   448     43
   449     53
   450     47
   451     57
   452     48
   453     51
   454     51
   455     47
   456     38
   457     37
   458     49
   459     38
   460     40
   461     63
   462     34
   463     56
   464     36
   465     35
   466     42
   467     36
   468     41
   469     33
   470     49
   471     55
   472     43
   473     37
   474     47
   475     43
   476     38
   477     35
   478     38
   479     34
   480     54
   481     29
   482     34
   483     45
   484     33
   485     39
   486     41
   487     26
   488     39
   489     34
   490     45
   491     46
   492     35
   493     42
   494     38
   495     34
   496     35
   497     32
   498     41
   499     35
   500     39
   501     43
   502     36
   503     44
   504     46
   505     41
   506     19
   507     30
   508     40
   509     21
   510     32
   511     34
   512     33
   513     34
   514     34
   515     33
   516     47
   517     36
   518     33
   519     42
   520     34
   521     45
   522     40
   523     36
   524     45
   525     26
   526     37
   527     41
   528     36
   529     37
   530     33
   531     29
   532     38
   533     39
   534     32
   535     34
   536     27
   537     27
   538     31
   539     32
   540     33
   541     32
   542     29
   543     31
   544     31
   545     32
   546     27
   547     27
   548     30
   549     29
   550     35
   551     31
   552     38
   553     37
   554     40
   555     20
   556     23
   557     22
   558     25
   559     29
   560     32
   561     31
   562     32
   563     35
   564     27
   565     23
   566     23
   567     30
   568     30
   569     21
   570     31
   571     26
   572     32
   573     38
   574     33
   575     29
   576     28
   577     31
   578     32
   579     40
   580     31
   581     39
   582     31
   583     26
   584     25
   585     30
   586     26
   587     26
   588     28
   589     32
   590     25
   591     33
   592     23
   593     31
   594     22
   595     34
   596     26
   597     33
   598     25
   599     25
   600     24
   601     25
   602     32
   603     36
   604     27
   605     30
   606     21
   607     19
   608     27
   609     27
   610     30
   611     21
   612     25
   613     23
   614     24
   615     33
   616     23
   617     27
   618     22
   619     24
   620     22
   621     19
   622     34
   623     25
   624     26
   625     32
   626     21
   627     23
   628     23
   629     25
   630     31
   631     26
   632     26
   633     23
   634     34
   635     26
   636     24
   637     17
   638     26
   639     21
   640     17
   641     26
   642     20
   643     28
   644     25
   645     23
   646     25
   647     29
   648     27
   649     21
   650     35
   651     20
   652     20
   653     24
   654     26
   655     28
   656     18
   657     23
   658     21
   659     27
   660     29
   661     22
   662     20
   663     20
   664     22
   665     19
   666     30
   667     19
   668     20
   669     12
   670     15
   671     24
   672     18
   673     15
   674     14
   675     23
   676     18
   677     25
   678     19
   679     32
   680     20
   681     19
   682     25
   683     21
   684     15
   685     21
   686     20
   687     15
   688     19
   689     15
   690     22
   691     26
   692     15
   693     18
   694     19
   695     20
   696     19
   697     36
   698     19
   699     20
   700     17
   701     19
   702     28
   703     19
   704     17
   705     22
   706     25
   707     17
   708     19
   709     23
   710     17
   711     13
   712     22
   713     17
   714     13
   715     22
   716     25
   717     12
   718     13
   719     24
   720     19
   721     25
   722     26
   723     15
   724     11
   725     16
   726     24
   727     20
   728     20
   729     21
   730     13
   731     21
   732     21
   733     24
   734     25
   735     13
   736     14
   737     20
   738     24
   739     18
   740     29
   741     20
   742     27
   743     16
   744     17
   745     11
   746     16
   747     22
   748     19
   749     23
   750     27
   751     24
   752     22
   753     18
   754     18
   755     17
   756     20
   757     15
   758     16
   759     21
   760     20
   761     15
   762     20
   763     21
   764     16
   765     17
   766     19
   767     20
   768     18
   769     20
   770     13
   771     22
   772     15
   773     21
   774     14
   775     26
   776     22
   777     13
   778     19
   779     17
   780     17
   781     15
   782     12
   783     10
   784     13
   785     18
   786     21
   787     17
   788     18
   789     20
   790      9
   791     23
   792     16
   793     16
   794     16
   795     17
   796     12
   797     26
   798     12
   799     16
   800     20
   801     18
   802     18
   803     13
   804     11
   805     14
   806     18
   807     22
   808     19
   809     25
   810     15
   811      9
   812     20
   813     20
   814     16
   815     17
   816      5
   817     14
   818     10
   819     19
   820     13
   821     16
   822     21
   823     20
   824     12
   825     19
   826     14
   827     12
   828     13
   829      7
   830     13
   831      7
   832     16
   833     13
   834     11
   835     21
   836     17
   837     11
   838     14
   839     13
   840     20
   841     19
   842     12
   843     18
   844     13
   845     11
   846     11
   847      8
   848     19
   849     17
   850     17
   851     16
   852     15
   853     20
   854     12
   855     15
   856     10
   857     12
   858     14
   859      9
   860      8
   861     12
   862     12
   863     16
   864     11
   865     12
   866     17
   867     11
   868      9
   869     23
   870      9
   871     10
   872     12
   873     16
   874     14
   875     13
   876     20
   877     14
   878      7
   879     10
   880     18
   881     13
   882     15
   883     11
   884     20
   885     14
   886     11
   887     13
   888     16
   889     15
   890     15
   891     15
   892     18
   893     20
   894     16
   895     12
   896      8
   897     13
   898     15
   899      7
   900     19
   901     16
   902     12
   903     15
   904     21
   905     21
   906     10
   907     14
   908     16
   909     10
   910      9
   911     15
   912     10
   913     12
   914      6
   915     14
   916     16
   917     12
   918     10
   919     10
   920     11
   921     11
   922     13
   923     15
   924     10
   925     10
   926     10
   927     14
   928      7
   929     13
   930     12
   931      8
   932     13
   933      9
   934      9
   935     12
   936     13
   937     10
   938      9
   939     10
   940     12
   941     11
   942     10
   943     16
   944     11
   945     17
   946     15
   947     10
   948     12
   949      6
   950     12
   951      9
   952     10
   953      6
   954     12
   955      9
   956     14
   957     12
   958     10
   959      7
   960     11
   961      6
   962     12
   963     11
   964     11
   965     13
   966      8
   967      7
   968      7
   969     11
   970      6
   971     12
   972     11
   973      9
   974     10
   975     13
   976      9
   977     13
   978     10
   979      8
   980     13
   981     12
   982      9
   983     12
   984      8
   985     11
   986     11
   987      8
   988      8
   989      7
   990     13
   991      9
   992     10
   993      8
   994     10
   995     10
   996     14
   997      7
   998      9
   999     12
  1000     13
  1001     14
  1002     10
  1003     15
  1004      7
  1005      6
  1006      7
  1007     11
  1008     12
  1009     15
  1010      8
  1011      5
  1012     15
  1013     14
  1014     13
  1015      8
  1016     10
  1017     16
  1018      5
  1019     10
  1020      6
  1021      8
  1022      8
  1023      5
  1024      6
  1025      6
  1026     10
  1027     15
  1028     11
  1029      9
  1030      6
  1031     14
  1032      9
  1033      6
  1034      5
  1035     10
  1036      8
  1037     16
  1038      6
  1039     12
  1040      4
  1041      9
  1042     12
  1043      7
  1044     13
  1045     10
  1046      9
  1047      5
  1048      7
  1049      5
  1050      5
  1051      8
  1052     11
  1053     14
  1054      3
  1055      9
  1056      4
  1057     11
  1058      8
  1059     12
  1060     12
  1061     12
  1062      5
  1063     10
  1064     12
  1065     12
  1066     13
  1067      5
  1068     10
  1069      8
  1070      5
  1071     10
  1072      4
  1073     12
  1074      7
  1075      8
  1076      7
  1077      8
  1078      2
  1079     15
  1080      5
  1081     10
  1082      4
  1083     10
  1084      7
  1085      6
  1086      9
  1087      7
  1088     10
  1089      7
  1090      6
  1091      6
  1092      4
  1093      6
  1094     11
  1095     10
  1096      7
  1097      8
  1098      3
  1099      8
  1100      9
  1101      8
  1102     10
  1103     10
  1104     10
  1105      7
  1106     11
  1107      8
  1108      6
  1109      6
  1110      8
  1111      8
  1112     14
  1113     11
  1114     17
  1115      8
  1116      5
  1117      7
  1118     10
  1119      8
  1120      6
  1121     10
  1122      5
  1123      6
  1124     13
  1125      5
  1126     11
  1127      5
  1128      9
  1129      5
  1130     10
  1131     10
  1132      6
  1133      8
  1134      8
  1135      8
  1136     10
  1137      6
  1138     10
  1139      9
  1140      5
  1141     10
  1142      5
  1143      2
  1144     10
  1145      6
  1146      7
  1147     10
  1148      9
  1149      8
  1150      6
  1151      8
  1152      6
  1153      8
  1154      8
  1155      8
  1156      9
  1157      6
  1158      7
  1159      9
  1160      5
  1161      8
  1162      5
  1163      4
  1164      8
  1165     10
  1166      3
  1167      7
  1168      7
  1169      5
  1170     11
  1171     10
  1172      9
  1173      8
  1174      5
  1175      9
  1176      7
  1177      4
  1178     11
  1179      8
  1180      7
  1181      8
  1182      3
  1183      9
  1184      7
  1185      6
  1186      5
  1187     10
  1188      7
  1189      4
  1190      5
  1191     10
  1192      8
  1193      7
  1194      6
  1195      3
  1196      7
  1197      8
  1198      8
  1199      9
  1200      7
  1201      8
  1202     10
  1203      8
  1204      8
  1205      8
  1206      5
  1207      8
  1208     12
  1209      4
  1210      7
  1211     13
  1212      9
  1213      2
  1214      5
  1215      9
  1216      8
  1217      7
  1218      4
  1219      7
  1220      4
  1221      3
  1222      9
  1223      9
  1224      6
  1225     11
  1226      7
  1227     10
  1228      6
  1229      6
  1230      4
  1231      4
  1232      2
  1233      4
  1234     10
  1235     12
  1236      4
  1237      5
  1238     11
  1239     10
  1240      6
  1241      8
  1242      9
  1243      6
  1244      7
  1245      4
  1246      6
  1247      2
  1248      7
  1249      4
  1250      7
  1251      8
  1252      7
  1253      5
  1254      6
  1255      4
  1256      6
  1257     10
  1258      5
  1259      4
  1260      3
  1261     12
  1262      8
  1263     11
  1264      9
  1265      3
  1266      6
  1267      6
  1268      6
  1269      8
  1270     11
  1271      6
  1272      6
  1273     10
  1274      5
  1275      4
  1276      5
  1277      7
  1278      7
  1279      4
  1280      8
  1281      9
  1282      4
  1283      7
  1284     13
  1285      7
  1286      7
  1287      8
  1288      6
  1289      9
  1290     10
  1291      8
  1292      9
  1293     11
  1294      6
  1295      6
  1296      5
  1297      8
  1298      3
  1299      9
  1300      8
  1301      8
  1302      6
  1303      9
  1304      7
  1305      6
  1306      3
  1307      6
  1308      8
  1309      4
  1310      8
  1311      6
  1312      6
  1313      5
  1314      5
  1315      3
  1316      8
  1317      5
  1318     11
  1319      3
  1320      1
  1321      6
  1322      3
  1323      6
  1324      7
  1325      4
  1326      4
  1327      4
  1328     10
  1329      6
  1330      2
  1331      5
  1332      6
  1333      3
  1334      8
  1335      8
  1336      4
  1337      2
  1338      4
  1339      8
  1340      9
  1341      6
  1342      6
  1343      8
  1344     10
  1345      7
  1346      8
  1347      3
  1348      6
  1349      5
  1350      4
  1351      7
  1352      6
  1353      4
  1354      4
  1355      3
  1356      5
  1357      8
  1358      6
  1359      4
  1360      9
  1361      4
  1362      5
  1363      7
  1364      6
  1365      9
  1366      3
  1367      7
  1368      5
  1369      6
  1370      3
  1371      3
  1372      8
  1373      2
  1374      2
  1375      3
  1376      5
  1377      2
  1378      5
  1379      3
  1380      2
  1381      5
  1382      6
  1383      1
  1384      6
  1385      2
  1386      3
  1387      5
  1388      7
  1389      4
  1390      5
  1391      7
  1392      7
  1393      6
  1394     11
  1395      6
  1396      2
  1397      7
  1398      5
  1399     11
  1400     10
  1401      5
  1402      5
  1403      8
  1404      6
  1405      4
  1406      5
  1407      5
  1408      4
  1409      9
  1410      8
  1411      7
  1412      8
  1413      8
  1414      3
  1415      5
  1416      5
  1417     12
  1418      5
  1419      5
  1420     11
  1421      3
  1422      5
  1423      7
  1424      3
  1425      4
  1426      4
  1427      5
  1428      5
  1429      6
  1430      9
  1431      6
  1432      7
  1433      3
  1434      6
  1435      7
  1436      2
  1437      1
  1438      6
  1439      4
  1440      4
  1441      3
  1442      2
  1443      3
  1444      6
  1445      9
  1446      6
  1447      8
  1448      4
  1449      3
  1450      5
  1451      5
  1452      5
  1453      6
  1454      6
  1455      3
  1457      8
  1458      8
  1459      3
  1460      5
  1461      5
  1462      9
  1463      6
  1464      1
  1465     10
  1466      3
  1467      3
  1468      2
  1469      4
  1470      5
  1471      4
  1472      8
  1473      4
  1474      3
  1475      3
  1476      3
  1477      6
  1478      1
  1479      5
  1480      6
  1481      4
  1482      4
  1483      1
  1484     12
  1485      4
  1486      5
  1487      3
  1488      6
  1489      7
  1490      4
  1491      7
  1492      3
  1493      3
  1494      3
  1495      2
  1496      5
  1497      4
  1498      3
  1499      5
  1500      6
  1501      5
  1502      4
  1503      5
  1504      8
  1505      3
  1506      8
  1507      9
  1508      4
  1509      9
  1510      4
  1511      5
  1512      5
  1513      6
  1514      4
  1515      4
  1516      4
  1517      4
  1518      8
  1519     11
  1520      1
  1521      4
  1522      5
  1523      5
  1524      2
  1525      2
  1526      2
  1527      2
  1528      4
  1529      4
  1530      5
  1531      7
  1532      2
  1533      4
  1534      3
  1535      3
  1536      5
  1537      4
  1538      2
  1539      1
  1540      2
  1541      4
  1542     10
  1543      3
  1544      2
  1545      7
  1546      3
  1547      2
  1548      5
  1549      4
  1550      2
  1551      3
  1552      9
  1553      6
  1554      4
  1555      7
  1556      3
  1557      2
  1558      4
  1559      6
  1560      2
  1562      2
  1563      3
  1564      4
  1565      6
  1566      2
  1567      3
  1568      1
  1569      2
  1570      5
  1571      6
  1572      3
  1573      5
  1574      3
  1575      7
  1576      2
  1577      4
  1578      4
  1579      1
  1580      3
  1581      6
  1582      5
  1583      3
  1584      7
  1585      4
  1586      2
  1587      4
  1588      3
  1589      5
  1590      1
  1591      5
  1592      5
  1593      2
  1594      5
  1595      3
  1596      4
  1597      3
  1598      1
  1599      6
  1600      2
  1601      5
  1602      5
  1603      6
  1604      5
  1605      7
  1606      6
  1607      2
  1608      6
  1609      2
  1610      3
  1611      4
  1612      3
  1613      1
  1614      5
  1615      5
  1616      4
  1617      5
  1618      3
  1620      7
  1621      3
  1622      4
  1623      2
  1624      3
  1625      6
  1626      4
  1627      5
  1628      6
  1629      5
  1630      3
  1631      1
  1632      4
  1633      7
  1634      2
  1635      4
  1636      3
  1637      2
  1638      5
  1639      4
  1640      2
  1641      2
  1642      2
  1643      3
  1644      5
  1645      2
  1646      7
  1647      2
  1648      3
  1649      3
  1650      2
  1651      4
  1652      3
  1653      6
  1654      2
  1655      5
  1656      5
  1657      4
  1658      2
  1659      3
  1660      1
  1661      5
  1662      6
  1663      1
  1664      2
  1665      6
  1666      1
  1667      5
  1668      2
  1669      3
  1670      7
  1671      7
  1672      6
  1673      6
  1674      4
  1675      1
  1676      4
  1677      2
  1678      3
  1679      2
  1680      5
  1681      5
  1682      2
  1683      5
  1684      7
  1685      7
  1686      3
  1687     10
  1689      2
  1690      2
  1691      6
  1692      1
  1693      7
  1694      3
  1695      2
  1697      6
  1698      3
  1699      6
  1700      4
  1701      2
  1702      3
  1703      3
  1704      2
  1705      5
  1706      5
  1707      1
  1708      5
  1709      3
  1710      4
  1711      3
  1712      3
  1713      3
  1714      1
  1715      2
  1716      6
  1717      3
  1718      5
  1719      3
  1720      4
  1721      4
  1722      3
  1723      3
  1724      3
  1725      1
  1726      7
  1727      2
  1728      4
  1729      2
  1730      2
  1731      2
  1732      4
  1733      2
  1734      5
  1735      4
  1736      1
  1737      1
  1738      2
  1739      4
  1740      1
  1741      6
  1742      4
  1743      3
  1744      3
  1745      4
  1746      6
  1747      6
  1748      2
  1749      4
  1750      2
  1751      2
  1752      6
  1753      6
  1754      3
  1755      3
  1757      3
  1758      6
  1759      2
  1760      9
  1761      5
  1762      1
  1763      3
  1764      3
  1765      6
  1766      1
  1767      6
  1768      3
  1769      4
  1770      5
  1771      2
  1772      5
  1773      2
  1774      3
  1775      3
  1776      2
  1777      5
  1778      4
  1779      1
  1781      1
  1782      5
  1784      5
  1785      4
  1786      1
  1787      5
  1788      1
  1789      5
  1790      3
  1791      5
  1792      1
  1793      4
  1794      3
  1795      5
  1796      2
  1797      4
  1798      1
  1800      2
  1801      3
  1802      7
  1803      1
  1804      1
  1805      3
  1806      5
  1807      5
  1808      3
  1809      3
  1810      3
  1811      1
  1813      4
  1814      4
  1815      3
  1816      2
  1817      3
  1818      3
  1819      7
  1820      1
  1821      1
  1822      4
  1823      5
  1824      4
  1825      2
  1826      1
  1827      2
  1828      2
  1829      4
  1830      2
  1831      5
  1832      3
  1834      4
  1835      3
  1837      2
  1838      1
  1839      1
  1840      2
  1841      1
  1842      1
  1843      4
  1844      2
  1845      3
  1846      3
  1847      8
  1848      3
  1849      4
  1850      4
  1851      2
  1852      2
  1853      2
  1854      5
  1855      2
  1856      4
  1857      4
  1858      3
  1859      3
  1860      2
  1861      1
  1862      2
  1863      2
  1864      3
  1865      2
  1866      2
  1867      4
  1868      3
  1869      1
  1870      2
  1871      5
  1872      3
  1873      1
  1874      5
  1875      1
  1876      5
  1877      2
  1878      7
  1879      2
  1880      3
  1881      3
  1882      2
  1883      2
  1884      1
  1885      3
  1886      2
  1887      6
  1888      1
  1889      2
  1890      3
  1891      2
  1892      1
  1893      3
  1894      4
  1895      3
  1896     10
  1897      3
  1898      2
  1900      4
  1901      5
  1902      2
  1904      2
  1905      2
  1906      3
  1907      2
  1908      3
  1909      4
  1910      3
  1911      1
  1912      6
  1913      4
  1914      5
  1915      7
  1916      5
  1918      5
  1919      5
  1920      3
  1921      3
  1922      1
  1923      3
  1924      5
  1925      7
  1926      4
  1927      3
  1928      2
  1929      4
  1930      1
  1931      9
  1932      2
  1933      6
  1934      4
  1935      4
  1936      2
  1937      4
  1938      3
  1940      1
  1941      6
  1942      1
  1943      2
  1944      5
  1945      1
  1946      1
  1947      4
  1948      3
  1949      2
  1950      1
  1951      2
  1952      3
  1953      3
  1954      2
  1955      3
  1956      1
  1957      5
  1958      2
  1959      3
  1960      2
  1961      3
  1962      3
  1963      2
  1964      2
  1965      1
  1966      4
  1967      2
  1968      1
  1969      3
  1970      3
  1971      1
  1972      7
  1973      2
  1974      1
  1975      1
  1976      2
  1977      4
  1979      5
  1980      4
  1981      1
  1982      5
  1983      1
  1984      2
  1985      7
  1986      1
  1987      2
  1988      1
  1989      6
  1990      2
  1991      3
  1992      1
  1993      2
  1994      1
  1995      4
  1996      3
  1997      1
  1998      4
  1999      3
  2000      3
  2001      2
  2002      1
  2003      1
  2004      1
  2005      4
  2006      1
  2007      2
  2008      3
  2009      1
  2011      2
  2012      7
  2013      4
  2014      2
  2015      4
  2016      2
  2017      2
  2018      2
  2019      2
  2020      2
  2021      4
  2022      7
  2023      4
  2024      7
  2025      3
  2026      2
  2027      3
  2028      1
  2029      3
  2030      2
  2031      2
  2032      5
  2033      3
  2035      1
  2036      4
  2037      2
  2038      1
  2039      1
  2040      2
  2041      1
  2042      1
  2044      1
  2045      2
  2046      1
  2047      3
  2048      1
  2049      6
  2050      1
  2051      5
  2052      3
  2053      2
  2054      3
  2055      2
  2056      2
  2057      1
  2058      2
  2059      3
  2060      4
  2061      7
  2062      2
  2063      3
  2064      2
  2065      3
  2066      2
  2067      4
  2068      2
  2069      4
  2070      4
  2071      1
  2072      7
  2073      3
  2074      3
  2075      1
  2076      2
  2077      1
  2078      1
  2079      3
  2080      6
  2081      4
  2082      3
  2083      1
  2084      4
  2085      5
  2086      3
  2088      3
  2089      4
  2091      3
  2092      1
  2093      5
  2094      5
  2095      3
  2096      3
  2097      3
  2098      2
  2099      4
  2100      3
  2101      2
  2102      4
  2103      1
  2104      4
  2105      2
  2106      3
  2108      4
  2110      2
  2111      1
  2112      2
  2113      1
  2114      4
  2115      4
  2116      4
  2117      3
  2118      6
  2119      3
  2120      2
  2121      6
  2123      2
  2124      3
  2125      2
  2127      2
  2128      2
  2129      1
  2130      1
  2131      3
  2132      4
  2133      4
  2135      1
  2137      3
  2138      1
  2139      3
  2140      1
  2141      4
  2142      8
  2143      4
  2144      3
  2145      2
  2146      2
  2147      1
  2148      2
  2149      2
  2151      2
  2152      1
  2154      1
  2155      3
  2156      4
  2157      2
  2158      3
  2159      2
  2160      5
  2161      1
  2162      1
  2163      4
  2164      4
  2165      2
  2166      2
  2167      2
  2168      1
  2169      3
  2170      2
  2172      1
  2173      1
  2174      1
  2176      2
  2177      2
  2178      1
  2179      3
  2180      4
  2181      1
  2182      2
  2183      5
  2184      2
  2186      3
  2187      2
  2188      2
  2189      3
  2190      4
  2191      2
  2192      3
  2193      1
  2194      2
  2195      2
  2196      3
  2197      1
  2198      1
  2199      2
  2200      1
  2201      3
  2202      3
  2204      2
  2205      2
  2206      1
  2207      2
  2208      2
  2209      1
  2210      4
  2211      2
  2212      2
  2213      1
  2214      2
  2215      1
  2216      2
  2218      2
  2219      2
  2221      2
  2222      3
  2223      1
  2224      4
  2225      3
  2226      1
  2227      1
  2229      4
  2230      1
  2231      2
  2232      4
  2233      3
  2234      1
  2235      3
  2236      3
  2237      1
  2238      3
  2239      3
  2240      2
  2241      6
  2242      1
  2243      4
  2244      5
  2245      2
  2246      1
  2247      2
  2248      4
  2249      4
  2250      1
  2251      3
  2252      1
  2253      1
  2255      2
  2256      4
  2257      1
  2259      1
  2260      1
  2261      4
  2262      3
  2263      1
  2264      1
  2265      4
  2266      5
  2267      1
  2268      3
  2270      2
  2271      1
  2273      1
  2275      2
  2276      1
  2277      1
  2278      4
  2279      1
  2281      1
  2284      2
  2285      4
  2286      2
  2287      1
  2288      6
  2289      2
  2291      4
  2292      2
  2293      1
  2294      2
  2295      3
  2296      1
  2297      3
  2298      1
  2300      2
  2301      1
  2302      1
  2303      3
  2304      2
  2306      4
  2307      1
  2308      3
  2309      2
  2310      1
  2311      2
  2312      1
  2313      1
  2314      3
  2315      3
  2317      2
  2318      4
  2319      1
  2320      3
  2321      2
  2323      2
  2324      3
  2325      3
  2326      2
  2328      1
  2330      3
  2331      2
  2333      2
  2334      3
  2335      3
  2336      4
  2337      1
  2339      3
  2340      2
  2341      6
  2342      1
  2343      2
  2344      2
  2345      1
  2346      1
  2347      1
  2348      2
  2349      1
  2350      4
  2351      1
  2352      3
  2353      1
  2354      1
  2357      3
  2358      4
  2359      1
  2360      2
  2361      2
  2362      1
  2364      2
  2365      2
  2366      1
  2367      4
  2368      3
  2369      3
  2370      2
  2371      1
  2372      1
  2373      2
  2374      3
  2375      1
  2376      3
  2377      4
  2378      3
  2379      4
  2380      1
  2381      3
  2383      7
  2384      4
  2385      2
  2386      2
  2388      1
  2389      3
  2390      2
  2391      3
  2392      1
  2393      5
  2394      1
  2396      4
  2397      1
  2398      2
  2399      3
  2400      1
  2402      2
  2403      5
  2404      2
  2405      2
  2406      1
  2407      2
  2408      1
  2409      2
  2410      1
  2411      4
  2413      1
  2414      4
  2415      2
  2416      1
  2417      1
  2419      1
  2420      3
  2421      1
  2422      2
  2424      1
  2425      3
  2427      3
  2428      2
  2429      4
  2431      1
  2432      1
  2433      1
  2434      2
  2437      3
  2438      1
  2439      3
  2440      2
  2441      2
  2442      1
  2443      1
  2444      1
  2445      2
  2446      2
  2447      3
  2448      4
  2449      2
  2450      6
  2451      1
  2452      1
  2453      3
  2454      2
  2455      2
  2457      1
  2458      1
  2459      1
  2460      2
  2461      1
  2462      1
  2463      2
  2464      1
  2465      2
  2467      3
  2468      2
  2470      2
  2471      3
  2472      1
  2473      3
  2474      1
  2475      3
  2476      2
  2477      4
  2478      3
  2479      4
  2480      2
  2481      1
  2482      1
  2483      6
  2484      4
  2485      1
  2486      5
  2487      1
  2488      1
  2490      3
  2491      2
  2493      1
  2494      1
  2496      2
  2497      4
  2498      2
  2499      1
  2502      1
  2504      2
  2506      1
  2508      2
  2509      3
  2510      2
  2511      2
  2512      1
  2513      1
  2514      1
  2515      2
  2516      4
  2517      2
  2518      3
  2519      6
  2520      3
  2521      1
  2522      2
  2523      1
  2524      4
  2525      3
  2526      1
  2527      2
  2528      1
  2529      1
  2530      1
  2532      2
  2534      2
  2535      1
  2536      3
  2537      3
  2538      2
  2539      1
  2540      6
  2541      2
  2543      3
  2544      2
  2546      1
  2547      1
  2548      2
  2549      2
  2550      5
  2552      2
  2553      2
  2554      2
  2555      2
  2556      3
  2557      1
  2558      2
  2560      1
  2561      1
  2562      1
  2563      4
  2565      2
  2566      3
  2569      1
  2570      2
  2571      2
  2572      3
  2573      3
  2577      1
  2580      1
  2583      2
  2585      1
  2586      2
  2587      3
  2588      1
  2589      1
  2591      1
  2593      1
  2594      1
  2595      1
  2596      2
  2598      3
  2599      1
  2600      1
  2601      2
  2602      5
  2605      1
  2607      2
  2608      2
  2609      1
  2610      1
  2611      2
  2613      3
  2615      1
  2616      1
  2617      1
  2618      1
  2619      3
  2620      1
  2623      1
  2624      4
  2625      4
  2627      1
  2628      2
  2629      1
  2630      1
  2631      1
  2633      3
  2635      3
  2636      1
  2638      1
  2639      1
  2641      1
  2643      1
  2644      2
  2645      2
  2646      2
  2647      3
  2649      1
  2650      2
  2652      2
  2653      1
  2654      2
  2657      3
  2658      2
  2659      2
  2661      4
  2662      2
  2663      1
  2664      2
  2665      2
  2667      3
  2668      2
  2670      2
  2671      2
  2673      1
  2674      1
  2675      4
  2676      3
  2677      1
  2678      1
  2680      2
  2681      1
  2682      3
  2683      1
  2684      2
  2685      2
  2687      3
  2688      1
  2691      1
  2692      1
  2693      2
  2694      1
  2695      1
  2696      1
  2698      2
  2700      2
  2701      1
  2702      2
  2703      2
  2704      1
  2705      2
  2707      1
  2708      1
  2709      2
  2710      1
  2711      2
  2712      2
  2713      1
  2714      3
  2717      2
  2718      2
  2719      2
  2721      2
  2722      3
  2723      3
  2724      1
  2726      2
  2727      2
  2728      3
  2729      2
  2730      1
  2731      2
  2732      1
  2733      1
  2734      2
  2735      1
  2736      1
  2737      1
  2738      3
  2741      2
  2743      1
  2745      2
  2749      5
  2750      1
  2753      1
  2755      1
  2756      1
  2757      1
  2758      2
  2759      1
  2760      2
  2762      2
  2763      1
  2764      2
  2766      1
  2767      1
  2768      1
  2769      1
  2771      1
  2777      2
  2778      3
  2779      1
  2780      1
  2781      4
  2782      1
  2783      1
  2784      1
  2785      1
  2786      2
  2787      1
  2788      2
  2790      1
  2791      1
  2792      6
  2794      5
  2795      1
  2796      1
  2798      1
  2799      2
  2800      2
  2801      1
  2802      2
  2803      2
  2805      3
  2806      3
  2807      1
  2809      1
  2810      2
  2813      1
  2814      1
  2815      3
  2816      1
  2817      2
  2818      1
  2819      1
  2820      3
  2821      3
  2823      3
  2824      1
  2825      1
  2828      3
  2829      2
  2830      3
  2831      1
  2832      2
  2835      1
  2836      1
  2837      1
  2838      3
  2839      3
  2840      2
  2841      3
  2842      1
  2843      1
  2844      1
  2845      2
  2846      1
  2847      1
  2848      2
  2852      1
  2853      4
  2854      1
  2855      1
  2856      2
  2857      3
  2858      1
  2859      4
  2860      1
  2861      1
  2864      2
  2865      2
  2866      3
  2868      2
  2869      3
  2872      1
  2873      1
  2874      5
  2877      1
  2878      1
  2881      2
  2883      1
  2884      1
  2886      2
  2887      1
  2888      3
  2889      1
  2890      1
  2891      1
  2892      2
  2893      3
  2894      4
  2895      3
  2897      1
  2898      1
  2899      3
  2900      1
  2901      1
  2902      1
  2903      2
  2904      2
  2906      1
  2907      5
  2908      3
  2909      1
  2912      2
  2913      3
  2914      1
  2917      2
  2919      1
  2920      1
  2921      1
  2922      2
  2923      1
  2924      1
  2925      1
  2926      2
  2927      1
  2928      4
  2929      1
  2930      2
  2931      2
  2932      3
  2933      3
  2936      1
  2937      2
  2938      1
  2939      2
  2943      4
  2944      1
  2945      1
  2946      1
  2947      4
  2948      1
  2949      2
  2950      2
  2952      1
  2954      1
  2955      2
  2956      1
  2962      1
  2964      1
  2967      1
  2968      1
  2969      1
  2970      1
  2972      1
  2973      1
  2974      1
  2975      1
  2976      3
  2981      1
  2982      1
  2983      2
  2991      2
  2992      1
  2993      2
  2994      2
  2995      1
  2996      1
  2997      2
  2998      2
  2999      2
  3000      1
  3002      2
  3004      1
  3005      1
  3006      1
  3007      1
  3009      1
  3012      2
  3014      1
  3016      1
  3017      1
  3018      2
  3019      2
  3020      1
  3021      1
  3022      2
  3023      1
  3024      1
  3025      1
  3026      1
  3027      1
  3029      1
  3030      1
  3031      1
  3032      1
  3033      1
  3034      1
  3036      1
  3038      1
  3040      1
  3042      1
  3043      2
  3044      2
  3047      1
  3048      1
  3049      2
  3051      4
  3052      1
  3053      3
  3054      1
  3055      1
  3057      2
  3059      1
  3060      1
  3062      2
  3063      1
  3064      4
  3066      1
  3067      2
  3070      2
  3072      1
  3073      1
  3074      1
  3075      3
  3078      3
  3079      2
  3080      3
  3081      1
  3083      1
  3085      1
  3086      1
  3087      1
  3088      2
  3092      2
  3093      2
  3094      1
  3095      1
  3098      2
  3099      1
  3102      1
  3103      2
  3104      3
  3106      2
  3107      1
  3109      1
  3110      4
  3111      1
  3112      1
  3113      2
  3116      1
  3119      1
  3120      1
  3124      1
  3125      1
  3126      1
  3127      1
  3128      1
  3134      1
  3135      1
  3137      1
  3138      1
  3139      1
  3140      1
  3144      3
  3146      2
  3147      1
  3149      1
  3150      1
  3152      1
  3153      1
  3154      1
  3155      2
  3157      1
  3158      3
  3160      2
  3161      1
  3162      3
  3163      2
  3165      1
  3167      1
  3170      2
  3172      2
  3174      3
  3175      1
  3178      1
  3180      1
  3183      3
  3184      1
  3185      1
  3187      1
  3188      1
  3190      2
  3191      2
  3192      1
  3193      1
  3196      1
  3198      2
  3199      1
  3200      2
  3201      2
  3203      1
  3204      1
  3205      3
  3207      1
  3208      1
  3209      1
  3216      2
  3217      1
  3220      3
  3221      2
  3223      1
  3225      1
  3231      2
  3232      2
  3233      2
  3234      2
  3235      3
  3237      1
  3239      2
  3240      1
  3241      2
  3242      1
  3243      1
  3244      1
  3245      2
  3247      1
  3250      1
  3251      3
  3252      3
  3257      1
  3258      2
  3259      1
  3262      2
  3264      1
  3265      2
  3268      1
  3269      1
  3271      3
  3272      2
  3274      1
  3275      3
  3277      1
  3279      1
  3280      3
  3282      1
  3284      1
  3285      2
  3286      1
  3288      1
  3289      2
  3290      1
  3291      1
  3292      1
  3295      1
  3296      2
  3298      2
  3299      3
  3300      1
  3301      1
  3308      2
  3309      2
  3310      2
  3311      1
  3312      1
  3315      2
  3316      1
  3319      3
  3324      1
  3326      1
  3328      3
  3330      1
  3331      1
  3332      1
  3333      1
  3334      3
  3335      2
  3337      3
  3338      2
  3341      2
  3342      2
  3344      1
  3345      1
  3346      2
  3352      2
  3353      1
  3355      2
  3360      1
  3361      2
  3363      4
  3365      1
  3367      1
  3368      1
  3369      1
  3373      2
  3374      1
  3376      2
  3378      2
  3379      1
  3382      1
  3383      2
  3384      2
  3385      1
  3387      2
  3391      1
  3392      3
  3393      1
  3397      1
  3398      1
  3400      1
  3401      3
  3402      1
  3403      1
  3404      3
  3408      3
  3410      3
  3413      2
  3414      1
  3415      2
  3416      1
  3417      1
  3424      3
  3425      2
  3427      1
  3433      1
  3439      1
  3442      1
  3443      1
  3445      2
  3446      1
  3447      1
  3448      2
  3449      2
  3450      2
  3453      1
  3454      1
  3456      2
  3457      1
  3459      2
  3462      1
  3466      1
  3467      2
  3468      1
  3470      1
  3471      1
  3472      1
  3473      1
  3475      2
  3476      1
  3477      2
  3480      1
  3482      2
  3484      1
  3486      1
  3489      1
  3490      1
  3491      1
  3495      1
  3497      3
  3498      1
  3499      2
  3500      1
  3502      1
  3503      1
  3504      1
  3512      3
  3513      1
  3514      1
  3516      2
  3517      1
  3519      1
  3520      2
  3524      1
  3528      1
  3529      2
  3531      2
  3533      2
  3535      3
  3539      1
  3540      2
  3541      1
  3542      2
  3544      2
  3545      1
  3549      1
  3550      1
  3551      1
  3552      1
  3553      2
  3555      1
  3556      2
  3560      1
  3561      3
  3564      5
  3565      3
  3567      3
  3568      1
  3569      1
  3570      2
  3571      2
  3573      1
  3574      1
  3575      1
  3576      1
  3577      2
  3578      1
  3579      1
  3581      2
  3582      2
  3583      1
  3585      3
  3586      1
  3589      1
  3592      1
  3593      1
  3594      1
  3595      1
  3597      1
  3598      1
  3603      3
  3606      1
  3607      3
  3608      1
  3609      4
  3610      1
  3611      2
  3613      1
  3615      3
  3616      3
  3618      1
  3619      2
  3620      1
  3622      1
  3624      1
  3626      1
  3629      1
  3630      1
  3632      1
  3633      2
  3634      1
  3636      1
  3640      1
  3641      1
  3643      1
  3644      1
  3645      2
  3646      2
  3648      1
  3649      1
  3656      2
  3658      1
  3659      1
  3660      1
  3663      2
  3664      1
  3666      1
  3668      1
  3669      1
  3670      1
  3672      1
  3673      1
  3675      1
  3678      1
  3679      1
  3680      1
  3681      1
  3684      1
  3685      1
  3695      1
  3697      1
  3702      1
  3704      2
  3706      2
  3708      1
  3709      1
  3710      1
  3711      1
  3712      1
  3713      1
  3715      2
  3718      1
  3719      1
  3720      1
  3721      1
  3722      1
  3723      3
  3724      2
  3726      1
  3727      1
  3728      1
  3729      1
  3732      1
  3733      3
  3734      1
  3742      1
  3743      1
  3746      1
  3749      2
  3750      2
  3751      2
  3752      1
  3753      3
  3754      1
  3755      1
  3756      1
  3757      1
  3758      1
  3759      3
  3760      1
  3761      1
  3762      1
  3765      2
  3773      2
  3777      1
  3778      2
  3789      2
  3791      1
  3793      1
  3795      1
  3796      1
  3797      2
  3802      1
  3804      1
  3805      1
  3807      1
  3808      3
  3811      2
  3813      1
  3814      1
  3815      1
  3816      2
  3817      1
  3819      2
  3820      1
  3823      1
  3827      1
  3828      1
  3833      1
  3834      1
  3836      1
  3838      2
  3839      1
  3840      2
  3842      1
  3844      3
  3845      1
  3846      2
  3848      2
  3849      1
  3851      1
  3855      3
  3857      1
  3859      2
  3860      1
  3861      1
  3862      2
  3863      1
  3867      2
  3868      4
  3872      3
  3873      1
  3875      1
  3881      1
  3883      2
  3890      1
  3891      2
  3895      1
  3896      1
  3897      1
  3899      3
  3900      1
  3902      3
  3913      2
  3914      1
  3917      1
  3922      2
  3927      1
  3930      1
  3931      1
  3934      2
  3937      1
  3938      1
  3942      1
  3943      1
  3947      1
  3951      1
  3952      1
  3954      1
  3955      1
  3957      1
  3958      1
  3964      1
  3965      1
  3967      1
  3968      1
  3970      3
  3973      1
  3974      1
  3976      1
  3981      1
  3984      2
  3987      1
  3988      2
  3997      1
  3998      1
  4000      1
  4001      1
  4002      1
  4005      1
  4008      1
  4009      2
  4010      2
  4014      1
  4015      1
  4016      1
  4020      1
  4023      1
  4025      1
  4027      2
  4028      1
  4029      1
  4036      1
  4038      1
  4047      1
  4049      1
  4050      2
  4051      2
  4053      3
  4059      1
  4066      1
  4073      1
  4076      2
  4078      1
  4080      2
  4086      3
  4089      1
  4090      2
  4095      1
  4097      1
  4101      1
  4102      1
  4104      2
  4105      3
  4106      1
  4107      2
  4111      1
  4112      1
  4116      1
  4117      2
  4119      1
  4121      1
  4122      2
  4124      1
  4132      1
  4133      1
  4134      1
  4135      1
  4139      1
  4140      1
  4141      1
  4142      1
  4144      1
  4145      1
  4148      1
  4150      2
  4151      1
  4153      1
  4160      1
  4163      1
  4165      1
  4166      3
  4168      2
  4172      1
  4173      1
  4176      1
  4178      1
  4179      1
  4181      1
  4182      2
  4183      1
  4185      1
  4189      1
  4190      1
  4191      1
  4194      1
  4198      1
  4200      1
  4203      2
  4205      2
  4208      2
  4212      1
  4216      1
  4217      2
  4218      1
  4219      1
  4224      1
  4228      1
  4230      1
  4231      1
  4232      1
  4235      2
  4237      1
  4238      1
  4239      2
  4240      1
  4241      1
  4242      3
  4243      2
  4244      3
  4245      3
  4247      2
  4248      2
  4251      1
  4253      1
  4256      1
  4259      2
  4262      1
  4266      1
  4275      1
  4279      1
  4280      1
  4286      1
  4287      2
  4290      1
  4292      2
  4295      1
  4298      2
  4299      2
  4301      1
  4305      1
  4307      1
  4308      1
  4311      1
  4312      1
  4313      1
  4315      3
  4317      1
  4326      1
  4327      1
  4334      1
  4336      1
  4337      1
  4338      1
  4339      2
  4342      1
  4343      1
  4344      1
  4345      1
  4351      1
  4353      1
  4356      1
  4359      1
  4360      1
  4364      1
  4370      1
  4372      2
  4373      2
  4376      1
  4378      1
  4382      1
  4383      1
  4385      2
  4386      2
  4388      1
  4389      1
  4390      1
  4391      3
  4395      1
  4397      1
  4398      1
  4399      1
  4401      1
  4402      1
  4403      2
  4407      1
  4408      1
  4411      1
  4415      1
  4417      1
  4427      2
  4428      1
  4429      1
  4431      1
  4433      1
  4442      1
  4448      1
  4450      1
  4452      1
  4456      1
  4457      1
  4458      1
  4459      1
  4460      1
  4465      1
  4466      1
  4467      1
  4477      2
  4479      1
  4480      1
  4482      2
  4484      1
  4489      1
  4491      1
  4493      1
  4494      1
  4497      1
  4503      1
  4504      1
  4505      1
  4507      2
  4509      1
  4510      1
  4511      2
  4512      2
  4514      1
  4519      3
  4520      1
  4523      1
  4533      1
  4536      1
  4540      1
  4543      1
  4551      2
  4555      2
  4557      1
  4561      1
  4570      1
  4572      2
  4575      1
  4577      1
  4581      1
  4584      1
  4585      4
  4588      1
  4589      2
  4590      1
  4596      1
  4608      2
  4627      1
  4629      1
  4630      2
  4636      1
  4638      2
  4640      1
  4642      1
  4645      1
  4648      1
  4649      1
  4661      1
  4662      2
  4663      1
  4664      1
  4665      1
  4666      1
  4668      1
  4672      1
  4673      2
  4678      1
  4691      2
  4697      1
  4698      1
  4700      1
  4703      1
  4706      1
  4707      2
  4710      1
  4716      4
  4718      1
  4721      1
  4722      1
  4723      1
  4726      1
  4727      1
  4729      1
  4740      2
  4749      1
  4752      2
  4753      1
  4754      1
  4757      1
  4759      1
  4760      2
  4761      1
  4762      1
  4764      1
  4769      1
  4775      1
  4778      1
  4779      1
  4783      1
  4785      2
  4792      1
  4795      1
  4802      1
  4803      3
  4804      1
  4806      1
  4807      1
  4808      1
  4814      1
  4815      1
  4822      1
  4823      1
  4828      1
  4830      2
  4831      1
  4834      1
  4841      1
  4849      1
  4853      1
  4855      1
  4856      1
  4857      1
  4859      1
  4861      1
  4864      1
  4868      1
  4869      1
  4871      1
  4874      1
  4876      1
  4878      2
  4880      1
  4882      1
  4892      1
  4895      2
  4900      1
  4908      1
  4909      1
  4912      1
  4926      1
  4928      1
  4933      2
  4937      1
  4942      1
  4944      1
  4947      1
  4949      1
  4950      1
  4959      2
  4966      1
  4967      2
  4972      1
  4974      1
  4976      1
  4984      1
  4985      1
  4996      1
  4999      1
  5000      1
  5001      1
  5002      1
  5009      1
  5012      2
  5013      1
  5020      1
  5022      1
  5025      3
  5034      1
  5036      1
  5039      1
  5042      1
  5043      1
  5045      1
  5049      1
  5054      1
  5057      1
  5059      1
  5061      1
  5062      1
  5066      1
  5071      1
  5084      1
  5087      1
  5088      1
  5090      1
  5092      3
  5094      1
  5104      2
  5109      1
  5110      1
  5111      1
  5116      1
  5117      2
  5119      1
  5124      1
  5128      1
  5130      1
  5138      1
  5149      1
  5162      1
  5163      1
  5172      1
  5173      1
  5182      1
  5193      1
  5195      1
  5200      1
  5202      2
  5206      1
  5207      1
  5213      1
  5229      1
  5233      1
  5236      1
  5241      2
  5243      1
  5246      1
  5250      1
  5251      1
  5267      1
  5269      1
  5277      1
  5279      1
  5283      1
  5290      2
  5302      1
  5303      1
  5306      1
  5311      1
  5317      1
  5319      1
  5332      1
  5335      1
  5348      1
  5354      1
  5357      1
  5365      1
  5368      1
  5369      1
  5381      1
  5383      1
  5385      1
  5391      2
  5392      1
  5394      1
  5408      1
  5411      1
  5413      1
  5414      1
  5415      1
  5424      1
  5426      1
  5430      1
  5432      1
  5435      1
  5438      1
  5440      1
  5444      1
  5446      1
  5447      1
  5450      2
  5454      1
  5458      1
  5459      1
  5465      1
  5468      1
  5469      1
  5470      1
  5475      2
  5476      1
  5483      1
  5490      1
  5494      1
  5498      1
  5500      2
  5501      1
  5511      1
  5513      1
  5516      1
  5521      1
  5528      2
  5534      1
  5540      1
  5542      1
  5544      1
  5550      1
  5553      1
  5557      1
  5558      1
  5559      1
  5560      1
  5569      1
  5571      1
  5573      1
  5582      1
  5586      1
  5587      2
  5588      1
  5590      1
  5591      1
  5594      1
  5600      1
  5607      1
  5616      1
  5617      1
  5633      1
  5636      1
  5637      1
  5645      1
  5647      1
  5653      1
  5654      1
  5657      2
  5668      1
  5669      1
  5673      1
  5677      1
  5702      1
  5704      1
  5707      1
  5710      1
  5713      1
  5714      1
  5717      1
  5721      1
  5722      1
  5734      1
  5738      1
  5739      1
  5749      1
  5757      1
  5769      2
  5770      1
  5775      1
  5788      1
  5789      1
  5793      1
  5804      2
  5808      1
  5810      1
  5813      1
  5816      1
  5818      1
  5823      2
  5826      1
  5828      1
  5829      2
  5831      1
  5836      1
  5837      2
  5852      1
  5856      1
  5859      1
  5864      1
  5870      1
  5873      1
  5885      1
  5888      1
  5891      1
  5897      1
  5898      1
  5902      2
  5906      1
  5909      1
  5913      1
  5920      1
  5927      1
  5930      1
  5931      1
  5937      1
  5940      2
  5942      1
  5945      1
  5954      1
  5959      1
  5964      1
  5977      1
  5985      1
  5988      1
  5990      1
  5991      1
  6004      1
  6014      1
  6021      1
  6041      1
  6054      1
  6063      1
  6072      2
  6075      1
  6076      1
  6082      1
  6084      1
  6091      1
  6094      1
  6105      2
  6125      2
  6142      1
  6145      1
  6152      1
  6158      1
  6166      1
  6171      1
  6177      1
  6190      1
  6192      1
  6204      1
  6212      2
  6223      1
  6227      1
  6232      1
  6233      1
  6249      1
  6258      1
  6259      1
  6263      1
  6267      1
  6270      1
  6276      1
  6277      1
  6280      1
  6282      1
  6288      1
  6294      1
  6322      1
  6343      1
  6344      1
  6345      1
  6347      1
  6350      2
  6369      1
  6399      1
  6402      1
  6403      1
  6406      1
  6411      1
  6434      1
  6465      1
  6468      1
  6475      1
  6484      1
  6487      1
  6508      2
  6516      1
  6537      1
  6544      1
  6545      1
  6552      1
  6555      1
  6556      2
  6558      1
  6565      1
  6570      1
  6579      2
  6580      1
  6583      1
  6586      1
  6591      1
  6592      1
  6606      1
  6610      1
  6613      1
  6624      1
  6631      1
  6632      1
  6646      1
  6649      2
  6687      1
  6688      1
  6690      1
  6691      1
  6702      1
  6720      1
  6743      1
  6744      1
  6748      2
  6753      1
  6756      1
  6766      1
  6769      1
  6773      1
  6782      1
  6792      1
  6818      1
  6829      1
  6832      1
  6838      1
  6840      1
  6843      1
  6852      1
  6853      1
  6858      1
  6890      2
  6893      1
  6894      1
  6913      1
  6925      1
  6932      1
  6937      1
  6960      1
  6973      1
  6978      1
  6988      2
  6994      1
  6999      1
  7019      1
  7034      1
  7049      1
  7051      1
  7052      1
  7058      1
  7066      1
  7067      1
  7076      1
  7081      1
  7089      1
  7091      1
  7094      1
  7103      1
  7120      1
  7162      1
  7187      1
  7188      2
  7224      1
  7225      1
  7245      1
  7275      1
  7289      1
  7298      1
  7313      1
  7317      1
  7330      1
  7337      1
  7343      1
  7355      1
  7366      1
  7379      1
  7383      1
  7388      1
  7389      1
  7392      1
  7399      1
  7403      1
  7406      1
  7407      1
  7410      1
  7414      1
  7419      1
  7431      1
  7437      2
  7455      1
  7461      2
  7464      2
  7465      1
  7488      1
  7513      1
  7527      1
  7557      1
  7561      1
  7589      2
  7597      1
  7601      1
  7604      1
  7626      1
  7637      1
  7652      1
  7659      1
  7672      1
  7684      1
  7687      1
  7720      1
  7727      1
  7730      1
  7765      1
  7814      1
  7817      1
  7823      1
  7832      1
  7834      1
  7845      1
  7854      1
  7898      1
  7918      1
  7926      1
  7932      1
  7946      1
  7947      1
  7979      1
  7995      1
  8009      1
  8018      1
  8038      1
  8047      1
  8057      1
  8059      1
  8065      1
  8067      1
  8086      1
  8088      1
  8090      1
  8109      1
  8117      1
  8126      1
  8139      1
  8145      1
  8169      1
  8172      1
  8208      1
  8211      1
  8227      1
  8231      1
  8247      1
  8249      1
  8274      1
  8296      1
  8318      1
  8320      1
  8345      1
  8348      1
  8357      1
  8374      1
  8387      1
  8424      1
  8447      1
  8454      1
  8457      1
  8476      1
  8479      1
  8490      1
  8497      1
  8516      1
  8526      1
  8538      1
  8552      1
  8577      1
  8592      2
  8610      1
  8614      1
  8626      1
  8629      1
  8630      1
  8652      1
  8660      1
  8684      1
  8717      1
  8732      1
  8797      2
  8805      1
  8840      1
  8845      1
  8848      1
  8852      1
  8854      1
  8861      1
  8868      1
  8871      1
  8946      1
  8958      1
  8975      1
  8977      1
  8999      1
  9010      1
  9021      1
  9032      1
  9060      1
  9135      1
  9154      1
  9161      1
  9194      1
  9208      1
  9256      1
  9286      1
  9305      1
  9314      1
  9374      1
  9389      1
  9423      1
  9436      1
  9449      1
  9463      1
  9468      1
  9493      1
  9545      1
  9608      1
  9705      1
  9802      1
  9830      1
  9832      1
  9875      1
  9881      1
  9906      1
  9973      1
  9999      1
 10006      1
 10036      1
 10128      1
 10130      1
 10173      1
 10176      1
 10196      1
 10221      1
 10241      1
 10261      1
 10371      1
 10373      1
 10375      1
 10405      1
 10446      1
 10515      1
 10543      1
 10582      1
 10587      1
 10597      1
 10675      1
 10928      1
 10972      1
 10988      1
 11027      1
 11092      1
 11175      1
 11228      1
 11287      1
 11291      1
 11350      1
 11440      1
 11442      1
 11450      1
 11610      1
 11627      1
 11690      1
 11751      1
 11895      1
 12056      1
 12065      1
 12082      1
 12096      1
 12161      1
 12178      2
 12339      1
 12525      1
 12660      1
 12678      1
 12789      1
 12865      1
 12879      1
 12914      1
 13015      1
 13021      1
 13044      1
 13055      1
 13082      1
 13287      1
 13408      1
 13483      1
 13693      1
 13715      1
 13799      1
 13807      1
 13866      1
 13910      1
 13940      1
 14000      1
 14152      1
 14221      1
 14246      1
 14255      1
 14272      1
 14287      1
 14312      1
 14339      1
 14371      1
 14439      1
 14504      1
 14520      1
 14525      1
 14553      1
 14687      1
 14729      1
 14831      1
 15062      1
 15129      2
 15304      1
 15349      1
 15361      1
 15482      1
 15580      1
 15663      1
 15690      1
 15775      1
 16042      1
 16113      1
 16126      1
 16128      1
 16298      1
 16479      1
 16512      1
 16559      1
 16586      1
 16666      1
 16717      1
 16982      1
 17037      1
 17311      1
 17359      1
 17363      1
 17448      1
 17528      1
 17575      1
 17742      1
 17929      1
 17934      1
 17958      1
 17987      1
 18022      1
 18030      1
 18274      1
 18311      1
 18379      1
 18537      1
 18640      1
 18644      1
 18860      1
 18895      1
 18923      1
 19097      1
 19168      1
 19377      1
 19464      1
 19549      1
 19808      1
 19824      1
 19842      1
 19950      1
 20197      1
 20278      1
 20404      1
 20439      1
 20555      1
 20809      1
 20897      1
 20901      1
 21132      1
 21431      1
 21439      1
 21470      1
 21598      1
 21602      1
 21788      1
 21813      1
 21983      1
 22152      1
 22235      1
 22293      1
 22326      1
 22515      1
 22540      1
 22619      1
 22694      1
 22771      1
 22961      1
 23552      1
 23570      1
 23583      1
 23599      1
 23973      1
 24166      1
 24592      1
 24765      1
 24787      1
 24859      1
 25196      1
 25310      1
 25565      1
 25887      1
 26005      1
 26030      1
 26074      1
 26557      1
 26689      1
 26912      1
 27222      1
 27276      1
 27522      1
 28286      1
 28412      1
 28531      1
 28693      1
 28735      1
 29534      1
 29708      1
 29756      1
 30057      1
 30117      1
 30250      1
 30841      1
 30873      1
 31098      1
 31717      1
 32015      1
 33782      1
 34731      1
 35381      1
 36699      1
 36741      1
 36976      1
 37642      1
 38426      1
 38730      1
 38857      1
 39529      1
 39851      1
 40403      1
 40497      1
 41093      1
 41811      1
 42535      1
 45495      1
 46077      1
 46078      1
 47011      1
 51022      1
 52080      1
 53260      1
 58610      1
 63809      1
 64229      1
 69487      1
 78353      1
 80656      1
 84000      1
 90444      1
 90476      1
110479      1


==> data/MillionSong-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      0
     8  30796
    16 2.016925e+04
    32 7.286500e+03
    64 2.278391e+03
   128 4.488438e+02
   256 4.839844e+01
   512 2.650391e+00
  1024 5.566406e-02
  2048      0
  4096 2.441406e-04


==> data/MillionSong-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  31781
     2  24354
     4 1.552850e+04
     8 7.817375e+03
    16 3.325438e+03
    32 1.270125e+03
    64 4.593281e+02
   128 1.725625e+02
   256 6.133594e+01
   512 1.902539e+01
  1024 4.854492e+00
  2048 1.194336e+00
  4096 2.143555e-01
  8192 2.331543e-02
 16384 6.408691e-03
 32768 8.239746e-04
 65536 1.068115e-04


==> data/MillionSong-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      0
     8 246368
    16 322708
    32 233168
    64 145817
   128  57452
   256  12390
   512   1357
  1024     57
  2048      0
  4096      1


==> data/MillionSong-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1  31781
     2  48708
     4  62114
     8  62539
    16  53207
    32  40644
    64  29397
   128  22088
   256  15702
   512   9741
  1024   4971
  2048   2446
  4096    878
  8192    191
 16384    105
 32768     27
 65536      7


==> data/MillionSong-Orig-info.dat <==
#
#
#
#
#
Size: 1019318 x 384546
Edges: 48373586
Caterpillars: 22090238518354
Butterflies: 214994624866
Metamorphossis: 3.893025e-02


==> data/MillionSong-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2      0
     4      0
     8 7.003535e-02
    16 5.714803e-02
    32 4.352912e-02
    64 3.369404e-02
   128 2.685475e-02
   256 2.028054e-02
   512 1.433402e-02
  1024 1.061126e-02
  2048      0
  4096 2.000760e-03


==> data/MillionSong-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 4.199496e-02
     4 3.995042e-02
     8 3.787334e-02
    16 3.671495e-02
    32 3.605082e-02
    64 3.636504e-02
   128 3.697903e-02
   256 3.670378e-02
   512 3.578521e-02
  1024 3.642720e-02
  2048 3.808209e-02
  4096 3.526965e-02
  8192 4.389553e-02
 16384 6.095526e-02
 32768 6.735882e-02
 65536 6.027048e-02


==> data/MillionSong-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2      0
     4      0
     8 5.252651e-02
    16 5.714803e-02
    32 4.352911e-02
    64 3.369404e-02
   128 2.685475e-02
   256 2.028054e-02
   512 1.021859e-02
  1024 5.388533e-04
  2048      0
  4096 4.884669e-07


==> data/MillionSong-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.199496e-02
     4 3.995043e-02
     8 3.787334e-02
    16 3.671495e-02
    32 3.605082e-02
    64 3.636504e-02
   128 3.697903e-02
   256 3.670378e-02
   512 3.578521e-02
  1024 3.571573e-02
  2048 2.473105e-02
  4096 6.535562e-03
  8192 1.002010e-03
 16384 3.906434e-04
 32768 5.550196e-05
 65536 6.437582e-06


==> data/MillionSong-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
    10 7.432645e-02
    11 7.220282e-02
    12 7.034948e-02
    13 6.935509e-02
    14 6.764648e-02
    15 6.633175e-02
    16 6.510201e-02
    17 6.436373e-02
    18 6.268164e-02
    19 6.110427e-02
    20 5.923336e-02
    21 5.928791e-02
    22 5.802811e-02
    23 5.685459e-02
    24 5.574477e-02
    25 5.499346e-02
    26 5.488011e-02
    27 5.362848e-02
    28 5.284700e-02
    29 5.293606e-02
    30 5.210432e-02
    31 5.057869e-02
    32 5.040533e-02
    33 4.930533e-02
    34 4.901745e-02
    35 4.919881e-02
    36 4.821507e-02
    37 4.768668e-02
    38 4.683704e-02
    39 4.585917e-02
    40 4.587934e-02
    41 4.541354e-02
    42 4.526915e-02
    43 4.491394e-02
    44 4.365233e-02
    45 4.405839e-02
    46 4.401558e-02
    47 4.391924e-02
    48 4.256818e-02
    49 4.250469e-02
    50 4.241491e-02
    51 4.149851e-02
    52 4.123846e-02
    53 4.121592e-02
    54 4.073273e-02
    55 4.022453e-02
    56 4.041855e-02
    57 4.067572e-02
    58 4.014304e-02
    59 3.928545e-02
    60 3.924721e-02
    61 3.949059e-02
    62 3.910771e-02
    63 3.851909e-02
    64 3.815367e-02
    65 3.885057e-02
    66 3.756861e-02
    67 3.804910e-02
    68 3.778643e-02
    69 3.776878e-02
    70 3.719763e-02
    71 3.713399e-02
    72 3.760138e-02
    73 3.730006e-02
    74 3.598385e-02
    75 3.592738e-02
    76 3.654293e-02
    77 3.602934e-02
    78 3.607671e-02
    79 3.622377e-02
    80 3.572489e-02
    81 3.537225e-02
    82 3.426620e-02
    83 3.461958e-02
    84 3.454033e-02
    85 3.408451e-02
    86 3.436289e-02
    87 3.664146e-02
    88 3.412923e-02
    89 3.412513e-02
    90 3.471947e-02
    91 3.349806e-02
    92 3.335929e-02
    93 3.413373e-02
    94 3.272816e-02
    95 3.308382e-02
    96 3.328208e-02
    97 3.283786e-02
    98 3.252149e-02
    99 3.295065e-02
   100 3.244050e-02
   101 3.211565e-02
   102 3.243992e-02
   103 3.293425e-02
   104 3.241541e-02
   105 3.269883e-02
   106 3.282442e-02
   107 3.158355e-02
   108 3.167803e-02
   109 3.217199e-02
   110 3.269033e-02
   111 3.295349e-02
   112 3.081673e-02
   113 3.131010e-02
   114 3.204484e-02
   115 3.175049e-02
   116 3.128913e-02
   117 3.111075e-02
   118 3.008620e-02
   119 3.100860e-02
   120 3.074989e-02
   121 3.069540e-02
   122 3.066532e-02
   123 3.010639e-02
   124 2.964976e-02
   125 3.034711e-02
   126 3.005712e-02
   127 3.060921e-02
   128 3.093996e-02
   129 2.946531e-02
   130 2.951428e-02
   131 2.925862e-02
   132 3.010831e-02
   133 3.094396e-02
   134 2.961002e-02
   135 3.048718e-02
   136 2.940892e-02
   137 3.015652e-02
   138 2.994653e-02
   139 2.956312e-02
   140 2.960175e-02
   141 3.077194e-02
   142 2.859083e-02
   143 2.986561e-02
   144 2.839550e-02
   145 2.930998e-02
   146 2.809445e-02
   147 3.003803e-02
   148 2.868264e-02
   149 2.843656e-02
   150 2.985911e-02
   151 2.854179e-02
   152 2.812677e-02
   153 2.795618e-02
   154 2.791608e-02
   155 2.894261e-02
   156 2.784352e-02
   157 2.638066e-02
   158 2.695816e-02
   159 2.750438e-02
   160 2.907578e-02
   161 2.879677e-02
   162 2.834009e-02
   163 2.698061e-02
   164 2.695693e-02
   165 2.746550e-02
   166 2.671683e-02
   167 2.940735e-02
   168 2.737600e-02
   169 2.865611e-02
   170 2.936139e-02
   171 2.727459e-02
   172 2.677091e-02
   173 2.825463e-02
   174 2.637480e-02
   175 2.772753e-02
   176 2.734045e-02
   177 2.762251e-02
   178 2.737551e-02
   179 2.740916e-02
   180 2.788123e-02
   181 2.666768e-02
   182 2.797384e-02
   183 2.634564e-02
   184 2.714816e-02
   185 2.697939e-02
   186 2.802126e-02
   187 2.618980e-02
   188 2.764315e-02
   189 2.692878e-02
   190 2.676770e-02
   191 2.787344e-02
   192 2.577772e-02
   193 2.519943e-02
   194 2.811815e-02
   195 2.718135e-02
   196 2.661053e-02
   197 2.695659e-02
   198 2.693119e-02
   199 2.573053e-02
   200 2.681278e-02
   201 2.620475e-02
   202 2.649584e-02
   203 2.560238e-02
   204 2.591490e-02
   205 2.482109e-02
   206 2.538964e-02
   207 2.657289e-02
   208 2.640991e-02
   209 2.547908e-02
   210 2.525428e-02
   211 2.601993e-02
   212 2.612215e-02
   213 2.657195e-02
   214 2.488144e-02
   215 2.565338e-02
   216 2.712711e-02
   217 2.563732e-02
   218 2.619403e-02
   219 2.511245e-02
   220 2.578220e-02
   221 2.508862e-02
   222 2.574328e-02
   223 2.524917e-02
   224 2.326302e-02
   225 2.671702e-02
   226 2.579541e-02
   227 2.488780e-02
   228 2.802961e-02
   229 2.446536e-02
   230 2.539940e-02
   231 2.388444e-02
   232 2.680494e-02
   233 2.457995e-02
   234 2.496843e-02
   235 2.381844e-02
   236 2.289022e-02
   237 2.758898e-02
   238 2.284172e-02
   239 2.253779e-02
   240 2.400712e-02
   241 2.285589e-02
   242 2.339090e-02
   243 2.428070e-02
   244 2.493536e-02
   245 2.675205e-02
   246 2.336196e-02
   247 2.278586e-02
   248 2.764845e-02
   249 2.434244e-02
   250 2.412081e-02
   251 2.584761e-02
   252 2.473332e-02
   253 2.520991e-02
   254 2.556719e-02
   255 2.352682e-02
   256 2.297686e-02
   257 2.465777e-02
   258 2.556442e-02
   259 2.440555e-02
   260 2.234170e-02
   261 2.317853e-02
   262 2.437880e-02
   263 2.282586e-02
   264 2.679111e-02
   265 2.279192e-02
   266 2.285487e-02
   267 2.446976e-02
   268 2.204670e-02
   269 2.191996e-02
   270 2.358782e-02
   271 2.236478e-02
   272 2.546965e-02
   273 2.727746e-02
   274 2.216649e-02
   275 2.535657e-02
   276 2.223604e-02
   277 2.294731e-02
   278 2.202921e-02
   279 2.449917e-02
   280 2.172019e-02
   281 2.145312e-02
   282 2.202929e-02
   283 2.411064e-02
   284 2.245165e-02
   285 2.420560e-02
   286 2.217875e-02
   287 2.660227e-02
   288 2.166286e-02
   289 2.248795e-02
   290 2.387510e-02
   291 2.086351e-02
   292 2.337396e-02
   293 2.220419e-02
   294 2.206319e-02
   295 2.460338e-02
   296 2.187571e-02
   297 2.623436e-02
   298 1.913603e-02
   299 2.229085e-02
   300 2.137297e-02
   301 2.281192e-02
   302 2.094422e-02
   303 2.275349e-02
   304 1.766872e-02
   305 2.498287e-02
   306 2.227726e-02
   307 2.690971e-02
   308 2.367033e-02
   309 2.560359e-02
   310 2.024339e-02
   311 2.407144e-02
   312 2.123576e-02
   313 2.028194e-02
   314 2.579837e-02
   315 1.997373e-02
   316 2.470965e-02
   317 2.188994e-02
   318 2.077290e-02
   319 2.040357e-02
   320 2.153568e-02
   321 2.391807e-02
   322 2.367208e-02
   323 2.123985e-02
   324 2.027379e-02
   325 1.877462e-02
   326 1.808662e-02
   327 2.129308e-02
   328 2.369458e-02
   329 2.232089e-02
   330 2.004559e-02
   331 2.128691e-02
   332 2.564525e-02
   333 2.035761e-02
   334 2.300179e-02
   335 2.446473e-02
   336 1.934740e-02
   337 2.104811e-02
   338 1.730131e-02
   339 2.106127e-02
   340 2.100739e-02
   341 2.268001e-02
   342 2.199776e-02
   343 1.906253e-02
   344 2.460800e-02
   345 1.931409e-02
   346 2.141029e-02
   347 2.327171e-02
   348 1.894451e-02
   349 2.082884e-02
   350 1.934513e-02
   351 2.197079e-02
   352 2.212334e-02
   353 2.297438e-02
   354 2.096123e-02
   355 2.105322e-02
   356 1.787919e-02
   357 1.849679e-02
   358 1.978921e-02
   359 1.995816e-02
   360 1.727334e-02
   361 2.385431e-02
   362 1.801694e-02
   363 2.247578e-02
   364 2.363901e-02
   365 2.220385e-02
   366 2.363907e-02
   367 1.772433e-02
   368 2.280148e-02
   369 2.050946e-02
   370 2.684945e-02
   371 1.955388e-02
   372 1.718704e-02
   373 1.729332e-02
   374 2.144060e-02
   375 1.998193e-02
   376 1.812984e-02
   377 1.816722e-02
   378 2.223630e-02
   379 1.744516e-02
   380 2.080455e-02
   381 1.896541e-02
   382 2.487035e-02
   383 1.784673e-02
   384 1.788315e-02
   385 2.023709e-02
   386 2.134647e-02
   387 2.132449e-02
   388 1.972853e-02
   389 2.237081e-02
   390 1.909993e-02
   391 1.745608e-02
   392 1.676898e-02
   393 1.993793e-02
   394 2.162674e-02
   395 1.789850e-02
   396 1.643650e-02
   397 1.938753e-02
   398 1.660273e-02
   399 2.292821e-02
   400 2.578143e-02
   401 1.958699e-02
   402 2.251521e-02
   403 1.744980e-02
   404 2.818777e-02
   405 2.213567e-02
   406 1.559108e-02
   407 1.788335e-02
   408 1.774809e-02
   409 1.906188e-02
   410 1.918554e-02
   411 1.868160e-02
   412 1.889730e-02
   413 1.839666e-02
   414 2.050329e-02
   415 1.797404e-02
   416 1.850553e-02
   417 2.432170e-02
   418 1.861865e-02
   419 1.854311e-02
   420 2.040209e-02
   421 2.107269e-02
   422 1.992812e-02
   423 1.743918e-02
   424 1.582320e-02
   425 1.513061e-02
   426 2.126225e-02
   427 1.607586e-02
   428 1.743912e-02
   429 2.163762e-02
   430 2.030877e-02
   431 1.692108e-02
   432 2.507842e-02
   433 1.872637e-02
   434 1.776988e-02
   435 2.999683e-02
   436 1.892256e-02
   437 1.701020e-02
   438 2.256550e-02
   439 1.437640e-02
   440 2.128093e-02
   441 1.716900e-02
   442 2.126408e-02
   443 1.895088e-02
   444 1.989740e-02
   445 1.775248e-02
   446 1.828370e-02
   447 2.094494e-02
   448 2.099252e-02
   449 2.055173e-02
   450 2.064242e-02
   451 2.236205e-02
   452 1.189313e-02
   453 1.962416e-02
   454 1.986905e-02
   455 1.629427e-02
   456 1.642246e-02
   457 1.648536e-02
   458 1.653347e-02
   459 1.657557e-02
   460 2.720178e-02
   461 2.021591e-02
   462 1.849986e-02
   463 1.996589e-02
   464 1.572353e-02
   465 2.030256e-02
   466 1.552089e-02
   467 1.939759e-02
   468 1.811452e-02
   469 1.765527e-02
   470 1.266965e-02
   471 1.499295e-02
   472 1.715283e-02
   473 1.596990e-02
   474 1.772529e-02
   475 2.112664e-02
   476 1.514909e-02
   477 2.303760e-02
   478 1.516306e-02
   479 1.723094e-02
   480 1.596616e-02
   481 1.539861e-02
   482 1.574417e-02
   483 1.546132e-02
   484 1.597867e-02
   485 1.294334e-02
   486 2.108967e-02
   487 1.715542e-02
   488 1.191635e-02
   489 2.081665e-02
   490 1.992110e-02
   491 1.404369e-02
   492 1.953740e-02
   493 1.459656e-02
   494 2.204403e-02
   495 1.973944e-02
   496 1.962251e-02
   497 1.504272e-02
   498 1.372701e-02
   499 1.701505e-02
   500 2.142071e-02
   501 1.549891e-02
   502 1.786381e-02
   503 2.174011e-02
   504 1.408247e-02
   505 1.348092e-02
   506 1.412909e-02
   507 1.693110e-02
   508 2.337193e-02
   509 1.456773e-02
   510 1.997920e-02
   511 1.400532e-02
   512 2.226182e-02
   513 1.542023e-02
   514 1.914200e-02
   515 9.850006e-03
   516 1.514292e-02
   517 1.727731e-02
   518 1.125235e-02
   519 1.922560e-02
   520 1.686555e-02
   521 2.223316e-02
   522 2.412699e-02
   523 1.887393e-02
   524 1.562101e-02
   525 2.295505e-02
   526 1.504418e-02
   527 2.005039e-02
   528 1.582540e-02
   529 1.303301e-02
   530 1.642102e-02
   531 1.769048e-02
   532 2.411537e-02
   533 1.183988e-02
   534 1.494857e-02
   535 1.652240e-02
   536 1.609449e-02
   537 1.802322e-02
   538 1.985160e-02
   539 2.030063e-02
   540 1.810157e-02
   541 1.254436e-02
   542 2.087617e-02
   543 1.688537e-02
   544 1.256869e-02
   545 1.849602e-02
   546 1.508887e-02
   547 2.179628e-02
   548 1.554298e-02
   549 1.358647e-02
   550 1.567828e-02
   551 1.018364e-02
   552 1.602020e-02
   553 2.014392e-02
   554 1.405075e-02
   555 1.795452e-02
   556 2.186522e-02
   557 1.741998e-02
   559 1.465760e-02
   560 1.202901e-02
   561 1.230141e-02
   562 1.751873e-02
   563 1.177102e-02
   564 1.331693e-02
   565 5.723021e-03
   566 1.699707e-02
   567 1.275220e-02
   568 1.446864e-02
   569 1.119654e-02
   570 1.987554e-02
   571 1.053210e-02
   572 2.289668e-02
   573 1.036884e-02
   574 1.297390e-02
   575 1.293727e-02
   576 1.677647e-02
   577 1.381966e-02
   578 1.390060e-02
   579 1.183361e-02
   580 1.150123e-02
   581 1.174626e-02
   582 1.471527e-02
   583 1.890802e-02
   584 1.353533e-02
   585 1.196419e-02
   586 1.736170e-02
   587 1.792044e-02
   588 1.501752e-02
   589 1.645231e-02
   590 1.434205e-02
   591 2.217407e-02
   592 1.758434e-02
   593 1.212528e-02
   594 1.584168e-02
   595 2.333566e-02
   596 1.597426e-02
   597 1.784901e-02
   598 1.196545e-02
   599 1.543731e-02
   600 1.741179e-02
   601 1.679375e-02
   602 1.695320e-02
   603 1.491304e-02
   604 1.829271e-02
   605 1.891738e-02
   606 1.188740e-02
   607 1.566995e-02
   608 1.226381e-02
   609 1.258316e-02
   610 1.723601e-02
   611 1.549403e-02
   612 1.826803e-02
   613 1.056288e-02
   614 1.121459e-02
   615 1.274585e-02
   616 2.165762e-02
   617 1.788865e-02
   618 1.775688e-02
   619 1.152711e-02
   620 2.262621e-02
   621 1.515578e-02
   622 2.895903e-02
   623 1.357499e-02
   624 1.028980e-02
   625 1.649403e-02
   626 1.611819e-02
   627 1.905849e-02
   628 1.743930e-02
   629 1.424611e-02
   630 1.416570e-02
   631 2.011539e-02
   632 1.495204e-02
   633 1.209791e-02
   634 1.081075e-02
   635 1.612365e-02
   636 1.727307e-02
   638 1.416399e-02
   639 1.048891e-02
   640 1.355825e-02
   641 1.245128e-02
   642 2.097954e-02
   643 1.219250e-02
   644 1.398766e-02
   645 1.900966e-02
   646 1.005164e-02
   647 1.902690e-02
   648 1.510564e-02
   649 1.090533e-02
   650 8.711223e-03
   652 7.782652e-03
   653 2.503293e-02
   654 2.518010e-02
   655 1.132828e-02
   656 3.380388e-02
   657 1.132901e-02
   658 1.830311e-02
   659 1.806036e-02
   660 1.011522e-02
   662 1.382285e-02
   663 1.100963e-02
   664 1.182883e-02
   665 9.127892e-03
   666 1.681248e-02
   667 9.402826e-03
   668 1.917480e-02
   669 1.408451e-02
   670 3.807775e-02
   671 1.698617e-02
   672 1.135520e-02
   673 1.581172e-02
   674 8.779227e-03
   675 1.813019e-02
   676 1.142953e-02
   677 1.221316e-02
   678 9.669953e-03
   680 9.957047e-03
   681 1.508003e-02
   682 1.345415e-02
   683 2.079161e-02
   684 1.868614e-02
   686 9.916761e-03
   687 1.290127e-02
   688 1.460273e-02
   689 9.978299e-03
   690 7.673659e-03
   691 1.394724e-02
   692 9.547539e-03
   693 9.399116e-03
   694 1.330625e-02
   695 9.834838e-03
   696 1.175858e-02
   697 2.342704e-02
   699 1.401612e-02
   701 1.111806e-02
   702 1.438467e-02
   703 1.505954e-02
   704 2.658277e-02
   706 1.086510e-02
   707 1.168614e-02
   708 1.413077e-02
   709 1.489306e-02
   710 1.249323e-02
   711 8.717084e-03
   712 9.989177e-03
   713 1.110881e-02
   714 7.888139e-03
   715 1.376612e-02
   716 3.908130e-03
   717 1.390541e-02
   718 2.521388e-02
   719 1.012773e-02
   720 1.266552e-02
   721 1.943229e-02
   722 6.372666e-03
   723 1.474407e-02
   724 1.522463e-02
   725 2.484036e-02
   726 7.293990e-03
   727 9.231794e-03
   728 1.279895e-02
   729 1.278190e-02
   731 8.438928e-03
   732 7.971593e-03
   733 1.677637e-02
   734 9.848095e-03
   735 1.908489e-02
   736 1.346268e-02
   737 1.148421e-02
   739 7.373370e-03
   740 1.123143e-02
   741 1.227839e-02
   742 1.303583e-02
   743 3.586321e-03
   744 8.826278e-03
   745 4.740372e-02
   747 1.559269e-02
   748 1.350627e-02
   749 1.506781e-02
   750 1.674756e-02
   751 4.008635e-02
   753 1.750854e-02
   754 1.160772e-02
   755 1.665764e-02
   756 1.078533e-02
   757 1.477582e-02
   758 1.058989e-02
   761 8.266688e-03
   762 1.678265e-02
   763 7.642855e-03
   765 2.553078e-02
   766 1.271659e-02
   769 1.451135e-02
   770 1.121061e-02
   771 7.847917e-03
   773 1.321692e-02
   774 1.100251e-02
   776 6.263656e-03
   777 1.848868e-02
   779 1.419148e-02
   784 7.701761e-03
   785 9.173359e-03
   786 2.327210e-02
   787 1.484306e-02
   788 9.339715e-03
   789 1.761959e-02
   791 2.785948e-02
   793 1.033039e-02
   794 1.647090e-02
   796 9.707256e-03
   798 4.607064e-02
   799 6.013085e-03
   800 1.031723e-02
   802 2.205588e-02
   803 1.147778e-02
   805 1.075830e-02
   806 8.443116e-03
   807 8.765103e-03
   808 1.468162e-02
   810 1.796450e-02
   811 1.006692e-02
   812 7.846388e-03
   813 6.928507e-03
   814 1.371808e-02
   815 9.303241e-03
   816 8.345874e-03
   817 1.136977e-02
   820 1.329143e-02
   821 2.271103e-02
   822 1.721893e-02
   823 5.352541e-03
   824 1.013534e-02
   825 1.380054e-02
   828 8.275577e-03
   829 9.142284e-03
   831 1.131197e-02
   832 9.893789e-03
   833 2.390151e-02
   834 1.437054e-02
   836 4.371161e-02
   838 1.749547e-02
   839 1.123929e-02
   841 1.460626e-02
   842 1.199579e-02
   843 9.915210e-03
   844 2.260709e-02
   846 1.009648e-02
   848 3.858230e-02
   850 7.575377e-03
   851 1.178857e-02
   854 1.045094e-02
   855 1.561179e-02
   856 1.402278e-02
   858 7.823787e-03
   864 1.141765e-02
   866 8.455721e-03
   867 7.452009e-03
   868 1.065364e-02
   870 1.095145e-02
   871 9.183574e-03
   872 6.182655e-03
   873 1.469426e-02
   875 1.348129e-02
   877 1.833189e-02
   881 1.255266e-02
   884 1.317236e-02
   887 8.469712e-03
   888 7.797076e-03
   890 3.800539e-02
   891 8.104992e-03
   894 7.942399e-03
   895 7.414127e-03
   898 1.530748e-02
   904 1.281117e-02
   905 7.461830e-03
   907 5.933261e-03
   910 1.066463e-02
   911 5.217640e-03
   913 1.785877e-02
   915 1.590243e-02
   916 1.058106e-02
   918 2.738809e-02
   919 1.717339e-02
   925 7.996112e-03
   926 5.825478e-03
   929 8.574123e-03
   931 1.091011e-02
   932 6.801053e-03
   933 9.139401e-03
   935 6.216848e-03
   941 9.390830e-03
   944 1.323198e-02
   951 1.026715e-02
   953 1.178601e-02
   954 8.494575e-03
   955 1.712366e-02
   957 6.026512e-03
   959 1.761145e-02
   961 1.023473e-02
   962 9.957917e-03
   967 8.546855e-03
   968 7.872009e-03
   971 1.545749e-02
   983 8.877054e-03
   985 1.021281e-02
   987 1.200187e-02
   989 9.674187e-03
   990 9.070811e-03
   994 1.013449e-02
   995 1.066038e-02
  1002 7.792379e-03
  1004 1.786768e-02
  1008 6.827302e-03
  1010 5.971749e-03
  1011 1.666950e-02
  1016 1.077148e-02
  1020 9.156055e-03
  1021 2.389549e-02
  1027 6.626238e-03
  1031 6.313477e-03
  1046 6.347893e-03
  1048 8.322791e-03
  1052 1.216592e-02
  1057 9.521862e-03
  1065 8.957460e-03
  1076 7.976175e-03
  1078 5.816026e-03
  1082 1.445961e-02
  1086 8.248641e-03
  1105 9.768889e-03
  1106 8.069050e-03
  1108 1.070048e-02
  1114 1.009139e-02
  1116 6.240244e-03
  1119 9.536126e-03
  1124 1.089091e-02
  1126 6.510589e-03
  1134 1.797422e-02
  1136 1.282326e-02
  1141 7.323856e-03
  1143 1.986586e-02
  1147 2.749179e-02
  1155 2.830429e-02
  1158 1.301750e-02
  1161 1.015251e-02
  1165 1.170871e-02
  1172 5.988329e-03
  1181 1.804774e-02
  1199 1.063974e-02
  1221 1.222045e-02
  1230 7.174204e-03
  1236 1.092998e-02
  1241 2.338569e-02
  1245 9.881652e-03
  1254 9.111668e-03
  1257 1.190438e-02
  1267 1.095114e-02
  1319 7.973971e-03
  1370 4.768314e-03
  1373 7.256262e-03
  1398 8.852810e-03
  1446 1.286298e-02
  1451 1.220123e-02
  1491 9.859315e-03
  1536 5.912722e-03
  1544 9.121888e-03
  1566 1.177107e-02
  1604 2.379214e-03
  1614 6.168410e-03
  1651 7.196850e-03
  4400 2.000760e-03


==> data/MillionSong-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.309767e-02
     3 4.089225e-02
     4 4.040704e-02
     5 4.019613e-02
     6 4.019361e-02
     7 3.900492e-02
     8 3.890374e-02
     9 3.828199e-02
    10 3.806616e-02
    11 3.849649e-02
    12 3.740813e-02
    13 3.726596e-02
    14 3.754897e-02
    15 3.701530e-02
    16 3.628635e-02
    17 3.653147e-02
    18 3.654472e-02
    19 3.698649e-02
    20 3.702823e-02
    21 3.581843e-02
    22 3.710206e-02
    23 3.654448e-02
    24 3.750356e-02
    25 3.708313e-02
    26 3.728636e-02
    27 3.614930e-02
    28 3.685603e-02
    29 3.577438e-02
    30 3.740831e-02
    31 3.653595e-02
    32 3.743389e-02
    33 3.638419e-02
    34 3.527824e-02
    35 3.658513e-02
    36 3.727220e-02
    37 3.728709e-02
    38 3.694805e-02
    39 3.686230e-02
    40 3.640040e-02
    41 3.590860e-02
    42 3.700768e-02
    43 3.540904e-02
    44 3.733952e-02
    45 3.561201e-02
    46 3.592743e-02
    47 3.650966e-02
    48 3.581270e-02
    49 3.567071e-02
    50 3.571393e-02
    51 3.495901e-02
    52 3.688539e-02
    53 3.462532e-02
    54 3.526308e-02
    55 3.407175e-02
    56 3.816149e-02
    57 3.420078e-02
    58 3.455540e-02
    59 3.629750e-02
    60 3.593354e-02
    61 3.519546e-02
    62 3.582609e-02
    63 3.628870e-02
    64 3.559033e-02
    65 3.712554e-02
    66 3.775713e-02
    67 3.585636e-02
    68 3.804288e-02
    69 3.563064e-02
    70 3.638435e-02
    71 3.729856e-02
    72 3.562968e-02
    73 3.674522e-02
    74 3.545223e-02
    75 3.756770e-02
    76 3.657954e-02
    77 3.511450e-02
    78 3.579323e-02
    79 3.437374e-02
    80 3.485852e-02
    81 3.580291e-02
    82 3.756461e-02
    83 3.762244e-02
    84 3.395868e-02
    85 3.669421e-02
    86 3.619409e-02
    87 3.847170e-02
    88 3.795855e-02
    89 3.772677e-02
    90 3.533176e-02
    91 3.483696e-02
    92 3.555181e-02
    93 3.727708e-02
    94 3.688384e-02
    95 3.614345e-02
    96 3.842872e-02
    97 3.485945e-02
    98 3.547598e-02
    99 3.509893e-02
   100 3.938676e-02
   101 3.445151e-02
   102 3.694564e-02
   103 3.653087e-02
   104 3.770363e-02
   105 3.610393e-02
   106 3.687854e-02
   107 3.748940e-02
   108 3.774291e-02
   109 3.684310e-02
   110 3.612654e-02
   111 3.694117e-02
   112 3.382189e-02
   113 3.414760e-02
   114 3.673950e-02
   115 3.686534e-02
   116 3.756175e-02
   117 3.348875e-02
   118 3.524316e-02
   119 3.506823e-02
   120 3.527071e-02
   121 3.788859e-02
   122 3.746505e-02
   123 3.586578e-02
   124 3.774066e-02
   125 3.696598e-02
   126 3.556363e-02
   127 3.683981e-02
   128 3.942428e-02
   129 3.937310e-02
   130 3.872558e-02
   131 3.764353e-02
   132 3.777748e-02
   133 3.596066e-02
   134 3.417992e-02
   135 3.768988e-02
   136 3.641293e-02
   137 3.740083e-02
   138 3.897705e-02
   139 3.801282e-02
   140 4.054918e-02
   141 4.101624e-02
   142 3.635747e-02
   143 4.069308e-02
   144 3.695866e-02
   145 3.727360e-02
   146 3.733512e-02
   147 3.580133e-02
   148 3.869457e-02
   149 3.570603e-02
   150 3.530688e-02
   151 3.649035e-02
   152 3.495376e-02
   153 3.800490e-02
   154 3.697579e-02
   155 3.650158e-02
   156 3.377536e-02
   157 3.534341e-02
   158 3.777667e-02
   159 3.513624e-02
   160 3.261910e-02
   161 3.888972e-02
   162 3.595021e-02
   163 3.484424e-02
   164 3.739642e-02
   165 3.859939e-02
   166 3.902311e-02
   167 3.812338e-02
   168 3.432052e-02
   169 3.847380e-02
   170 3.573797e-02
   171 3.549607e-02
   172 3.708479e-02
   173 3.730610e-02
   174 3.512712e-02
   175 3.880742e-02
   176 3.900338e-02
   177 3.628584e-02
   178 4.027338e-02
   179 3.625277e-02
   180 3.584763e-02
   181 3.871407e-02
   182 3.537258e-02
   183 3.837582e-02
   184 3.623323e-02
   185 4.124763e-02
   186 4.001389e-02
   187 3.666289e-02
   188 4.013713e-02
   189 3.734036e-02
   190 3.502939e-02
   191 3.756543e-02
   192 3.425915e-02
   193 3.479558e-02
   194 3.874035e-02
   195 3.540409e-02
   196 3.727609e-02
   197 3.744702e-02
   198 4.073092e-02
   199 3.818523e-02
   200 4.097596e-02
   201 3.339119e-02
   202 4.065528e-02
   203 3.185739e-02
   204 3.814902e-02
   205 3.721275e-02
   206 3.544905e-02
   207 3.528651e-02
   208 3.879974e-02
   209 3.469566e-02
   210 3.968210e-02
   211 3.613421e-02
   212 3.633775e-02
   213 3.875702e-02
   214 4.103068e-02
   215 3.687400e-02
   216 3.688508e-02
   217 3.682825e-02
   218 3.726547e-02
   219 3.858727e-02
   220 4.090247e-02
   221 3.583082e-02
   222 3.801402e-02
   223 3.354225e-02
   224 3.545499e-02
   225 3.468873e-02
   226 3.657522e-02
   227 3.641545e-02
   228 3.512405e-02
   229 3.893458e-02
   230 4.101057e-02
   231 3.442367e-02
   232 3.823314e-02
   233 3.640814e-02
   234 3.787738e-02
   235 3.664496e-02
   236 3.657305e-02
   237 3.803013e-02
   238 3.390985e-02
   239 3.324149e-02
   240 3.551512e-02
   241 3.643811e-02
   242 3.620304e-02
   243 3.727612e-02
   244 3.453929e-02
   245 3.795085e-02
   246 3.180247e-02
   247 3.603380e-02
   248 3.639182e-02
   249 3.492569e-02
   250 4.114212e-02
   251 3.114867e-02
   252 3.581226e-02
   253 3.625515e-02
   254 3.665099e-02
   255 3.731978e-02
   256 3.623829e-02
   257 4.234910e-02
   258 3.473037e-02
   259 3.877619e-02
   260 3.596736e-02
   261 3.961358e-02
   262 3.828667e-02
   263 3.834355e-02
   264 3.942262e-02
   265 3.489800e-02
   266 3.277213e-02
   267 3.380666e-02
   268 3.794669e-02
   269 3.755556e-02
   270 3.737149e-02
   271 3.592677e-02
   272 3.796919e-02
   273 3.601451e-02
   274 3.185083e-02
   275 3.877133e-02
   276 4.081856e-02
   277 3.719536e-02
   278 3.980487e-02
   279 3.896007e-02
   280 3.811609e-02
   281 3.300488e-02
   282 3.856440e-02
   283 3.677671e-02
   284 3.618286e-02
   285 3.826495e-02
   286 3.111053e-02
   287 3.566622e-02
   288 3.732173e-02
   289 3.548228e-02
   290 3.560213e-02
   291 4.019283e-02
   292 3.639917e-02
   293 3.660027e-02
   294 3.713765e-02
   295 3.665804e-02
   296 3.691043e-02
   297 3.511307e-02
   298 3.338471e-02
   299 3.638421e-02
   300 3.648475e-02
   301 3.652653e-02
   302 3.290467e-02
   303 4.088946e-02
   304 3.675654e-02
   305 3.240549e-02
   306 3.356978e-02
   307 3.852219e-02
   308 4.312849e-02
   309 3.527205e-02
   310 4.075508e-02
   311 3.666253e-02
   312 3.126702e-02
   313 4.286408e-02
   314 3.597238e-02
   315 3.591437e-02
   316 3.891763e-02
   317 4.231033e-02
   318 4.168161e-02
   319 3.415118e-02
   320 3.207781e-02
   321 3.827035e-02
   322 3.327334e-02
   323 3.502371e-02
   324 4.030402e-02
   325 4.166091e-02
   326 4.137771e-02
   327 3.980309e-02
   328 3.943274e-02
   329 3.725502e-02
   330 3.405635e-02
   331 3.870472e-02
   332 3.719806e-02
   333 3.705012e-02
   334 3.792892e-02
   335 3.939070e-02
   336 3.951845e-02
   337 3.350837e-02
   338 4.148048e-02
   339 3.294456e-02
   340 3.741728e-02
   341 3.747311e-02
   342 3.860911e-02
   343 4.587922e-02
   344 3.948659e-02
   345 3.865612e-02
   346 4.339243e-02
   347 3.735290e-02
   348 3.556232e-02
   349 3.880534e-02
   350 3.833344e-02
   351 3.891789e-02
   352 3.616939e-02
   353 3.553213e-02
   354 3.577671e-02
   355 4.043248e-02
   356 3.959829e-02
   357 3.912220e-02
   358 4.145526e-02
   359 3.390531e-02
   360 3.428665e-02
   361 3.879968e-02
   362 3.536636e-02
   363 3.419308e-02
   364 3.492139e-02
   365 3.819860e-02
   366 3.481684e-02
   367 3.972041e-02
   368 4.122546e-02
   369 3.634918e-02
   370 3.525277e-02
   371 3.472807e-02
   372 3.363576e-02
   373 3.643327e-02
   374 3.349286e-02
   375 3.121989e-02
   376 4.217185e-02
   377 3.294465e-02
   378 3.436177e-02
   379 3.740394e-02
   380 3.685225e-02
   381 4.162837e-02
   382 3.538426e-02
   383 3.714851e-02
   384 3.543816e-02
   385 4.026240e-02
   386 3.945088e-02
   387 3.522587e-02
   388 3.364935e-02
   389 3.961687e-02
   390 3.668179e-02
   391 3.184304e-02
   392 4.081346e-02
   393 3.692968e-02
   394 4.115718e-02
   395 3.690388e-02
   396 3.970572e-02
   397 3.491033e-02
   398 3.508402e-02
   399 3.062336e-02
   400 4.080840e-02
   401 3.538416e-02
   402 3.573368e-02
   403 3.507199e-02
   404 3.216853e-02
   405 4.215574e-02
   406 3.855790e-02
   407 3.774066e-02
   408 3.666920e-02
   409 2.970868e-02
   410 3.404599e-02
   411 3.406478e-02
   412 3.806935e-02
   413 3.614495e-02
   414 3.131619e-02
   415 2.897285e-02
   416 3.784005e-02
   417 3.242069e-02
   418 4.179383e-02
   419 3.909129e-02
   420 3.139132e-02
   421 3.739634e-02
   422 3.674795e-02
   423 3.950795e-02
   424 3.199924e-02
   425 3.423451e-02
   426 3.999326e-02
   427 3.598564e-02
   428 3.567373e-02
   429 3.996105e-02
   430 3.274339e-02
   431 3.064655e-02
   432 4.278219e-02
   433 3.256933e-02
   434 3.827727e-02
   435 3.554292e-02
   436 3.487813e-02
   437 3.476086e-02
   438 4.113647e-02
   439 4.217534e-02
   440 3.516565e-02
   441 3.578982e-02
   442 3.590635e-02
   443 3.268277e-02
   444 4.016545e-02
   445 3.501122e-02
   446 2.658250e-02
   447 3.464753e-02
   448 4.118067e-02
   449 3.865737e-02
   450 3.578015e-02
   451 4.388832e-02
   452 4.121824e-02
   453 3.824539e-02
   454 3.923658e-02
   455 3.413266e-02
   456 2.983418e-02
   457 3.311606e-02
   458 3.830064e-02
   459 3.135135e-02
   460 3.828353e-02
   461 4.081173e-02
   462 3.482521e-02
   463 3.790210e-02
   464 3.264438e-02
   465 3.384362e-02
   466 3.676766e-02
   467 3.347048e-02
   468 3.612856e-02
   469 3.585570e-02
   470 2.862909e-02
   471 3.583189e-02
   472 3.289358e-02
   473 3.809630e-02
   474 3.290476e-02
   475 3.286316e-02
   476 3.818705e-02
   477 3.697239e-02
   478 4.364894e-02
   479 3.256346e-02
   480 3.845874e-02
   481 4.259187e-02
   482 3.584117e-02
   483 3.917135e-02
   484 3.009982e-02
   485 4.447357e-02
   486 3.253444e-02
   487 3.054903e-02
   488 4.084271e-02
   489 4.297784e-02
   490 3.397965e-02
   491 3.979823e-02
   492 3.873154e-02
   493 3.351344e-02
   494 3.575747e-02
   495 3.671435e-02
   496 3.988588e-02
   497 3.499610e-02
   498 3.671160e-02
   499 3.900266e-02
   500 2.848680e-02
   501 3.391713e-02
   502 4.296817e-02
   503 3.139281e-02
   504 3.583962e-02
   505 3.690401e-02
   506 2.615282e-02
   507 3.195135e-02
   508 3.347899e-02
   509 4.162815e-02
   510 3.759224e-02
   511 4.085638e-02
   512 3.513052e-02
   513 3.944594e-02
   514 3.732444e-02
   515 2.784779e-02
   516 4.284522e-02
   517 3.715784e-02
   518 3.047423e-02
   519 3.941547e-02
   520 4.982159e-02
   521 3.020324e-02
   522 3.848896e-02
   523 3.028447e-02
   524 3.893154e-02
   525 3.444549e-02
   526 3.398299e-02
   527 4.214216e-02
   528 3.625120e-02
   529 4.332195e-02
   530 3.336656e-02
   531 3.539780e-02
   532 3.765647e-02
   533 4.246468e-02
   534 3.031542e-02
   535 3.593995e-02
   536 3.459864e-02
   537 3.963767e-02
   538 3.775080e-02
   539 3.328269e-02
   540 3.998994e-02
   541 3.942223e-02
   542 3.640386e-02
   543 3.876488e-02
   544 3.590853e-02
   545 3.122468e-02
   546 3.159100e-02
   547 3.854193e-02
   548 3.654129e-02
   549 3.559686e-02
   550 3.226826e-02
   551 3.902310e-02
   552 3.466579e-02
   553 3.239825e-02
   554 3.329999e-02
   555 3.274454e-02
   556 3.807614e-02
   557 4.487116e-02
   558 3.217565e-02
   559 3.943734e-02
   560 3.787029e-02
   561 3.254459e-02
   562 4.047709e-02
   563 3.347724e-02
   564 3.692125e-02
   565 3.253995e-02
   566 3.914874e-02
   567 3.320853e-02
   568 3.167376e-02
   569 3.515460e-02
   570 4.608876e-02
   571 3.594462e-02
   572 4.802178e-02
   573 3.705074e-02
   574 3.504039e-02
   575 3.134913e-02
   576 2.676190e-02
   577 3.549412e-02
   578 3.455704e-02
   579 3.178093e-02
   580 3.397875e-02
   581 3.550620e-02
   582 4.258853e-02
   583 3.551118e-02
   584 3.189321e-02
   585 3.850305e-02
   586 4.074583e-02
   587 4.101398e-02
   588 3.573424e-02
   589 3.659892e-02
   590 4.133558e-02
   591 3.862967e-02
   592 3.396922e-02
   593 3.764979e-02
   594 3.622772e-02
   595 4.027195e-02
   596 4.469946e-02
   597 3.190184e-02
   598 4.509283e-02
   599 4.314637e-02
   600 2.564778e-02
   601 2.846933e-02
   602 3.723442e-02
   603 3.996371e-02
   604 3.268022e-02
   605 3.560909e-02
   606 3.173576e-02
   607 2.247139e-02
   608 3.528005e-02
   609 3.375995e-02
   610 3.554554e-02
   611 3.778935e-02
   612 3.393063e-02
   613 4.315490e-02
   614 3.934709e-02
   615 3.676176e-02
   616 4.524260e-02
   617 3.057975e-02
   618 4.032088e-02
   619 3.963676e-02
   620 2.865138e-02
   621 4.321706e-02
   622 3.621685e-02
   623 4.130278e-02
   624 4.043025e-02
   625 3.598097e-02
   626 3.473220e-02
   627 3.122653e-02
   628 2.726341e-02
   629 3.734033e-02
   630 4.169483e-02
   631 4.611335e-02
   632 4.610555e-02
   633 3.139343e-02
   634 4.864052e-02
   635 3.775106e-02
   636 3.791283e-02
   637 3.824748e-02
   638 3.659969e-02
   639 3.226428e-02
   640 3.662999e-02
   641 3.079662e-02
   642 3.230450e-02
   643 3.492532e-02
   644 3.418729e-02
   645 3.966129e-02
   646 3.485183e-02
   647 2.862881e-02
   648 4.381558e-02
   649 3.026417e-02
   650 3.723359e-02
   651 4.294535e-02
   652 3.895166e-02
   653 3.322376e-02
   654 3.081252e-02
   655 3.654952e-02
   656 3.962245e-02
   657 2.948062e-02
   658 4.216154e-02
   659 2.826190e-02
   660 3.210175e-02
   661 4.334782e-02
   662 4.788984e-02
   663 3.272911e-02
   664 2.402075e-02
   665 3.799358e-02
   666 3.541321e-02
   667 4.293305e-02
   668 3.210735e-02
   669 3.375339e-02
   670 5.052924e-02
   671 3.503394e-02
   672 4.294039e-02
   673 3.113310e-02
   674 4.396593e-02
   675 3.488138e-02
   676 5.458534e-02
   677 3.122610e-02
   678 3.263973e-02
   679 3.318207e-02
   680 3.444183e-02
   681 2.614844e-02
   682 4.224130e-02
   683 3.458072e-02
   684 2.281500e-02
   685 2.504520e-02
   686 3.137390e-02
   687 4.045335e-02
   688 3.408953e-02
   689 2.967059e-02
   690 4.435705e-02
   691 3.690374e-02
   692 4.792243e-02
   693 2.894101e-02
   694 3.512761e-02
   695 3.999283e-02
   696 2.615891e-02
   697 3.705663e-02
   698 3.651078e-02
   699 3.531411e-02
   700 3.599323e-02
   701 3.556318e-02
   702 3.997073e-02
   703 3.533168e-02
   704 3.890934e-02
   705 3.383942e-02
   706 3.799513e-02
   707 3.912742e-02
   708 4.159275e-02
   709 3.250630e-02
   710 3.253816e-02
   711 3.550156e-02
   712 3.234422e-02
   713 3.374533e-02
   714 2.443974e-02
   715 3.351976e-02
   716 2.890887e-02
   717 3.681585e-02
   718 3.720926e-02
   719 3.967399e-02
   720 3.290655e-02
   721 4.018680e-02
   722 4.183512e-02
   723 3.487446e-02
   724 5.005845e-02
   725 4.094487e-02
   726 3.447609e-02
   727 3.231949e-02
   728 3.600326e-02
   729 4.089068e-02
   730 3.374033e-02
   731 3.884002e-02
   732 4.154758e-02
   733 3.602859e-02
   734 4.059708e-02
   735 2.924469e-02
   736 2.698423e-02
   737 3.062864e-02
   738 3.811000e-02
   739 3.400083e-02
   740 3.073540e-02
   741 3.281851e-02
   742 4.287540e-02
   743 2.969784e-02
   744 3.403626e-02
   745 3.144179e-02
   746 4.240255e-02
   747 2.860331e-02
   748 3.109486e-02
   749 2.893871e-02
   750 4.155604e-02
   751 2.773421e-02
   752 2.867127e-02
   753 2.842654e-02
   754 3.756212e-02
   755 3.638559e-02
   756 2.772476e-02
   757 4.029634e-02
   758 2.855890e-02
   759 3.344880e-02
   760 3.266465e-02
   761 4.339605e-02
   762 4.222340e-02
   763 3.125901e-02
   764 4.876232e-02
   765 3.542958e-02
   766 3.359477e-02
   767 4.587508e-02
   768 3.321421e-02
   769 4.221504e-02
   770 3.727849e-02
   771 3.666550e-02
   772 2.574672e-02
   773 3.917125e-02
   774 3.504108e-02
   775 2.927965e-02
   776 3.252713e-02
   777 4.686056e-02
   778 3.598051e-02
   779 3.572294e-02
   780 4.181377e-02
   781 3.223397e-02
   782 4.027223e-02
   783 3.939648e-02
   784 4.333822e-02
   785 3.222236e-02
   786 2.671215e-02
   787 4.363810e-02
   788 3.265175e-02
   789 3.210096e-02
   790 4.018224e-02
   791 3.467105e-02
   792 3.916059e-02
   793 3.196648e-02
   794 2.702386e-02
   795 3.047186e-02
   796 5.685668e-02
   797 3.267369e-02
   798 4.821832e-02
   799 3.410640e-02
   800 3.460125e-02
   801 3.891602e-02
   802 3.652312e-02
   803 2.710760e-02
   804 3.057138e-02
   805 2.988678e-02
   806 3.330782e-02
   807 2.705569e-02
   808 2.911048e-02
   809 3.049073e-02
   810 3.528253e-02
   811 4.229571e-02
   812 3.755134e-02
   813 2.759793e-02
   814 2.913992e-02
   815 3.469147e-02
   816 4.012844e-02
   817 4.039100e-02
   818 3.536197e-02
   819 4.708795e-02
   820 3.646816e-02
   821 2.937721e-02
   822 3.540666e-02
   823 2.471660e-02
   824 3.846718e-02
   825 3.685473e-02
   826 3.565490e-02
   827 3.062717e-02
   828 3.419319e-02
   829 5.609788e-02
   830 3.074064e-02
   831 3.510119e-02
   832 3.355757e-02
   833 3.842016e-02
   834 3.959089e-02
   835 3.845980e-02
   836 2.642056e-02
   837 2.864813e-02
   838 3.843927e-02
   839 3.922318e-02
   840 3.355240e-02
   841 3.251351e-02
   842 4.368545e-02
   843 3.323095e-02
   844 4.196352e-02
   845 3.531921e-02
   846 2.994978e-02
   847 3.481003e-02
   848 2.782357e-02
   849 4.641497e-02
   850 3.599859e-02
   851 3.484748e-02
   852 4.349548e-02
   853 3.146146e-02
   854 4.499743e-02
   855 2.988738e-02
   856 3.015258e-02
   857 4.381183e-02
   858 3.448919e-02
   859 4.702656e-02
   860 4.024777e-02
   861 2.487926e-02
   862 2.561414e-02
   863 4.396299e-02
   864 4.625963e-02
   865 5.072447e-02
   866 3.374663e-02
   867 3.496487e-02
   868 2.463774e-02
   869 3.266655e-02
   870 1.933477e-02
   871 4.746324e-02
   872 3.422056e-02
   873 3.293166e-02
   874 3.432369e-02
   875 3.872489e-02
   876 2.833583e-02
   877 3.263015e-02
   878 3.272583e-02
   879 3.231032e-02
   880 4.044288e-02
   881 3.459771e-02
   882 4.025781e-02
   883 4.220962e-02
   884 2.864376e-02
   885 4.500907e-02
   886 3.881478e-02
   887 2.085415e-02
   888 2.957415e-02
   889 2.739084e-02
   890 3.709068e-02
   891 4.075921e-02
   892 4.204400e-02
   893 3.755408e-02
   894 4.394738e-02
   895 3.217580e-02
   896 2.648114e-02
   897 4.367739e-02
   898 3.443196e-02
   899 3.933091e-02
   900 3.210688e-02
   901 2.574280e-02
   902 4.299432e-02
   903 3.370344e-02
   904 3.301649e-02
   905 3.465271e-02
   906 4.818927e-02
   907 4.160590e-02
   908 3.878077e-02
   909 3.510214e-02
   910 2.526434e-02
   911 2.938059e-02
   912 2.905520e-02
   913 2.787364e-02
   914 3.680439e-02
   915 2.309287e-02
   916 3.694898e-02
   917 3.268543e-02
   918 3.573904e-02
   919 3.169365e-02
   920 3.669342e-02
   921 3.510769e-02
   922 3.295473e-02
   923 3.046514e-02
   924 3.597421e-02
   925 3.516952e-02
   926 3.472755e-02
   927 2.748403e-02
   928 4.066179e-02
   929 4.014943e-02
   930 3.531288e-02
   931 3.743743e-02
   932 3.584883e-02
   933 3.419626e-02
   934 4.750930e-02
   935 2.810741e-02
   936 3.836616e-02
   937 3.559401e-02
   938 2.942468e-02
   939 3.624803e-02
   940 2.660106e-02
   941 2.597452e-02
   942 3.222412e-02
   943 3.556571e-02
   944 3.484374e-02
   945 4.736518e-02
   946 2.105025e-02
   947 2.136104e-02
   948 3.968976e-02
   949 3.830792e-02
   950 5.439399e-02
   951 3.417575e-02
   952 3.285304e-02
   953 1.897095e-02
   954 2.834613e-02
   955 2.741425e-02
   956 3.159284e-02
   957 2.924016e-02
   958 3.165662e-02
   959 2.899487e-02
   960 4.939395e-02
   961 2.639224e-02
   962 3.402630e-02
   963 3.026698e-02
   964 3.493735e-02
   965 3.586849e-02
   966 2.752780e-02
   967 4.924911e-02
   968 3.561070e-02
   969 5.212844e-02
   970 2.735087e-02
   971 3.359569e-02
   972 3.426015e-02
   973 4.623575e-02
   974 5.796603e-02
   975 4.191512e-02
   976 3.321820e-02
   977 3.070012e-02
   978 2.861462e-02
   979 3.865666e-02
   980 3.330116e-02
   981 3.869293e-02
   982 3.637034e-02
   983 4.391213e-02
   984 4.113835e-02
   985 3.080314e-02
   986 3.992218e-02
   987 3.721426e-02
   988 5.754449e-02
   989 1.706610e-02
   990 2.644966e-02
   991 4.501998e-02
   992 3.306999e-02
   993 4.265308e-02
   994 2.690591e-02
   995 3.417652e-02
   996 3.718373e-02
   997 3.713733e-02
   998 3.176846e-02
   999 4.015815e-02
  1000 3.455155e-02
  1001 2.462901e-02
  1002 4.000638e-02
  1003 4.472658e-02
  1004 3.270724e-02
  1005 3.605378e-02
  1006 2.428461e-02
  1007 2.246185e-02
  1008 3.622116e-02
  1009 3.751524e-02
  1010 3.846361e-02
  1011 4.193984e-02
  1012 3.580396e-02
  1013 4.060860e-02
  1014 3.022618e-02
  1015 3.087322e-02
  1016 5.498227e-02
  1017 2.950873e-02
  1018 5.737905e-02
  1019 3.316403e-02
  1020 4.567804e-02
  1021 2.376031e-02
  1022 3.450827e-02
  1023 2.464138e-02
  1024 3.500716e-02
  1025 2.877176e-02
  1026 4.784118e-02
  1027 3.663073e-02
  1028 3.832304e-02
  1029 3.669499e-02
  1030 4.098596e-02
  1031 3.434742e-02
  1032 2.459434e-02
  1033 3.297246e-02
  1034 5.641952e-02
  1035 3.506840e-02
  1036 3.517133e-02
  1037 4.059006e-02
  1038 3.076732e-02
  1039 1.662124e-02
  1040 1.811836e-02
  1041 3.426629e-02
  1042 3.059315e-02
  1043 4.420023e-02
  1044 6.177447e-02
  1045 3.620686e-02
  1046 2.408203e-02
  1047 3.181188e-02
  1048 2.583744e-02
  1049 4.018265e-02
  1050 3.433566e-02
  1051 3.215999e-02
  1052 2.655459e-02
  1053 4.128923e-02
  1054 3.020682e-02
  1055 2.757651e-02
  1056 3.585951e-02
  1057 4.081305e-02
  1058 3.590901e-02
  1059 3.394172e-02
  1060 2.454351e-02
  1061 4.679714e-02
  1062 3.348180e-02
  1063 2.973404e-02
  1064 3.106109e-02
  1065 3.130799e-02
  1066 3.714118e-02
  1067 2.685071e-02
  1068 3.214631e-02
  1069 4.165480e-02
  1070 3.538867e-02
  1071 2.901990e-02
  1072 2.157616e-02
  1073 3.048716e-02
  1074 3.820574e-02
  1075 3.244140e-02
  1076 4.235459e-02
  1077 3.328545e-02
  1078 3.538293e-02
  1079 2.229526e-02
  1080 2.049051e-02
  1081 2.960529e-02
  1082 2.589696e-02
  1083 4.325911e-02
  1084 2.975375e-02
  1085 4.931282e-02
  1086 3.378150e-02
  1087 3.156325e-02
  1088 3.935464e-02
  1089 3.487752e-02
  1090 3.036374e-02
  1091 4.022671e-02
  1092 2.705565e-02
  1093 2.224170e-02
  1094 3.552644e-02
  1095 3.021208e-02
  1096 3.920713e-02
  1097 3.691302e-02
  1098 4.770850e-02
  1099 2.847663e-02
  1100 4.076236e-02
  1101 3.080395e-02
  1102 4.382779e-02
  1103 4.482898e-02
  1104 2.999656e-02
  1105 2.696843e-02
  1106 2.466837e-02
  1107 2.686085e-02
  1108 4.577193e-02
  1109 4.168879e-02
  1110 3.747832e-02
  1111 3.737511e-02
  1112 4.054321e-02
  1113 3.329681e-02
  1114 2.644096e-02
  1115 3.146432e-02
  1116 3.113607e-02
  1117 2.269106e-02
  1118 4.093263e-02
  1119 3.043425e-02
  1120 4.168305e-02
  1121 3.559803e-02
  1122 3.351801e-02
  1123 3.527895e-02
  1124 3.350116e-02
  1125 4.365176e-02
  1126 3.281725e-02
  1127 2.024572e-02
  1128 3.123852e-02
  1129 3.160883e-02
  1130 2.971074e-02
  1131 3.750483e-02
  1132 4.442549e-02
  1133 3.225244e-02
  1134 2.641547e-02
  1135 4.760109e-02
  1136 3.464783e-02
  1137 3.250366e-02
  1138 3.121686e-02
  1139 3.232424e-02
  1140 3.631495e-02
  1141 3.063736e-02
  1142 3.556019e-02
  1143 4.014708e-02
  1144 4.707915e-02
  1145 2.702785e-02
  1146 6.614784e-02
  1147 4.258649e-02
  1148 3.895381e-02
  1149 4.675318e-02
  1150 3.330716e-02
  1151 2.610455e-02
  1152 2.685646e-02
  1153 3.364787e-02
  1154 2.768502e-02
  1155 3.537699e-02
  1156 3.462419e-02
  1157 4.022335e-02
  1158 4.041460e-02
  1159 3.302761e-02
  1160 3.788058e-02
  1161 6.046450e-02
  1162 4.262761e-02
  1163 2.480461e-02
  1164 3.007835e-02
  1165 3.989624e-02
  1166 4.882074e-02
  1167 2.474943e-02
  1168 2.851109e-02
  1169 3.458619e-02
  1170 4.078914e-02
  1171 4.048386e-02
  1172 3.872566e-02
  1173 2.571937e-02
  1174 2.541506e-02
  1175 4.348970e-02
  1176 4.248741e-02
  1177 3.279460e-02
  1178 3.133086e-02
  1179 2.754371e-02
  1180 3.538450e-02
  1181 3.516641e-02
  1182 3.795906e-02
  1183 3.112432e-02
  1184 3.592959e-02
  1185 3.944433e-02
  1186 4.103496e-02
  1187 2.544109e-02
  1188 2.951056e-02
  1189 2.119948e-02
  1190 4.030533e-02
  1191 2.876810e-02
  1192 5.091683e-02
  1193 2.738994e-02
  1194 1.799064e-02
  1195 2.491112e-02
  1196 2.597194e-02
  1197 4.651033e-02
  1198 2.835883e-02
  1199 3.027504e-02
  1200 3.336198e-02
  1201 5.560635e-02
  1202 4.914655e-02
  1203 3.623682e-02
  1204 2.645514e-02
  1205 3.009423e-02
  1206 2.741744e-02
  1207 3.189728e-02
  1208 3.688874e-02
  1209 3.354948e-02
  1210 1.991082e-02
  1211 2.541808e-02
  1212 2.919128e-02
  1213 7.133285e-02
  1214 3.989042e-02
  1215 3.436555e-02
  1216 3.355207e-02
  1217 3.075370e-02
  1218 3.701720e-02
  1219 5.690767e-02
  1220 2.934645e-02
  1221 2.887020e-02
  1222 4.309237e-02
  1223 2.956504e-02
  1224 2.751707e-02
  1225 2.814560e-02
  1226 4.274707e-02
  1227 3.138784e-02
  1228 3.346764e-02
  1229 3.355414e-02
  1230 3.205727e-02
  1231 2.805301e-02
  1232 2.930776e-02
  1233 4.606616e-02
  1234 1.968021e-02
  1235 3.460814e-02
  1236 1.750175e-02
  1237 1.499622e-02
  1238 4.216261e-02
  1239 2.246811e-02
  1240 2.941675e-02
  1241 3.304729e-02
  1242 3.516483e-02
  1243 4.442095e-02
  1244 3.649957e-02
  1245 2.684132e-02
  1246 2.251135e-02
  1247 4.141118e-02
  1248 3.126128e-02
  1249 3.254465e-02
  1250 3.316397e-02
  1251 3.543157e-02
  1252 3.247041e-02
  1253 2.767595e-02
  1254 2.739162e-02
  1255 3.331472e-02
  1256 5.058811e-02
  1257 3.752385e-02
  1258 2.566260e-02
  1259 3.132184e-02
  1260 2.913430e-02
  1261 2.813349e-02
  1262 5.410289e-02
  1263 3.753213e-02
  1264 5.642581e-02
  1265 1.938086e-02
  1266 4.077935e-02
  1267 3.333598e-02
  1268 6.142503e-02
  1269 3.449368e-02
  1270 2.612406e-02
  1271 2.196614e-02
  1272 1.998747e-02
  1273 5.294670e-02
  1274 5.056419e-02
  1275 3.317828e-02
  1276 6.110309e-02
  1277 3.619838e-02
  1278 3.918422e-02
  1279 4.804347e-02
  1280 2.608498e-02
  1281 4.072155e-02
  1282 3.006365e-02
  1283 4.171243e-02
  1284 2.950192e-02
  1285 3.326626e-02
  1286 4.368197e-02
  1287 3.668179e-02
  1288 2.935487e-02
  1289 2.099462e-02
  1290 3.608542e-02
  1291 3.507159e-02
  1292 3.023094e-02
  1293 4.727670e-02
  1294 2.416051e-02
  1295 3.518023e-02
  1296 2.849330e-02
  1297 3.168455e-02
  1298 4.149336e-02
  1299 2.991189e-02
  1300 3.802442e-02
  1301 1.880016e-02
  1302 3.091391e-02
  1303 3.280328e-02
  1304 4.655835e-02
  1305 3.155334e-02
  1306 2.934950e-02
  1307 3.196921e-02
  1308 3.101984e-02
  1309 5.649885e-02
  1310 3.357736e-02
  1311 4.351769e-02
  1312 2.521523e-02
  1313 3.240873e-02
  1314 2.739898e-02
  1315 1.904500e-02
  1316 3.174866e-02
  1317 3.144044e-02
  1318 3.682612e-02
  1319 4.124293e-02
  1320 1.086207e-02
  1321 4.261733e-02
  1322 2.244200e-02
  1323 3.901290e-02
  1324 2.345823e-02
  1325 3.977057e-02
  1326 3.638471e-02
  1327 1.983098e-02
  1328 4.704456e-02
  1329 2.920932e-02
  1330 1.427575e-02
  1331 7.175302e-02
  1332 2.820717e-02
  1333 2.729714e-02
  1334 3.742468e-02
  1335 2.373490e-02
  1336 1.859688e-02
  1337 2.227718e-02
  1338 1.882850e-02
  1339 3.231522e-02
  1340 2.633766e-02
  1341 5.200848e-02
  1342 3.793002e-02
  1343 3.988499e-02
  1344 3.720818e-02
  1345 2.712345e-02
  1346 2.875292e-02
  1347 4.186725e-02
  1348 4.203715e-02
  1349 4.008333e-02
  1350 2.625444e-02
  1351 4.058308e-02
  1352 5.768395e-02
  1353 2.794627e-02
  1354 3.516945e-02
  1355 2.165444e-02
  1356 3.147080e-02
  1357 3.041871e-02
  1358 2.553567e-02
  1359 4.824174e-02
  1360 5.438757e-02
  1361 2.939131e-02
  1362 4.109149e-02
  1363 3.613465e-02
  1364 2.897618e-02
  1365 4.316425e-02
  1366 4.729761e-02
  1367 4.426647e-02
  1368 4.166470e-02
  1369 4.918844e-02
  1370 6.734001e-02
  1371 3.009083e-02
  1372 3.326241e-02
  1373 2.013075e-02
  1374 4.736810e-02
  1375 3.016010e-02
  1376 2.274457e-02
  1377 1.639960e-02
  1378 5.031964e-02
  1379 1.869561e-02
  1380 4.560141e-02
  1381 2.447921e-02
  1382 3.957921e-02
  1383 6.133027e-02
  1384 4.263519e-02
  1385 4.065626e-02
  1386 3.078461e-02
  1387 4.988758e-02
  1388 3.041552e-02
  1389 3.967179e-02
  1390 2.675771e-02
  1391 3.549775e-02
  1392 3.971814e-02
  1393 2.632654e-02
  1394 3.738290e-02
  1395 4.272666e-02
  1396 5.942292e-02
  1397 3.591459e-02
  1398 2.968206e-02
  1399 4.540189e-02
  1400 2.437038e-02
  1401 5.547542e-02
  1402 4.992467e-02
  1403 2.662669e-02
  1404 3.226477e-02
  1405 3.200894e-02
  1406 3.968564e-02
  1407 2.903088e-02
  1408 4.316230e-02
  1409 3.146471e-02
  1410 3.501666e-02
  1411 4.520574e-02
  1412 3.718789e-02
  1413 3.565538e-02
  1414 2.013625e-02
  1415 4.009887e-02
  1416 1.847110e-02
  1417 2.554474e-02
  1418 7.287720e-02
  1419 3.592866e-02
  1420 4.811622e-02
  1421 2.334296e-02
  1422 2.732382e-02
  1423 4.481510e-02
  1424 5.167327e-02
  1425 4.756712e-02
  1426 4.224891e-02
  1427 4.465594e-02
  1428 2.174268e-02
  1429 2.924145e-02
  1430 2.248351e-02
  1431 4.480856e-02
  1432 4.183601e-02
  1433 3.431877e-02
  1434 3.241607e-02
  1435 4.693466e-02
  1436 2.705289e-02
  1437 4.215553e-02
  1438 2.989895e-02
  1439 3.993474e-02
  1440 3.381551e-02
  1441 4.303372e-02
  1442 4.126673e-02
  1443 4.773528e-02
  1444 4.354408e-02
  1445 4.459045e-02
  1446 4.474320e-02
  1447 3.850961e-02
  1448 5.247783e-02
  1449 1.816623e-02
  1450 1.626167e-02
  1451 3.649188e-02
  1452 3.380314e-02
  1453 3.447075e-02
  1454 5.963935e-02
  1455 2.020056e-02
  1457 3.990399e-02
  1458 5.064619e-02
  1459 4.640519e-02
  1460 4.303408e-02
  1461 4.164987e-02
  1462 3.634425e-02
  1463 3.860879e-02
  1464 5.800386e-02
  1465 3.409192e-02
  1466 1.836443e-02
  1467 2.739307e-02
  1468 1.835977e-02
  1469 3.320339e-02
  1470 4.124433e-02
  1471 4.247783e-02
  1472 2.297593e-02
  1473 5.388706e-02
  1474 1.590971e-02
  1475 3.829247e-02
  1476 3.324196e-02
  1477 3.877674e-02
  1478 1.123460e-02
  1479 2.986903e-02
  1480 2.564345e-02
  1481 2.881909e-02
  1482 5.440628e-02
  1483 2.690401e-02
  1484 4.990994e-02
  1485 3.514531e-02
  1486 4.154927e-02
  1487 5.041867e-02
  1488 5.321843e-02
  1489 4.113036e-02
  1490 3.623430e-02
  1491 4.526521e-02
  1492 2.882703e-02
  1493 3.387124e-02
  1494 4.095139e-02
  1495 5.583214e-02
  1496 4.328662e-02
  1497 3.675523e-02
  1498 3.240734e-02
  1499 5.136038e-02
  1500 5.574730e-02
  1501 3.899107e-02
  1502 4.315643e-02
  1503 5.326030e-02
  1504 3.715959e-02
  1505 3.828833e-02
  1506 4.036441e-02
  1507 4.221071e-02
  1508 4.474016e-02
  1509 3.247497e-02
  1510 6.692672e-02
  1511 3.338555e-02
  1512 4.617313e-02
  1513 4.027005e-02
  1514 2.405665e-02
  1515 3.403118e-02
  1516 3.890594e-02
  1517 3.274536e-02
  1518 1.992936e-02
  1519 4.345428e-02
  1520 2.798005e-02
  1521 2.740729e-02
  1522 4.501179e-02
  1523 3.747124e-02
  1524 2.293768e-02
  1525 4.440139e-02
  1526 4.701682e-02
  1527 3.219058e-02
  1528 2.316166e-02
  1529 3.586283e-02
  1530 2.756533e-02
  1531 4.391586e-02
  1532 3.527198e-02
  1533 2.295103e-02
  1534 2.241799e-02
  1535 2.370141e-02
  1536 4.748110e-02
  1537 4.496388e-02
  1538 3.669657e-02
  1539 5.381010e-02
  1540 7.641075e-02
  1541 4.730806e-02
  1542 2.763898e-02
  1543 3.413024e-02
  1544 5.480293e-02
  1545 4.232537e-02
  1546 3.657795e-02
  1547 1.860164e-02
  1548 1.856638e-02
  1549 3.865732e-02
  1550 4.441602e-02
  1551 2.090491e-02
  1552 4.455187e-02
  1553 3.811053e-02
  1554 6.519080e-02
  1555 2.198643e-02
  1556 5.020176e-02
  1557 2.486312e-02
  1558 2.176293e-02
  1559 2.853351e-02
  1560 4.403461e-02
  1562 5.296897e-02
  1563 3.673748e-02
  1564 3.350214e-02
  1565 5.288529e-02
  1566 5.497397e-02
  1567 2.435680e-02
  1568 1.216672e-01
  1569 4.208041e-02
  1570 5.641369e-02
  1571 1.996054e-02
  1572 3.452717e-02
  1573 2.930652e-02
  1574 1.395262e-02
  1575 4.446554e-02
  1576 1.649380e-02
  1577 3.080982e-02
  1578 3.567583e-02
  1579 1.391012e-02
  1580 8.747499e-02
  1581 3.498207e-02
  1582 4.110456e-02
  1583 5.071701e-02
  1584 4.024782e-02
  1585 2.981189e-02
  1586 1.463704e-02
  1587 4.039650e-02
  1588 3.886831e-02
  1589 4.153112e-02
  1590 2.904985e-02
  1591 4.202112e-02
  1592 4.397396e-02
  1593 2.395690e-02
  1594 3.727740e-02
  1595 5.152805e-02
  1596 3.313517e-02
  1597 4.743374e-02
  1598 3.529033e-02
  1599 3.263032e-02
  1600 6.262687e-02
  1601 2.359750e-02
  1602 3.741259e-02
  1603 4.564073e-02
  1604 4.302296e-02
  1605 3.807125e-02
  1606 3.453572e-02
  1607 5.505606e-02
  1608 3.699727e-02
  1609 4.150031e-02
  1610 1.216114e-02
  1611 1.857101e-02
  1612 2.848874e-02
  1613 6.993606e-02
  1614 4.239823e-02
  1615 3.029197e-02
  1616 2.135433e-02
  1617 3.718250e-02
  1618 5.263833e-02
  1620 2.888266e-02
  1621 5.153696e-02
  1622 2.450453e-02
  1623 4.399447e-02
  1624 2.485181e-02
  1625 3.518781e-02
  1626 5.884306e-02
  1627 4.287148e-02
  1628 2.735176e-02
  1629 3.970281e-02
  1630 5.110349e-02
  1631 5.130579e-02
  1632 4.652431e-02
  1633 2.372664e-02
  1634 2.316333e-02
  1635 2.611804e-02
  1636 2.433491e-02
  1637 2.461942e-02
  1638 2.804146e-02
  1639 3.574135e-02
  1640 2.195848e-02
  1641 6.579037e-02
  1642 2.772856e-02
  1643 1.793618e-02
  1644 3.141853e-02
  1645 2.728614e-02
  1646 3.885328e-02
  1647 2.624601e-02
  1648 6.387041e-02
  1649 3.108297e-02
  1650 3.941538e-02
  1651 2.645373e-02
  1652 2.271596e-02
  1653 2.687885e-02
  1654 3.751953e-02
  1655 2.445928e-02
  1656 4.008400e-02
  1657 3.964088e-02
  1658 3.895885e-02
  1659 3.571522e-02
  1660 2.783184e-02
  1661 5.293719e-02
  1662 3.345297e-02
  1663 2.409196e-02
  1664 2.144899e-02
  1665 5.243464e-02
  1666 1.103427e-01
  1667 5.594585e-02
  1668 2.813160e-02
  1669 2.210399e-02
  1670 5.737586e-02
  1671 2.693683e-02
  1672 4.393874e-02
  1673 2.357259e-02
  1674 4.493412e-02
  1675 2.709757e-02
  1676 4.413285e-02
  1677 2.294509e-02
  1678 3.321979e-02
  1679 6.932684e-02
  1680 2.640415e-02
  1681 3.005112e-02
  1682 2.238294e-02
  1683 6.252390e-02
  1684 5.067437e-02
  1685 3.043817e-02
  1686 3.167397e-02
  1687 3.484467e-02
  1689 1.966050e-02
  1690 5.577127e-02
  1691 3.338354e-02
  1692 7.512350e-02
  1693 4.365693e-02
  1694 3.941235e-02
  1695 3.252913e-02
  1697 2.787710e-02
  1698 5.624266e-02
  1699 4.097900e-02
  1700 3.994600e-02
  1701 1.260731e-02
  1702 2.790458e-02
  1703 3.670259e-02
  1704 2.054095e-02
  1705 4.519823e-02
  1706 2.722825e-02
  1707 1.012379e-02
  1708 4.783023e-02
  1709 3.184223e-02
  1710 3.019837e-02
  1711 4.286505e-02
  1712 2.140862e-02
  1713 3.335470e-02
  1714 9.192670e-02
  1715 3.933226e-02
  1716 5.302284e-02
  1717 3.419298e-02
  1718 6.206177e-02
  1719 1.176593e-02
  1720 4.117409e-02
  1721 2.190028e-02
  1722 6.266113e-02
  1723 3.142423e-02
  1724 5.327825e-02
  1725 5.383728e-02
  1726 3.712562e-02
  1727 3.782369e-02
  1728 1.741965e-02
  1729 3.487249e-02
  1730 1.490374e-02
  1731 1.296919e-02
  1732 3.515500e-02
  1733 2.588264e-02
  1734 2.931346e-02
  1735 4.600683e-02
  1736 4.082368e-02
  1737 1.174893e-02
  1738 1.643570e-02
  1739 6.962984e-02
  1740 3.438018e-02
  1741 3.665034e-02
  1742 2.785727e-02
  1743 3.220128e-02
  1744 7.862084e-02
  1745 2.585369e-02
  1746 3.224098e-02
  1747 4.176222e-02
  1748 6.756833e-02
  1749 4.210695e-02
  1750 8.934663e-02
  1751 3.153296e-02
  1752 2.763056e-02
  1753 3.253583e-02
  1754 5.353985e-02
  1755 6.061017e-02
  1757 4.617759e-02
  1758 4.611628e-02
  1759 2.319785e-02
  1760 4.156817e-02
  1761 2.896628e-02
  1762 4.131709e-02
  1763 1.927834e-02
  1764 4.676471e-02
  1765 3.866737e-02
  1766 1.580131e-02
  1767 7.254175e-02
  1768 3.296805e-02
  1769 4.867936e-02
  1770 3.961403e-02
  1771 5.223930e-02
  1772 4.602050e-02
  1773 5.067487e-02
  1774 3.289383e-02
  1775 3.771540e-02
  1776 3.311066e-02
  1777 3.476415e-02
  1778 4.381086e-02
  1779 1.582476e-02
  1781 2.611536e-02
  1782 6.154025e-02
  1784 3.805800e-02
  1785 2.204956e-02
  1786 2.682552e-02
  1787 2.967233e-02
  1788 1.544422e-02
  1789 4.515726e-02
  1790 2.555647e-02
  1791 3.233555e-02
  1792 7.483854e-03
  1793 3.588713e-02
  1794 3.326727e-02
  1795 2.367035e-02
  1796 2.041769e-02
  1797 3.570024e-02
  1798 5.499781e-02
  1800 2.539280e-02
  1801 3.009369e-02
  1802 4.108347e-02
  1803 2.421824e-02
  1804 3.236050e-02
  1805 1.931961e-02
  1806 4.278198e-02
  1807 2.555834e-02
  1808 2.894089e-02
  1809 1.578803e-02
  1810 5.365784e-02
  1811 6.582620e-02
  1813 3.556288e-02
  1814 4.148535e-02
  1815 3.031923e-02
  1816 5.727054e-02
  1817 3.684964e-02
  1818 3.396828e-02
  1819 4.256127e-02
  1820 5.118503e-02
  1821 1.531969e-02
  1822 3.356893e-02
  1823 4.857777e-02
  1824 2.210065e-02
  1825 6.084503e-02
  1826 2.165246e-02
  1827 4.162981e-02
  1828 3.520308e-02
  1829 3.356524e-02
  1830 4.507700e-02
  1831 2.597782e-02
  1832 2.166539e-02
  1834 2.320304e-02
  1835 2.264952e-02
  1837 2.104565e-02
  1838 2.778466e-02
  1839 9.794541e-03
  1840 2.077138e-02
  1841 5.475114e-02
  1842 1.826634e-02
  1843 4.412863e-02
  1844 2.554869e-02
  1845 3.468591e-02
  1846 1.969737e-02
  1847 3.646292e-02
  1848 5.013074e-02
  1849 5.164555e-02
  1850 3.523766e-02
  1851 5.556795e-02
  1852 2.582837e-02
  1853 6.962034e-02
  1854 3.061460e-02
  1855 3.310590e-02
  1856 2.129398e-02
  1857 2.764496e-02
  1858 2.381759e-02
  1859 3.477547e-02
  1860 1.917156e-02
  1861 6.255395e-02
  1862 1.740612e-02
  1863 1.415212e-02
  1864 1.739643e-02
  1865 1.918031e-02
  1866 7.386204e-02
  1867 2.575523e-02
  1868 3.948242e-02
  1869 2.174623e-02
  1870 2.321032e-02
  1871 3.650820e-02
  1872 2.305877e-02
  1873 2.767229e-02
  1874 2.271637e-02
  1875 3.767707e-02
  1876 2.792449e-02
  1877 8.532569e-02
  1878 3.700779e-02
  1879 5.362046e-02
  1880 4.137631e-02
  1881 3.756413e-02
  1882 5.916634e-02
  1883 3.705715e-02
  1884 7.972014e-02
  1885 2.815007e-02
  1886 4.120872e-02
  1887 2.224234e-02
  1888 2.614539e-02
  1889 3.199898e-02
  1890 5.050256e-02
  1891 2.955561e-02
  1892 1.661339e-02
  1893 3.399222e-02
  1894 3.247717e-02
  1895 2.136213e-02
  1896 3.862526e-02
  1897 4.642718e-02
  1898 2.993029e-02
  1900 3.701140e-02
  1901 4.397404e-02
  1902 2.016654e-02
  1904 1.190978e-02
  1905 2.196696e-02
  1906 1.419404e-02
  1907 3.643690e-02
  1908 5.136326e-02
  1909 4.046389e-02
  1910 4.695813e-02
  1911 4.081600e-02
  1912 5.568524e-02
  1913 4.828027e-02
  1914 2.704131e-02
  1915 3.075587e-02
  1916 2.036778e-02
  1918 4.482826e-02
  1919 3.805775e-02
  1920 7.332281e-02
  1921 3.717589e-02
  1922 2.170682e-02
  1923 2.331963e-02
  1924 3.216476e-02
  1925 3.599464e-02
  1926 2.622066e-02
  1927 6.426202e-02
  1928 4.488916e-02
  1929 3.971247e-02
  1930 7.198338e-02
  1931 3.686826e-02
  1932 6.159084e-02
  1933 2.829162e-02
  1934 8.559760e-02
  1935 2.899028e-02
  1936 3.686188e-02
  1937 3.876632e-02
  1938 1.871251e-02
  1940 3.016977e-02
  1941 3.740269e-02
  1942 3.520508e-02
  1943 3.067459e-02
  1944 4.636991e-02
  1945 2.197829e-02
  1946 1.284474e-02
  1947 2.775692e-02
  1948 2.565627e-02
  1949 3.521017e-02
  1950 1.005356e-02
  1951 1.962939e-02
  1952 6.085126e-02
  1953 2.357266e-02
  1954 4.057775e-02
  1955 5.384060e-02
  1956 4.264057e-02
  1957 5.016639e-02
  1958 6.848865e-02
  1959 6.085625e-02
  1960 3.088513e-02
  1961 3.049103e-02
  1962 5.556403e-02
  1963 1.930669e-02
  1964 2.771701e-02
  1965 5.229386e-02
  1966 4.136364e-02
  1967 3.462700e-02
  1968 3.059736e-02
  1969 4.110799e-02
  1970 2.757269e-02
  1971 1.227815e-01
  1972 6.096961e-02
  1973 3.002816e-02
  1974 4.412179e-02
  1975 2.557960e-02
  1976 3.945743e-02
  1977 3.787118e-02
  1979 3.224478e-02
  1980 4.325257e-02
  1981 5.511725e-02
  1982 2.646989e-02
  1983 1.968782e-02
  1984 3.456691e-02
  1985 2.851275e-02
  1986 3.339685e-02
  1987 2.796174e-02
  1988 2.419217e-02
  1989 2.297727e-02
  1990 4.620256e-02
  1991 5.284183e-02
  1992 9.584132e-03
  1993 1.227268e-02
  1994 9.913399e-02
  1995 3.683324e-02
  1996 2.488864e-02
  1997 4.358790e-02
  1998 3.973093e-02
  1999 2.240627e-02
  2000 4.156875e-02
  2001 4.951143e-02
  2002 2.087386e-02
  2003 2.611569e-02
  2004 1.188153e-02
  2005 4.960746e-02
  2006 5.375198e-02
  2007 6.576271e-02
  2008 2.382271e-02
  2009 1.736047e-02
  2011 5.842999e-02
  2012 2.882566e-02
  2013 2.792109e-02
  2014 6.221864e-02
  2015 4.460704e-02
  2016 5.189525e-02
  2017 1.958249e-02
  2018 6.040717e-02
  2019 3.306475e-02
  2020 4.462668e-02
  2021 6.114344e-02
  2022 4.628340e-02
  2023 4.051402e-02
  2024 4.151931e-02
  2025 2.723033e-02
  2026 1.117281e-02
  2027 3.026177e-02
  2028 1.349895e-02
  2029 2.084007e-02
  2030 4.291762e-02
  2031 1.932392e-02
  2032 2.808107e-02
  2033 4.957758e-02
  2035 3.546704e-02
  2036 1.822319e-02
  2037 6.473287e-02
  2038 1.982056e-02
  2039 1.406135e-02
  2040 5.872781e-02
  2041 1.190159e-02
  2042 1.246828e-01
  2044 5.476103e-02
  2045 5.708484e-02
  2046 3.560913e-02
  2047 1.930289e-02
  2048 2.960456e-02
  2049 3.657288e-02
  2050 4.675101e-02
  2051 3.482150e-02
  2052 2.814836e-02
  2053 3.238388e-02
  2054 2.235988e-02
  2055 4.009792e-02
  2056 1.779856e-02
  2057 1.856460e-02
  2058 5.475619e-02
  2059 2.684928e-02
  2060 1.899148e-02
  2061 5.040466e-02
  2062 2.041416e-02
  2063 1.649775e-02
  2064 2.383929e-02
  2065 4.906009e-02
  2066 2.906628e-02
  2067 2.631039e-02
  2068 6.006416e-02
  2069 4.259109e-02
  2070 8.236136e-02
  2071 1.421324e-02
  2072 3.776966e-02
  2073 3.750992e-02
  2074 3.835340e-02
  2075 4.894587e-02
  2076 6.561728e-02
  2077 1.382857e-02
  2078 2.670728e-02
  2079 3.107987e-02
  2080 4.725635e-02
  2081 5.114336e-02
  2082 3.223471e-02
  2083 9.605223e-02
  2084 3.931301e-02
  2085 3.129787e-02
  2086 4.889251e-02
  2088 2.694216e-02
  2089 6.117265e-02
  2091 2.777736e-02
  2092 2.669115e-02
  2093 4.252836e-02
  2094 4.958465e-02
  2095 4.088684e-02
  2096 3.580072e-02
  2097 3.838237e-02
  2098 1.596072e-02
  2099 3.785566e-02
  2100 3.537174e-02
  2101 6.332946e-02
  2102 4.091196e-02
  2103 8.247980e-02
  2104 4.646016e-02
  2105 4.987105e-02
  2106 2.621205e-02
  2108 3.995647e-02
  2110 3.423770e-02
  2111 2.039859e-02
  2112 2.372274e-02
  2113 2.819349e-02
  2114 3.295414e-02
  2115 4.498664e-02
  2116 4.814823e-02
  2117 5.809810e-02
  2118 4.482979e-02
  2119 5.662147e-02
  2120 3.889715e-02
  2121 2.933664e-02
  2123 3.294793e-02
  2124 4.979989e-02
  2125 1.669007e-02
  2127 5.261738e-02
  2128 3.600123e-02
  2129 7.248205e-02
  2130 1.049307e-01
  2131 2.406491e-02
  2132 5.082452e-02
  2133 2.370691e-02
  2135 4.549053e-02
  2137 1.455217e-02
  2138 1.072812e-02
  2139 4.328665e-02
  2140 3.175833e-02
  2141 4.294646e-02
  2142 4.280068e-02
  2143 3.023623e-02
  2144 5.542439e-02
  2145 3.347784e-02
  2146 1.771949e-02
  2147 2.055212e-02
  2148 2.976296e-02
  2149 2.652907e-02
  2151 2.122577e-02
  2152 5.889019e-02
  2154 3.820266e-02
  2155 4.638833e-02
  2156 3.414746e-02
  2157 1.958895e-02
  2158 5.888106e-02
  2159 1.662599e-02
  2160 2.785070e-02
  2161 9.902956e-03
  2162 5.869646e-02
  2163 4.045253e-02
  2164 1.783104e-02
  2165 4.708217e-02
  2166 8.344906e-02
  2167 5.587819e-02
  2168 2.540904e-02
  2169 2.939313e-02
  2170 2.701745e-02
  2172 1.119728e-02
  2173 7.348236e-02
  2174 8.432311e-03
  2176 1.740921e-02
  2177 5.522897e-02
  2178 2.616673e-02
  2179 5.813964e-02
  2180 3.829475e-02
  2181 2.894986e-02
  2182 3.697355e-02
  2183 4.042726e-02
  2184 3.862439e-02
  2186 4.703113e-02
  2187 1.563333e-02
  2188 5.037418e-02
  2189 4.155792e-02
  2190 2.022935e-02
  2191 3.412165e-02
  2192 5.004693e-02
  2193 1.541649e-02
  2194 3.810328e-02
  2195 3.521322e-02
  2196 5.460684e-02
  2197 2.391093e-02
  2198 4.263680e-02
  2199 2.758107e-02
  2200 7.872134e-02
  2201 3.084898e-02
  2202 7.507642e-02
  2204 4.788460e-02
  2205 3.258864e-02
  2206 7.090749e-02
  2207 4.667326e-02
  2208 1.918999e-02
  2209 1.389105e-02
  2210 4.205595e-02
  2211 1.774616e-02
  2212 4.416978e-02
  2213 5.763237e-02
  2214 5.062711e-02
  2215 1.471814e-02
  2216 7.336037e-02
  2218 1.541351e-02
  2219 2.691978e-02
  2221 1.686743e-02
  2222 3.380454e-02
  2223 2.120901e-02
  2224 4.356374e-02
  2225 4.970508e-02
  2226 1.600883e-02
  2227 8.259548e-03
  2229 3.311234e-02
  2230 2.645494e-02
  2231 7.488407e-02
  2232 4.510492e-02
  2233 6.605626e-02
  2234 8.755258e-02
  2235 4.559383e-02
  2236 1.981406e-02
  2237 4.910662e-02
  2238 2.689930e-02
  2239 4.953779e-02
  2240 1.919392e-02
  2241 3.554659e-02
  2242 3.086942e-02
  2243 4.523212e-02
  2244 3.746413e-02
  2245 1.992152e-02
  2246 2.248856e-02
  2247 4.641440e-02
  2248 1.792211e-02
  2249 5.567261e-02
  2250 1.638077e-02
  2251 4.964143e-02
  2252 1.147171e-02
  2253 3.529194e-02
  2255 2.096345e-02
  2256 4.220332e-02
  2257 3.668199e-02
  2259 1.492951e-02
  2260 9.472232e-02
  2261 2.196111e-02
  2262 4.623126e-02
  2263 4.247111e-02
  2264 1.447699e-02
  2265 3.456884e-02
  2266 1.489886e-02
  2267 2.512791e-02
  2268 4.831554e-02
  2270 7.586297e-02
  2271 1.404368e-02
  2273 7.903181e-02
  2275 5.422823e-02
  2276 5.370421e-02
  2277 3.211780e-02
  2278 6.731032e-02
  2279 1.193451e-02
  2281 4.328189e-02
  2284 2.345601e-02
  2285 5.442470e-02
  2286 2.086281e-02
  2287 2.721566e-02
  2288 3.350366e-02
  2289 3.950829e-02
  2291 3.507337e-02
  2292 4.901470e-02
  2293 6.449117e-02
  2294 6.434708e-02
  2295 4.020687e-02
  2296 8.869285e-02
  2297 2.570903e-02
  2298 7.904955e-02
  2300 7.291335e-02
  2301 2.329564e-02
  2302 2.248166e-02
  2303 2.069383e-02
  2304 3.128661e-02
  2306 3.032966e-02
  2307 2.419657e-02
  2308 3.299907e-02
  2309 3.389310e-02
  2310 2.472137e-02
  2311 2.425502e-02
  2312 3.534495e-02
  2313 2.540580e-02
  2314 1.854164e-02
  2315 2.458895e-02
  2317 4.446031e-02
  2318 3.092906e-02
  2319 3.015366e-02
  2320 4.839045e-02
  2321 5.583099e-02
  2323 5.040947e-02
  2324 4.395841e-02
  2325 2.494362e-02
  2326 4.297346e-02
  2328 6.670045e-02
  2330 4.439695e-02
  2331 6.744206e-02
  2333 4.950186e-02
  2334 5.526198e-02
  2335 5.726250e-02
  2336 4.650170e-02
  2337 3.863587e-02
  2339 2.838245e-02
  2340 2.172155e-02
  2341 4.859356e-02
  2342 3.395621e-02
  2343 4.713493e-02
  2344 2.222565e-02
  2345 2.495976e-02
  2346 8.286044e-02
  2347 8.934115e-02
  2348 4.453823e-02
  2349 3.065658e-02
  2350 3.519111e-02
  2351 3.671179e-02
  2352 2.974512e-02
  2353 1.597084e-02
  2354 3.928292e-02
  2357 6.914069e-02
  2358 4.415350e-02
  2359 7.263851e-02
  2360 3.931162e-02
  2361 3.378627e-02
  2362 1.300442e-02
  2364 3.850880e-02
  2365 3.894522e-02
  2366 1.663971e-02
  2367 3.085547e-02
  2368 2.604692e-02
  2369 4.203540e-02
  2370 4.399704e-02
  2371 1.169640e-02
  2372 1.105436e-02
  2373 5.862987e-02
  2374 1.962843e-02
  2375 2.214157e-02
  2376 4.059873e-02
  2377 3.579316e-02
  2378 4.765540e-02
  2379 5.044989e-02
  2380 3.496408e-02
  2381 3.583162e-02
  2383 4.434928e-02
  2384 5.293769e-02
  2385 3.702887e-02
  2386 6.767248e-02
  2388 5.742743e-02
  2389 2.030616e-02
  2390 1.847654e-02
  2391 3.181786e-02
  2392 1.631558e-02
  2393 4.098015e-02
  2394 1.756656e-02
  2396 4.538473e-02
  2397 3.465155e-02
  2398 6.364600e-02
  2399 3.992459e-02
  2400 3.433303e-02
  2402 1.761167e-02
  2403 2.541069e-02
  2404 4.339772e-02
  2405 4.141950e-02
  2406 5.875997e-02
  2407 5.206488e-02
  2408 1.226886e-02
  2409 4.640097e-02
  2410 1.408369e-02
  2411 3.510597e-02
  2413 1.611820e-02
  2414 4.359822e-02
  2415 4.717915e-02
  2416 1.900640e-02
  2417 2.383796e-02
  2419 7.927711e-02
  2420 2.789505e-02
  2421 1.947521e-02
  2422 4.096651e-02
  2424 5.867150e-02
  2425 5.461776e-02
  2427 3.226950e-02
  2428 4.736568e-02
  2429 4.706468e-02
  2431 4.349177e-02
  2432 1.173045e-02
  2433 1.528967e-02
  2434 6.544954e-02
  2437 5.918628e-02
  2438 1.803636e-02
  2439 5.967201e-02
  2440 3.832641e-02
  2441 3.226080e-02
  2442 2.539414e-02
  2443 1.797775e-02
  2444 8.722437e-02
  2445 1.940828e-02
  2446 1.834975e-02
  2447 2.840334e-02
  2448 5.563248e-02
  2449 1.467497e-02
  2450 3.656213e-02
  2451 3.641912e-02
  2452 4.569568e-02
  2453 2.748972e-02
  2454 2.143742e-02
  2455 3.680094e-02
  2457 5.345585e-02
  2458 2.944529e-02
  2459 1.546756e-02
  2460 5.551937e-02
  2461 1.907865e-02
  2462 3.595923e-02
  2463 2.311712e-02
  2464 1.421812e-02
  2465 7.830738e-02
  2467 3.340018e-02
  2468 1.880663e-02
  2470 2.143228e-02
  2471 3.196054e-02
  2472 8.884324e-02
  2473 2.168363e-02
  2474 1.083686e-01
  2475 4.445808e-02
  2476 1.228914e-02
  2477 4.801567e-02
  2478 3.161085e-02
  2479 4.876606e-02
  2480 3.984121e-02
  2481 2.225468e-02
  2482 3.853999e-02
  2483 3.537819e-02
  2484 6.056363e-02
  2485 1.888372e-02
  2486 4.916733e-02
  2487 2.687953e-02
  2488 2.588742e-02
  2490 5.389767e-02
  2491 4.763731e-02
  2493 8.864144e-03
  2494 4.528302e-02
  2496 3.736946e-02
  2497 3.032730e-02
  2498 2.551601e-02
  2499 2.095487e-02
  2502 1.692296e-02
  2504 5.340619e-02
  2506 4.566916e-02
  2508 3.304935e-02
  2509 1.398829e-02
  2510 3.192636e-02
  2511 4.082891e-02
  2512 4.217268e-02
  2513 1.791942e-02
  2514 6.497705e-02
  2515 3.215486e-02
  2516 4.049925e-02
  2517 3.214070e-02
  2518 4.990155e-02
  2519 2.086511e-02
  2520 2.558138e-02
  2521 3.106028e-02
  2522 2.983941e-02
  2523 6.356463e-02
  2524 3.579007e-02
  2525 5.477461e-02
  2526 3.652220e-02
  2527 2.355112e-02
  2528 9.965015e-03
  2529 6.860181e-02
  2530 2.754936e-02
  2532 5.393768e-02
  2534 7.420532e-02
  2535 2.564504e-02
  2536 4.139375e-02
  2537 2.356833e-02
  2538 1.408323e-02
  2539 2.585709e-02
  2540 3.058356e-02
  2541 6.210387e-02
  2543 2.969927e-02
  2544 2.193345e-02
  2546 4.932703e-02
  2547 3.773574e-02
  2548 8.191855e-02
  2549 4.674504e-02
  2550 3.926735e-02
  2552 5.381408e-02
  2553 2.026761e-02
  2554 3.217050e-02
  2555 2.740800e-02
  2556 3.447368e-02
  2557 8.068118e-02
  2558 3.301229e-02
  2560 6.863712e-02
  2561 1.653992e-02
  2562 3.323656e-02
  2563 3.835630e-02
  2565 9.050560e-02
  2566 3.787849e-02
  2569 2.958859e-02
  2570 1.577453e-02
  2571 2.898895e-02
  2572 2.510486e-02
  2573 2.760121e-02
  2577 1.467531e-02
  2580 1.324891e-02
  2583 1.954182e-02
  2585 2.094737e-02
  2586 1.401046e-02
  2587 3.465239e-02
  2588 9.025728e-02
  2589 1.559701e-02
  2591 1.335827e-02
  2593 2.082718e-02
  2594 3.704783e-02
  2595 1.309689e-02
  2596 1.515037e-02
  2598 2.338223e-02
  2599 1.607669e-02
  2600 2.798498e-02
  2601 2.306822e-02
  2602 4.558279e-02
  2605 4.800858e-02
  2607 6.307219e-02
  2608 2.037346e-02
  2609 1.754071e-02
  2610 1.228111e-02
  2611 3.730583e-02
  2613 6.089200e-02
  2615 1.874366e-02
  2616 3.993692e-02
  2617 4.483879e-02
  2618 2.141497e-02
  2619 3.623636e-02
  2620 9.744117e-02
  2623 2.135096e-02
  2624 3.691290e-02
  2625 3.197313e-02
  2627 1.185687e-02
  2628 1.813089e-02
  2629 1.220145e-02
  2630 4.922697e-02
  2631 3.427711e-02
  2633 2.865461e-02
  2635 4.666669e-02
  2636 1.659674e-02
  2638 1.487817e-02
  2639 4.253364e-02
  2641 2.574410e-02
  2643 3.514122e-02
  2644 3.061967e-02
  2645 5.926904e-02
  2646 3.908346e-02
  2647 6.202070e-02
  2649 1.043881e-02
  2650 5.781160e-02
  2652 5.743763e-02
  2653 3.491716e-02
  2654 2.242833e-02
  2657 3.100791e-02
  2658 4.584287e-02
  2659 3.250384e-02
  2661 2.253329e-02
  2662 2.038880e-02
  2663 2.966436e-02
  2664 2.292007e-02
  2665 3.175054e-02
  2667 1.548777e-02
  2668 1.413586e-02
  2670 5.153971e-02
  2671 4.367360e-02
  2673 2.802085e-02
  2674 7.550688e-02
  2675 2.479118e-02
  2676 5.897331e-02
  2677 1.566424e-02
  2678 8.256068e-02
  2680 2.462877e-02
  2681 5.453470e-02
  2682 4.449069e-02
  2683 7.743628e-02
  2684 2.267617e-02
  2685 6.265651e-02
  2687 2.669576e-02
  2688 1.314408e-02
  2691 1.353199e-02
  2692 3.793007e-02
  2693 4.626152e-02
  2694 2.785671e-02
  2695 6.499457e-02
  2696 3.410200e-02
  2698 5.740753e-02
  2700 1.891041e-02
  2701 6.717121e-02
  2702 3.249001e-02
  2703 4.108404e-02
  2704 3.083468e-02
  2705 3.917160e-02
  2707 2.941644e-02
  2708 1.169362e-02
  2709 5.092351e-02
  2710 8.285169e-02
  2711 4.089401e-02
  2712 4.999699e-02
  2713 6.879558e-02
  2714 4.371051e-02
  2717 4.424079e-02
  2718 2.136762e-02
  2719 4.249053e-02
  2721 5.695995e-02
  2722 2.893688e-02
  2723 3.728282e-02
  2724 2.081005e-02
  2726 3.979534e-02
  2727 3.619074e-02
  2728 4.493824e-02
  2729 2.652512e-02
  2730 2.282280e-02
  2731 2.719865e-02
  2732 2.941907e-02
  2733 4.685100e-02
  2734 3.446725e-02
  2735 2.710630e-02
  2736 6.932915e-02
  2737 6.853291e-02
  2738 3.894246e-02
  2741 3.787679e-02
  2743 6.871167e-02
  2745 3.477641e-02
  2749 4.740155e-02
  2750 5.349062e-02
  2753 4.580035e-02
  2755 2.440389e-02
  2756 1.850280e-02
  2757 2.515512e-02
  2758 1.822193e-02
  2759 3.863156e-02
  2760 2.559050e-02
  2762 5.017643e-02
  2763 4.410682e-02
  2764 1.910910e-02
  2766 2.223786e-02
  2767 1.167248e-02
  2768 5.639707e-02
  2769 8.263973e-03
  2771 3.484308e-02
  2777 5.428788e-02
  2778 4.045915e-02
  2779 8.671051e-02
  2780 5.044596e-02
  2781 4.764813e-02
  2782 1.688506e-02
  2783 1.278128e-02
  2784 4.809162e-02
  2785 1.113822e-02
  2786 1.499505e-02
  2787 1.341057e-02
  2788 4.827355e-02
  2790 3.488771e-02
  2791 1.768109e-02
  2792 2.117272e-02
  2794 3.053770e-02
  2795 1.120931e-02
  2796 1.991671e-02
  2798 4.379242e-02
  2799 3.387632e-02
  2800 5.248734e-02
  2801 3.399230e-02
  2802 1.391589e-02
  2803 2.383436e-02
  2805 3.306470e-02
  2806 3.652719e-02
  2807 2.067861e-02
  2809 2.077931e-02
  2810 2.263510e-02
  2813 5.862642e-02
  2814 7.255128e-02
  2815 2.175753e-02
  2816 7.359851e-02
  2817 6.088146e-02
  2818 8.937070e-02
  2819 1.099242e-02
  2820 3.991429e-02
  2821 3.690316e-02
  2823 3.657805e-02
  2824 7.353358e-02
  2825 1.817304e-02
  2828 3.638401e-02
  2829 5.109252e-02
  2830 5.636835e-02
  2831 1.146318e-02
  2832 3.241115e-02
  2835 3.632570e-02
  2836 3.021017e-02
  2837 2.603878e-02
  2838 3.814772e-02
  2839 3.621431e-02
  2840 4.991127e-02
  2841 2.165767e-02
  2842 3.400729e-02
  2843 6.517914e-02
  2844 2.215443e-02
  2845 1.281772e-02
  2846 8.777392e-02
  2847 8.772216e-03
  2848 1.609600e-02
  2852 3.962826e-02
  2853 2.827008e-02
  2854 1.287509e-02
  2855 6.991920e-02
  2856 4.543849e-02
  2857 1.479044e-02
  2858 5.289629e-02
  2859 3.226978e-02
  2860 4.183251e-02
  2861 3.600024e-02
  2864 1.359014e-02
  2865 2.453660e-02
  2866 4.074410e-02
  2868 4.642221e-02
  2869 3.345112e-02
  2872 4.097594e-02
  2873 1.124693e-02
  2874 4.729247e-02
  2877 1.554368e-02
  2878 8.106416e-02
  2881 3.990350e-02
  2883 1.480459e-02
  2884 1.131150e-01
  2886 2.237354e-02
  2887 1.982082e-02
  2888 2.800331e-02
  2889 6.993842e-02
  2890 4.732085e-02
  2891 6.668937e-02
  2892 5.309586e-02
  2893 4.629063e-02
  2894 1.749676e-02
  2895 2.544790e-02
  2897 1.460805e-02
  2898 7.150178e-02
  2899 3.223028e-02
  2900 1.947705e-02
  2901 9.406518e-03
  2902 8.003485e-03
  2903 3.567984e-02
  2904 2.641112e-02
  2906 4.104850e-02
  2907 3.577736e-02
  2908 2.519714e-02
  2909 1.576147e-02
  2912 2.479324e-02
  2913 3.470153e-02
  2914 2.539111e-02
  2917 2.773413e-02
  2919 9.860473e-03
  2920 6.348135e-02
  2921 6.656931e-02
  2922 4.465860e-02
  2923 2.026306e-02
  2924 2.305764e-02
  2925 2.900308e-02
  2926 3.911766e-02
  2927 2.412603e-02
  2928 4.006578e-02
  2929 6.991800e-02
  2930 4.106007e-02
  2931 6.067444e-02
  2932 5.402818e-02
  2933 5.229096e-02
  2936 4.009950e-02
  2937 4.192926e-02
  2938 2.048316e-02
  2939 7.467720e-02
  2943 3.243385e-02
  2944 7.146812e-02
  2945 5.189628e-02
  2946 3.550251e-02
  2947 3.711767e-02
  2948 7.190462e-02
  2949 4.010939e-02
  2950 2.642190e-02
  2952 2.955569e-02
  2954 3.788902e-02
  2955 4.178579e-02
  2956 1.023210e-02
  2962 3.651655e-02
  2964 2.610554e-02
  2967 2.164342e-02
  2968 1.258223e-02
  2969 5.820785e-02
  2970 2.466441e-02
  2972 8.345150e-02
  2973 6.647272e-02
  2974 1.881972e-02
  2975 8.055781e-02
  2976 1.384466e-02
  2981 5.139393e-02
  2982 4.851962e-02
  2983 4.376057e-02
  2991 4.409059e-02
  2992 2.254770e-02
  2993 4.040774e-02
  2994 5.770521e-02
  2995 7.958007e-02
  2996 6.927521e-02
  2997 6.467293e-02
  2998 5.883253e-02
  2999 2.966735e-02
  3000 5.025726e-02
  3002 3.779740e-02
  3004 4.003385e-02
  3005 5.216460e-02
  3006 3.519436e-02
  3007 6.008756e-02
  3009 1.829325e-02
  3012 4.639022e-02
  3014 9.100559e-02
  3016 4.974440e-02
  3017 2.811158e-02
  3018 2.983795e-02
  3019 4.405868e-02
  3020 4.933459e-02
  3021 4.462466e-02
  3022 3.830913e-02
  3023 1.507433e-02
  3024 7.323596e-02
  3025 2.015351e-02
  3026 1.002260e-01
  3027 2.180572e-02
  3029 4.168047e-02
  3030 1.765218e-02
  3031 3.115042e-02
  3032 1.098650e-02
  3033 1.756317e-02
  3034 1.513044e-02
  3036 3.440231e-02
  3038 7.027487e-02
  3040 2.364422e-02
  3042 6.357177e-02
  3043 5.337612e-02
  3044 5.073455e-02
  3047 2.869926e-02
  3048 7.372789e-02
  3049 4.700232e-02
  3051 2.803358e-02
  3052 2.845477e-02
  3053 1.747050e-02
  3054 7.748125e-02
  3055 9.030294e-02
  3057 2.183112e-02
  3059 4.849230e-02
  3060 4.318070e-02
  3062 1.502672e-02
  3063 3.289751e-02
  3064 3.807164e-02
  3066 2.882683e-02
  3067 2.166857e-02
  3070 7.257589e-02
  3072 1.191464e-02
  3073 3.626414e-02
  3074 8.384996e-03
  3075 2.824660e-02
  3078 6.095298e-02
  3079 2.695614e-02
  3080 3.450958e-02
  3081 3.706339e-02
  3083 3.631749e-02
  3085 5.449517e-02
  3086 1.930876e-02
  3087 1.873826e-02
  3088 3.490412e-02
  3092 6.831607e-02
  3093 2.961957e-02
  3094 2.043506e-02
  3095 2.071037e-02
  3098 6.255738e-02
  3099 7.128789e-02
  3102 1.699324e-02
  3103 3.282411e-02
  3104 2.970578e-02
  3106 5.388841e-02
  3107 1.044332e-02
  3109 6.932894e-02
  3110 4.593725e-02
  3111 2.390262e-02
  3112 4.918699e-02
  3113 3.471494e-02
  3116 9.375771e-02
  3119 1.260457e-02
  3120 6.225256e-02
  3124 7.216715e-02
  3125 2.805666e-02
  3126 2.382867e-02
  3127 1.728324e-02
  3128 2.944885e-02
  3134 9.553422e-02
  3135 9.356698e-02
  3137 1.456792e-02
  3138 1.250431e-01
  3139 7.549323e-03
  3140 3.032035e-02
  3144 3.980970e-02
  3146 1.676926e-02
  3147 1.516312e-02
  3149 3.746211e-02
  3150 3.379254e-02
  3152 1.622573e-02
  3153 2.544790e-02
  3154 3.952576e-02
  3155 1.872674e-02
  3157 1.295771e-02
  3158 1.999197e-02
  3160 4.565857e-02
  3161 9.357658e-02
  3162 3.861875e-02
  3163 3.498145e-02
  3165 3.362561e-02
  3167 2.192550e-02
  3170 3.220315e-02
  3172 4.043647e-02
  3174 3.215973e-02
  3175 4.214713e-02
  3178 8.909383e-03
  3180 3.037588e-02
  3183 3.073098e-02
  3184 1.844477e-02
  3185 5.471521e-02
  3187 1.515055e-02
  3188 1.444926e-02
  3190 3.512108e-02
  3191 5.300855e-02
  3192 9.382657e-03
  3193 4.883742e-02
  3196 1.872492e-02
  3198 4.544614e-02
  3199 4.043592e-02
  3200 2.756020e-02
  3201 3.590284e-02
  3203 1.401873e-02
  3204 1.640019e-02
  3205 1.772789e-02
  3207 2.158056e-02
  3208 1.986871e-02
  3209 1.114130e-02
  3216 1.488218e-02
  3217 5.193916e-02
  3220 3.255577e-02
  3221 2.262964e-02
  3223 4.058636e-02
  3225 9.287724e-02
  3231 3.817034e-02
  3232 4.029998e-02
  3233 3.316904e-02
  3234 2.122433e-02
  3235 3.238207e-02
  3237 2.007243e-02
  3239 2.071843e-02
  3240 6.252642e-02
  3241 2.963642e-02
  3242 6.437442e-02
  3243 2.027548e-02
  3244 2.204754e-02
  3245 2.557680e-02
  3247 4.541898e-02
  3250 5.785268e-02
  3251 3.870363e-02
  3252 3.169962e-02
  3257 3.822084e-02
  3258 2.770376e-02
  3259 4.430552e-02
  3262 2.517548e-02
  3264 2.228274e-02
  3265 1.417706e-02
  3268 1.310761e-02
  3269 1.209953e-02
  3271 3.923488e-02
  3272 4.275721e-02
  3274 1.108638e-02
  3275 6.272351e-02
  3277 1.459482e-02
  3279 1.519957e-02
  3280 3.930343e-02
  3282 7.239779e-02
  3284 9.026932e-02
  3285 2.915542e-02
  3286 2.418841e-02
  3288 9.963094e-02
  3289 2.664590e-02
  3290 1.902237e-02
  3291 1.545123e-02
  3292 1.805326e-02
  3295 1.683146e-02
  3296 3.447284e-02
  3298 1.523511e-02
  3299 2.952957e-02
  3300 2.908356e-02
  3301 6.658432e-02
  3308 2.728095e-02
  3309 3.041101e-02
  3310 1.589227e-02
  3311 2.079970e-02
  3312 4.734790e-02
  3315 2.343270e-02
  3316 1.860369e-02
  3319 5.823719e-02
  3324 3.572190e-02
  3326 9.694107e-02
  3328 4.671567e-02
  3330 1.197844e-02
  3331 1.631470e-02
  3332 9.924569e-02
  3333 1.214086e-02
  3334 4.583600e-02
  3335 2.818726e-02
  3337 4.962688e-02
  3338 3.862982e-02
  3341 4.455019e-02
  3342 1.299789e-02
  3344 1.109599e-02
  3345 5.164322e-02
  3346 2.573258e-02
  3352 1.399673e-02
  3353 1.494938e-02
  3355 2.732385e-02
  3360 1.974004e-02
  3361 4.248961e-02
  3363 4.115091e-02
  3365 2.896157e-02
  3367 5.398523e-02
  3368 7.995054e-03
  3369 2.543671e-02
  3373 5.635993e-02
  3374 1.021740e-01
  3376 5.983042e-02
  3378 4.371120e-02
  3379 3.616407e-02
  3382 5.216455e-02
  3383 3.284327e-02
  3384 3.905763e-02
  3385 3.890953e-02
  3387 1.901922e-02
  3391 6.188094e-02
  3392 2.831044e-02
  3393 4.183074e-02
  3397 1.473335e-02
  3398 1.684282e-02
  3400 6.307044e-02
  3401 4.960233e-02
  3402 1.279707e-02
  3403 6.697903e-02
  3404 2.281654e-02
  3408 2.708973e-02
  3410 6.366836e-02
  3413 1.015880e-01
  3414 5.173791e-02
  3415 6.720265e-02
  3416 1.218966e-02
  3417 2.773789e-02
  3424 4.147218e-02
  3425 3.581541e-02
  3427 1.532871e-02
  3433 1.733848e-02
  3439 7.089219e-02
  3442 3.097944e-02
  3443 5.179433e-02
  3445 3.520877e-02
  3446 9.667550e-02
  3447 2.340159e-02
  3448 2.234296e-02
  3449 2.952940e-02
  3450 3.246833e-02
  3453 5.787809e-02
  3454 4.555308e-02
  3456 3.714155e-02
  3457 1.616074e-02
  3459 3.651246e-02
  3462 3.207606e-02
  3466 2.458278e-02
  3467 1.584970e-02
  3468 2.090083e-02
  3470 6.959942e-02
  3471 1.940843e-02
  3472 1.660406e-02
  3473 3.758698e-02
  3475 4.658117e-02
  3476 1.310973e-02
  3477 2.139009e-02
  3480 3.698355e-02
  3482 5.347142e-02
  3484 4.489787e-02
  3486 4.539413e-02
  3489 2.178194e-02
  3490 8.026966e-02
  3491 5.550852e-02
  3495 9.384598e-02
  3497 4.915588e-02
  3498 2.881347e-02
  3499 2.899183e-02
  3500 2.333438e-02
  3502 2.881320e-02
  3503 3.887826e-02
  3504 1.363942e-02
  3512 1.290725e-02
  3513 3.155656e-02
  3514 3.372604e-02
  3516 4.147279e-02
  3517 6.927127e-02
  3519 3.510772e-02
  3520 2.649116e-02
  3524 1.151163e-02
  3528 7.244234e-03
  3529 2.537178e-02
  3531 2.730999e-02
  3533 3.591210e-02
  3535 5.690454e-02
  3539 2.296740e-02
  3540 7.931702e-02
  3541 3.018015e-02
  3542 2.466895e-02
  3544 1.537814e-02
  3545 6.211844e-02
  3549 3.538059e-02
  3550 5.500930e-02
  3551 1.931741e-02
  3552 1.129433e-02
  3553 3.524682e-02
  3555 1.333684e-02
  3556 4.306304e-02
  3560 6.753721e-02
  3561 2.075603e-02
  3564 4.030847e-02
  3565 2.163351e-02
  3567 2.390055e-02
  3568 1.711972e-02
  3569 1.660364e-02
  3570 5.567170e-02
  3571 7.083125e-02
  3573 6.866804e-02
  3574 2.181419e-02
  3575 3.383139e-02
  3576 3.507020e-02
  3577 5.047003e-02
  3578 3.416836e-02
  3579 1.994522e-02
  3581 2.088080e-02
  3582 2.490325e-02
  3583 1.430725e-02
  3585 7.308129e-02
  3586 2.442769e-02
  3589 1.185849e-02
  3592 4.917236e-02
  3593 8.421987e-02
  3594 8.388266e-02
  3595 2.304940e-02
  3597 1.859450e-02
  3598 3.880821e-02
  3603 4.521584e-02
  3606 5.421728e-02
  3607 3.725960e-02
  3608 1.891680e-02
  3609 3.566698e-02
  3610 1.760050e-02
  3611 1.547767e-02
  3613 1.512971e-01
  3615 2.134450e-02
  3616 2.518118e-02
  3618 5.419248e-02
  3619 5.847598e-02
  3620 3.109227e-02
  3622 2.395738e-02
  3624 9.081478e-02
  3626 7.036874e-02
  3629 2.903673e-02
  3630 5.490335e-02
  3632 2.284623e-02
  3633 1.907230e-02
  3634 1.969514e-02
  3636 6.126487e-02
  3640 1.611989e-02
  3641 3.759023e-02
  3643 1.332860e-02
  3644 3.223258e-02
  3645 6.339460e-02
  3646 2.846759e-02
  3648 2.622812e-02
  3649 2.266649e-02
  3656 4.681059e-02
  3658 4.435457e-02
  3659 4.104028e-02
  3660 2.328669e-02
  3663 3.025181e-02
  3664 6.146699e-02
  3666 2.465343e-02
  3668 5.795216e-02
  3669 2.202746e-02
  3670 8.483077e-03
  3672 5.338238e-02
  3673 5.819404e-02
  3675 2.394609e-02
  3678 2.359146e-02
  3679 8.529303e-02
  3680 1.178383e-02
  3681 2.986954e-02
  3684 6.173014e-02
  3685 3.116799e-02
  3695 7.125403e-02
  3697 3.492387e-02
  3702 8.352398e-02
  3704 6.520254e-02
  3706 2.474691e-02
  3708 1.914809e-02
  3709 1.395877e-02
  3710 4.977933e-02
  3711 2.163566e-02
  3712 3.954993e-02
  3713 8.239931e-02
  3715 4.329225e-02
  3718 4.239369e-02
  3719 2.698443e-02
  3720 1.583726e-02
  3721 2.062220e-02
  3722 2.409548e-02
  3723 2.742653e-02
  3724 2.642809e-02
  3726 5.639695e-02
  3727 9.111862e-02
  3728 2.786675e-02
  3729 3.926028e-02
  3732 3.688806e-02
  3733 2.929540e-02
  3734 4.738685e-02
  3742 1.200268e-02
  3743 2.579163e-02
  3746 6.033147e-02
  3749 2.033492e-02
  3750 5.035163e-02
  3751 1.684149e-02
  3752 2.647401e-02
  3753 2.843905e-02
  3754 5.016453e-02
  3755 1.012328e-02
  3756 2.909872e-02
  3757 5.000996e-02
  3758 8.887637e-02
  3759 1.863171e-02
  3760 8.345119e-02
  3761 2.879947e-02
  3762 1.194234e-02
  3765 2.139766e-02
  3773 6.438461e-02
  3777 5.603524e-02
  3778 5.947624e-02
  3789 3.942260e-02
  3791 9.319986e-03
  3793 2.758566e-02
  3795 1.082709e-02
  3796 4.208159e-02
  3797 1.773647e-02
  3802 8.394918e-02
  3804 5.348478e-02
  3805 2.972730e-02
  3807 4.201687e-02
  3808 3.215989e-02
  3811 5.087895e-02
  3813 1.087053e-01
  3814 2.232842e-02
  3815 8.401587e-02
  3816 4.243079e-02
  3817 8.348467e-02
  3819 9.557688e-02
  3820 8.340782e-02
  3823 1.685122e-02
  3827 1.092530e-02
  3828 3.386946e-02
  3833 4.951127e-02
  3834 3.409574e-02
  3836 3.231916e-02
  3838 3.946679e-02
  3839 2.464256e-02
  3840 1.985049e-02
  3842 2.908833e-02
  3844 2.131473e-02
  3845 8.049541e-02
  3846 5.024107e-02
  3848 3.358357e-02
  3849 1.184053e-02
  3851 1.882068e-02
  3855 5.296919e-02
  3857 3.844106e-02
  3859 2.901249e-02
  3860 1.209467e-02
  3861 4.914730e-02
  3862 5.531450e-02
  3863 2.819159e-02
  3867 5.115179e-02
  3868 5.216063e-02
  3872 3.853007e-02
  3873 6.066346e-02
  3875 5.723014e-02
  3881 1.120683e-02
  3883 1.924857e-02
  3890 3.845485e-02
  3891 3.025171e-02
  3895 7.540555e-02
  3896 4.649324e-02
  3897 7.429457e-02
  3899 3.088230e-02
  3900 2.041838e-02
  3902 3.596590e-02
  3913 3.339141e-02
  3914 5.788463e-02
  3917 2.890164e-02
  3922 2.200951e-02
  3927 8.262661e-03
  3930 6.488883e-02
  3931 3.162216e-02
  3934 1.487386e-02
  3937 6.715809e-02
  3938 5.815222e-02
  3942 1.584547e-02
  3943 5.970617e-02
  3947 1.647205e-02
  3951 5.276872e-02
  3952 2.353720e-02
  3954 3.034457e-02
  3955 2.327159e-02
  3957 1.792662e-02
  3958 4.192997e-02
  3964 4.075553e-02
  3965 8.410289e-02
  3967 7.699592e-02
  3968 2.453843e-02
  3970 4.257401e-02
  3973 1.065917e-02
  3974 5.477245e-02
  3976 3.697323e-02
  3981 2.178738e-02
  3984 5.222633e-02
  3987 6.156475e-02
  3988 2.236265e-02
  3997 2.403819e-02
  3998 3.595716e-02
  4000 8.307621e-02
  4001 3.510430e-02
  4002 2.808369e-02
  4005 4.190563e-02
  4008 6.115309e-02
  4009 4.371800e-02
  4010 2.920810e-02
  4014 2.680303e-02
  4015 4.979037e-02
  4016 2.469897e-02
  4020 5.814094e-02
  4023 2.519735e-02
  4025 7.868067e-02
  4027 1.605752e-02
  4028 1.382551e-02
  4029 2.846553e-02
  4036 1.599555e-02
  4038 2.820904e-02
  4047 5.462877e-02
  4049 3.996977e-02
  4050 4.912879e-02
  4051 2.488796e-02
  4053 1.692839e-02
  4059 2.410074e-02
  4066 1.495953e-02
  4073 9.543972e-02
  4076 1.817049e-02
  4078 3.347638e-02
  4080 4.498148e-02
  4086 9.372291e-02
  4089 5.630018e-02
  4090 2.544107e-02
  4095 9.296412e-02
  4097 2.345057e-02
  4101 2.454806e-02
  4102 2.269223e-02
  4104 3.234557e-02
  4105 2.785627e-02
  4106 4.976775e-02
  4107 4.426065e-02
  4111 1.020602e-02
  4112 8.530735e-02
  4116 2.797809e-02
  4117 5.405245e-02
  4119 2.295109e-02
  4121 2.798332e-02
  4122 4.806878e-02
  4124 2.488029e-02
  4132 2.781721e-02
  4133 4.622656e-02
  4134 5.891834e-02
  4135 1.801669e-02
  4139 1.059672e-02
  4140 6.515637e-02
  4141 2.207229e-02
  4142 1.823062e-02
  4144 7.626821e-02
  4145 6.103522e-02
  4148 5.430519e-02
  4150 1.698319e-02
  4151 2.473159e-02
  4153 6.161250e-02
  4160 6.245493e-02
  4163 1.697991e-02
  4165 1.580143e-02
  4166 2.986474e-02
  4168 1.795338e-02
  4172 1.097395e-02
  4173 1.762392e-02
  4176 9.176961e-02
  4178 2.658087e-02
  4179 1.644349e-02
  4181 1.808930e-02
  4182 4.656626e-02
  4183 1.139074e-01
  4185 2.507018e-02
  4189 5.451825e-02
  4190 2.504448e-02
  4191 1.237917e-01
  4194 2.460587e-02
  4198 4.356413e-02
  4200 2.506916e-02
  4203 3.129185e-02
  4205 7.780205e-02
  4208 5.340465e-02
  4212 6.820668e-02
  4216 3.309548e-02
  4217 2.915472e-02
  4218 1.295825e-02
  4219 5.804366e-02
  4224 2.357757e-02
  4228 7.680960e-03
  4230 8.295845e-02
  4231 3.244779e-02
  4232 6.530900e-02
  4235 1.548154e-02
  4237 2.058535e-02
  4238 2.966956e-02
  4239 4.166473e-02
  4240 2.750901e-02
  4241 1.118778e-02
  4242 3.251474e-02
  4243 1.297238e-02
  4244 2.919241e-02
  4245 3.838316e-02
  4247 1.988674e-02
  4248 2.985538e-02
  4251 7.030148e-02
  4253 2.017423e-02
  4256 1.682802e-02
  4259 1.500625e-02
  4262 1.686174e-02
  4266 5.025644e-02
  4275 4.560553e-02
  4279 2.017838e-02
  4280 4.499292e-02
  4286 2.550522e-02
  4287 2.952585e-02
  4290 6.469343e-02
  4292 4.787925e-02
  4295 8.487885e-02
  4298 8.390027e-02
  4299 5.855773e-02
  4301 1.128979e-02
  4305 2.362385e-02
  4307 1.582470e-02
  4308 1.392692e-02
  4311 1.289311e-02
  4312 3.480382e-02
  4313 1.326554e-01
  4315 2.842648e-02
  4317 4.929323e-02
  4326 2.750221e-02
  4327 2.504693e-02
  4334 1.891068e-02
  4336 6.960443e-02
  4337 8.009911e-02
  4338 2.417255e-02
  4339 1.661857e-02
  4342 4.130728e-02
  4343 3.123159e-02
  4344 5.318425e-02
  4345 2.791557e-02
  4351 2.002157e-02
  4353 7.190007e-02
  4356 5.271975e-02
  4359 1.979086e-02
  4360 4.659568e-02
  4364 5.409794e-02
  4370 2.455397e-02
  4372 3.178914e-02
  4373 2.118756e-02
  4376 4.901232e-02
  4378 2.825044e-02
  4382 1.641753e-02
  4383 5.138872e-02
  4385 5.664653e-02
  4386 7.093560e-02
  4388 6.607754e-02
  4389 1.184076e-02
  4390 1.572620e-02
  4391 1.818960e-02
  4395 5.187245e-02
  4397 2.039657e-02
  4398 1.643434e-02
  4399 2.976870e-02
  4401 4.035885e-02
  4402 4.095652e-02
  4403 5.995858e-02
  4407 3.244327e-02
  4408 1.476366e-02
  4411 6.898020e-02
  4415 2.127887e-02
  4417 1.067186e-02
  4427 1.648218e-02
  4428 2.332537e-02
  4429 1.658472e-02
  4431 3.188774e-02
  4433 2.024161e-02
  4442 2.922469e-02
  4448 3.177188e-02
  4450 3.684506e-02
  4452 1.617666e-02
  4456 3.344219e-02
  4457 2.744190e-02
  4458 1.753826e-02
  4459 2.129040e-02
  4460 2.829645e-02
  4465 2.058740e-02
  4466 1.079124e-02
  4467 1.074599e-01
  4477 2.956118e-02
  4479 3.850382e-02
  4480 1.326298e-02
  4482 2.719336e-02
  4484 3.097309e-02
  4489 1.532403e-02
  4491 6.819593e-02
  4493 8.976056e-02
  4494 2.843410e-02
  4497 1.523713e-02
  4503 1.290816e-02
  4504 3.065424e-02
  4505 2.109886e-02
  4507 3.551376e-02
  4509 3.547423e-02
  4510 1.241418e-01
  4511 3.184617e-02
  4512 4.257758e-02
  4514 4.616701e-02
  4519 2.454160e-02
  4520 1.091225e-01
  4523 1.553792e-02
  4533 2.225566e-02
  4536 3.631116e-02
  4540 4.037650e-02
  4543 8.210238e-02
  4551 4.396248e-02
  4555 3.147741e-02
  4557 1.954878e-02
  4561 2.402032e-02
  4570 1.781527e-02
  4572 1.506555e-02
  4575 2.994064e-02
  4577 8.121860e-02
  4581 5.393713e-02
  4584 1.140787e-02
  4585 2.879185e-02
  4588 8.253369e-02
  4589 2.180984e-02
  4590 2.879015e-02
  4596 3.273269e-02
  4608 3.930896e-02
  4627 1.232503e-02
  4629 3.723437e-02
  4630 5.820216e-02
  4636 1.429074e-02
  4638 4.719600e-02
  4640 8.131938e-02
  4642 3.215347e-02
  4645 2.982800e-02
  4648 4.528404e-02
  4649 5.438785e-02
  4661 1.389268e-02
  4662 4.911999e-02
  4663 4.127093e-02
  4664 1.548774e-02
  4665 3.470385e-02
  4666 3.619623e-02
  4668 2.248255e-02
  4672 1.627348e-02
  4673 6.747110e-02
  4678 2.623292e-02
  4691 3.229126e-02
  4697 5.944093e-02
  4698 3.231948e-02
  4700 3.143612e-02
  4703 1.527227e-02
  4706 3.768345e-02
  4707 4.591090e-02
  4710 1.926127e-02
  4716 2.856273e-02
  4718 1.354388e-02
  4721 4.315173e-02
  4722 1.987349e-02
  4723 4.526362e-02
  4726 5.233501e-02
  4727 2.323799e-02
  4729 4.454064e-02
  4740 5.070790e-02
  4749 1.794071e-02
  4752 1.741455e-02
  4753 8.696347e-03
  4754 1.493371e-02
  4757 6.119901e-02
  4759 5.498680e-02
  4760 6.300291e-02
  4761 5.500258e-02
  4762 1.329916e-02
  4764 8.027287e-02
  4769 1.707207e-02
  4775 1.855190e-02
  4778 5.617278e-02
  4779 1.782275e-02
  4783 3.356114e-02
  4785 2.411246e-02
  4792 7.166188e-02
  4795 2.094364e-02
  4802 2.810355e-02
  4803 4.282302e-02
  4804 1.405280e-02
  4806 6.143184e-02
  4807 4.777729e-02
  4808 1.400850e-02
  4814 2.152356e-02
  4815 1.703879e-02
  4822 9.957787e-03
  4823 2.303240e-02
  4828 3.076543e-02
  4830 3.197665e-02
  4831 1.819892e-02
  4834 2.289618e-02
  4841 1.542280e-02
  4849 6.137263e-02
  4853 4.046109e-02
  4855 3.772289e-02
  4856 2.625555e-02
  4857 2.353761e-02
  4859 3.332099e-02
  4861 4.872184e-02
  4864 2.860608e-02
  4868 4.862368e-02
  4869 7.953153e-02
  4871 1.398789e-02
  4874 1.753654e-02
  4876 3.049292e-02
  4878 2.881510e-02
  4880 1.318047e-02
  4882 6.532660e-02
  4892 1.244345e-02
  4895 6.670475e-02
  4900 3.931679e-02
  4908 1.112004e-02
  4909 1.522511e-02
  4912 7.339425e-02
  4926 3.431834e-02
  4928 1.452616e-02
  4933 2.207466e-02
  4937 5.579798e-02
  4942 5.367395e-02
  4944 1.484009e-02
  4947 5.731507e-02
  4949 5.563708e-02
  4950 5.709574e-02
  4959 3.266588e-02
  4966 1.286914e-02
  4967 2.788074e-02
  4972 2.850768e-02
  4974 3.162278e-02
  4976 6.532622e-02
  4984 4.920298e-02
  4985 5.363883e-02
  4996 3.797472e-02
  4999 1.311154e-02
  5000 1.594549e-02
  5001 1.789112e-02
  5002 3.090809e-02
  5009 1.756893e-02
  5012 1.865712e-02
  5013 3.356463e-02
  5020 4.176606e-02
  5022 2.323632e-02
  5025 2.639748e-02
  5034 1.522847e-02
  5036 3.032022e-02
  5039 4.736800e-02
  5042 1.422383e-02
  5043 1.549482e-02
  5045 3.217998e-02
  5049 3.411471e-02
  5054 4.791800e-02
  5057 2.884556e-02
  5059 5.464589e-02
  5061 8.079743e-02
  5062 5.592826e-02
  5066 2.298565e-02
  5071 2.358278e-02
  5084 3.076527e-02
  5087 1.753128e-02
  5088 5.302098e-02
  5090 2.531263e-02
  5092 2.240250e-02
  5094 2.477030e-02
  5104 4.185833e-02
  5109 1.467444e-02
  5110 2.801886e-02
  5111 5.966103e-02
  5116 1.037263e-02
  5117 4.636145e-02
  5119 2.606509e-02
  5124 2.000629e-02
  5128 2.507059e-02
  5130 3.941754e-02
  5138 1.409113e-02
  5149 1.203044e-02
  5162 2.639754e-02
  5163 1.579262e-02
  5172 2.530664e-02
  5173 1.442196e-02
  5182 3.302960e-02
  5193 2.403542e-02
  5195 5.384417e-02
  5200 6.794072e-02
  5202 4.564028e-02
  5206 2.391367e-02
  5207 1.480109e-02
  5213 1.165967e-02
  5229 4.614139e-02
  5233 4.411372e-02
  5236 1.977437e-01
  5241 3.408503e-02
  5243 1.802769e-02
  5246 1.535314e-02
  5250 4.245637e-02
  5251 9.323823e-03
  5267 1.666667e-02
  5269 1.719455e-02
  5277 2.037196e-02
  5279 1.653324e-02
  5283 4.319105e-02
  5290 3.721021e-02
  5302 2.235760e-02
  5303 1.314539e-02
  5306 7.766588e-02
  5311 4.608527e-02
  5317 3.898726e-02
  5319 1.521269e-02
  5332 5.189091e-02
  5335 1.242097e-02
  5348 2.303526e-02
  5354 4.790147e-02
  5357 1.788120e-02
  5365 5.971155e-02
  5368 4.966271e-02
  5369 3.961674e-02
  5381 6.512481e-02
  5383 3.197081e-02
  5385 1.740483e-02
  5391 3.441474e-02
  5392 1.579998e-02
  5394 1.466535e-02
  5408 2.511202e-02
  5411 4.734482e-02
  5413 6.936119e-02
  5414 1.994648e-02
  5415 4.713836e-02
  5424 3.014377e-02
  5426 6.643187e-02
  5430 2.868416e-02
  5432 2.701862e-02
  5435 4.664937e-02
  5438 5.359618e-02
  5440 5.470109e-02
  5444 4.895582e-02
  5446 1.795693e-02
  5447 2.337603e-02
  5450 3.167429e-02
  5454 2.439382e-02
  5458 8.380296e-02
  5459 5.494666e-02
  5465 3.750376e-02
  5468 2.470533e-02
  5469 1.826255e-02
  5470 2.317618e-02
  5475 2.583216e-02
  5476 2.231137e-02
  5483 2.451472e-02
  5490 5.549888e-02
  5494 1.136194e-02
  5498 5.138043e-02
  5500 3.360021e-02
  5501 1.509450e-02
  5511 3.857907e-02
  5513 1.638041e-02
  5516 3.900238e-02
  5521 5.048281e-02
  5528 4.680541e-02
  5534 1.473592e-02
  5540 1.331829e-02
  5542 9.332749e-03
  5544 3.830468e-02
  5550 8.033281e-02
  5553 6.254245e-02
  5557 2.573265e-02
  5558 4.589470e-02
  5559 2.687822e-02
  5560 1.898460e-02
  5569 8.081815e-02
  5571 3.955789e-02
  5573 2.948419e-02
  5582 3.588869e-02
  5586 2.688736e-02
  5587 2.196094e-02
  5588 3.361546e-02
  5590 3.560492e-02
  5591 1.539256e-02
  5594 1.253168e-02
  5600 1.325657e-02
  5607 2.651635e-02
  5616 3.239943e-02
  5617 1.499485e-02
  5633 3.365479e-02
  5636 2.253455e-02
  5637 2.030668e-02
  5645 4.633240e-02
  5647 2.429607e-02
  5653 6.457850e-02
  5654 1.548749e-02
  5657 2.665478e-02
  5668 3.208710e-02
  5669 5.226378e-02
  5673 7.156092e-02
  5677 8.066502e-02
  5702 3.484746e-02
  5704 3.400091e-02
  5707 3.918629e-02
  5710 1.565824e-02
  5713 3.404930e-02
  5714 2.381859e-02
  5717 1.650473e-02
  5721 1.804858e-02
  5722 5.769642e-02
  5734 2.852155e-02
  5738 1.062946e-02
  5739 2.249498e-02
  5749 1.480249e-02
  5757 5.310227e-02
  5769 2.215811e-02
  5770 2.693933e-02
  5775 6.544457e-02
  5788 1.461584e-02
  5789 2.437402e-02
  5793 5.493223e-02
  5804 2.222018e-02
  5808 5.839732e-02
  5810 1.593991e-02
  5813 6.418891e-02
  5816 7.183686e-02
  5818 7.113543e-02
  5823 4.762380e-02
  5826 3.402977e-02
  5828 1.377429e-02
  5829 3.023748e-02
  5831 3.917042e-02
  5836 2.521243e-02
  5837 2.288168e-02
  5852 5.904270e-02
  5856 3.618011e-02
  5859 1.528166e-02
  5864 1.137171e-02
  5870 1.199359e-02
  5873 2.958579e-02
  5885 2.993926e-02
  5888 2.536340e-02
  5891 5.337584e-02
  5897 3.180301e-02
  5898 4.371799e-02
  5902 3.997502e-02
  5906 2.412741e-02
  5909 5.590996e-02
  5913 1.310782e-02
  5920 3.645831e-02
  5927 3.051724e-02
  5930 4.612249e-02
  5931 2.892031e-02
  5937 6.264024e-02
  5940 2.214750e-02
  5942 1.625782e-02
  5945 3.489669e-02
  5954 4.010706e-02
  5959 4.404589e-02
  5964 3.950470e-02
  5977 2.209737e-02
  5985 5.266877e-02
  5988 3.086224e-02
  5990 2.013881e-02
  5991 9.179191e-02
  6004 3.975283e-02
  6014 5.154885e-02
  6021 1.461653e-02
  6041 1.994759e-02
  6054 2.547240e-02
  6063 1.720257e-02
  6072 1.912265e-02
  6075 1.443557e-02
  6076 4.840234e-02
  6082 5.395836e-02
  6084 1.702679e-02
  6091 4.912195e-02
  6094 1.544754e-02
  6105 3.793302e-02
  6125 1.286679e-02
  6142 2.475098e-02
  6145 2.719456e-02
  6152 2.675673e-02
  6158 5.512210e-02
  6166 4.454620e-02
  6171 3.888309e-02
  6177 2.325580e-02
  6190 1.009193e-02
  6192 2.727808e-02
  6204 1.905253e-02
  6212 6.650631e-02
  6223 6.009075e-02
  6227 1.789772e-01
  6232 4.073138e-02
  6233 2.870950e-02
  6249 1.955873e-02
  6258 1.875049e-02
  6259 5.530384e-02
  6263 5.029126e-02
  6267 5.797228e-02
  6270 3.094748e-02
  6276 3.366402e-02
  6277 2.150476e-02
  6280 3.796345e-02
  6282 1.620457e-02
  6288 1.834329e-02
  6294 7.116146e-02
  6322 4.100496e-02
  6343 7.907420e-02
  6344 5.451556e-02
  6345 1.280714e-02
  6347 2.492574e-02
  6350 1.292861e-02
  6369 3.110490e-02
  6399 1.382675e-02
  6402 1.908796e-02
  6403 4.541713e-02
  6406 1.723497e-02
  6411 1.413493e-02
  6434 1.584059e-01
  6465 1.880496e-02
  6468 4.371699e-02
  6475 4.596470e-02
  6484 2.301036e-02
  6487 2.012871e-02
  6508 3.441404e-02
  6516 4.641622e-02
  6537 1.652583e-02
  6544 5.524066e-02
  6545 2.238089e-02
  6552 1.866016e-02
  6555 4.149930e-02
  6556 2.872320e-02
  6558 1.163241e-02
  6565 2.383161e-02
  6570 2.303178e-02
  6579 4.032828e-02
  6580 4.492193e-02
  6583 7.454013e-02
  6586 7.038934e-02
  6591 2.417243e-02
  6592 2.608342e-02
  6606 4.269015e-02
  6610 1.511601e-02
  6613 1.576559e-02
  6624 3.930262e-02
  6631 3.375579e-02
  6632 1.561123e-02
  6646 1.620612e-02
  6649 6.147156e-02
  6687 3.727195e-02
  6688 1.552094e-02
  6690 1.505637e-02
  6691 1.864432e-02
  6702 2.225954e-02
  6720 8.355581e-03
  6743 2.739733e-02
  6744 1.158893e-02
  6748 3.821745e-02
  6753 4.758840e-02
  6756 2.270447e-02
  6766 2.874553e-02
  6769 1.126877e-02
  6773 3.139283e-02
  6782 3.216796e-02
  6792 4.914731e-02
  6818 6.824074e-02
  6829 1.186157e-02
  6832 7.752502e-02
  6838 5.246629e-02
  6840 4.100730e-02
  6843 1.628521e-02
  6852 4.065949e-02
  6853 4.378823e-02
  6858 2.514622e-02
  6890 1.095673e-01
  6893 4.041009e-02
  6894 5.956397e-02
  6913 1.277715e-02
  6925 1.574734e-02
  6932 1.957112e-02
  6937 1.929959e-02
  6960 2.814423e-02
  6973 1.980338e-02
  6978 1.417370e-02
  6988 4.838765e-02
  6994 5.076744e-02
  6999 7.244838e-02
  7019 6.294034e-02
  7034 2.644286e-02
  7049 2.178874e-02
  7051 3.973269e-02
  7052 3.793879e-02
  7058 1.116668e-02
  7066 1.351639e-02
  7067 4.670610e-02
  7076 3.874333e-02
  7081 8.460596e-03
  7089 3.061304e-02
  7091 4.425741e-02
  7094 1.186644e-02
  7103 2.241806e-02
  7120 4.910148e-02
  7162 1.715578e-02
  7187 2.777541e-02
  7188 1.825589e-02
  7224 1.335564e-02
  7225 5.419918e-02
  7245 6.161852e-02
  7275 3.827051e-02
  7289 5.258784e-02
  7298 9.916904e-03
  7313 4.106666e-02
  7317 4.785220e-02
  7330 2.067344e-02
  7337 1.369283e-02
  7343 3.012957e-02
  7355 2.286707e-02
  7366 4.806619e-02
  7379 1.695750e-01
  7383 5.190093e-02
  7388 2.696304e-02
  7389 4.239931e-02
  7392 2.269974e-02
  7399 4.397374e-02
  7403 2.643463e-02
  7406 5.564391e-02
  7407 4.289448e-02
  7410 3.394977e-02
  7414 1.187666e-02
  7419 3.694988e-02
  7431 2.935471e-02
  7437 3.801691e-02
  7455 7.218685e-02
  7461 3.341785e-02
  7464 4.240334e-02
  7465 3.062864e-02
  7488 1.492898e-02
  7513 3.543938e-02
  7527 3.276507e-02
  7557 1.453338e-01
  7561 3.290438e-02
  7589 1.705762e-02
  7597 1.082056e-02
  7601 9.987918e-03
  7604 3.107123e-02
  7626 1.286143e-02
  7637 5.095201e-02
  7652 4.156838e-02
  7659 2.456012e-02
  7672 2.391736e-02
  7684 4.544772e-02
  7687 1.566602e-02
  7720 5.204349e-02
  7727 1.235751e-02
  7730 3.281689e-02
  7765 3.762019e-02
  7814 1.901816e-02
  7817 3.740085e-02
  7823 2.508965e-02
  7832 5.141587e-02
  7834 1.526613e-02
  7845 1.225023e-02
  7854 1.586750e-02
  7898 5.829712e-02
  7918 5.584438e-02
  7926 5.411090e-02
  7932 2.268993e-02
  7946 3.200441e-02
  7947 3.882001e-02
  7979 1.778539e-02
  7995 2.671616e-02
  8009 2.725288e-02
  8018 1.402407e-02
  8038 3.760463e-02
  8047 2.114878e-02
  8057 1.070302e-02
  8059 2.872004e-02
  8065 1.644859e-02
  8067 1.710573e-02
  8086 3.492177e-02
  8088 1.868169e-02
  8090 1.507531e-02
  8109 3.105513e-02
  8117 8.822884e-03
  8126 4.779232e-02
  8139 1.352744e-02
  8145 1.760838e-02
  8169 2.355576e-02
  8172 2.676503e-02
  8208 3.678227e-02
  8211 1.583070e-01
  8227 2.751294e-02
  8231 2.863301e-02
  8247 4.637006e-02
  8249 5.434074e-02
  8274 1.001235e-01
  8296 3.637705e-02
  8318 4.607479e-02
  8320 3.521962e-02
  8345 3.575769e-02
  8348 1.949265e-02
  8357 1.608435e-02
  8374 5.032511e-02
  8387 1.352000e-02
  8424 2.105855e-02
  8447 7.041191e-02
  8454 3.145987e-02
  8457 2.328378e-02
  8476 3.828231e-02
  8479 2.809012e-02
  8490 3.153838e-02
  8497 1.983540e-02
  8516 3.702534e-02
  8526 3.391502e-02
  8538 5.236525e-02
  8552 3.059166e-02
  8577 3.293324e-02
  8592 4.916170e-02
  8610 5.806778e-02
  8614 1.523312e-02
  8626 4.199172e-02
  8629 5.818953e-02
  8630 2.487438e-02
  8652 2.015465e-02
  8660 3.290986e-02
  8684 1.224339e-02
  8717 4.986829e-02
  8732 1.520993e-02
  8797 2.813051e-02
  8805 1.766328e-02
  8840 3.553023e-02
  8845 2.346415e-02
  8848 1.131835e-02
  8852 4.177032e-02
  8854 4.261691e-02
  8861 1.965530e-02
  8868 4.176193e-02
  8871 3.761854e-02
  8946 4.143705e-02
  8958 1.891738e-02
  8975 4.220148e-02
  8977 1.126879e-02
  8999 1.409773e-02
  9010 5.751099e-02
  9021 1.950258e-02
  9032 5.033096e-02
  9060 1.464730e-02
  9135 2.668535e-02
  9154 1.329427e-02
  9161 4.123705e-02
  9194 5.047644e-02
  9208 3.077476e-02
  9256 1.115665e-02
  9286 2.427140e-02
  9305 1.749542e-02
  9314 4.145970e-02
  9374 1.962462e-02
  9389 1.169551e-02
  9423 7.099209e-02
  9436 1.746256e-02
  9449 5.335494e-02
  9463 6.995463e-02
  9468 2.333657e-02
  9493 3.338819e-02
  9545 1.991614e-02
  9608 3.920503e-02
  9705 1.280498e-02
  9802 3.546601e-02
  9830 1.513953e-02
  9832 2.097769e-02
  9875 7.322357e-02
  9881 1.291294e-02
  9906 4.160611e-02
  9973 2.590095e-02
  9999 3.809055e-02
 10006 2.323285e-02
 10036 7.626776e-02
 10128 7.045634e-02
 10130 1.976763e-02
 10173 3.258732e-02
 10176 3.162574e-02
 10196 1.608074e-01
 10221 7.214966e-02
 10241 7.270391e-02
 10261 3.980975e-02
 10371 1.582710e-02
 10373 5.943680e-02
 10375 6.249606e-02
 10405 2.560128e-02
 10446 4.242470e-02
 10515 4.651079e-02
 10543 2.172417e-02
 10582 3.011986e-02
 10587 2.527321e-02
 10597 3.916113e-02
 10675 1.558021e-01
 10928 5.756355e-02
 10972 1.921825e-02
 10988 5.915462e-02
 11027 1.008022e-02
 11092 6.003284e-02
 11175 1.551663e-02
 11228 9.710331e-02
 11287 3.197097e-02
 11291 5.839691e-02
 11350 1.646888e-02
 11440 1.754532e-02
 11442 6.485924e-02
 11450 2.711338e-02
 11610 5.941695e-02
 11627 5.270428e-02
 11690 2.162861e-02
 11751 3.022025e-02
 11895 3.938624e-02
 12056 7.221604e-02
 12065 3.988201e-02
 12082 1.271336e-02
 12096 1.370567e-02
 12161 7.678456e-02
 12178 3.323299e-02
 12339 3.311196e-02
 12525 5.159834e-02
 12660 5.706414e-02
 12678 4.172522e-02
 12789 6.829825e-02
 12865 1.397544e-02
 12879 7.009089e-02
 12914 3.352691e-02
 13015 6.927669e-02
 13021 8.341357e-02
 13044 6.401558e-02
 13055 1.146207e-02
 13082 7.809768e-02
 13287 5.428962e-02
 13408 2.642143e-02
 13483 5.769621e-02
 13693 4.989783e-02
 13715 1.467208e-02
 13799 6.242059e-02
 13807 5.818843e-02
 13866 4.573062e-02
 13910 1.282701e-01
 13940 1.241818e-01
 14000 7.366851e-02
 14152 4.944350e-02
 14221 2.690197e-02
 14246 2.504189e-02
 14255 4.659473e-02
 14272 4.294617e-02
 14287 4.578684e-02
 14312 6.593808e-02
 14339 5.430335e-02
 14371 6.899313e-02
 14439 2.877852e-02
 14504 7.188178e-02
 14520 4.112968e-02
 14525 2.146958e-02
 14553 3.745729e-02
 14687 4.876625e-02
 14729 6.098652e-02
 14831 9.013014e-02
 15062 5.849051e-02
 15129 4.863178e-02
 15304 6.165501e-02
 15349 5.408505e-02
 15361 4.445145e-02
 15482 4.627165e-02
 15580 8.488605e-02
 15663 3.760149e-02
 15690 6.060479e-02
 15775 5.951368e-02
 16042 4.816523e-02
 16113 5.722719e-02
 16126 1.317569e-01
 16128 5.335710e-02
 16298 5.845846e-02
 16479 7.437827e-02
 16512 5.275960e-02
 16559 8.232204e-02
 16586 5.327657e-02
 16666 5.524407e-02
 16717 7.490022e-02
 16982 6.542912e-02
 17037 6.161149e-02
 17311 5.550951e-02
 17359 6.767621e-02
 17363 5.332286e-02
 17448 5.461075e-02
 17528 3.804356e-02
 17575 9.829055e-02
 17742 7.847042e-02
 17929 3.763236e-02
 17934 5.573030e-02
 17958 6.579926e-02
 17987 5.784984e-02
 18022 8.669825e-02
 18030 5.397272e-02
 18274 5.331312e-02
 18311 5.665536e-02
 18379 6.861497e-02
 18537 6.539517e-02
 18640 5.814586e-02
 18644 3.659521e-02
 18860 5.508696e-02
 18895 6.716373e-02
 18923 5.295000e-02
 19097 3.028805e-02
 19168 6.321204e-02
 19377 2.720853e-02
 19464 5.801131e-02
 19549 6.131380e-02
 19808 4.718676e-02
 19824 4.851275e-02
 19842 6.886266e-02
 19950 4.519573e-02
 20197 9.529713e-02
 20278 4.848993e-02
 20404 6.486401e-02
 20439 1.213350e-01
 20555 6.215839e-02
 20809 8.401159e-02
 20897 3.459735e-02
 20901 4.887339e-02
 21132 5.043572e-02
 21431 4.719923e-02
 21439 6.000460e-02
 21470 4.249229e-02
 21598 6.940186e-02
 21602 8.243842e-02
 21788 6.269845e-02
 21813 7.888389e-02
 21983 7.422200e-02
 22152 6.353412e-02
 22235 3.710505e-02
 22293 7.678056e-02
 22326 5.739379e-02
 22515 6.179351e-02
 22540 6.104089e-02
 22619 7.300453e-02
 22694 6.440596e-02
 22771 6.639894e-02
 22961 1.056974e-01
 23552 7.361620e-02
 23570 6.703827e-02
 23583 6.079507e-02
 23599 4.197990e-02
 23973 5.441276e-02
 24166 6.807369e-02
 24592 5.715684e-02
 24765 5.424373e-02
 24787 6.931767e-02
 24859 4.214339e-02
 25196 6.476948e-02
 25310 5.990396e-02
 25565 6.270533e-02
 25887 3.861403e-02
 26005 3.817894e-02
 26030 7.442910e-02
 26074 6.474345e-02
 26557 5.892032e-02
 26689 4.726070e-02
 26912 5.824005e-02
 27222 6.725214e-02
 27276 5.841364e-02
 27522 6.013008e-02
 28286 5.378050e-02
 28412 4.254815e-02
 28531 7.729895e-02
 28693 4.383117e-02
 28735 6.570446e-02
 29534 5.457072e-02
 29708 5.559935e-02
 29756 4.689921e-02
 30057 6.948485e-02
 30117 6.745341e-02
 30250 7.044514e-02
 30841 5.916535e-02
 30873 8.040129e-02
 31098 8.897330e-02
 31717 5.734932e-02
 32015 4.266004e-02
 33782 8.070166e-02
 34731 5.782199e-02
 35381 8.782219e-02
 36699 3.729731e-02
 36741 9.749430e-02
 36976 8.205395e-02
 37642 7.409594e-02
 38426 5.775567e-02
 38730 4.803011e-02
 38857 6.448645e-02
 39529 6.050628e-02
 39851 7.482506e-02
 40403 6.626757e-02
 40497 7.151609e-02
 41093 5.573302e-02
 41811 7.366684e-02
 42535 6.008481e-02
 45495 6.570530e-02
 46077 5.593618e-02
 46078 4.580758e-02
 47011 9.219512e-02
 51022 7.350319e-02
 52080 6.466472e-02
 53260 8.141236e-02
 58610 4.539728e-02
 63809 7.173348e-02
 64229 7.217372e-02
 69487 5.808372e-02
 78353 7.135714e-02
 80656 6.398895e-02
 84000 6.368208e-02
 90444 5.282659e-02
 90476 6.311760e-02
110479 4.883731e-02


==> data/MovieLens-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1     64
     2    139
     3    108
     4    130
     5    125
     6    111
     7    116
     8     79
     9     73
    10     73
    11     77
    12     98
    13     91
    14     92
    15     68
    16     76
    17     62
    18     61
    19     59
    20     61
    21     53
    22     56
    23     67
    24     67
    25     54
    26     85
    27     65
    28     57
    29     95
    30     62
    31     57
    32     74
    33     64
    34     52
    35     56
    36     56
    37     54
    38     48
    39     47
    40     52
    41     43
    42     41
    43     52
    44     48
    45     55
    46     48
    47     27
    48     43
    49     34
    50     48
    51     39
    52     32
    53     29
    54     27
    55     35
    56     36
    57     30
    58     38
    59     35
    60     28
    61     37
    62     27
    63     36
    64     25
    65     37
    66     28
    67     31
    68     33
    69     32
    70     32
    71     28
    72     25
    73     25
    74     19
    75     21
    76     23
    77     21
    78     20
    79     25
    80     20
    81     25
    82     17
    83     15
    84     29
    85     25
    86     25
    87     26
    88     26
    89     27
    90     25
    91     19
    92     25
    93     24
    94     29
    95     27
    96     20
    97     23
    98     15
    99     20
   100     13
   101     17
   102     14
   103     23
   104     19
   105     14
   106     13
   107     21
   108     16
   109     22
   110     19
   111     11
   112     18
   113     19
   114     20
   115     14
   116     15
   117     20
   118     15
   119     12
   120     11
   121     17
   122     15
   123      8
   124     10
   125     24
   126     16
   127     17
   128     17
   129     11
   130     11
   131     22
   132     16
   133     11
   134     17
   135     16
   136     14
   137     18
   138     21
   139     11
   140     16
   141     12
   142     14
   143     13
   144     16
   145     13
   146     17
   147     10
   148     10
   149     11
   150     14
   151     11
   152     14
   153      9
   154     11
   155     11
   156     10
   157     24
   158      9
   159     19
   160      9
   161     12
   162     11
   163     17
   164     13
   165     11
   166     15
   167      9
   168      9
   169      7
   170      8
   171      9
   172     10
   173      9
   174     14
   175     11
   176     11
   177      9
   178     16
   179     16
   180      4
   181     14
   182     10
   183      9
   184      8
   185      9
   186      9
   187      7
   188     12
   189      8
   190     11
   191      4
   192     13
   193      4
   194      6
   195     14
   196     13
   197     10
   198      7
   199      8
   200     15
   201     15
   202     13
   203      6
   204     13
   205     11
   206      7
   207      9
   208      9
   209     12
   210      9
   211      4
   212      5
   213     15
   214      8
   215     13
   216     15
   217      6
   218      3
   219      6
   220      9
   221      9
   222      7
   223      9
   224      5
   225      5
   226     12
   227      8
   228     11
   229      8
   230      7
   231     12
   232      6
   233      9
   234      8
   235      7
   236      6
   237     12
   238     12
   239      6
   240      9
   241      9
   242      6
   243      5
   244      6
   245     10
   246      7
   247      6
   248      5
   249      6
   250     11
   251      2
   252      3
   253      7
   254      8
   255      6
   256      9
   257      4
   258      5
   259     11
   260     10
   261      8
   262      8
   263      9
   264     15
   265     12
   266      3
   267      3
   268      9
   269      9
   270      4
   271      8
   272      4
   273      2
   274      2
   275      6
   276      3
   277      4
   278      7
   279      3
   280      6
   281      8
   282      4
   283      7
   284      5
   285     10
   286      8
   287      4
   288      1
   289      5
   290      4
   291      1
   292      1
   293      4
   294      4
   295      7
   296      7
   297      3
   298      5
   299      6
   300      4
   301      3
   302      5
   303      7
   304      8
   305     10
   306      9
   307      7
   308      9
   309      5
   310      1
   311     10
   312      5
   313      7
   314      6
   315      6
   316      4
   317      9
   318      9
   319      4
   320      6
   321      7
   322      8
   323      4
   324      4
   325      3
   326      6
   327     12
   328      5
   329      2
   330      5
   331      6
   332      3
   333      4
   334      4
   335      2
   336      8
   337      2
   338      2
   339      5
   340      5
   341      5
   342      4
   343      4
   344      5
   345      4
   346      3
   347      2
   348      3
   349      9
   350      6
   351      4
   352      7
   353      1
   354      2
   355      5
   356      4
   357      6
   358      6
   359      3
   361      7
   362      5
   363      8
   364      7
   365      6
   366      7
   367      8
   368      2
   369      4
   370      4
   371      7
   372      5
   373      5
   374      4
   375      6
   376      9
   377      6
   378      4
   379      2
   380      1
   381      6
   382      4
   383      8
   384      3
   385      2
   386      8
   387      5
   388      5
   389      5
   390      2
   391      3
   392      9
   393      2
   394      5
   395      2
   396      5
   397      6
   398      2
   399      3
   400      5
   401      8
   402      6
   403      7
   404      4
   405      4
   406      4
   407      4
   408      4
   409      4
   410      4
   411      3
   412      6
   413      2
   414      4
   415      4
   416      3
   417      3
   418      2
   419      4
   420      4
   421      7
   422      3
   423      5
   424      4
   425      6
   426      4
   427      7
   428      5
   429      4
   430      3
   431      1
   432      3
   433      5
   434      6
   435      3
   437      3
   438      2
   439      4
   440      5
   441      1
   442      2
   443      3
   444      4
   445      3
   446      5
   447      8
   448      1
   449      1
   450      2
   451      3
   452      4
   453      2
   454      2
   455      2
   456      5
   457      4
   458      8
   459      2
   460      5
   461      4
   462      1
   463      5
   464      3
   465      3
   466      3
   467      2
   468      2
   469      7
   470      4
   471      5
   472      3
   473      2
   474      4
   475      2
   476      4
   477      2
   478      1
   479      2
   480      3
   481      2
   482      4
   483      6
   484      6
   485      4
   486      1
   487      2
   488      5
   489      4
   490      2
   491      5
   492      5
   493      2
   494      1
   495      6
   496      3
   497      2
   498      5
   499      4
   500      4
   501      2
   502      2
   503      3
   504      4
   505      1
   506      2
   507      3
   508      6
   509      5
   510      2
   511      7
   513      3
   515      3
   516      2
   517      4
   518      5
   519      3
   520      3
   522      3
   524      3
   525      3
   526      5
   527      2
   528      5
   529      3
   530      3
   531      3
   532      7
   533      3
   534      1
   535      4
   536      2
   537      1
   538      2
   539      1
   540      2
   541      4
   542      4
   543      3
   544      2
   545      5
   546      3
   547      3
   548      2
   549      2
   550      2
   551      1
   552      3
   553      6
   554      3
   555      2
   556      4
   557      1
   558      1
   559      2
   560      2
   562      3
   563      1
   564      3
   565      2
   566      5
   567      2
   568      1
   569      4
   570      2
   571      2
   572      6
   573      4
   574      1
   575      1
   576      5
   577      1
   578      2
   579      4
   580      6
   581      3
   582      2
   583      4
   584      2
   585      4
   586      2
   587      1
   589      1
   590      3
   591      4
   592      4
   593      1
   594      3
   595      2
   596      4
   597      3
   598      1
   599      2
   601      3
   602      3
   603      4
   604      2
   605      2
   606      3
   607      1
   608      1
   609      3
   610      3
   611      1
   612      3
   613      2
   614      2
   615      5
   616      7
   618      2
   619      4
   621      2
   623      3
   624      3
   625      3
   626      1
   627      3
   628      1
   629      4
   630      2
   632      2
   633      1
   634      1
   635      3
   636      1
   637      1
   638      4
   639      1
   640      3
   641      5
   642      2
   644      3
   645      2
   646      2
   647      4
   648      2
   649      1
   650      2
   652      4
   653      1
   654      1
   655      2
   657      2
   658      2
   659      4
   660      1
   661      1
   662      3
   663      4
   664      2
   665      2
   667      5
   668      2
   669      1
   670      2
   671      3
   672      2
   673      3
   674      3
   675      2
   676      4
   678      2
   679      1
   680      1
   681      3
   682      3
   683      1
   685      3
   686      1
   690      2
   691      3
   692      1
   693      4
   694      3
   695      3
   697      3
   699      1
   700      3
   701      3
   702      1
   703      1
   704      1
   705      2
   706      2
   707      7
   708      3
   709      1
   712      1
   713      1
   714      2
   715      3
   716      3
   717      2
   718      3
   719      2
   721      3
   722      4
   723      1
   725      4
   726      2
   727      2
   728      5
   729      1
   730      2
   731      2
   732      1
   733      2
   734      2
   735      2
   736      2
   737      3
   738      1
   739      1
   740      2
   741      1
   742      2
   743      3
   744      4
   745      1
   746      2
   747      2
   748      3
   749      2
   750      1
   751      2
   752      3
   753      3
   754      3
   755      4
   756      3
   758      1
   759      1
   760      1
   761      1
   763      2
   764      5
   766      1
   767      1
   768      3
   769      3
   770      7
   771      3
   772      2
   773      1
   775      3
   777      2
   778      1
   779      2
   780      3
   782      4
   783      2
   785      3
   787      4
   788      1
   789      2
   790      1
   791      1
   792      1
   794      2
   796      4
   797      3
   798      4
   799      1
   800      2
   801      3
   803      4
   804      2
   805      3
   806      1
   808      1
   811      5
   812      2
   814      2
   815      1
   817      4
   818      2
   819      2
   821      2
   822      1
   823      2
   824      1
   825      1
   827      2
   828      5
   829      2
   831      1
   832      2
   833      2
   834      4
   835      3
   838      1
   839      3
   840      1
   841      1
   842      2
   843      1
   844      2
   845      1
   846      1
   847      2
   849      3
   850      5
   851      3
   853      4
   854      2
   860      1
   861      1
   862      3
   865      1
   866      1
   867      2
   869      2
   870      3
   871      3
   873      5
   874      1
   875      1
   877      2
   880      2
   881      2
   882      2
   883      2
   884      2
   885      1
   886      2
   887      5
   888      3
   889      1
   890      1
   891      2
   892      1
   895      2
   896      1
   897      1
   900      3
   901      1
   902      2
   903      2
   904      2
   906      1
   907      1
   908      6
   910      1
   913      2
   914      4
   915      2
   916      1
   917      3
   918      1
   919      3
   920      3
   921      1
   922      1
   923      1
   924      2
   926      2
   927      4
   928      1
   930      3
   931      1
   932      3
   933      1
   934      1
   935      2
   936      1
   938      1
   940      1
   941      1
   942      2
   943      1
   944      3
   945      3
   946      1
   947      2
   948      3
   949      2
   951      1
   952      1
   953      2
   955      1
   957      3
   958      2
   959      1
   960      1
   962      2
   963      2
   964      2
   965      1
   966      2
   967      1
   968      1
   969      2
   970      3
   972      2
   973      2
   974      1
   975      1
   977      2
   979      1
   980      3
   981      2
   982      2
   983      5
   984      1
   985      1
   986      3
   987      2
   991      1
   992      3
   993      1
   996      1
   997      2
   998      1
   999      1
  1000      1
  1001      1
  1002      1
  1004      1
  1005      1
  1006      2
  1007      1
  1008      1
  1009      2
  1010      4
  1011      2
  1012      3
  1014      3
  1015      1
  1017      1
  1018      1
  1019      1
  1020      3
  1021      2
  1022      1
  1023      1
  1024      1
  1025      2
  1027      1
  1028      1
  1033      1
  1034      2
  1035      1
  1038      2
  1039      1
  1040      2
  1041      3
  1042      1
  1045      1
  1047      1
  1050      1
  1051      1
  1052      2
  1054      1
  1055      1
  1057      4
  1058      1
  1059      1
  1060      3
  1061      1
  1063      5
  1065      3
  1067      2
  1068      1
  1069      2
  1071      1
  1072      3
  1073      1
  1074      2
  1075      1
  1076      1
  1078      1
  1079      3
  1080      1
  1081      3
  1082      2
  1088      1
  1089      1
  1091      2
  1092      1
  1093      1
  1095      1
  1096      1
  1097      1
  1099      1
  1100      3
  1102      2
  1103      3
  1104      1
  1105      3
  1110      1
  1112      1
  1113      2
  1114      1
  1115      1
  1116      1
  1117      2
  1118      2
  1119      2
  1120      1
  1121      1
  1122      2
  1123      1
  1124      1
  1125      2
  1126      2
  1129      1
  1132      1
  1133      2
  1134      1
  1136      2
  1137      1
  1138      1
  1139      2
  1140      1
  1142      2
  1143      3
  1144      1
  1145      1
  1146      2
  1148      1
  1149      1
  1151      3
  1152      1
  1153      1
  1154      2
  1156      1
  1157      1
  1160      2
  1162      1
  1164      3
  1167      2
  1169      2
  1171      1
  1174      2
  1175      2
  1176      1
  1177      1
  1179      1
  1180      1
  1181      1
  1182      1
  1183      8
  1184      1
  1185      1
  1186      1
  1188      1
  1190      1
  1191      3
  1192      1
  1193      2
  1194      1
  1195      1
  1196      2
  1197      2
  1198      2
  1202      1
  1204      2
  1210      1
  1211      1
  1212      1
  1216      4
  1218      1
  1219      1
  1221      5
  1222      5
  1223      2
  1224      1
  1226      1
  1228      1
  1230      1
  1231      1
  1232      1
  1233      1
  1234      1
  1235      1
  1237      3
  1239      1
  1240      2
  1241      1
  1242      1
  1249      6
  1250      1
  1252      2
  1253      1
  1254      1
  1255      1
  1256      2
  1257      1
  1258      3
  1262      1
  1264      1
  1265      1
  1268      1
  1270      1
  1273      1
  1275      1
  1276      1
  1278      1
  1281      2
  1283      2
  1285      2
  1286      4
  1287      1
  1288      2
  1290      1
  1291      3
  1292      1
  1293      3
  1295      2
  1297      1
  1299      2
  1300      2
  1301      1
  1302      1
  1303      1
  1307      2
  1312      1
  1313      1
  1314      1
  1315      2
  1318      1
  1319      4
  1323      1
  1324      1
  1327      1
  1328      1
  1329      1
  1330      2
  1332      1
  1335      2
  1336      1
  1337      1
  1338      1
  1343      1
  1344      2
  1346      1
  1347      1
  1349      1
  1351      2
  1352      1
  1355      1
  1356      1
  1357      1
  1358      4
  1359      1
  1360      2
  1362      1
  1363      1
  1365      1
  1366      1
  1368      1
  1371      1
  1378      1
  1381      3
  1383      2
  1385      1
  1387      2
  1388      2
  1389      2
  1393      2
  1394      1
  1396      2
  1397      1
  1400      1
  1401      1
  1402      2
  1404      1
  1409      1
  1410      1
  1412      1
  1413      1
  1416      1
  1420      1
  1421      2
  1423      2
  1424      1
  1425      2
  1426      1
  1427      1
  1428      1
  1429      1
  1431      2
  1432      1
  1433      1
  1434      2
  1435      2
  1436      2
  1437      1
  1443      1
  1445      1
  1447      4
  1449      1
  1450      2
  1457      1
  1459      1
  1460      1
  1462      1
  1463      2
  1472      2
  1473      1
  1474      1
  1477      1
  1478      1
  1479      1
  1480      2
  1481      3
  1482      1
  1483      2
  1485      1
  1490      1
  1491      2
  1493      1
  1494      2
  1495      2
  1496      1
  1498      1
  1501      1
  1502      1
  1503      1
  1504      1
  1505      2
  1506      2
  1507      2
  1508      1
  1510      1
  1512      1
  1516      2
  1517      2
  1518      1
  1519      1
  1520      1
  1521      1
  1523      1
  1524      1
  1525      2
  1526      1
  1528      1
  1529      1
  1530      2
  1537      1
  1538      2
  1539      2
  1540      3
  1542      1
  1544      1
  1546      1
  1547      1
  1548      1
  1549      1
  1551      1
  1553      2
  1554      1
  1555      3
  1557      3
  1559      1
  1561      2
  1563      2
  1564      1
  1566      2
  1567      3
  1569      2
  1570      1
  1573      1
  1574      2
  1576      1
  1577      1
  1580      1
  1583      1
  1584      3
  1585      2
  1586      1
  1587      1
  1588      1
  1592      1
  1593      1
  1596      2
  1598      2
  1605      3
  1607      1
  1611      1
  1612      1
  1615      2
  1617      1
  1618      1
  1619      1
  1623      1
  1624      2
  1626      1
  1627      3
  1628      1
  1629      1
  1630      1
  1631      1
  1632      1
  1634      1
  1642      1
  1643      1
  1646      1
  1652      1
  1653      3
  1656      1
  1657      2
  1658      1
  1660      2
  1661      1
  1662      1
  1665      1
  1668      1
  1671      2
  1672      1
  1673      1
  1684      1
  1686      1
  1688      1
  1691      1
  1693      2
  1696      2
  1697      1
  1703      2
  1706      1
  1707      1
  1708      1
  1709      1
  1710      1
  1711      1
  1712      1
  1713      1
  1715      1
  1717      2
  1718      1
  1719      4
  1720      2
  1722      1
  1724      1
  1726      1
  1731      1
  1732      1
  1733      2
  1735      1
  1736      1
  1737      2
  1739      2
  1741      2
  1742      1
  1743      1
  1744      1
  1746      1
  1748      1
  1751      1
  1752      2
  1753      1
  1754      1
  1755      1
  1759      1
  1760      1
  1762      1
  1763      1
  1765      2
  1769      1
  1770      1
  1773      2
  1774      1
  1777      1
  1779      1
  1786      1
  1787      3
  1793      1
  1794      1
  1795      1
  1797      1
  1799      1
  1800      2
  1802      2
  1804      1
  1806      2
  1807      1
  1808      1
  1811      1
  1812      2
  1814      3
  1817      1
  1819      1
  1823      1
  1825      1
  1826      1
  1827      1
  1830      1
  1831      2
  1832      1
  1833      1
  1834      1
  1835      1
  1842      1
  1844      1
  1846      1
  1850      1
  1851      2
  1852      1
  1853      1
  1854      1
  1857      2
  1859      1
  1860      2
  1861      1
  1862      3
  1864      1
  1866      1
  1868      1
  1869      3
  1873      1
  1884      2
  1886      1
  1888      1
  1890      1
  1898      1
  1900      1
  1901      1
  1902      1
  1905      1
  1907      1
  1909      2
  1911      2
  1914      1
  1915      2
  1916      1
  1917      1
  1918      1
  1919      1
  1920      1
  1921      1
  1922      1
  1926      1
  1929      1
  1930      2
  1931      1
  1937      1
  1938      1
  1940      1
  1941      1
  1942      2
  1944      2
  1945      2
  1946      1
  1952      1
  1954      2
  1960      2
  1963      2
  1966      1
  1973      3
  1977      3
  1978      1
  1980      1
  1983      2
  1984      1
  1986      1
  1987      1
  1988      2
  1989      2
  1991      2
  1993      1
  1995      1
  1997      1
  1998      1
  2001      1
  2005      1
  2006      1
  2007      2
  2009      1
  2011      1
  2012      1
  2016      1
  2017      1
  2020      1
  2022      1
  2024      1
  2025      1
  2032      1
  2033      1
  2034      1
  2036      1
  2037      1
  2045      3
  2046      1
  2048      2
  2049      3
  2052      1
  2055      1
  2057      1
  2058      1
  2059      1
  2060      1
  2061      1
  2063      1
  2067      1
  2080      1
  2081      1
  2084      1
  2085      1
  2087      1
  2099      1
  2105      1
  2108      1
  2114      1
  2116      2
  2117      1
  2122      1
  2124      1
  2125      3
  2126      1
  2128      1
  2130      1
  2141      2
  2142      1
  2143      1
  2144      1
  2146      1
  2149      2
  2151      1
  2156      3
  2159      1
  2162      1
  2163      1
  2166      1
  2169      1
  2170      3
  2171      1
  2173      1
  2174      1
  2175      1
  2176      1
  2178      1
  2179      1
  2186      2
  2187      2
  2190      1
  2192      1
  2197      1
  2198      1
  2201      1
  2202      2
  2203      1
  2204      1
  2205      2
  2206      2
  2209      2
  2213      1
  2217      1
  2221      1
  2222      1
  2224      2
  2229      2
  2230      1
  2231      1
  2233      1
  2234      1
  2239      1
  2247      1
  2250      2
  2252      1
  2257      2
  2260      1
  2265      1
  2269      1
  2273      1
  2276      1
  2277      1
  2284      1
  2285      2
  2290      1
  2292      1
  2299      1
  2300      1
  2303      1
  2304      1
  2305      1
  2306      2
  2308      1
  2311      1
  2312      1
  2315      1
  2316      1
  2321      1
  2326      1
  2331      1
  2333      1
  2336      1
  2341      2
  2342      1
  2344      1
  2346      1
  2349      1
  2350      2
  2352      1
  2353      1
  2354      1
  2361      1
  2362      2
  2363      1
  2367      1
  2370      2
  2374      1
  2375      1
  2377      1
  2384      1
  2389      1
  2390      1
  2391      1
  2393      1
  2394      1
  2395      1
  2405      1
  2408      2
  2409      3
  2412      1
  2414      1
  2424      1
  2428      1
  2429      1
  2430      2
  2435      1
  2436      3
  2439      1
  2440      2
  2442      1
  2445      1
  2446      1
  2451      1
  2453      1
  2455      1
  2460      1
  2463      1
  2466      1
  2468      1
  2470      2
  2472      1
  2475      1
  2477      1
  2481      2
  2487      2
  2489      1
  2492      1
  2493      1
  2496      1
  2497      1
  2498      1
  2499      1
  2502      1
  2506      1
  2508      1
  2510      1
  2511      1
  2514      2
  2515      1
  2516      1
  2526      1
  2531      1
  2536      1
  2537      1
  2541      1
  2542      1
  2543      1
  2547      1
  2551      2
  2552      1
  2555      1
  2557      1
  2560      1
  2561      1
  2563      1
  2572      2
  2575      1
  2577      1
  2579      1
  2580      1
  2581      1
  2582      1
  2585      1
  2586      1
  2591      1
  2594      1
  2595      1
  2599      1
  2601      2
  2602      2
  2604      1
  2607      1
  2608      1
  2609      1
  2610      1
  2612      1
  2614      2
  2617      1
  2619      1
  2620      1
  2625      1
  2626      1
  2631      1
  2636      1
  2640      1
  2644      1
  2647      1
  2648      1
  2649      2
  2650      1
  2659      1
  2662      1
  2664      2
  2665      1
  2670      1
  2671      1
  2675      1
  2676      1
  2677      1
  2679      1
  2683      1
  2684      1
  2692      1
  2694      1
  2702      1
  2707      1
  2708      1
  2713      1
  2734      1
  2740      1
  2742      1
  2747      1
  2751      1
  2757      1
  2766      1
  2770      1
  2772      1
  2776      1
  2783      1
  2787      1
  2790      1
  2793      2
  2797      1
  2800      4
  2801      1
  2813      1
  2814      2
  2817      1
  2821      1
  2825      1
  2826      1
  2827      1
  2828      1
  2832      1
  2833      2
  2834      2
  2848      1
  2851      1
  2853      2
  2856      1
  2861      1
  2869      1
  2876      1
  2877      1
  2881      1
  2885      1
  2891      1
  2896      1
  2898      1
  2903      1
  2907      1
  2911      2
  2912      2
  2922      1
  2925      1
  2926      1
  2928      1
  2931      1
  2932      1
  2933      1
  2934      1
  2936      1
  2937      1
  2941      3
  2947      1
  2949      1
  2952      1
  2953      1
  2954      2
  2955      2
  2958      1
  2962      1
  2963      1
  2964      1
  2970      1
  2971      1
  2984      2
  2986      1
  2989      2
  2990      1
  2997      1
  2998      1
  3001      2
  3014      1
  3017      1
  3021      1
  3022      1
  3026      1
  3030      1
  3043      1
  3054      1
  3057      1
  3058      1
  3060      1
  3061      1
  3063      1
  3064      1
  3068      1
  3075      1
  3076      1
  3091      1
  3092      1
  3096      1
  3100      1
  3109      1
  3110      1
  3117      1
  3120      1
  3121      1
  3132      1
  3134      1
  3140      1
  3143      1
  3144      1
  3145      1
  3146      2
  3151      1
  3157      1
  3162      1
  3164      1
  3167      2
  3174      1
  3176      1
  3180      1
  3184      1
  3187      1
  3188      1
  3189      2
  3190      1
  3192      1
  3196      1
  3200      1
  3201      1
  3205      1
  3212      2
  3214      1
  3219      1
  3220      1
  3221      1
  3231      1
  3236      1
  3242      1
  3248      1
  3250      1
  3253      1
  3269      1
  3277      1
  3280      1
  3283      1
  3291      1
  3306      1
  3309      1
  3312      1
  3315      1
  3316      2
  3320      1
  3322      1
  3323      1
  3325      1
  3327      1
  3329      1
  3330      1
  3331      1
  3334      1
  3335      1
  3338      1
  3344      1
  3345      1
  3347      1
  3352      1
  3353      1
  3359      1
  3360      1
  3364      1
  3366      1
  3368      2
  3385      1
  3387      1
  3392      1
  3398      1
  3399      1
  3402      1
  3404      1
  3410      1
  3420      1
  3425      1
  3431      1
  3441      1
  3442      1
  3443      1
  3445      1
  3453      1
  3458      1
  3471      1
  3476      2
  3477      1
  3478      1
  3479      1
  3483      1
  3484      1
  3485      1
  3488      1
  3489      1
  3505      1
  3511      1
  3513      1
  3515      1
  3519      1
  3525      1
  3527      1
  3532      1
  3534      1
  3539      1
  3540      1
  3542      1
  3547      2
  3551      1
  3556      1
  3557      1
  3558      1
  3565      1
  3567      2
  3570      1
  3571      1
  3576      1
  3578      1
  3593      1
  3594      1
  3596      1
  3597      1
  3598      1
  3599      1
  3606      1
  3607      1
  3608      1
  3613      1
  3616      1
  3624      1
  3627      1
  3628      2
  3632      1
  3636      1
  3639      1
  3642      2
  3651      1
  3655      1
  3658      1
  3660      1
  3661      1
  3664      1
  3669      1
  3677      2
  3683      1
  3686      1
  3691      1
  3692      1
  3698      2
  3699      1
  3708      1
  3713      2
  3716      1
  3730      1
  3731      1
  3743      1
  3759      1
  3772      1
  3773      1
  3777      1
  3779      1
  3783      1
  3787      1
  3800      2
  3814      1
  3818      1
  3820      1
  3821      2
  3825      1
  3826      1
  3842      1
  3848      1
  3850      1
  3852      1
  3856      1
  3858      1
  3859      1
  3860      2
  3861      1
  3865      2
  3867      1
  3873      1
  3874      1
  3876      1
  3883      1
  3905      1
  3912      1
  3916      1
  3917      1
  3920      1
  3923      1
  3924      1
  3928      1
  3936      1
  3943      2
  3945      1
  3951      1
  3956      1
  3958      1
  3977      1
  3978      1
  3982      1
  3986      1
  3987      1
  3988      1
  3990      1
  3996      1
  3997      1
  4002      1
  4013      1
  4017      1
  4032      1
  4043      1
  4046      2
  4052      1
  4058      1
  4129      1
  4131      1
  4138      1
  4151      1
  4156      1
  4175      1
  4188      2
  4197      1
  4198      1
  4205      1
  4207      1
  4213      1
  4217      1
  4221      1
  4226      1
  4229      1
  4235      1
  4236      1
  4242      1
  4245      2
  4248      1
  4260      1
  4265      1
  4267      1
  4272      1
  4273      1
  4277      1
  4289      2
  4303      1
  4307      2
  4313      1
  4316      1
  4324      1
  4327      1
  4328      1
  4339      1
  4352      1
  4357      1
  4359      2
  4371      2
  4373      1
  4377      1
  4386      1
  4392      1
  4394      1
  4410      1
  4414      1
  4418      1
  4421      1
  4422      1
  4431      1
  4433      1
  4437      1
  4449      1
  4450      1
  4452      1
  4453      1
  4468      3
  4476      1
  4485      1
  4492      2
  4496      1
  4498      1
  4503      1
  4511      1
  4514      1
  4516      1
  4517      1
  4519      1
  4527      1
  4541      1
  4547      1
  4555      1
  4563      1
  4564      3
  4612      1
  4638      1
  4668      1
  4679      1
  4685      1
  4687      1
  4698      1
  4705      1
  4717      1
  4723      1
  4732      1
  4747      1
  4756      1
  4759      1
  4776      1
  4779      1
  4785      1
  4790      1
  4791      1
  4792      1
  4800      1
  4806      1
  4811      1
  4813      1
  4836      1
  4840      1
  4841      1
  4842      1
  4844      1
  4846      1
  4850      1
  4860      1
  4861      2
  4869      1
  4870      1
  4871      1
  4877      1
  4878      1
  4884      1
  4898      1
  4906      2
  4907      1
  4911      1
  4920      1
  4922      1
  4950      1
  4955      1
  4976      2
  5000      1
  5005      1
  5010      1
  5012      1
  5022      1
  5102      1
  5120      1
  5133      1
  5134      1
  5142      1
  5153      1
  5170      1
  5183      1
  5187      1
  5213      1
  5222      1
  5224      1
  5250      1
  5257      1
  5263      1
  5267      1
  5268      1
  5294      1
  5298      1
  5334      1
  5337      1
  5345      1
  5351      1
  5353      1
  5366      1
  5370      1
  5372      1
  5378      1
  5394      1
  5397      2
  5398      1
  5399      1
  5405      1
  5409      1
  5418      1
  5421      1
  5434      1
  5442      1
  5450      1
  5457      1
  5480      1
  5484      1
  5504      1
  5524      1
  5545      1
  5551      1
  5554      1
  5582      1
  5603      1
  5607      1
  5621      1
  5646      1
  5658      1
  5660      1
  5688      1
  5698      2
  5710      1
  5719      2
  5735      1
  5768      1
  5781      1
  5785      1
  5789      1
  5816      1
  5817      1
  5833      1
  5836      1
  5845      1
  5872      1
  5882      1
  5885      1
  5914      1
  5915      1
  5920      1
  5943      1
  5974      1
  6087      1
  6103      1
  6122      1
  6141      1
  6157      1
  6174      3
  6196      1
  6206      1
  6213      1
  6215      1
  6216      1
  6225      1
  6228      1
  6233      1
  6235      1
  6238      1
  6240      1
  6242      1
  6268      1
  6289      1
  6295      1
  6301      1
  6303      1
  6306      1
  6313      1
  6317      1
  6318      1
  6326      1
  6328      1
  6333      1
  6336      1
  6349      1
  6352      2
  6353      1
  6360      1
  6363      1
  6378      1
  6382      1
  6406      1
  6410      1
  6412      1
  6419      1
  6432      1
  6439      1
  6441      1
  6444      1
  6455      1
  6472      1
  6487      1
  6491      1
  6493      1
  6500      1
  6506      1
  6512      1
  6531      1
  6537      1
  6559      1
  6560      1
  6563      1
  6568      1
  6576      1
  6577      1
  6579      2
  6586      2
  6587      1
  6597      1
  6602      1
  6610      1
  6614      1
  6615      1
  6617      1
  6619      1
  6636      1
  6653      1
  6660      1
  6663      1
  6669      1
  6686      1
  6689      1
  6690      1
  6704      1
  6727      1
  6742      1
  6751      1
  6752      1
  6769      1
  6773      1
  6775      1
  6780      1
  6782      1
  6788      1
  6792      1
  6796      1
  6835      1
  6840      2
  6852      1
  6858      1
  6863      1
  6874      1
  6886      1
  6890      1
  6891      1
  6915      1
  6936      1
  6939      1
  6961      1
  6969      2
  6983      1
  6987      1
  7036      1
  7037      1
  7052      1
  7054      1
  7055      1
  7072      1
  7075      1
  7084      1
  7085      1
  7096      1
  7101      1
  7102      1
  7108      1
  7117      1
  7127      1
  7138      1
  7139      1
  7160      1
  7191      1
  7192      1
  7204      1
  7210      1
  7231      1
  7241      1
  7243      1
  7258      1
  7285      1
  7292      1
  7296      1
  7338      1
  7408      1
  7423      1
  7435      1
  7445      1
  7462      1
  7464      1
  7471      1
  7472      1
  7492      1
  7495      2
  7497      1
  7507      2
  7511      1
  7527      1
  7540      1
  7554      1
  7564      1
  7573      1
  7620      1
  7637      1
  7685      1
  7733      1
  7745      1
  7752      1
  7757      1
  7761      1
  7766      1
  7770      1
  7834      1
  7840      1
  7853      1
  7879      1
  7885      1
  7902      2
  7926      1
  7942      1
  7943      1
  7950      1
  7958      1
  7959      1
  7986      1
  7999      1
  8002      1
  8010      1
  8025      1
  8026      1
  8037      1
  8039      1
  8040      1
  8043      1
  8045      1
  8069      1
  8093      1
  8102      1
  8106      1
  8122      1
  8130      1
  8190      1
  8210      1
  8239      1
  8281      1
  8304      1
  8305      1
  8324      1
  8332      1
  8342      1
  8349      1
  8362      1
  8379      1
  8387      1
  8433      1
  8435      1
  8446      1
  8462      1
  8481      1
  8504      1
  8519      1
  8555      1
  8564      1
  8626      1
  8630      1
  8675      1
  8688      1
  8718      1
  8730      1
  8740      1
  8754      1
  8788      1
  8790      1
  8824      1
  8832      1
  8851      1
  8852      1
  8881      1
  8888      1
  8919      1
  8933      1
  9002      1
  9008      1
  9036      1
  9039      1
  9092      1
  9118      1
  9120      1
  9127      1
  9171      1
  9204      1
  9211      1
  9224      1
  9250      1
  9288      1
  9314      1
  9351      1
  9416      1
  9501      1
  9509      1
  9624      1
  9666      1
  9671      1
  9677      1
  9703      1
  9707      1
  9713      1
  9726      1
  9727      1
  9773      1
  9785      1
  9836      1
  9838      1
  9855      1
  9889      1
  9921      1
  9956      1
  9994      1
 10006      1
 10023      1
 10054      1
 10077      1
 10110      1
 10135      1
 10208      1
 10261      1
 10320      1
 10450      1
 10499      1
 10539      1
 10633      1
 10774      1
 10776      1
 10789      1
 10812      1
 10849      1
 10853      1
 10890      1
 10897      1
 10939      1
 10985      1
 11030      1
 11130      2
 11417      1
 11459      1
 11499      1
 11547      1
 11728      1
 11814      1
 11890      1
 12030      1
 12085      1
 12153      1
 12196      1
 12288      1
 12293      1
 12434      1
 12582      1
 12700      1
 12821      1
 12884      1
 12932      1
 13011      1
 13158      1
 13331      1
 13454      1
 13642      1
 13718      1
 13767      1
 14200      1
 14685      1
 14913      1
 15259      1
 15270      1


==> data/MovieLens-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
    14      2
    15     18
    16     79
    17    154
    18    395
    19    639
    20    918
    21   1091
    22   1241
    23   1279
    24   1125
    25   1183
    26   1166
    27   1017
    28    999
    29    980
    30    974
    31    903
    32    901
    33    871
    34    812
    35    780
    36    774
    37    743
    38    693
    39    662
    40    670
    41    666
    42    645
    43    638
    44    571
    45    572
    46    624
    47    557
    48    542
    49    526
    50    575
    51    536
    52    517
    53    519
    54    484
    55    476
    56    470
    57    443
    58    454
    59    432
    60    437
    61    439
    62    370
    63    397
    64    382
    65    381
    66    376
    67    382
    68    350
    69    360
    70    319
    71    368
    72    329
    73    286
    74    304
    75    303
    76    302
    77    322
    78    295
    79    297
    80    284
    81    271
    82    264
    83    293
    84    259
    85    287
    86    239
    87    244
    88    241
    89    229
    90    228
    91    240
    92    239
    93    236
    94    227
    95    275
    96    251
    97    249
    98    292
    99    262
   100    229
   101    219
   102    253
   103    222
   104    234
   105    225
   106    216
   107    225
   108    218
   109    239
   110    202
   111    196
   112    222
   113    198
   114    199
   115    177
   116    196
   117    178
   118    184
   119    172
   120    167
   121    177
   122    170
   123    151
   124    144
   125    160
   126    148
   127    152
   128    140
   129    146
   130    151
   131    130
   132    156
   133    155
   134    149
   135    164
   136    141
   137    146
   138    131
   139    139
   140    146
   141    119
   142    135
   143    133
   144    121
   145    135
   146    137
   147    128
   148    126
   149    123
   150    130
   151    131
   152    131
   153    105
   154    114
   155    115
   156    106
   157    115
   158    121
   159    107
   160    123
   161    103
   162    107
   163     79
   164    115
   165    105
   166     83
   167     82
   168     82
   169     73
   170     98
   171     85
   172     80
   173     84
   174     82
   175     83
   176    103
   177     99
   178     88
   179    103
   180     84
   181     79
   182     83
   183    101
   184    110
   185     77
   186     98
   187     76
   188     78
   189    105
   190     81
   191    103
   192     76
   193     95
   194     92
   195     80
   196     91
   197     87
   198     90
   199     99
   200     68
   201     74
   202     81
   203     82
   204     87
   205     80
   206     88
   207     66
   208     81
   209     78
   210     70
   211     80
   212     85
   213     77
   214     80
   215     90
   216     71
   217     71
   218     62
   219     63
   220     71
   221     85
   222     79
   223     61
   224     66
   225     67
   226     72
   227     70
   228     64
   229     54
   230     54
   231     82
   232     73
   233     60
   234     61
   235     69
   236     62
   237     67
   238     75
   239     70
   240     64
   241     55
   242     62
   243     59
   244     55
   245     60
   246     54
   247     60
   248     64
   249     61
   250     61
   251     57
   252     50
   253     53
   254     62
   255     53
   256     72
   257     54
   258     32
   259     49
   260     79
   261     47
   262     46
   263     50
   264     55
   265     45
   266     46
   267     51
   268     56
   269     38
   270     49
   271     52
   272     47
   273     64
   274     55
   275     55
   276     54
   277     35
   278     50
   279     65
   280     60
   281     64
   282     72
   283     63
   284     55
   285     69
   286     67
   287     63
   288     80
   289     56
   290     61
   291     65
   292     75
   293     50
   294     52
   295     67
   296     44
   297     69
   298     63
   299     55
   300     58
   301     47
   302     51
   303     47
   304     65
   305     40
   306     46
   307     46
   308     44
   309     47
   310     47
   311     29
   312     52
   313     48
   314     44
   315     48
   316     40
   317     48
   318     35
   319     43
   320     54
   321     44
   322     36
   323     37
   324     36
   325     46
   326     46
   327     32
   328     39
   329     30
   330     56
   331     42
   332     36
   333     42
   334     39
   335     41
   336     39
   337     36
   338     38
   339     29
   340     41
   341     37
   342     42
   343     43
   344     34
   345     47
   346     32
   347     39
   348     27
   349     28
   350     34
   351     33
   352     30
   353     39
   354     35
   355     45
   356     29
   357     33
   358     22
   359     25
   360     36
   361     29
   362     33
   363     28
   364     28
   365     23
   366     22
   367     22
   368     30
   369     32
   370     24
   371     25
   372     21
   373     27
   374     25
   375     31
   376     26
   377     33
   378     23
   379     25
   380     44
   381     27
   382     25
   383     31
   384     23
   385     35
   386     30
   387     32
   388     27
   389     21
   390     30
   391     18
   392     27
   393     20
   394     18
   395     20
   396     22
   397     23
   398     29
   399     30
   400     26
   401     26
   402     23
   403     16
   404     31
   405     24
   406     23
   407     30
   408     12
   409     20
   410     19
   411     19
   412     22
   413     20
   414     22
   415     26
   416     20
   417     25
   418     23
   419     14
   420     21
   421     12
   422     22
   423     17
   424     21
   425     19
   426     24
   427     25
   428     26
   429     17
   430     18
   431     19
   432     16
   433     12
   434     18
   435     16
   436      7
   437     24
   438     15
   439     13
   440     18
   441     17
   442      6
   443      9
   444     19
   445     22
   446     15
   447     10
   448     17
   449     19
   450      8
   451     23
   452     18
   453     17
   454      9
   455     19
   456     14
   457     12
   458     15
   459     15
   460     16
   461     19
   462     14
   463     12
   464     17
   465     13
   466     15
   467     12
   468     13
   469     10
   470     11
   471     17
   472     11
   473     14
   474     11
   475     21
   476     14
   477     16
   478     14
   479     19
   480      9
   481     11
   482      8
   483     13
   484     11
   485     11
   486     10
   487      8
   488      6
   489     14
   490     13
   491     12
   492     10
   493     14
   494      8
   495     14
   496     12
   497      9
   498      8
   499     16
   500     13
   501      8
   502     16
   503      8
   504      8
   505     13
   506      9
   507     10
   508      6
   509      7
   510      9
   511     10
   512      8
   513     11
   514      4
   515     12
   516     12
   517     14
   518     11
   519      8
   520     13
   521     10
   522      6
   523     11
   524      9
   525      9
   526     14
   527      5
   528     10
   529      6
   530      6
   531     11
   532     11
   533      7
   534      7
   535      6
   536     11
   537      5
   538      7
   539      9
   540      8
   541      6
   542      8
   543     16
   544      7
   545     10
   546     11
   547     10
   548      9
   549      7
   550      6
   551      5
   552      8
   553     13
   554      6
   555      5
   556      4
   557     11
   558     13
   559      5
   560      4
   561      9
   562      7
   563      5
   564      6
   565      3
   566      6
   567      7
   568      4
   569      6
   570      6
   571      5
   572      3
   573      9
   574      6
   575     10
   576     11
   577      5
   578      9
   579      5
   580     10
   581      4
   582      5
   583      3
   584      5
   585      6
   586     11
   587      6
   588      7
   589      4
   590      4
   591      5
   592      2
   593      1
   594      2
   595      7
   596      4
   597      4
   598      4
   599      1
   600      3
   601      5
   602      4
   603      1
   604      2
   605      5
   606      5
   607      3
   608      4
   609      3
   610      3
   611      3
   612      4
   613      6
   614      5
   615      1
   616      5
   617      1
   618      4
   619      2
   620      4
   621      2
   622      3
   623      2
   624      4
   625      4
   626      5
   627      7
   628      2
   629      9
   630      5
   631      2
   632      5
   633      2
   634      4
   635      5
   636      3
   637      2
   638      3
   639      4
   641      4
   642      2
   643      7
   644      6
   645      3
   646      6
   647      2
   648      2
   649      4
   650     11
   651      5
   652      1
   653      3
   654      3
   655      5
   656      6
   657      6
   658      1
   659      5
   660      7
   661      5
   662      6
   663      1
   664      1
   665      4
   666      7
   667      3
   668      2
   669      5
   670      4
   671      4
   673      7
   674      4
   675      7
   676      3
   677      1
   678      4
   679      2
   680      3
   681      4
   682      3
   683      5
   684      2
   685      7
   686      5
   687      3
   688      5
   689      3
   690      5
   691      2
   692      2
   693      3
   694      6
   695      2
   696      2
   697      4
   698      2
   699      5
   700      1
   701      1
   702      7
   703      2
   704      6
   705      2
   706      5
   707      1
   708      4
   709      3
   710      7
   711      2
   712      4
   713      1
   714      1
   715      5
   716      4
   717      3
   718      3
   719      4
   720      4
   721      2
   722      2
   723      6
   724      1
   726      3
   727      3
   728      2
   729      4
   731      5
   732      2
   733      3
   734      2
   735      3
   736      2
   737      4
   738      1
   739      6
   740      3
   741      4
   742      5
   743      2
   744      6
   745      5
   746      3
   747      3
   749      5
   750      1
   754      2
   755      5
   756      2
   757      3
   758      3
   759      5
   760      1
   761      4
   762      2
   763      3
   764      2
   767      6
   768      3
   769      2
   770      2
   771      2
   773      1
   774      1
   775      2
   776      2
   777      1
   778      1
   779      2
   780      4
   781      1
   783      1
   784      4
   785      3
   786      3
   787      2
   788      1
   789      2
   790      1
   791      2
   792      1
   793      1
   794      1
   795      2
   796      2
   797      2
   798      3
   799      1
   801      1
   802      3
   803      3
   804      2
   805      2
   806      1
   807      3
   808      1
   809      3
   810      1
   811      1
   814      2
   815      4
   816      2
   817      2
   818      1
   819      3
   821      1
   822      4
   823      2
   824      1
   825      2
   826      1
   828      2
   829      1
   831      3
   834      2
   835      1
   836      3
   837      4
   839      1
   840      1
   841      1
   842      1
   843      1
   844      1
   848      1
   849      1
   850      2
   851      5
   852      2
   853      1
   855      1
   856      2
   858      1
   859      2
   860      2
   864      1
   865      2
   866      3
   867      1
   869      1
   870      1
   872      1
   873      1
   874      2
   876      6
   877      1
   878      1
   879      3
   882      2
   886      1
   888      1
   889      2
   890      1
   894      1
   895      1
   896      1
   897      1
   898      1
   899      1
   900      1
   901      2
   903      2
   904      2
   906      1
   907      1
   909      1
   911      1
   913      2
   914      1
   915      1
   917      1
   918      2
   919      1
   920      1
   922      2
   925      1
   928      1
   929      1
   932      1
   934      2
   935      1
   936      2
   937      1
   940      1
   941      1
   943      2
   945      1
   946      3
   949      1
   950      2
   952      1
   955      1
   956      1
   957      1
   958      1
   959      2
   960      1
   962      1
   963      1
   969      1
   970      1
   972      1
   973      1
   976      1
   981      1
   983      1
   986      1
   987      1
   989      2
   990      1
   994      1
   995      1
   999      3
  1004      1
  1009      3
  1019      2
  1020      1
  1022      4
  1024      1
  1031      2
  1032      1
  1035      1
  1039      1
  1040      2
  1041      1
  1042      1
  1043      2
  1047      1
  1050      1
  1052      1
  1054      1
  1069      2
  1072      2
  1075      1
  1077      2
  1078      1
  1079      1
  1081      2
  1082      1
  1083      1
  1087      2
  1088      2
  1091      2
  1094      2
  1096      1
  1102      1
  1104      1
  1105      2
  1107      1
  1109      1
  1110      2
  1114      1
  1120      1
  1128      1
  1132      1
  1148      1
  1151      1
  1169      1
  1174      1
  1179      1
  1181      1
  1184      1
  1185      1
  1186      1
  1193      1
  1195      2
  1201      2
  1205      1
  1223      1
  1230      1
  1236      1
  1237      1
  1248      1
  1255      1
  1261      1
  1268      1
  1305      1
  1316      1
  1318      1
  1347      1
  1369      1
  1383      2
  1390      1
  1395      1
  1465      1
  1493      1
  1575      1
  1606      1
  1620      1
  1684      1
  1776      1
  2110      1
  2165      1


==> data/MovieLens-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1     64
     2 1.235000e+02
     4 1.205000e+02
     8 8.137500e+01
    16 6.481250e+01
    32 4.284375e+01
    64 2.093750e+01
   128 1.033594e+01
   256 4.578125e+00
   512 1.886719e+00
  1024 7.753906e-01
  2048 3.115234e-01
  4096 1.044922e-01
  8192 1.623535e-02


==> data/MovieLens-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      0
     8 2.500000e+00
    16 8.839375e+02
    32 5.873750e+02
    64 2.490469e+02
   128 9.135938e+01
   256 3.014453e+01
   512 2.886719e+00
  1024 8.691406e-02
  2048 9.765625e-04


==> data/MovieLens-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1     64
     2    247
     4    482
     8    651
    16   1037
    32   1371
    64   1340
   128   1323
   256   1172
   512    966
  1024    794
  2048    638
  4096    428
  8192    133


==> data/MovieLens-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      0
     8     20
    16  14143
    32  18796
    64  15939
   128  11694
   256   7717
   512   1478
  1024     89
  2048      2


==> data/MovieLens-BTER-info.dat <==
#
#
#
#
#
Size: 10677 x 69878
Edges: 8517239
Caterpillars: 12263859059839
Butterflies: 1075373430994
Metamorphossis: 3.507455e-01


==> data/MovieLens-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 4.281716e-01
     4 4.432926e-01
     8 4.026098e-01
    16 3.963500e-01
    32 3.755324e-01
    64 3.693204e-01
   128 3.570937e-01
   256 3.454307e-01
   512 3.442717e-01
  1024 3.306126e-01
  2048 3.379977e-01
  4096 3.992902e-01
  8192 3.163034e-01


==> data/MovieLens-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2      0
     4      0
     8 4.573021e-01
    16 4.152800e-01
    32 3.806187e-01
    64 3.560919e-01
   128 3.582172e-01
   256 3.757148e-01
   512 2.001103e-01
  1024 1.394022e-01
  2048 8.927665e-02


==> data/MovieLens-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.281716e-01
     4 4.432927e-01
     8 4.026098e-01
    16 3.963500e-01
    32 3.755324e-01
    64 3.693204e-01
   128 3.570937e-01
   256 3.427321e-01
   512 2.851000e-01
  1024 1.769294e-01
  2048 9.159607e-02
  4096 3.909067e-02
  8192 5.096685e-03


==> data/MovieLens-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2      0
     4      0
     8 1.143255e-01
    16 4.152800e-01
    32 3.806187e-01
    64 3.560919e-01
   128 3.582172e-01
   256 3.757148e-01
   512 1.586812e-01
  1024 9.937851e-03
  2048 8.718423e-05


==> data/MovieLens-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.297120e-01
     3 4.266312e-01
     4 4.431257e-01
     5 4.722382e-01
     6 4.206407e-01
     7 4.371660e-01
     8 3.926772e-01
     9 3.929261e-01
    10 3.848685e-01
    11 4.254064e-01
    12 4.017750e-01
    13 4.088772e-01
    14 4.028837e-01
    15 4.114647e-01
    16 4.070096e-01
    17 3.827765e-01
    18 3.923750e-01
    19 3.866942e-01
    20 4.064601e-01
    21 4.007196e-01
    22 4.012182e-01
    23 4.144593e-01
    24 3.903823e-01
    25 3.914740e-01
    26 4.015327e-01
    27 4.009135e-01
    28 3.879376e-01
    29 4.028030e-01
    30 3.897496e-01
    31 3.850952e-01
    32 3.781548e-01
    33 3.786597e-01
    34 3.634494e-01
    35 3.675731e-01
    36 3.857927e-01
    37 3.806206e-01
    38 3.729173e-01
    39 3.698237e-01
    40 3.951590e-01
    41 3.915857e-01
    42 3.892874e-01
    43 3.841870e-01
    44 3.785315e-01
    45 3.695820e-01
    46 3.920546e-01
    47 3.770399e-01
    48 3.805432e-01
    49 3.624995e-01
    50 3.719013e-01
    51 3.759812e-01
    52 3.670556e-01
    53 3.684848e-01
    54 3.832143e-01
    55 3.756281e-01
    56 3.821511e-01
    57 3.820048e-01
    58 3.703667e-01
    59 3.676996e-01
    60 3.524325e-01
    61 3.601544e-01
    62 3.711511e-01
    63 3.713515e-01
    64 3.858391e-01
    65 3.653899e-01
    66 3.600187e-01
    67 3.826085e-01
    68 3.671810e-01
    69 3.680241e-01
    70 3.623285e-01
    71 3.666185e-01
    72 3.718835e-01
    73 3.736490e-01
    74 3.799316e-01
    75 3.927607e-01
    76 3.654027e-01
    77 3.430665e-01
    78 3.872996e-01
    79 3.689821e-01
    80 3.627966e-01
    81 3.550637e-01
    82 3.687846e-01
    83 3.660826e-01
    84 3.738004e-01
    85 3.734488e-01
    86 3.684073e-01
    87 3.820427e-01
    88 3.707418e-01
    89 3.619176e-01
    90 3.640562e-01
    91 3.699423e-01
    92 3.628363e-01
    93 3.739201e-01
    94 3.805169e-01
    95 3.740406e-01
    96 3.782204e-01
    97 3.723590e-01
    98 3.853717e-01
    99 3.742495e-01
   100 3.799593e-01
   101 3.756973e-01
   102 4.009212e-01
   103 3.719753e-01
   104 3.805115e-01
   105 3.600282e-01
   106 3.807576e-01
   107 3.570253e-01
   108 3.648459e-01
   109 3.700074e-01
   110 3.656267e-01
   111 3.592452e-01
   112 3.584709e-01
   113 3.580149e-01
   114 3.766823e-01
   115 3.533290e-01
   116 3.563045e-01
   117 3.545132e-01
   118 3.707519e-01
   119 3.605464e-01
   120 3.605137e-01
   121 3.651495e-01
   122 3.750160e-01
   123 3.664747e-01
   124 3.625174e-01
   125 3.636943e-01
   126 3.607043e-01
   127 3.676381e-01
   128 3.631134e-01
   129 3.628305e-01
   130 3.619021e-01
   131 3.648766e-01
   132 3.709962e-01
   133 3.827709e-01
   134 3.718396e-01
   135 3.802170e-01
   136 3.687739e-01
   137 3.732741e-01
   138 3.577922e-01
   139 3.518788e-01
   140 3.613816e-01
   141 3.691656e-01
   142 3.588481e-01
   143 3.556255e-01
   144 3.581392e-01
   145 3.602849e-01
   146 3.593138e-01
   147 3.476693e-01
   148 3.616255e-01
   149 3.419136e-01
   150 3.497811e-01
   151 3.640343e-01
   152 3.769782e-01
   153 3.535421e-01
   154 3.607605e-01
   155 3.623434e-01
   156 3.755283e-01
   157 3.676008e-01
   158 3.923866e-01
   159 3.620328e-01
   160 3.682640e-01
   161 3.747059e-01
   162 3.513988e-01
   163 3.752416e-01
   164 3.654259e-01
   165 3.584061e-01
   166 3.572724e-01
   167 3.706393e-01
   168 3.723172e-01
   169 3.834579e-01
   170 3.666698e-01
   171 3.967502e-01
   172 3.774188e-01
   173 3.582657e-01
   174 3.667952e-01
   175 3.651308e-01
   176 3.851044e-01
   177 3.724109e-01
   178 3.513516e-01
   179 3.603962e-01
   180 3.417583e-01
   181 3.601706e-01
   182 3.725721e-01
   183 3.570939e-01
   184 3.611365e-01
   185 3.484098e-01
   186 3.562076e-01
   187 3.429146e-01
   188 3.574856e-01
   189 3.764662e-01
   190 3.547866e-01
   191 3.596171e-01
   192 3.699352e-01
   193 3.411556e-01
   194 3.454551e-01
   195 3.719400e-01
   196 3.603946e-01
   197 3.632347e-01
   198 3.647881e-01
   199 3.617461e-01
   200 3.652242e-01
   201 3.446918e-01
   202 3.449959e-01
   203 3.843373e-01
   204 3.533959e-01
   205 3.687603e-01
   206 3.344171e-01
   207 3.373318e-01
   208 3.497841e-01
   209 3.526091e-01
   210 3.597733e-01
   211 3.334041e-01
   212 3.424626e-01
   213 3.425802e-01
   214 3.771615e-01
   215 3.486268e-01
   216 3.535242e-01
   217 3.617022e-01
   218 3.533650e-01
   219 3.626916e-01
   220 3.726215e-01
   221 3.561097e-01
   222 3.538523e-01
   223 3.359257e-01
   224 3.298060e-01
   225 3.376005e-01
   226 3.531076e-01
   227 3.404206e-01
   228 3.360589e-01
   229 3.445127e-01
   230 3.330538e-01
   231 3.365303e-01
   232 3.365919e-01
   233 3.572594e-01
   234 3.585427e-01
   235 3.334936e-01
   236 3.515663e-01
   237 3.453634e-01
   238 3.335928e-01
   239 3.551641e-01
   240 3.455296e-01
   241 3.386183e-01
   242 3.321564e-01
   243 3.691441e-01
   244 3.252050e-01
   245 3.332795e-01
   246 3.525796e-01
   247 3.487187e-01
   248 3.607157e-01
   249 3.476561e-01
   250 3.306307e-01
   251 3.655663e-01
   252 3.213808e-01
   253 3.520217e-01
   254 3.648902e-01
   255 3.539807e-01
   256 3.656840e-01
   257 3.422948e-01
   258 3.497280e-01
   259 3.467063e-01
   260 3.597604e-01
   261 3.468032e-01
   262 3.629658e-01
   263 3.463008e-01
   264 3.438939e-01
   265 3.386597e-01
   266 3.320145e-01
   267 3.686247e-01
   268 3.392426e-01
   269 3.508817e-01
   270 3.373893e-01
   271 3.545829e-01
   272 3.349814e-01
   273 3.442953e-01
   274 3.334479e-01
   275 3.604236e-01
   276 3.561858e-01
   277 3.410190e-01
   278 3.503742e-01
   279 3.733216e-01
   280 3.543812e-01
   281 3.390049e-01
   282 3.650939e-01
   283 3.463788e-01
   284 3.582186e-01
   285 3.602719e-01
   286 3.482631e-01
   287 3.511648e-01
   288 3.463806e-01
   289 3.537732e-01
   290 3.714005e-01
   291 3.792369e-01
   292 3.438213e-01
   293 3.536389e-01
   294 3.479532e-01
   295 3.390097e-01
   296 3.426843e-01
   297 3.452327e-01
   298 3.417268e-01
   299 3.638068e-01
   300 3.423784e-01
   301 3.212404e-01
   302 3.507946e-01
   303 3.559944e-01
   304 3.469836e-01
   305 3.443360e-01
   306 3.483610e-01
   307 3.414762e-01
   308 3.367941e-01
   309 3.380597e-01
   310 3.718804e-01
   311 3.484632e-01
   312 3.472521e-01
   313 3.346453e-01
   314 3.517082e-01
   315 3.552644e-01
   316 3.571750e-01
   317 3.526394e-01
   318 3.379034e-01
   319 3.420354e-01
   320 3.495562e-01
   321 3.462598e-01
   322 3.367279e-01
   323 3.485635e-01
   324 3.517638e-01
   325 3.495367e-01
   326 3.424557e-01
   327 3.413079e-01
   328 3.377057e-01
   329 3.420441e-01
   330 3.446983e-01
   331 3.362988e-01
   332 3.515033e-01
   333 3.497239e-01
   334 3.435005e-01
   335 3.515826e-01
   336 3.505393e-01
   337 3.724709e-01
   338 3.215946e-01
   339 3.678697e-01
   340 3.519486e-01
   341 3.550810e-01
   342 3.511343e-01
   343 3.502713e-01
   344 3.448339e-01
   345 3.527288e-01
   346 3.537348e-01
   347 3.837658e-01
   348 3.553040e-01
   349 3.626455e-01
   350 3.641112e-01
   351 3.534320e-01
   352 3.462910e-01
   353 3.576989e-01
   354 3.345579e-01
   355 3.280310e-01
   356 3.464176e-01
   357 3.351574e-01
   358 3.579352e-01
   359 3.437185e-01
   361 3.369217e-01
   362 3.461099e-01
   363 3.422677e-01
   364 3.420575e-01
   365 3.449137e-01
   366 3.426911e-01
   367 3.450514e-01
   368 3.335232e-01
   369 3.375544e-01
   370 3.419631e-01
   371 3.487002e-01
   372 3.544379e-01
   373 3.528216e-01
   374 3.535074e-01
   375 3.291270e-01
   376 3.356278e-01
   377 3.393596e-01
   378 3.525872e-01
   379 3.405829e-01
   380 3.024015e-01
   381 3.506133e-01
   382 3.465796e-01
   383 3.482900e-01
   384 3.395571e-01
   385 3.104204e-01
   386 3.434608e-01
   387 3.381958e-01
   388 3.374533e-01
   389 3.443887e-01
   390 3.754872e-01
   391 3.456793e-01
   392 3.504201e-01
   393 3.251912e-01
   394 3.635191e-01
   395 3.180123e-01
   396 3.407735e-01
   397 3.384867e-01
   398 3.623598e-01
   399 3.427006e-01
   400 3.370074e-01
   401 3.561635e-01
   402 3.468534e-01
   403 3.542099e-01
   404 3.449342e-01
   405 3.501368e-01
   406 3.590490e-01
   407 3.516007e-01
   408 3.525583e-01
   409 3.319319e-01
   410 3.422405e-01
   411 3.485796e-01
   412 3.499530e-01
   413 3.574920e-01
   414 3.446460e-01
   415 3.367547e-01
   416 3.503471e-01
   417 3.358676e-01
   418 3.474273e-01
   419 3.430274e-01
   420 3.403117e-01
   421 3.514433e-01
   422 3.457636e-01
   423 3.470999e-01
   424 3.416065e-01
   425 3.514307e-01
   426 3.257237e-01
   427 3.479557e-01
   428 3.350390e-01
   429 3.343549e-01
   430 3.486036e-01
   431 3.482569e-01
   432 3.489664e-01
   433 3.367836e-01
   434 3.383187e-01
   435 3.510438e-01
   437 3.420603e-01
   438 3.520357e-01
   439 3.392830e-01
   440 3.227499e-01
   441 3.098848e-01
   442 3.333915e-01
   443 3.481979e-01
   444 3.640146e-01
   445 3.555794e-01
   446 3.555479e-01
   447 3.432579e-01
   448 3.827167e-01
   449 3.631978e-01
   450 3.497400e-01
   451 3.469051e-01
   452 3.614904e-01
   453 3.564676e-01
   454 3.677611e-01
   455 3.506451e-01
   456 3.455071e-01
   457 3.409006e-01
   458 3.454186e-01
   459 3.438090e-01
   460 3.590683e-01
   461 3.552534e-01
   462 3.969285e-01
   463 3.547634e-01
   464 3.370817e-01
   465 3.474220e-01
   466 3.376567e-01
   467 3.239840e-01
   468 3.439094e-01
   469 3.339982e-01
   470 3.395464e-01
   471 3.524761e-01
   472 3.466935e-01
   473 3.392815e-01
   474 3.363962e-01
   475 3.595736e-01
   476 3.433889e-01
   477 3.467996e-01
   478 3.189701e-01
   479 3.416531e-01
   480 3.265368e-01
   481 3.427953e-01
   482 3.343461e-01
   483 3.252534e-01
   484 3.219573e-01
   485 3.420538e-01
   486 3.395071e-01
   487 3.331059e-01
   488 3.391104e-01
   489 3.352711e-01
   490 3.272370e-01
   491 3.417882e-01
   492 3.345304e-01
   493 3.262211e-01
   494 3.754846e-01
   495 3.320335e-01
   496 3.292373e-01
   497 3.410605e-01
   498 3.221549e-01
   499 3.273070e-01
   500 3.191571e-01
   501 3.522047e-01
   502 3.245315e-01
   503 3.309432e-01
   504 3.347128e-01
   505 3.424728e-01
   506 3.405148e-01
   507 3.419339e-01
   508 3.320461e-01
   509 3.255726e-01
   510 3.334677e-01
   511 3.312656e-01
   513 3.453337e-01
   515 3.244466e-01
   516 3.275558e-01
   517 3.297924e-01
   518 3.349180e-01
   519 3.507330e-01
   520 3.284900e-01
   522 3.481317e-01
   524 3.253006e-01
   525 3.493523e-01
   526 3.405339e-01
   527 3.645019e-01
   528 3.380477e-01
   529 3.680068e-01
   530 3.436449e-01
   531 3.556540e-01
   532 3.588229e-01
   533 3.370986e-01
   534 3.460304e-01
   535 3.401099e-01
   536 3.617381e-01
   537 3.625056e-01
   538 3.404975e-01
   539 3.506444e-01
   540 3.474605e-01
   541 3.595285e-01
   542 3.476089e-01
   543 3.515851e-01
   544 3.525506e-01
   545 3.527498e-01
   546 3.594660e-01
   547 3.639252e-01
   548 3.309001e-01
   549 3.517761e-01
   550 3.482977e-01
   551 3.551565e-01
   552 3.634034e-01
   553 3.395274e-01
   554 3.513014e-01
   555 3.412558e-01
   556 3.443296e-01
   557 3.632219e-01
   558 3.347491e-01
   559 3.419443e-01
   560 3.461873e-01
   562 3.492125e-01
   563 3.474710e-01
   564 3.388316e-01
   565 3.475170e-01
   566 3.357439e-01
   567 3.356285e-01
   568 3.492900e-01
   569 3.373776e-01
   570 3.343807e-01
   571 3.272533e-01
   572 3.287941e-01
   573 3.243798e-01
   574 3.298893e-01
   575 3.182395e-01
   576 3.465777e-01
   577 3.421907e-01
   578 3.338902e-01
   579 3.433388e-01
   580 3.240167e-01
   581 3.336830e-01
   582 3.360645e-01
   583 3.364108e-01
   584 3.275567e-01
   585 3.384794e-01
   586 3.386723e-01
   587 3.133187e-01
   589 3.856882e-01
   590 3.348575e-01
   591 3.313533e-01
   592 3.410690e-01
   593 3.497865e-01
   594 3.150831e-01
   595 3.165981e-01
   596 3.393702e-01
   597 3.213132e-01
   598 3.200691e-01
   599 3.530731e-01
   601 3.231083e-01
   602 3.396103e-01
   603 3.234453e-01
   604 3.481728e-01
   605 3.195347e-01
   606 3.235727e-01
   607 3.399875e-01
   608 3.662042e-01
   609 3.371871e-01
   610 3.246525e-01
   611 3.446612e-01
   612 3.481820e-01
   613 3.363445e-01
   614 3.436506e-01
   615 3.419154e-01
   616 3.248348e-01
   618 3.462018e-01
   619 3.344487e-01
   621 3.512054e-01
   623 3.440537e-01
   624 3.407035e-01
   625 3.666675e-01
   626 3.268265e-01
   627 3.431825e-01
   628 3.813942e-01
   629 3.379411e-01
   630 3.315600e-01
   632 3.707822e-01
   633 3.310957e-01
   634 3.233707e-01
   635 3.279223e-01
   636 3.263372e-01
   637 3.194971e-01
   638 3.431667e-01
   639 3.716703e-01
   640 3.409490e-01
   641 3.493626e-01
   642 3.619274e-01
   644 3.467257e-01
   645 3.658634e-01
   646 3.528501e-01
   647 3.450232e-01
   648 3.423848e-01
   649 3.763303e-01
   650 3.435630e-01
   652 3.549840e-01
   653 3.399248e-01
   654 3.643512e-01
   655 3.368086e-01
   657 3.605481e-01
   658 3.505596e-01
   659 3.468707e-01
   660 3.517031e-01
   661 3.339003e-01
   662 3.380425e-01
   663 3.429957e-01
   664 3.198644e-01
   665 3.497380e-01
   667 3.564485e-01
   668 3.452706e-01
   669 3.468480e-01
   670 3.553953e-01
   671 3.529445e-01
   672 3.539891e-01
   673 3.503534e-01
   674 3.411464e-01
   675 3.587461e-01
   676 3.383050e-01
   678 3.675043e-01
   679 3.445114e-01
   680 3.335084e-01
   681 3.585340e-01
   682 3.489335e-01
   683 3.391931e-01
   685 3.314687e-01
   686 3.552576e-01
   690 3.485758e-01
   691 3.490975e-01
   692 3.519371e-01
   693 3.429118e-01
   694 3.619858e-01
   695 3.459261e-01
   697 3.336460e-01
   699 3.422338e-01
   700 3.405538e-01
   701 3.389838e-01
   702 3.298893e-01
   703 3.195915e-01
   704 3.315060e-01
   705 3.460669e-01
   706 3.622169e-01
   707 3.317253e-01
   708 3.276128e-01
   709 3.393173e-01
   712 3.091514e-01
   713 3.315697e-01
   714 3.400843e-01
   715 3.552085e-01
   716 3.372213e-01
   717 3.240396e-01
   718 3.435382e-01
   719 3.397772e-01
   721 3.271798e-01
   722 3.470293e-01
   723 3.826636e-01
   725 3.532870e-01
   726 3.305956e-01
   727 3.664089e-01
   728 3.498609e-01
   729 3.754790e-01
   730 3.534213e-01
   731 3.577792e-01
   732 3.344395e-01
   733 3.444014e-01
   734 3.658448e-01
   735 3.696012e-01
   736 3.994921e-01
   737 3.519447e-01
   738 3.254503e-01
   739 3.901810e-01
   740 3.322846e-01
   741 3.614314e-01
   742 3.606217e-01
   743 3.499483e-01
   744 3.560858e-01
   745 3.983500e-01
   746 3.544063e-01
   747 3.546963e-01
   748 3.509551e-01
   749 3.724269e-01
   750 3.518450e-01
   751 3.509501e-01
   752 3.425069e-01
   753 3.732887e-01
   754 3.892811e-01
   755 3.438586e-01
   756 3.661811e-01
   758 3.889077e-01
   759 3.382009e-01
   760 3.620235e-01
   761 3.757814e-01
   763 3.753824e-01
   764 3.759473e-01
   766 3.745933e-01
   767 3.906001e-01
   768 3.644284e-01
   769 3.505326e-01
   770 3.624667e-01
   771 3.704182e-01
   772 3.760580e-01
   773 3.821542e-01
   775 3.641910e-01
   777 3.792646e-01
   778 3.799136e-01
   779 3.709800e-01
   780 3.718473e-01
   782 3.731950e-01
   783 3.662548e-01
   785 3.676924e-01
   787 3.650780e-01
   788 3.482681e-01
   789 3.593384e-01
   790 3.456466e-01
   791 3.703670e-01
   792 3.737734e-01
   794 3.605326e-01
   796 3.555082e-01
   797 3.530953e-01
   798 3.483319e-01
   799 3.547947e-01
   800 3.568774e-01
   801 3.538925e-01
   803 3.558278e-01
   804 3.538068e-01
   805 3.549550e-01
   806 3.353815e-01
   808 3.407812e-01
   811 3.529569e-01
   812 3.706995e-01
   814 3.411565e-01
   815 3.452215e-01
   817 3.464943e-01
   818 3.381853e-01
   819 3.384639e-01
   821 3.482929e-01
   822 3.427858e-01
   823 3.639370e-01
   824 3.418990e-01
   825 3.301906e-01
   827 3.289086e-01
   828 3.402661e-01
   829 3.410509e-01
   831 3.386481e-01
   832 3.453801e-01
   833 3.544616e-01
   834 3.545115e-01
   835 3.326163e-01
   838 3.370450e-01
   839 3.457909e-01
   840 3.330576e-01
   841 3.521809e-01
   842 3.369697e-01
   843 3.522567e-01
   844 3.329862e-01
   845 3.427996e-01
   846 3.208201e-01
   847 3.355461e-01
   849 3.462993e-01
   850 3.403460e-01
   851 3.339261e-01
   853 3.399409e-01
   854 3.482162e-01
   860 3.419957e-01
   861 3.686706e-01
   862 3.373515e-01
   865 3.305234e-01
   866 3.597861e-01
   867 3.409606e-01
   869 3.521287e-01
   870 3.444870e-01
   871 3.335591e-01
   873 3.422970e-01
   874 3.257894e-01
   875 3.590187e-01
   877 3.580986e-01
   880 3.400950e-01
   881 3.369038e-01
   882 3.370680e-01
   883 3.264469e-01
   884 3.462429e-01
   885 3.326660e-01
   886 3.527209e-01
   887 3.300860e-01
   888 3.221207e-01
   889 3.485786e-01
   890 3.258842e-01
   891 3.489944e-01
   892 3.334651e-01
   895 3.393392e-01
   896 3.537017e-01
   897 3.496249e-01
   900 3.363269e-01
   901 3.493514e-01
   902 3.298251e-01
   903 3.413508e-01
   904 3.434204e-01
   906 3.575458e-01
   907 3.160158e-01
   908 3.373146e-01
   910 3.213682e-01
   913 3.337698e-01
   914 3.373434e-01
   915 3.332399e-01
   916 3.436593e-01
   917 3.430599e-01
   918 3.399977e-01
   919 3.451387e-01
   920 3.288223e-01
   921 3.284593e-01
   922 3.360869e-01
   923 3.359466e-01
   924 3.384064e-01
   926 3.320623e-01
   927 3.355608e-01
   928 3.150979e-01
   930 3.380775e-01
   931 3.348181e-01
   932 3.377814e-01
   933 3.302196e-01
   934 3.296750e-01
   935 3.291596e-01
   936 3.284462e-01
   938 3.236702e-01
   940 3.285023e-01
   941 3.066137e-01
   942 3.352378e-01
   943 3.346040e-01
   944 3.249931e-01
   945 3.303988e-01
   946 3.215050e-01
   947 3.205123e-01
   948 3.317982e-01
   949 3.363541e-01
   951 3.361596e-01
   952 3.163875e-01
   953 3.345759e-01
   955 3.527401e-01
   957 3.409276e-01
   958 3.381662e-01
   959 3.229450e-01
   960 3.292254e-01
   962 3.173949e-01
   963 3.268094e-01
   964 3.693020e-01
   965 3.292333e-01
   966 3.257999e-01
   967 3.303202e-01
   968 3.270019e-01
   969 3.428339e-01
   970 3.313515e-01
   972 3.215613e-01
   973 3.449290e-01
   974 3.446020e-01
   975 3.606866e-01
   977 3.372658e-01
   979 2.947947e-01
   980 3.392078e-01
   981 3.491221e-01
   982 3.540445e-01
   983 3.473379e-01
   984 3.194760e-01
   985 3.409700e-01
   986 3.472023e-01
   987 3.110640e-01
   991 3.511438e-01
   992 3.357483e-01
   993 3.124914e-01
   996 3.451638e-01
   997 3.430364e-01
   998 3.569014e-01
   999 3.485844e-01
  1000 3.289216e-01
  1001 3.428143e-01
  1002 3.467765e-01
  1004 3.349465e-01
  1005 3.397944e-01
  1006 3.395326e-01
  1007 3.361486e-01
  1008 3.218610e-01
  1009 3.349292e-01
  1010 3.382863e-01
  1011 3.419205e-01
  1012 3.448921e-01
  1014 3.310706e-01
  1015 3.381733e-01
  1017 3.314938e-01
  1018 3.830750e-01
  1019 3.349972e-01
  1020 3.423419e-01
  1021 3.576693e-01
  1022 3.355690e-01
  1023 3.473746e-01
  1024 3.923065e-01
  1025 3.266475e-01
  1027 3.842051e-01
  1028 3.710785e-01
  1033 3.143099e-01
  1034 3.753595e-01
  1035 3.182912e-01
  1038 3.704388e-01
  1039 3.324169e-01
  1040 3.397749e-01
  1041 3.267404e-01
  1042 3.578935e-01
  1045 3.706756e-01
  1047 3.918547e-01
  1050 3.655859e-01
  1051 3.641528e-01
  1052 3.595425e-01
  1054 3.576905e-01
  1055 3.614778e-01
  1057 3.341823e-01
  1058 3.731530e-01
  1059 3.586211e-01
  1060 3.640035e-01
  1061 3.524352e-01
  1063 3.643748e-01
  1065 3.621162e-01
  1067 3.600092e-01
  1068 3.723278e-01
  1069 3.684466e-01
  1071 3.486378e-01
  1072 3.591023e-01
  1073 3.529020e-01
  1074 3.587088e-01
  1075 3.496485e-01
  1076 3.096951e-01
  1078 3.608098e-01
  1079 3.480267e-01
  1080 3.520301e-01
  1081 3.593271e-01
  1082 3.522767e-01
  1088 3.301817e-01
  1089 3.428267e-01
  1091 3.581668e-01
  1092 3.461464e-01
  1093 3.420190e-01
  1095 3.567820e-01
  1096 3.636755e-01
  1097 3.519381e-01
  1099 3.550176e-01
  1100 3.375829e-01
  1102 3.363953e-01
  1103 3.359232e-01
  1104 3.368995e-01
  1105 3.377202e-01
  1110 3.397414e-01
  1112 3.233063e-01
  1113 3.300575e-01
  1114 3.309514e-01
  1115 3.339905e-01
  1116 3.350863e-01
  1117 3.330449e-01
  1118 3.301025e-01
  1119 3.415551e-01
  1120 3.126903e-01
  1121 3.317720e-01
  1122 3.254631e-01
  1123 3.255192e-01
  1124 3.323687e-01
  1125 3.281512e-01
  1126 3.288952e-01
  1129 3.235707e-01
  1132 3.140070e-01
  1133 3.255605e-01
  1134 3.354361e-01
  1136 3.244204e-01
  1137 3.056154e-01
  1138 3.119448e-01
  1139 3.252701e-01
  1140 3.318171e-01
  1142 3.209069e-01
  1143 3.285341e-01
  1144 3.041052e-01
  1145 3.141466e-01
  1146 3.198525e-01
  1148 3.274137e-01
  1149 3.215419e-01
  1151 3.151928e-01
  1152 3.131240e-01
  1153 3.124406e-01
  1154 3.195350e-01
  1156 3.248431e-01
  1157 3.173795e-01
  1160 3.195020e-01
  1162 3.154192e-01
  1164 3.199058e-01
  1167 3.119388e-01
  1169 3.141492e-01
  1171 3.185249e-01
  1174 3.273583e-01
  1175 3.083022e-01
  1176 3.147233e-01
  1177 3.210935e-01
  1179 3.146238e-01
  1180 3.030544e-01
  1181 3.045082e-01
  1182 3.060244e-01
  1183 3.320054e-01
  1184 3.147828e-01
  1185 3.084936e-01
  1186 3.373274e-01
  1188 3.099156e-01
  1190 3.337584e-01
  1191 3.186326e-01
  1192 3.417930e-01
  1193 3.294584e-01
  1194 3.071986e-01
  1195 3.406028e-01
  1196 3.553326e-01
  1197 3.406951e-01
  1198 3.369766e-01
  1202 3.425164e-01
  1204 3.132151e-01
  1210 3.355830e-01
  1211 3.498968e-01
  1212 3.534690e-01
  1216 3.335514e-01
  1218 3.292386e-01
  1219 3.424774e-01
  1221 3.306356e-01
  1222 3.253427e-01
  1223 3.186277e-01
  1224 3.280674e-01
  1226 3.174879e-01
  1228 3.363256e-01
  1230 3.280393e-01
  1231 3.321548e-01
  1232 3.302552e-01
  1233 3.337896e-01
  1234 3.345141e-01
  1235 3.314179e-01
  1237 3.380310e-01
  1239 3.259379e-01
  1240 3.236113e-01
  1241 3.227838e-01
  1242 3.360156e-01
  1249 3.244057e-01
  1250 3.110917e-01
  1252 3.326643e-01
  1253 3.309611e-01
  1254 3.195801e-01
  1255 3.228867e-01
  1256 3.234769e-01
  1257 3.155602e-01
  1258 3.268992e-01
  1262 3.233855e-01
  1264 3.357031e-01
  1265 3.105846e-01
  1268 3.191931e-01
  1270 3.207493e-01
  1273 3.087979e-01
  1275 3.479432e-01
  1276 3.439612e-01
  1278 3.477051e-01
  1281 3.199472e-01
  1283 3.295876e-01
  1285 3.357724e-01
  1286 3.325800e-01
  1287 3.244426e-01
  1288 3.436359e-01
  1290 3.471620e-01
  1291 3.342816e-01
  1292 3.476950e-01
  1293 3.208096e-01
  1295 3.408490e-01
  1297 3.389415e-01
  1299 3.410020e-01
  1300 3.439970e-01
  1301 3.542602e-01
  1302 3.316072e-01
  1303 3.287309e-01
  1307 3.421922e-01
  1312 3.462599e-01
  1313 3.432044e-01
  1314 3.395488e-01
  1315 3.153572e-01
  1318 3.437392e-01
  1319 3.368259e-01
  1323 3.272607e-01
  1324 3.353534e-01
  1327 3.228442e-01
  1328 3.175626e-01
  1329 3.205401e-01
  1330 3.288467e-01
  1332 3.270279e-01
  1335 3.314765e-01
  1336 2.982230e-01
  1337 3.273103e-01
  1338 3.342147e-01
  1343 3.287005e-01
  1344 3.278275e-01
  1346 3.281519e-01
  1347 3.212819e-01
  1349 3.269233e-01
  1351 3.276324e-01
  1352 3.306254e-01
  1355 3.273541e-01
  1356 3.212151e-01
  1357 3.239322e-01
  1358 3.247787e-01
  1359 3.191941e-01
  1360 3.294130e-01
  1362 3.251382e-01
  1363 3.246982e-01
  1365 3.213926e-01
  1366 3.229945e-01
  1368 3.237313e-01
  1371 3.562579e-01
  1378 3.251231e-01
  1381 3.493401e-01
  1383 3.249793e-01
  1385 3.565561e-01
  1387 3.185502e-01
  1388 3.348837e-01
  1389 3.454807e-01
  1393 3.410960e-01
  1394 3.156197e-01
  1396 3.329398e-01
  1397 3.030434e-01
  1400 3.080586e-01
  1401 3.170378e-01
  1402 3.436858e-01
  1404 3.049588e-01
  1409 3.472148e-01
  1410 3.408704e-01
  1412 3.445481e-01
  1413 3.168899e-01
  1416 3.421227e-01
  1420 3.405740e-01
  1421 3.401559e-01
  1423 3.229423e-01
  1424 3.379281e-01
  1425 3.466664e-01
  1426 3.405231e-01
  1427 3.419648e-01
  1428 3.459190e-01
  1429 3.484071e-01
  1431 3.315578e-01
  1432 3.355937e-01
  1433 3.402526e-01
  1434 3.424441e-01
  1435 3.292618e-01
  1436 3.252333e-01
  1437 3.502164e-01
  1443 3.424291e-01
  1445 3.296125e-01
  1447 3.439114e-01
  1449 3.467611e-01
  1450 3.365595e-01
  1457 3.383498e-01
  1459 3.334988e-01
  1460 3.337793e-01
  1462 3.395444e-01
  1463 3.316402e-01
  1472 3.268559e-01
  1473 3.427623e-01
  1474 3.192880e-01
  1477 3.388403e-01
  1478 3.366426e-01
  1479 3.291924e-01
  1480 3.314680e-01
  1481 3.312271e-01
  1482 3.231405e-01
  1483 3.344359e-01
  1485 3.255753e-01
  1490 3.307402e-01
  1491 3.207639e-01
  1493 3.207931e-01
  1494 3.254732e-01
  1495 3.350175e-01
  1496 3.366912e-01
  1498 3.294288e-01
  1501 3.192990e-01
  1502 3.292692e-01
  1503 3.186788e-01
  1504 3.207363e-01
  1505 3.284050e-01
  1506 3.198804e-01
  1507 3.262260e-01
  1508 3.342064e-01
  1510 3.136937e-01
  1512 3.309064e-01
  1516 3.245552e-01
  1517 3.214191e-01
  1518 3.042993e-01
  1519 3.248473e-01
  1520 3.235266e-01
  1521 3.179545e-01
  1523 3.214854e-01
  1524 3.210173e-01
  1525 3.185271e-01
  1526 3.243831e-01
  1528 3.165263e-01
  1529 3.201973e-01
  1530 3.181611e-01
  1537 3.060966e-01
  1538 3.268041e-01
  1539 3.290344e-01
  1540 3.169698e-01
  1542 3.205777e-01
  1544 3.115146e-01
  1546 3.225121e-01
  1547 3.142142e-01
  1548 3.195270e-01
  1549 3.092433e-01
  1551 3.078719e-01
  1553 3.199673e-01
  1554 3.186160e-01
  1555 3.185866e-01
  1557 3.112266e-01
  1559 3.240857e-01
  1561 3.143448e-01
  1563 3.184710e-01
  1564 3.154134e-01
  1566 3.146620e-01
  1567 3.147403e-01
  1569 3.205206e-01
  1570 3.171460e-01
  1573 3.046430e-01
  1574 3.137330e-01
  1576 3.060627e-01
  1577 3.119672e-01
  1580 3.150466e-01
  1583 3.113509e-01
  1584 3.118126e-01
  1585 3.125242e-01
  1586 3.173967e-01
  1587 3.048783e-01
  1588 3.075085e-01
  1592 2.958745e-01
  1593 3.146947e-01
  1596 3.022666e-01
  1598 3.143299e-01
  1605 3.088466e-01
  1607 3.028986e-01
  1611 3.029870e-01
  1612 2.993590e-01
  1615 3.126171e-01
  1617 3.052458e-01
  1618 2.993106e-01
  1619 3.036830e-01
  1623 3.120908e-01
  1624 3.026867e-01
  1626 2.985823e-01
  1627 3.042277e-01
  1628 2.961130e-01
  1629 3.001600e-01
  1630 3.027943e-01
  1631 3.024192e-01
  1632 3.088045e-01
  1634 3.064241e-01
  1642 2.970821e-01
  1643 3.032422e-01
  1646 3.077837e-01
  1652 2.956605e-01
  1653 2.962536e-01
  1656 2.993986e-01
  1657 2.997271e-01
  1658 3.026483e-01
  1660 2.980715e-01
  1661 2.901250e-01
  1662 2.994517e-01
  1665 2.974842e-01
  1668 2.972863e-01
  1671 2.986418e-01
  1672 2.874880e-01
  1673 3.943574e-01
  1684 2.928018e-01
  1686 2.953943e-01
  1688 3.772038e-01
  1691 3.898125e-01
  1693 2.897085e-01
  1696 3.441034e-01
  1697 3.854587e-01
  1703 3.772142e-01
  1706 2.861303e-01
  1707 2.798170e-01
  1708 3.030853e-01
  1709 2.838657e-01
  1710 3.795356e-01
  1711 3.718210e-01
  1712 3.707778e-01
  1713 3.757503e-01
  1715 2.774487e-01
  1717 3.667553e-01
  1718 3.705662e-01
  1719 3.749816e-01
  1720 3.695442e-01
  1722 3.651255e-01
  1724 3.745322e-01
  1726 3.685436e-01
  1731 3.756736e-01
  1732 3.626874e-01
  1733 3.731500e-01
  1735 3.647508e-01
  1736 3.740925e-01
  1737 3.665202e-01
  1739 3.704035e-01
  1741 3.710713e-01
  1742 3.703504e-01
  1743 3.579409e-01
  1744 3.661722e-01
  1746 3.551876e-01
  1748 3.633859e-01
  1751 3.706631e-01
  1752 3.601023e-01
  1753 3.707342e-01
  1754 3.682149e-01
  1755 3.659032e-01
  1759 3.658974e-01
  1760 3.666144e-01
  1762 3.598678e-01
  1763 3.495448e-01
  1765 3.608719e-01
  1769 3.522151e-01
  1770 3.625438e-01
  1773 3.584052e-01
  1774 3.641386e-01
  1777 3.620238e-01
  1779 3.515016e-01
  1786 3.444233e-01
  1787 3.544393e-01
  1793 3.484604e-01
  1794 3.541679e-01
  1795 3.496873e-01
  1797 3.543221e-01
  1799 3.569142e-01
  1800 3.577762e-01
  1802 3.581866e-01
  1804 3.632044e-01
  1806 3.572055e-01
  1807 3.570387e-01
  1808 3.465469e-01
  1811 3.587383e-01
  1812 3.469925e-01
  1814 3.468239e-01
  1817 3.562422e-01
  1819 3.547432e-01
  1823 3.479630e-01
  1825 3.471608e-01
  1826 3.400397e-01
  1827 3.473960e-01
  1830 3.471644e-01
  1831 3.419842e-01
  1832 3.436899e-01
  1833 3.308994e-01
  1834 3.435682e-01
  1835 3.446147e-01
  1842 3.365531e-01
  1844 3.307962e-01
  1846 3.479282e-01
  1850 3.478968e-01
  1851 3.463635e-01
  1852 3.418989e-01
  1853 3.305681e-01
  1854 3.267616e-01
  1857 3.346655e-01
  1859 3.290056e-01
  1860 3.335850e-01
  1861 3.352953e-01
  1862 3.363239e-01
  1864 3.370985e-01
  1866 3.333469e-01
  1868 3.301940e-01
  1869 3.403945e-01
  1873 3.292287e-01
  1884 3.366702e-01
  1886 3.349211e-01
  1888 3.320477e-01
  1890 3.321488e-01
  1898 3.285041e-01
  1900 3.199099e-01
  1901 3.183495e-01
  1902 3.331866e-01
  1905 3.223567e-01
  1907 3.348155e-01
  1909 3.310543e-01
  1911 3.282618e-01
  1914 3.248885e-01
  1915 3.147577e-01
  1916 3.153209e-01
  1917 3.232309e-01
  1918 3.179369e-01
  1919 3.164972e-01
  1920 3.242630e-01
  1921 3.231780e-01
  1922 3.244078e-01
  1926 3.143777e-01
  1929 3.185545e-01
  1930 3.266467e-01
  1931 3.252418e-01
  1937 3.203354e-01
  1938 3.150138e-01
  1940 3.109370e-01
  1941 3.137839e-01
  1942 3.162174e-01
  1944 3.145060e-01
  1945 3.245658e-01
  1946 3.221501e-01
  1952 3.162802e-01
  1954 3.193463e-01
  1960 3.148351e-01
  1963 3.159208e-01
  1966 3.053426e-01
  1973 3.106237e-01
  1977 3.108591e-01
  1978 3.129393e-01
  1980 3.132318e-01
  1983 3.108926e-01
  1984 3.132950e-01
  1986 3.160565e-01
  1987 3.119429e-01
  1988 3.126156e-01
  1989 3.132379e-01
  1991 3.070077e-01
  1993 3.135993e-01
  1995 3.083569e-01
  1997 3.154605e-01
  1998 3.134686e-01
  2001 3.143440e-01
  2005 3.092354e-01
  2006 3.178419e-01
  2007 3.000879e-01
  2009 3.011643e-01
  2011 3.049613e-01
  2012 3.045581e-01
  2016 2.976586e-01
  2017 3.079586e-01
  2020 3.124465e-01
  2022 3.058567e-01
  2024 3.131669e-01
  2025 3.024556e-01
  2032 3.103888e-01
  2033 3.046610e-01
  2034 3.050758e-01
  2036 2.955251e-01
  2037 2.969984e-01
  2045 3.360736e-01
  2046 3.056554e-01
  2048 2.970639e-01
  2049 3.015808e-01
  2052 2.977877e-01
  2055 2.995295e-01
  2057 2.909947e-01
  2058 2.972549e-01
  2059 3.002336e-01
  2060 2.923719e-01
  2061 3.006170e-01
  2063 3.021438e-01
  2067 3.045693e-01
  2080 2.987669e-01
  2081 2.989839e-01
  2084 3.854478e-01
  2085 3.020786e-01
  2087 3.774452e-01
  2099 3.666602e-01
  2105 2.963611e-01
  2108 3.679441e-01
  2114 3.681863e-01
  2116 3.691079e-01
  2117 3.714582e-01
  2122 3.597521e-01
  2124 3.674133e-01
  2125 3.691260e-01
  2126 3.681369e-01
  2128 3.773827e-01
  2130 3.648766e-01
  2141 3.641828e-01
  2142 3.548088e-01
  2143 3.672317e-01
  2144 3.599612e-01
  2146 3.636415e-01
  2149 3.700453e-01
  2151 3.746318e-01
  2156 3.626471e-01
  2159 3.622346e-01
  2162 3.596780e-01
  2163 3.611239e-01
  2166 3.625831e-01
  2169 3.499871e-01
  2170 3.615773e-01
  2171 3.528068e-01
  2173 3.568750e-01
  2174 3.671707e-01
  2175 3.662732e-01
  2176 3.533442e-01
  2178 3.576832e-01
  2179 3.717937e-01
  2186 3.579355e-01
  2187 3.607291e-01
  2190 3.510517e-01
  2192 3.652114e-01
  2197 3.498436e-01
  2198 3.574329e-01
  2201 3.527416e-01
  2202 3.540563e-01
  2203 3.618931e-01
  2204 3.505293e-01
  2205 3.568187e-01
  2206 3.593398e-01
  2209 3.582243e-01
  2213 3.520510e-01
  2217 3.622151e-01
  2221 3.639368e-01
  2222 3.524233e-01
  2224 3.516152e-01
  2229 3.573421e-01
  2230 3.492698e-01
  2231 3.461500e-01
  2233 3.516757e-01
  2234 3.498643e-01
  2239 3.543697e-01
  2247 3.488353e-01
  2250 3.479102e-01
  2252 3.457564e-01
  2257 3.501288e-01
  2260 3.459620e-01
  2265 3.474208e-01
  2269 3.492880e-01
  2273 3.396568e-01
  2276 3.391417e-01
  2277 3.385729e-01
  2284 3.492733e-01
  2285 3.442651e-01
  2290 3.432806e-01
  2292 3.413762e-01
  2299 3.416558e-01
  2300 3.465392e-01
  2303 3.366151e-01
  2304 3.397269e-01
  2305 3.443839e-01
  2306 3.417852e-01
  2308 3.389574e-01
  2311 3.351665e-01
  2312 3.324156e-01
  2315 3.338540e-01
  2316 3.326349e-01
  2321 3.404289e-01
  2326 3.390906e-01
  2331 3.329613e-01
  2333 3.560759e-01
  2336 3.379109e-01
  2341 3.381887e-01
  2342 3.305929e-01
  2344 3.437199e-01
  2346 3.273806e-01
  2349 3.451421e-01
  2350 3.331871e-01
  2352 3.539074e-01
  2353 3.321364e-01
  2354 3.252070e-01
  2361 3.511121e-01
  2362 3.427312e-01
  2363 3.551920e-01
  2367 3.303346e-01
  2370 3.438114e-01
  2374 3.474165e-01
  2375 3.487149e-01
  2377 3.278830e-01
  2384 3.366820e-01
  2389 3.393164e-01
  2390 3.489052e-01
  2391 3.420654e-01
  2393 3.427199e-01
  2394 3.461280e-01
  2395 3.466854e-01
  2405 3.372914e-01
  2408 3.394789e-01
  2409 3.430502e-01
  2412 3.491743e-01
  2414 3.392820e-01
  2424 3.406476e-01
  2428 3.440737e-01
  2429 3.431597e-01
  2430 3.379756e-01
  2435 3.318872e-01
  2436 3.386494e-01
  2439 3.304231e-01
  2440 3.364268e-01
  2442 3.387927e-01
  2445 3.302422e-01
  2446 3.332335e-01
  2451 3.358304e-01
  2453 3.290231e-01
  2455 3.311969e-01
  2460 3.384423e-01
  2463 3.322512e-01
  2466 3.262171e-01
  2468 3.237910e-01
  2470 3.332613e-01
  2472 3.336417e-01
  2475 3.344025e-01
  2477 3.290097e-01
  2481 3.313363e-01
  2487 3.268237e-01
  2489 3.244285e-01
  2492 3.306428e-01
  2493 3.251690e-01
  2496 3.291756e-01
  2497 3.249410e-01
  2498 3.308246e-01
  2499 3.327203e-01
  2502 3.293540e-01
  2506 3.367903e-01
  2508 3.324261e-01
  2510 3.331069e-01
  2511 3.273145e-01
  2514 3.251703e-01
  2515 3.261736e-01
  2516 3.275816e-01
  2526 3.323350e-01
  2531 3.258617e-01
  2536 3.207859e-01
  2537 3.221731e-01
  2541 3.148854e-01
  2542 3.242483e-01
  2543 3.194315e-01
  2547 3.174567e-01
  2551 3.251472e-01
  2552 3.227975e-01
  2555 3.303451e-01
  2557 3.219497e-01
  2560 3.219685e-01
  2561 3.245373e-01
  2563 3.231853e-01
  2572 3.188296e-01
  2575 3.215315e-01
  2577 3.191144e-01
  2579 3.253236e-01
  2580 3.183732e-01
  2581 3.154831e-01
  2582 3.193018e-01
  2585 3.191127e-01
  2586 3.178866e-01
  2591 3.202781e-01
  2594 3.165230e-01
  2595 3.181940e-01
  2599 3.182629e-01
  2601 3.184008e-01
  2602 3.160230e-01
  2604 3.166963e-01
  2607 3.181611e-01
  2608 3.213464e-01
  2609 3.174826e-01
  2610 3.184957e-01
  2612 3.146424e-01
  2614 3.115849e-01
  2617 3.135946e-01
  2619 3.168677e-01
  2620 3.164979e-01
  2625 3.162981e-01
  2626 3.141073e-01
  2631 3.180371e-01
  2636 3.141866e-01
  2640 3.103207e-01
  2644 3.080683e-01
  2647 3.175736e-01
  2648 3.120913e-01
  2649 3.159514e-01
  2650 3.178571e-01
  2659 3.139122e-01
  2662 3.070480e-01
  2664 3.063123e-01
  2665 3.131829e-01
  2670 3.119719e-01
  2671 3.168503e-01
  2675 3.096417e-01
  2676 3.081403e-01
  2677 3.160724e-01
  2679 3.121779e-01
  2683 3.041683e-01
  2684 3.132314e-01
  2692 3.030889e-01
  2694 3.059954e-01
  2702 3.060310e-01
  2707 3.071919e-01
  2708 3.034122e-01
  2713 3.046116e-01
  2734 3.850716e-01
  2740 3.814657e-01
  2742 3.024065e-01
  2747 3.791247e-01
  2751 3.809868e-01
  2757 3.747158e-01
  2766 3.761513e-01
  2770 3.790122e-01
  2772 3.773249e-01
  2776 3.739198e-01
  2783 3.729736e-01
  2787 3.796699e-01
  2790 3.744676e-01
  2793 3.760755e-01
  2797 3.749625e-01
  2800 3.711190e-01
  2801 3.708012e-01
  2813 3.727196e-01
  2814 3.708452e-01
  2817 3.646729e-01
  2821 3.757875e-01
  2825 3.669600e-01
  2826 3.705001e-01
  2827 3.676105e-01
  2828 3.649984e-01
  2832 3.779010e-01
  2833 3.668763e-01
  2834 3.662334e-01
  2848 3.723773e-01
  2851 3.668095e-01
  2853 3.639194e-01
  2856 3.740412e-01
  2861 3.675851e-01
  2869 3.677630e-01
  2876 3.658369e-01
  2877 3.558253e-01
  2881 3.688359e-01
  2885 3.641921e-01
  2891 3.627647e-01
  2896 3.635771e-01
  2898 3.594192e-01
  2903 3.665551e-01
  2907 3.571560e-01
  2911 3.570200e-01
  2912 3.568715e-01
  2922 3.550475e-01
  2925 3.585886e-01
  2926 3.513441e-01
  2928 3.573189e-01
  2931 3.553282e-01
  2932 3.592567e-01
  2933 3.576956e-01
  2934 3.606147e-01
  2936 3.541548e-01
  2937 3.549740e-01
  2941 3.595766e-01
  2947 3.540387e-01
  2949 3.631267e-01
  2952 3.509797e-01
  2953 3.527621e-01
  2954 3.547935e-01
  2955 3.533251e-01
  2958 3.549288e-01
  2962 3.525281e-01
  2963 3.557233e-01
  2964 3.517110e-01
  2970 3.484805e-01
  2971 3.594221e-01
  2984 3.522225e-01
  2986 3.491133e-01
  2989 3.518174e-01
  2990 3.496764e-01
  2997 3.425364e-01
  2998 3.501850e-01
  3001 3.491447e-01
  3014 3.451844e-01
  3017 3.472369e-01
  3021 3.451408e-01
  3022 3.456348e-01
  3026 3.477744e-01
  3030 3.468637e-01
  3043 3.425764e-01
  3054 3.454052e-01
  3057 3.513102e-01
  3058 3.458548e-01
  3060 3.447424e-01
  3061 3.465366e-01
  3063 3.530917e-01
  3064 3.417084e-01
  3068 3.418510e-01
  3075 3.401149e-01
  3076 3.387363e-01
  3091 3.381852e-01
  3092 3.438665e-01
  3096 3.394241e-01
  3100 3.388820e-01
  3109 3.365840e-01
  3110 3.368995e-01
  3117 3.404227e-01
  3120 3.414370e-01
  3121 3.352556e-01
  3132 3.385368e-01
  3134 3.365690e-01
  3140 3.391003e-01
  3143 3.314356e-01
  3144 3.424965e-01
  3145 3.358056e-01
  3146 3.346637e-01
  3151 3.317982e-01
  3157 3.336675e-01
  3162 3.327255e-01
  3164 3.404729e-01
  3167 3.342786e-01
  3174 3.330430e-01
  3176 3.321714e-01
  3180 3.314540e-01
  3184 3.311154e-01
  3187 3.310189e-01
  3188 3.321307e-01
  3189 3.345563e-01
  3190 3.274523e-01
  3192 3.243407e-01
  3196 3.362863e-01
  3200 3.301455e-01
  3201 3.332542e-01
  3205 3.273660e-01
  3212 3.480579e-01
  3214 3.336489e-01
  3219 3.541746e-01
  3220 3.269983e-01
  3221 3.654349e-01
  3231 3.565488e-01
  3236 3.577382e-01
  3242 3.239783e-01
  3248 3.541848e-01
  3250 3.648932e-01
  3253 3.635050e-01
  3269 3.536282e-01
  3277 3.563989e-01
  3280 3.621945e-01
  3283 3.557929e-01
  3291 3.537518e-01
  3306 3.541649e-01
  3309 3.608480e-01
  3312 3.509479e-01
  3315 3.552837e-01
  3316 3.559446e-01
  3320 3.541695e-01
  3322 3.554822e-01
  3323 3.530863e-01
  3325 3.551566e-01
  3327 3.547401e-01
  3329 3.542658e-01
  3330 3.483956e-01
  3331 3.552048e-01
  3334 3.483355e-01
  3335 3.525162e-01
  3338 3.530645e-01
  3344 3.493618e-01
  3345 3.452156e-01
  3347 3.554795e-01
  3352 3.510102e-01
  3353 3.514055e-01
  3359 3.523703e-01
  3360 3.508407e-01
  3364 3.493285e-01
  3366 3.546482e-01
  3368 3.476943e-01
  3385 3.497458e-01
  3387 3.376106e-01
  3392 3.450911e-01
  3398 3.450734e-01
  3399 3.421273e-01
  3402 3.486459e-01
  3404 3.465945e-01
  3410 3.500417e-01
  3420 3.427902e-01
  3425 3.405625e-01
  3431 3.435941e-01
  3441 3.452634e-01
  3442 3.398666e-01
  3443 3.402653e-01
  3445 3.371578e-01
  3453 3.445742e-01
  3458 3.456478e-01
  3471 3.373664e-01
  3476 3.410753e-01
  3477 3.451216e-01
  3478 3.435336e-01
  3479 3.413133e-01
  3483 3.404223e-01
  3484 3.375075e-01
  3485 3.413089e-01
  3488 3.411867e-01
  3489 3.389705e-01
  3505 3.375702e-01
  3511 3.422591e-01
  3513 3.370335e-01
  3515 3.423958e-01
  3519 3.402924e-01
  3525 3.324204e-01
  3527 3.324954e-01
  3532 3.376565e-01
  3534 3.370510e-01
  3539 3.319703e-01
  3540 3.327837e-01
  3542 3.353266e-01
  3547 3.355362e-01
  3551 3.355229e-01
  3556 3.349968e-01
  3557 3.355203e-01
  3558 3.349502e-01
  3565 3.268716e-01
  3567 3.327614e-01
  3570 3.342050e-01
  3571 3.311443e-01
  3576 3.346138e-01
  3578 3.338925e-01
  3593 3.301011e-01
  3594 3.321184e-01
  3596 3.344597e-01
  3597 3.315567e-01
  3598 3.365168e-01
  3599 3.294706e-01
  3606 3.311413e-01
  3607 3.315363e-01
  3608 3.306178e-01
  3613 3.335523e-01
  3616 3.330010e-01
  3624 3.306201e-01
  3627 3.292659e-01
  3628 3.285733e-01
  3632 3.275452e-01
  3636 3.269518e-01
  3639 3.326763e-01
  3642 3.263460e-01
  3651 3.282597e-01
  3655 3.299374e-01
  3658 3.306785e-01
  3660 3.234180e-01
  3661 3.289845e-01
  3664 3.273715e-01
  3669 3.312223e-01
  3677 3.267326e-01
  3683 3.308990e-01
  3686 3.257611e-01
  3691 3.244793e-01
  3692 3.248986e-01
  3698 3.282627e-01
  3699 3.233024e-01
  3708 3.219212e-01
  3713 3.229200e-01
  3716 3.274185e-01
  3730 3.235352e-01
  3731 3.241982e-01
  3743 3.227835e-01
  3759 3.244988e-01
  3772 3.228032e-01
  3773 3.175542e-01
  3777 3.209996e-01
  3779 3.249025e-01
  3783 3.177370e-01
  3787 3.180507e-01
  3800 3.163704e-01
  3814 3.202218e-01
  3818 3.181331e-01
  3820 3.309821e-01
  3821 3.182932e-01
  3825 3.160907e-01
  3826 3.183587e-01
  3842 3.131466e-01
  3848 3.188486e-01
  3850 3.172837e-01
  3852 3.197094e-01
  3856 3.149902e-01
  3858 3.186975e-01
  3859 3.133265e-01
  3860 3.153791e-01
  3861 3.144268e-01
  3865 3.149527e-01
  3867 3.137612e-01
  3873 3.132031e-01
  3874 3.154264e-01
  3876 3.230215e-01
  3883 3.109327e-01
  3905 3.107487e-01
  3912 3.172666e-01
  3916 3.179971e-01
  3917 3.178704e-01
  3920 3.125027e-01
  3923 3.120153e-01
  3924 3.129273e-01
  3928 3.167896e-01
  3936 3.104407e-01
  3943 3.078797e-01
  3945 3.122869e-01
  3951 3.140796e-01
  3956 3.114460e-01
  3958 3.070646e-01
  3977 3.152750e-01
  3978 3.133766e-01
  3982 3.140112e-01
  3986 3.103598e-01
  3987 3.128769e-01
  3988 3.102949e-01
  3990 3.069552e-01
  3996 3.084820e-01
  3997 3.087643e-01
  4002 3.117757e-01
  4013 3.033803e-01
  4017 3.107629e-01
  4032 3.030933e-01
  4043 3.063898e-01
  4046 3.061062e-01
  4052 3.115206e-01
  4058 3.063358e-01
  4129 4.082396e-01
  4131 3.045344e-01
  4138 4.115798e-01
  4151 4.041225e-01
  4156 4.086532e-01
  4175 4.078843e-01
  4188 4.062264e-01
  4197 4.063505e-01
  4198 4.061532e-01
  4205 4.092358e-01
  4207 4.083017e-01
  4213 4.082548e-01
  4217 4.022317e-01
  4221 4.127614e-01
  4226 4.044300e-01
  4229 4.036213e-01
  4235 4.005477e-01
  4236 4.060236e-01
  4242 4.018966e-01
  4245 4.049309e-01
  4248 4.060820e-01
  4260 4.026377e-01
  4265 4.042393e-01
  4267 4.040563e-01
  4272 4.030124e-01
  4273 3.996250e-01
  4277 3.995159e-01
  4289 4.000678e-01
  4303 4.051724e-01
  4307 3.986056e-01
  4313 3.987457e-01
  4316 3.966187e-01
  4324 3.985317e-01
  4327 3.964389e-01
  4328 3.954912e-01
  4339 3.978193e-01
  4352 3.938674e-01
  4357 3.960281e-01
  4359 3.907756e-01
  4371 3.923933e-01
  4373 3.940178e-01
  4377 3.909147e-01
  4386 3.914947e-01
  4392 3.947790e-01
  4394 3.962090e-01
  4410 3.812879e-01
  4414 3.884301e-01
  4418 3.859974e-01
  4421 3.883715e-01
  4422 3.892695e-01
  4431 3.877948e-01
  4433 3.849447e-01
  4437 3.920276e-01
  4449 3.869333e-01
  4450 3.911578e-01
  4452 3.896595e-01
  4453 3.940160e-01
  4468 3.918838e-01
  4476 3.874126e-01
  4485 3.854845e-01
  4492 3.855195e-01
  4496 3.840731e-01
  4498 3.878972e-01
  4503 3.881583e-01
  4511 3.855814e-01
  4514 3.842543e-01
  4516 3.779703e-01
  4517 3.876730e-01
  4519 3.860646e-01
  4527 3.884399e-01
  4541 3.816286e-01
  4547 3.795419e-01
  4555 3.770619e-01
  4563 3.810473e-01
  4564 3.818720e-01
  4612 3.750559e-01
  4638 3.727347e-01
  4668 3.732596e-01
  4679 3.728401e-01
  4685 3.718921e-01
  4687 3.742865e-01
  4698 3.722695e-01
  4705 3.693980e-01
  4717 3.719589e-01
  4723 3.618918e-01
  4732 3.698155e-01
  4747 3.711109e-01
  4756 3.737999e-01
  4759 3.664610e-01
  4776 3.701271e-01
  4779 3.686812e-01
  4785 3.703237e-01
  4790 3.653673e-01
  4791 3.646969e-01
  4792 3.599160e-01
  4800 3.679680e-01
  4806 3.645333e-01
  4811 3.676105e-01
  4813 3.666523e-01
  4836 3.613809e-01
  4840 3.677214e-01
  4841 3.648103e-01
  4842 3.683885e-01
  4844 3.643705e-01
  4846 3.626132e-01
  4850 3.670117e-01
  4860 3.657815e-01
  4861 3.663155e-01
  4869 3.633091e-01
  4870 3.700162e-01
  4871 3.615680e-01
  4877 3.647681e-01
  4878 3.579465e-01
  4884 3.606996e-01
  4898 3.619757e-01
  4906 3.628855e-01
  4907 3.580771e-01
  4911 3.576118e-01
  4920 3.580854e-01
  4922 3.635805e-01
  4950 3.580331e-01
  4955 3.572985e-01
  4976 3.593167e-01
  5000 3.569306e-01
  5005 3.549903e-01
  5010 3.519493e-01
  5012 3.570370e-01
  5022 3.576705e-01
  5102 3.520087e-01
  5120 3.516868e-01
  5133 3.479241e-01
  5134 3.529954e-01
  5142 3.507498e-01
  5153 3.468240e-01
  5170 3.489961e-01
  5183 3.486166e-01
  5187 3.462640e-01
  5213 3.477183e-01
  5222 3.458924e-01
  5224 3.484928e-01
  5250 3.476223e-01
  5257 3.480613e-01
  5263 3.472692e-01
  5267 3.398392e-01
  5268 3.413990e-01
  5294 3.407422e-01
  5298 3.415230e-01
  5334 3.436081e-01
  5337 3.457387e-01
  5345 3.387006e-01
  5351 3.391063e-01
  5353 3.368046e-01
  5366 3.413411e-01
  5370 3.453364e-01
  5372 3.459458e-01
  5378 3.415427e-01
  5394 3.402621e-01
  5397 3.369865e-01
  5398 3.403226e-01
  5399 3.417123e-01
  5405 3.390750e-01
  5409 3.376231e-01
  5418 3.405383e-01
  5421 3.383744e-01
  5434 3.385848e-01
  5442 3.395502e-01
  5450 3.384365e-01
  5457 3.380271e-01
  5480 3.341240e-01
  5484 3.347617e-01
  5504 3.400006e-01
  5524 3.354492e-01
  5545 3.327688e-01
  5551 3.387232e-01
  5554 3.374696e-01
  5582 3.337677e-01
  5603 3.359214e-01
  5607 3.328297e-01
  5621 3.318536e-01
  5646 3.305806e-01
  5658 3.285854e-01
  5660 3.309167e-01
  5688 3.292899e-01
  5698 3.294967e-01
  5710 3.256846e-01
  5719 3.302248e-01
  5735 3.288496e-01
  5768 3.276082e-01
  5781 3.258441e-01
  5785 3.274796e-01
  5789 3.270068e-01
  5816 3.238281e-01
  5817 3.223969e-01
  5833 3.257649e-01
  5836 3.243773e-01
  5845 3.236696e-01
  5872 3.244949e-01
  5882 3.245697e-01
  5885 3.264742e-01
  5914 3.263912e-01
  5915 3.232770e-01
  5920 3.261986e-01
  5943 3.222238e-01
  5974 3.205562e-01
  6087 4.800255e-01
  6103 4.781564e-01
  6122 4.825252e-01
  6141 4.843404e-01
  6157 4.796419e-01
  6174 4.793247e-01
  6196 4.751148e-01
  6206 4.783311e-01
  6213 4.755883e-01
  6215 4.796463e-01
  6216 4.707383e-01
  6225 4.727774e-01
  6228 4.786698e-01
  6233 4.771949e-01
  6235 4.750052e-01
  6238 4.754494e-01
  6240 4.784978e-01
  6242 4.770648e-01
  6268 4.735073e-01
  6289 4.768291e-01
  6295 4.781801e-01
  6301 4.744232e-01
  6303 4.675456e-01
  6306 4.677411e-01
  6313 4.768343e-01
  6317 4.736698e-01
  6318 4.760220e-01
  6326 4.703799e-01
  6328 4.734385e-01
  6333 4.655324e-01
  6336 4.660302e-01
  6349 4.630180e-01
  6352 4.707062e-01
  6353 4.620765e-01
  6360 4.748216e-01
  6363 4.661711e-01
  6378 4.696682e-01
  6382 4.722816e-01
  6406 4.676319e-01
  6410 4.616464e-01
  6412 4.676858e-01
  6419 4.602594e-01
  6432 4.613495e-01
  6439 4.713730e-01
  6441 4.636056e-01
  6444 4.607894e-01
  6455 4.644738e-01
  6472 4.625633e-01
  6487 4.599897e-01
  6491 4.597565e-01
  6493 4.602439e-01
  6500 4.559412e-01
  6506 4.585152e-01
  6512 4.649926e-01
  6531 4.601955e-01
  6537 4.555510e-01
  6559 4.589971e-01
  6560 4.567561e-01
  6563 4.608591e-01
  6568 4.535916e-01
  6576 4.522349e-01
  6577 4.524248e-01
  6579 4.553214e-01
  6586 4.533256e-01
  6587 4.575145e-01
  6597 4.549909e-01
  6602 4.542785e-01
  6610 4.498015e-01
  6614 4.548895e-01
  6615 4.499224e-01
  6617 4.532169e-01
  6619 4.557215e-01
  6636 4.481233e-01
  6653 4.503015e-01
  6660 4.492445e-01
  6663 4.515957e-01
  6669 4.512501e-01
  6686 4.498812e-01
  6689 4.461400e-01
  6690 4.458882e-01
  6704 4.397628e-01
  6727 4.469511e-01
  6742 4.443465e-01
  6751 4.439329e-01
  6752 4.424121e-01
  6769 4.448177e-01
  6773 4.420073e-01
  6775 4.440518e-01
  6780 4.439775e-01
  6782 4.436658e-01
  6788 4.435849e-01
  6792 4.489215e-01
  6796 4.357144e-01
  6835 4.391725e-01
  6840 4.428266e-01
  6852 4.375161e-01
  6858 4.388612e-01
  6863 4.327743e-01
  6874 4.398770e-01
  6886 4.423992e-01
  6890 4.446984e-01
  6891 4.296475e-01
  6915 4.388024e-01
  6936 4.358020e-01
  6939 4.362791e-01
  6961 4.338601e-01
  6969 4.363085e-01
  6983 4.350007e-01
  6987 4.337621e-01
  7036 4.303526e-01
  7037 4.277282e-01
  7052 4.308182e-01
  7054 4.264414e-01
  7055 4.328895e-01
  7072 4.248161e-01
  7075 4.266631e-01
  7084 4.229539e-01
  7085 4.303065e-01
  7096 4.253960e-01
  7101 4.248447e-01
  7102 4.236937e-01
  7108 4.261694e-01
  7117 4.239409e-01
  7127 4.271878e-01
  7138 4.279585e-01
  7139 4.321595e-01
  7160 4.235809e-01
  7191 4.248181e-01
  7192 4.222143e-01
  7204 4.131933e-01
  7210 4.266987e-01
  7231 4.227325e-01
  7241 4.212205e-01
  7243 4.204275e-01
  7258 4.252263e-01
  7285 4.230074e-01
  7292 4.164431e-01
  7296 4.154227e-01
  7338 4.158108e-01
  7408 4.130614e-01
  7423 4.141491e-01
  7435 4.124463e-01
  7445 4.035242e-01
  7462 4.112312e-01
  7464 4.100838e-01
  7471 4.107530e-01
  7472 4.087841e-01
  7492 4.095862e-01
  7495 4.099931e-01
  7497 4.057469e-01
  7507 4.097946e-01
  7511 4.066683e-01
  7527 4.048373e-01
  7540 4.058319e-01
  7554 4.132208e-01
  7564 4.060002e-01
  7573 4.026545e-01
  7620 4.062990e-01
  7637 4.026757e-01
  7685 4.013658e-01
  7733 3.966126e-01
  7745 3.940176e-01
  7752 3.977093e-01
  7757 3.909794e-01
  7761 3.963421e-01
  7766 3.968229e-01
  7770 3.971747e-01
  7834 3.942241e-01
  7840 3.898587e-01
  7853 3.944133e-01
  7879 3.888471e-01
  7885 3.936914e-01
  7902 3.868336e-01
  7926 3.921443e-01
  7942 3.883918e-01
  7943 3.898714e-01
  7950 3.875078e-01
  7958 3.886725e-01
  7959 3.864884e-01
  7986 3.911063e-01
  7999 3.911872e-01
  8002 3.851884e-01
  8010 3.862807e-01
  8025 3.836817e-01
  8026 3.847375e-01
  8037 3.806567e-01
  8039 3.847002e-01
  8040 3.817826e-01
  8043 3.867262e-01
  8045 3.836772e-01
  8069 3.826632e-01
  8093 3.825754e-01
  8102 3.825759e-01
  8106 3.820571e-01
  8122 3.841225e-01
  8130 3.805550e-01
  8190 3.800600e-01
  8210 3.756930e-01
  8239 3.762141e-01
  8281 3.750660e-01
  8304 3.780773e-01
  8305 3.725304e-01
  8324 3.754446e-01
  8332 3.756611e-01
  8342 3.757093e-01
  8349 3.746322e-01
  8362 3.743291e-01
  8379 3.701863e-01
  8387 3.743800e-01
  8433 3.720900e-01
  8435 3.680959e-01
  8446 3.712683e-01
  8462 3.630073e-01
  8481 3.680995e-01
  8504 3.679722e-01
  8519 3.640278e-01
  8555 3.631496e-01
  8564 3.649550e-01
  8626 3.609497e-01
  8630 3.625194e-01
  8675 3.613726e-01
  8688 3.590041e-01
  8718 3.592534e-01
  8730 3.581588e-01
  8740 3.563297e-01
  8754 3.592237e-01
  8788 3.520848e-01
  8790 3.559457e-01
  8824 3.566687e-01
  8832 3.552788e-01
  8851 3.502155e-01
  8852 3.519985e-01
  8881 3.502868e-01
  8888 3.509100e-01
  8919 3.542687e-01
  8933 3.517474e-01
  9002 3.463077e-01
  9008 3.437940e-01
  9036 3.478387e-01
  9039 3.476403e-01
  9092 3.448991e-01
  9118 3.446716e-01
  9120 3.439440e-01
  9127 3.438841e-01
  9171 3.425674e-01
  9204 3.429602e-01
  9211 3.425397e-01
  9224 3.404390e-01
  9250 3.386364e-01
  9288 3.371350e-01
  9314 3.374173e-01
  9351 3.371391e-01
  9416 3.379989e-01
  9501 3.311445e-01
  9509 3.344437e-01
  9624 3.282074e-01
  9666 3.320652e-01
  9671 3.268468e-01
  9677 3.266323e-01
  9703 3.231577e-01
  9707 3.291554e-01
  9713 3.267610e-01
  9726 3.256754e-01
  9727 3.259675e-01
  9773 3.247788e-01
  9785 3.210988e-01
  9836 3.242741e-01
  9838 3.222165e-01
  9855 3.224029e-01
  9889 3.225872e-01
  9921 3.185227e-01
  9956 3.181184e-01
  9994 3.136042e-01
 10006 3.166931e-01
 10023 3.166212e-01
 10054 3.166485e-01
 10077 3.113228e-01
 10110 3.161168e-01
 10135 3.127046e-01
 10208 3.114834e-01
 10261 3.081109e-01
 10320 3.090458e-01
 10450 3.039182e-01
 10499 3.044077e-01
 10539 3.017063e-01
 10633 3.014771e-01
 10774 2.965365e-01
 10776 2.999797e-01
 10789 2.962488e-01
 10812 2.979663e-01
 10849 2.965341e-01
 10853 2.948722e-01
 10890 2.937669e-01
 10897 2.959815e-01
 10939 2.902545e-01
 10985 2.908590e-01
 11030 2.906079e-01
 11130 2.896760e-01
 11417 2.826659e-01
 11459 2.812836e-01
 11499 2.801633e-01
 11547 2.792844e-01
 11728 2.750620e-01
 11814 2.733033e-01
 11890 2.731720e-01
 12030 2.697783e-01
 12085 2.688094e-01
 12153 2.666955e-01
 12196 2.659479e-01
 12288 2.636057e-01
 12293 2.637034e-01
 12434 2.599923e-01
 12582 2.570566e-01
 12700 2.572490e-01
 12821 2.551324e-01
 12884 2.536854e-01
 12932 2.509010e-01
 13011 2.515858e-01
 13158 2.461716e-01
 13331 2.450484e-01
 13454 2.047329e-01
 13642 2.402635e-01
 13718 2.386123e-01
 13767 1.984036e-01
 14200 1.980386e-01
 14685 1.920530e-01
 14913 1.912166e-01
 15259 1.902160e-01
 15270 1.903935e-01


==> data/MovieLens-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
    14 4.304380e-01
    15 4.841662e-01
    16 4.633413e-01
    17 4.461156e-01
    18 4.475879e-01
    19 4.407461e-01
    20 4.270816e-01
    21 4.088919e-01
    22 4.075966e-01
    23 4.017953e-01
    24 4.046116e-01
    25 4.053365e-01
    26 4.019725e-01
    27 3.998227e-01
    28 3.993970e-01
    29 3.969567e-01
    30 3.985792e-01
    31 3.946479e-01
    32 3.926916e-01
    33 3.926138e-01
    34 3.893549e-01
    35 3.889925e-01
    36 3.883389e-01
    37 3.877140e-01
    38 3.854306e-01
    39 3.853151e-01
    40 3.897465e-01
    41 3.857452e-01
    42 3.835398e-01
    43 3.822489e-01
    44 3.806499e-01
    45 3.818384e-01
    46 3.807278e-01
    47 3.805848e-01
    48 3.767358e-01
    49 3.760108e-01
    50 3.832947e-01
    51 3.825525e-01
    52 3.754884e-01
    53 3.749535e-01
    54 3.799579e-01
    55 3.773021e-01
    56 3.735133e-01
    57 3.756280e-01
    58 3.732690e-01
    59 3.692212e-01
    60 3.746991e-01
    61 3.717220e-01
    62 3.675910e-01
    63 3.723258e-01
    64 3.672668e-01
    65 3.671022e-01
    66 3.684468e-01
    67 3.710987e-01
    68 3.630923e-01
    69 3.639965e-01
    70 3.641172e-01
    71 3.634854e-01
    72 3.636254e-01
    73 3.635475e-01
    74 3.600718e-01
    75 3.596817e-01
    76 3.569187e-01
    77 3.640105e-01
    78 3.587650e-01
    79 3.557483e-01
    80 3.558380e-01
    81 3.577767e-01
    82 3.577909e-01
    83 3.605480e-01
    84 3.540950e-01
    85 3.571947e-01
    86 3.531294e-01
    87 3.534593e-01
    88 3.497659e-01
    89 3.502973e-01
    90 3.501206e-01
    91 3.521022e-01
    92 3.551411e-01
    93 3.545084e-01
    94 3.551116e-01
    95 3.601286e-01
    96 3.599586e-01
    97 3.552118e-01
    98 3.550351e-01
    99 3.543345e-01
   100 3.535242e-01
   101 3.497125e-01
   102 3.569677e-01
   103 3.516599e-01
   104 3.541166e-01
   105 3.507954e-01
   106 3.573540e-01
   107 3.548429e-01
   108 3.577649e-01
   109 3.564230e-01
   110 3.575777e-01
   111 3.527382e-01
   112 3.535512e-01
   113 3.561819e-01
   114 3.553891e-01
   115 3.544618e-01
   116 3.530066e-01
   117 3.520091e-01
   118 3.514427e-01
   119 3.499518e-01
   120 3.521859e-01
   121 3.539478e-01
   122 3.473047e-01
   123 3.499364e-01
   124 3.463387e-01
   125 3.469301e-01
   126 3.529378e-01
   127 3.483089e-01
   128 3.541686e-01
   129 3.537422e-01
   130 3.541654e-01
   131 3.508018e-01
   132 3.524638e-01
   133 3.519688e-01
   134 3.517068e-01
   135 3.532222e-01
   136 3.502159e-01
   137 3.493292e-01
   138 3.521713e-01
   139 3.475691e-01
   140 3.498847e-01
   141 3.483583e-01
   142 3.469492e-01
   143 3.505996e-01
   144 3.598698e-01
   145 3.483257e-01
   146 3.521601e-01
   147 3.566518e-01
   148 3.488610e-01
   149 3.505251e-01
   150 3.536935e-01
   151 3.545595e-01
   152 3.516179e-01
   153 3.558552e-01
   154 3.548157e-01
   155 3.529162e-01
   156 3.527644e-01
   157 3.490901e-01
   158 3.474392e-01
   159 3.464735e-01
   160 3.428633e-01
   161 3.472102e-01
   162 3.445498e-01
   163 3.367496e-01
   164 3.387361e-01
   165 3.363351e-01
   166 3.390868e-01
   167 3.425312e-01
   168 3.364053e-01
   169 3.431002e-01
   170 3.470950e-01
   171 3.510756e-01
   172 3.544474e-01
   173 3.606442e-01
   174 3.563066e-01
   175 3.592077e-01
   176 3.663000e-01
   177 3.573266e-01
   178 3.605234e-01
   179 3.587887e-01
   180 3.621434e-01
   181 3.642359e-01
   182 3.585281e-01
   183 3.586094e-01
   184 3.607864e-01
   185 3.597239e-01
   186 3.585344e-01
   187 3.590576e-01
   188 3.538921e-01
   189 3.530620e-01
   190 3.504474e-01
   191 3.517398e-01
   192 3.491827e-01
   193 3.462041e-01
   194 3.481006e-01
   195 3.431945e-01
   196 3.417623e-01
   197 3.417988e-01
   198 3.395350e-01
   199 3.419831e-01
   200 3.380319e-01
   201 3.404920e-01
   202 3.399619e-01
   203 3.418949e-01
   204 3.422614e-01
   205 3.450105e-01
   206 3.367075e-01
   207 3.506353e-01
   208 3.601919e-01
   209 3.552094e-01
   210 3.584115e-01
   211 3.676409e-01
   212 3.613164e-01
   213 3.715278e-01
   214 3.748597e-01
   215 3.677526e-01
   216 3.713743e-01
   217 3.850772e-01
   218 3.811868e-01
   219 3.854498e-01
   220 3.768697e-01
   221 3.900866e-01
   222 3.878742e-01
   223 3.850161e-01
   224 3.876413e-01
   225 3.830786e-01
   226 3.861436e-01
   227 3.834558e-01
   228 3.853106e-01
   229 3.833051e-01
   230 3.800592e-01
   231 3.823582e-01
   232 3.809782e-01
   233 3.769081e-01
   234 3.781272e-01
   235 3.771297e-01
   236 3.746033e-01
   237 3.739563e-01
   238 3.746726e-01
   239 3.723252e-01
   240 3.721272e-01
   241 3.700050e-01
   242 3.669629e-01
   243 3.666184e-01
   244 3.663442e-01
   245 3.677385e-01
   246 3.608920e-01
   247 3.622674e-01
   248 3.594579e-01
   249 3.591643e-01
   250 3.595596e-01
   251 3.560656e-01
   252 3.547424e-01
   253 3.539977e-01
   254 3.538853e-01
   255 3.523436e-01
   256 3.535686e-01
   257 3.470350e-01
   258 3.528603e-01
   259 3.513432e-01
   260 3.482026e-01
   261 3.514073e-01
   262 3.472368e-01
   263 3.451450e-01
   264 3.431745e-01
   265 3.519859e-01
   266 3.408817e-01
   267 3.519047e-01
   268 3.497639e-01
   269 3.380274e-01
   270 3.571897e-01
   271 3.467468e-01
   272 3.581115e-01
   273 3.525816e-01
   274 3.726110e-01
   275 3.682022e-01
   276 3.828382e-01
   277 3.677753e-01
   278 3.925264e-01
   279 3.840846e-01
   280 4.048682e-01
   281 4.235519e-01
   282 4.226138e-01
   283 4.307955e-01
   284 4.371092e-01
   285 4.383881e-01
   286 4.372026e-01
   287 4.499198e-01
   288 4.379276e-01
   289 4.452529e-01
   290 4.667760e-01
   291 4.520849e-01
   292 4.606855e-01
   293 4.560872e-01
   294 4.691936e-01
   295 4.675793e-01
   296 4.650631e-01
   297 4.733118e-01
   298 4.645219e-01
   299 4.729876e-01
   300 4.695071e-01
   301 4.808117e-01
   302 4.743596e-01
   303 4.653263e-01
   304 4.730196e-01
   305 4.768877e-01
   306 4.647648e-01
   307 4.652841e-01
   308 4.680579e-01
   309 4.728312e-01
   310 4.676711e-01
   311 4.664703e-01
   312 4.652589e-01
   313 4.669525e-01
   314 4.573647e-01
   315 4.644945e-01
   316 4.615754e-01
   317 4.583404e-01
   318 4.564339e-01
   319 4.573715e-01
   320 4.513638e-01
   321 4.506441e-01
   322 4.509911e-01
   323 4.498141e-01
   324 4.505261e-01
   325 4.451006e-01
   326 4.440583e-01
   327 4.404976e-01
   328 4.416722e-01
   329 4.434064e-01
   330 4.435493e-01
   331 4.400228e-01
   332 4.369946e-01
   333 4.383097e-01
   334 4.383767e-01
   335 4.369496e-01
   336 4.311996e-01
   337 4.311462e-01
   338 4.334801e-01
   339 4.302879e-01
   340 4.276350e-01
   341 4.251401e-01
   342 4.255215e-01
   343 4.201897e-01
   344 4.217975e-01
   345 4.226686e-01
   346 4.225281e-01
   347 4.189596e-01
   348 4.201207e-01
   349 4.185493e-01
   350 4.149968e-01
   351 4.177654e-01
   352 4.193688e-01
   353 4.127668e-01
   354 4.155641e-01
   355 4.121270e-01
   356 4.099886e-01
   357 4.061070e-01
   358 4.076695e-01
   359 4.076776e-01
   360 4.043003e-01
   361 4.055911e-01
   362 4.067257e-01
   363 4.029246e-01
   364 4.002688e-01
   365 4.019952e-01
   366 4.005874e-01
   367 4.032519e-01
   368 3.977861e-01
   369 3.945294e-01
   370 3.978875e-01
   371 3.980290e-01
   372 3.899213e-01
   373 3.955048e-01
   374 3.873038e-01
   375 3.890522e-01
   376 3.896537e-01
   377 3.916452e-01
   378 3.846378e-01
   379 3.838944e-01
   380 3.893702e-01
   381 3.865145e-01
   382 3.841240e-01
   383 3.768154e-01
   384 3.772210e-01
   385 3.800246e-01
   386 3.777652e-01
   387 3.795435e-01
   388 3.773140e-01
   389 3.784917e-01
   390 3.740239e-01
   391 3.821251e-01
   392 3.748205e-01
   393 3.781524e-01
   394 3.711244e-01
   395 3.766472e-01
   396 3.693349e-01
   397 3.713929e-01
   398 3.715694e-01
   399 3.679137e-01
   400 3.677248e-01
   401 3.659529e-01
   402 3.608642e-01
   403 3.628645e-01
   404 3.671374e-01
   405 3.628384e-01
   406 3.637640e-01
   407 3.580825e-01
   408 3.651227e-01
   409 3.576704e-01
   410 3.596805e-01
   411 3.581088e-01
   412 3.575681e-01
   413 3.586385e-01
   414 3.549043e-01
   415 3.536864e-01
   416 3.549708e-01
   417 3.505411e-01
   418 3.534567e-01
   419 3.508045e-01
   420 3.514265e-01
   421 3.496578e-01
   422 3.503655e-01
   423 3.508432e-01
   424 3.478488e-01
   425 3.484206e-01
   426 3.453543e-01
   427 3.435471e-01
   428 3.450520e-01
   429 3.427822e-01
   430 3.486029e-01
   431 3.427581e-01
   432 3.386802e-01
   433 3.427264e-01
   434 3.380268e-01
   435 3.390827e-01
   436 3.371081e-01
   437 3.385939e-01
   438 3.375744e-01
   439 3.365197e-01
   440 3.383216e-01
   441 3.306412e-01
   442 3.367314e-01
   443 3.380842e-01
   444 3.324894e-01
   445 3.304989e-01
   446 3.356923e-01
   447 3.353885e-01
   448 3.284682e-01
   449 3.272844e-01
   450 3.273146e-01
   451 3.305472e-01
   452 3.281415e-01
   453 3.286721e-01
   454 3.310297e-01
   455 3.257438e-01
   456 3.263383e-01
   457 3.273330e-01
   458 3.220110e-01
   459 3.244535e-01
   460 3.253395e-01
   461 3.204192e-01
   462 3.228061e-01
   463 3.233979e-01
   464 3.183433e-01
   465 3.198964e-01
   466 3.191989e-01
   467 3.174592e-01
   468 3.199361e-01
   469 3.189245e-01
   470 3.197922e-01
   471 3.195219e-01
   472 3.139249e-01
   473 3.148932e-01
   474 3.101577e-01
   475 3.140856e-01
   476 3.112535e-01
   477 3.139603e-01
   478 3.151823e-01
   479 3.122068e-01
   480 3.073476e-01
   481 3.094564e-01
   482 3.050315e-01
   483 3.062528e-01
   484 3.057380e-01
   485 3.059630e-01
   486 3.070235e-01
   487 3.065556e-01
   488 3.102306e-01
   489 3.054307e-01
   490 3.061577e-01
   491 3.077704e-01
   492 3.050157e-01
   493 3.004648e-01
   494 3.053348e-01
   495 2.993453e-01
   496 3.022648e-01
   497 3.031217e-01
   498 3.035028e-01
   499 2.993828e-01
   500 2.960300e-01
   501 2.944137e-01
   502 2.976346e-01
   503 2.973398e-01
   504 2.967409e-01
   505 2.986151e-01
   506 3.001120e-01
   507 2.974006e-01
   508 2.941832e-01
   509 2.947318e-01
   510 2.986483e-01
   511 2.912909e-01
   512 2.955619e-01
   513 2.940144e-01
   514 2.894776e-01
   515 2.872489e-01
   516 2.903769e-01
   517 2.898669e-01
   518 2.880770e-01
   519 2.895254e-01
   520 2.902749e-01
   521 2.849453e-01
   522 2.853715e-01
   523 2.861575e-01
   524 2.909703e-01
   525 2.815187e-01
   526 2.895768e-01
   527 2.876733e-01
   528 2.858949e-01
   529 2.867948e-01
   530 2.830545e-01
   531 2.838126e-01
   532 2.836753e-01
   533 2.827385e-01
   534 2.825731e-01
   535 2.853391e-01
   536 2.789985e-01
   537 2.800091e-01
   538 2.732436e-01
   539 2.827503e-01
   540 2.797601e-01
   541 2.803911e-01
   542 2.732668e-01
   543 2.767799e-01
   544 2.801484e-01
   545 2.748384e-01
   546 2.785109e-01
   547 2.776852e-01
   548 2.747535e-01
   549 2.756315e-01
   550 2.720874e-01
   551 2.735708e-01
   552 2.734662e-01
   553 2.725636e-01
   554 2.733856e-01
   555 2.765648e-01
   556 2.726998e-01
   557 2.732435e-01
   558 2.690922e-01
   559 2.653277e-01
   560 2.693427e-01
   561 2.697860e-01
   562 2.754557e-01
   563 2.729026e-01
   564 2.681789e-01
   565 2.714442e-01
   566 2.705825e-01
   567 2.771140e-01
   568 2.669786e-01
   569 2.742028e-01
   570 2.678931e-01
   571 2.684171e-01
   572 2.664906e-01
   573 2.653359e-01
   574 2.684653e-01
   575 2.621663e-01
   576 2.653778e-01
   577 2.655086e-01
   578 2.644790e-01
   579 2.650536e-01
   580 2.640785e-01
   581 2.654618e-01
   582 2.618748e-01
   583 2.598181e-01
   584 2.629000e-01
   585 2.618297e-01
   586 2.544446e-01
   587 2.547055e-01
   588 2.614585e-01
   589 2.515599e-01
   590 2.657557e-01
   591 2.625109e-01
   592 2.603839e-01
   593 2.614956e-01
   594 2.539432e-01
   595 2.587727e-01
   596 2.566731e-01
   597 2.529148e-01
   598 2.432321e-01
   599 2.616235e-01
   600 2.373386e-01
   601 2.506175e-01
   602 2.395579e-01
   603 1.996112e-01
   604 2.427862e-01
   605 2.439812e-01
   606 2.431541e-01
   607 2.373285e-01
   608 2.197112e-01
   609 2.360323e-01
   610 2.295247e-01
   611 2.356154e-01
   612 2.221233e-01
   613 2.259545e-01
   614 2.409520e-01
   615 2.070045e-01
   616 2.056415e-01
   617 2.423879e-01
   618 2.190191e-01
   619 2.194119e-01
   620 2.040035e-01
   621 1.978790e-01
   622 1.929585e-01
   623 1.963853e-01
   624 2.078683e-01
   625 2.065526e-01
   626 1.955589e-01
   627 1.933304e-01
   628 1.960245e-01
   629 2.070488e-01
   630 2.046810e-01
   631 1.902486e-01
   632 1.973126e-01
   633 1.931967e-01
   634 1.936066e-01
   635 1.954699e-01
   636 1.938351e-01
   637 1.931337e-01
   638 2.017494e-01
   639 1.953953e-01
   641 1.927596e-01
   642 1.919827e-01
   643 1.947055e-01
   644 2.006215e-01
   645 1.908202e-01
   646 1.934469e-01
   647 1.968272e-01
   648 1.898101e-01
   649 1.945168e-01
   650 1.918408e-01
   651 1.912787e-01
   652 1.963347e-01
   653 1.936078e-01
   654 1.918596e-01
   655 1.920184e-01
   656 1.933463e-01
   657 1.886771e-01
   658 1.965400e-01
   659 1.949382e-01
   660 1.904114e-01
   661 1.941791e-01
   662 1.933030e-01
   663 1.840768e-01
   664 1.832321e-01
   665 1.911238e-01
   666 1.884117e-01
   667 1.943236e-01
   668 1.937099e-01
   669 1.909959e-01
   670 1.892638e-01
   671 1.838644e-01
   673 1.936259e-01
   674 1.918980e-01
   675 1.882719e-01
   676 1.867274e-01
   677 1.844847e-01
   678 1.893304e-01
   679 1.853814e-01
   680 1.885871e-01
   681 1.896760e-01
   682 1.908343e-01
   683 1.853877e-01
   684 1.812107e-01
   685 1.840220e-01
   686 1.860551e-01
   687 1.886974e-01
   688 1.880525e-01
   689 1.882388e-01
   690 1.905205e-01
   691 1.873548e-01
   692 1.850940e-01
   693 1.837061e-01
   694 1.854451e-01
   695 1.879219e-01
   696 1.824681e-01
   697 1.856601e-01
   698 1.827975e-01
   699 1.828742e-01
   700 1.893776e-01
   701 1.879594e-01
   702 1.858741e-01
   703 1.870954e-01
   704 1.857457e-01
   705 1.863180e-01
   706 1.859532e-01
   707 1.826742e-01
   708 1.827203e-01
   709 1.830831e-01
   710 1.856127e-01
   711 1.848044e-01
   712 1.833511e-01
   713 1.824739e-01
   714 1.887775e-01
   715 1.823333e-01
   716 1.877415e-01
   717 1.867134e-01
   718 1.792157e-01
   719 1.857411e-01
   720 1.801429e-01
   721 1.805276e-01
   722 1.863759e-01
   723 1.832814e-01
   724 1.782795e-01
   726 1.824995e-01
   727 1.817805e-01
   728 1.800911e-01
   729 1.822821e-01
   731 1.841948e-01
   732 1.780335e-01
   733 1.844195e-01
   734 1.814436e-01
   735 1.789520e-01
   736 1.847300e-01
   737 1.769700e-01
   738 1.882546e-01
   739 1.839329e-01
   740 1.833149e-01
   741 1.807098e-01
   742 1.795053e-01
   743 1.831533e-01
   744 1.794703e-01
   745 1.802491e-01
   746 1.795442e-01
   747 1.807511e-01
   749 1.807967e-01
   750 1.841894e-01
   754 1.798198e-01
   755 1.800164e-01
   756 1.793339e-01
   757 1.733591e-01
   758 1.828469e-01
   759 1.769867e-01
   760 1.782377e-01
   761 1.788019e-01
   762 1.815566e-01
   763 1.767636e-01
   764 1.809176e-01
   767 1.781294e-01
   768 1.764722e-01
   769 1.816612e-01
   770 1.754541e-01
   771 1.768953e-01
   773 1.879790e-01
   774 1.755445e-01
   775 1.768518e-01
   776 1.742290e-01
   777 1.753353e-01
   778 1.722014e-01
   779 1.772828e-01
   780 1.776384e-01
   781 1.704290e-01
   783 1.769871e-01
   784 1.765433e-01
   785 1.762806e-01
   786 1.755170e-01
   787 1.709844e-01
   788 1.729275e-01
   789 1.765366e-01
   790 1.810892e-01
   791 1.754459e-01
   792 1.771204e-01
   793 1.677690e-01
   794 1.747587e-01
   795 1.758233e-01
   796 1.719842e-01
   797 1.762337e-01
   798 1.729654e-01
   799 1.762871e-01
   801 1.795072e-01
   802 1.725257e-01
   803 1.696822e-01
   804 1.734134e-01
   805 1.715980e-01
   806 1.766513e-01
   807 1.754703e-01
   808 1.781243e-01
   809 1.759778e-01
   810 1.794409e-01
   811 1.819204e-01
   814 1.742130e-01
   815 1.736183e-01
   816 1.758029e-01
   817 1.739764e-01
   818 1.731094e-01
   819 1.765578e-01
   821 1.750050e-01
   822 1.706720e-01
   823 1.684783e-01
   824 1.642863e-01
   825 1.701799e-01
   826 1.745609e-01
   828 1.749397e-01
   829 1.738774e-01
   831 1.733307e-01
   834 1.698409e-01
   835 1.668630e-01
   836 1.729891e-01
   837 1.699058e-01
   839 1.779650e-01
   840 1.739113e-01
   841 1.758942e-01
   842 1.768703e-01
   843 1.698277e-01
   844 1.639726e-01
   848 1.689487e-01
   849 1.704773e-01
   850 1.681959e-01
   851 1.716810e-01
   852 1.648479e-01
   853 1.673747e-01
   855 1.680594e-01
   856 1.658636e-01
   858 1.722404e-01
   859 1.682948e-01
   860 1.680320e-01
   864 1.645998e-01
   865 1.678926e-01
   866 1.671057e-01
   867 1.614428e-01
   869 1.631308e-01
   870 1.674926e-01
   872 1.681888e-01
   873 1.651558e-01
   874 1.638853e-01
   876 1.684832e-01
   877 1.623453e-01
   878 1.671060e-01
   879 1.655300e-01
   882 1.617201e-01
   886 1.660302e-01
   888 1.646599e-01
   889 1.619857e-01
   890 1.613543e-01
   894 1.632193e-01
   895 1.672966e-01
   896 1.630528e-01
   897 1.693814e-01
   898 1.703905e-01
   899 1.614523e-01
   900 1.641632e-01
   901 1.607200e-01
   903 1.656302e-01
   904 1.640699e-01
   906 1.630572e-01
   907 1.601810e-01
   909 1.629018e-01
   911 1.606361e-01
   913 1.644385e-01
   914 1.643386e-01
   915 1.664816e-01
   917 1.605782e-01
   918 1.650974e-01
   919 1.598884e-01
   920 1.520616e-01
   922 1.579521e-01
   925 1.585653e-01
   928 1.585683e-01
   929 1.640657e-01
   932 1.584333e-01
   934 1.592914e-01
   935 1.618040e-01
   936 1.589710e-01
   937 1.560281e-01
   940 1.580975e-01
   941 1.610610e-01
   943 1.560964e-01
   945 1.585181e-01
   946 1.608619e-01
   949 1.642647e-01
   950 1.554712e-01
   952 1.631626e-01
   955 1.609723e-01
   956 1.570792e-01
   957 1.614394e-01
   958 1.565088e-01
   959 1.623167e-01
   960 1.544218e-01
   962 1.594876e-01
   963 1.588433e-01
   969 1.573058e-01
   970 1.555697e-01
   972 1.604927e-01
   973 1.598163e-01
   976 1.591608e-01
   981 1.582761e-01
   983 1.534290e-01
   986 1.577661e-01
   987 1.553597e-01
   989 1.564142e-01
   990 1.525726e-01
   994 1.497494e-01
   995 1.567872e-01
   999 1.537544e-01
  1004 1.532029e-01
  1009 1.533790e-01
  1019 1.518668e-01
  1020 1.526531e-01
  1022 1.523342e-01
  1024 1.526454e-01
  1031 1.494391e-01
  1032 1.485584e-01
  1035 1.547398e-01
  1039 1.535077e-01
  1040 1.501573e-01
  1041 1.555815e-01
  1042 1.496546e-01
  1043 1.522945e-01
  1047 1.499006e-01
  1050 1.546497e-01
  1052 1.436165e-01
  1054 1.519500e-01
  1069 1.523024e-01
  1072 1.494806e-01
  1075 1.469125e-01
  1077 1.476840e-01
  1078 1.421935e-01
  1079 1.448328e-01
  1081 1.501472e-01
  1082 1.484100e-01
  1083 1.446890e-01
  1087 1.474361e-01
  1088 1.501681e-01
  1091 1.453588e-01
  1094 1.465226e-01
  1096 1.453417e-01
  1102 1.472827e-01
  1104 1.440590e-01
  1105 1.456491e-01
  1107 1.459274e-01
  1109 1.441591e-01
  1110 1.467368e-01
  1114 1.464073e-01
  1120 1.387961e-01
  1128 1.434825e-01
  1132 1.451978e-01
  1148 1.404272e-01
  1151 1.403557e-01
  1169 1.419966e-01
  1174 1.380359e-01
  1179 1.393218e-01
  1181 1.360788e-01
  1184 1.357729e-01
  1185 1.409325e-01
  1186 1.383340e-01
  1193 1.388238e-01
  1195 1.383966e-01
  1201 1.386782e-01
  1205 1.373714e-01
  1223 1.365119e-01
  1230 1.396210e-01
  1236 1.372264e-01
  1237 1.358847e-01
  1248 1.383387e-01
  1255 1.337242e-01
  1261 1.350327e-01
  1268 1.329791e-01
  1305 1.275064e-01
  1316 1.281149e-01
  1318 1.281398e-01
  1347 1.290822e-01
  1369 1.282427e-01
  1383 1.271471e-01
  1390 1.235566e-01
  1395 1.261006e-01
  1465 1.195729e-01
  1493 1.181432e-01
  1575 1.139763e-01
  1606 1.120837e-01
  1620 1.106301e-01
  1684 1.089689e-01
  1776 1.053772e-01
  2110 9.023376e-02
  2165 8.831954e-02


==> data/MovieLens-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1    109
     2    111
     3    133
     4    107
     5    116
     6    106
     7     82
     8     85
     9     91
    10    110
    11     82
    12     69
    13     74
    14     78
    15     56
    16     63
    17     70
    18     74
    19     80
    20     68
    21     58
    22     61
    23     53
    24     77
    25     58
    26     75
    27     66
    28     56
    29     71
    30     57
    31     50
    32     73
    33     62
    34     54
    35     59
    36     57
    37     54
    38     62
    39     52
    40     44
    41     56
    42     45
    43     48
    44     38
    45     46
    46     42
    47     43
    48     39
    49     22
    50     45
    51     45
    52     47
    53     30
    54     36
    55     36
    56     36
    57     36
    58     29
    59     27
    60     25
    61     27
    62     28
    63     17
    64     37
    65     32
    66     33
    67     30
    68     33
    69     28
    70     31
    71     23
    72     30
    73     23
    74     29
    75     19
    76     27
    77     28
    78     18
    79     21
    80     28
    81     20
    82     28
    83     31
    84     28
    85     23
    86     28
    87     28
    88     21
    89     16
    90     18
    91     36
    92     17
    93     15
    94     29
    95     14
    96     19
    97     20
    98     18
    99     20
   100     22
   101     18
   102     23
   103     20
   104     18
   105     16
   106     21
   107     16
   108     20
   109     13
   110     15
   111     14
   112     21
   113     13
   114      7
   115     20
   116     18
   117     17
   118     16
   119     17
   120     24
   121     14
   122     13
   123     18
   124     11
   125     15
   126     14
   127     13
   128     17
   129     16
   130     15
   131     16
   132     16
   133     14
   134     13
   135     13
   136     18
   137     10
   138     18
   139     16
   140     16
   141      5
   142      9
   143     14
   144     17
   145      8
   146     14
   147     14
   148     14
   149      9
   150     12
   151     12
   152     21
   153     14
   154     12
   155     11
   156     15
   157      9
   158      8
   159     12
   160     18
   161     16
   162     15
   163     11
   164      6
   165     12
   166     14
   167      8
   168     11
   169      7
   170     15
   171     13
   172     14
   173      9
   174      8
   175     12
   176     10
   177     10
   178      8
   179     10
   180     10
   181     12
   182     11
   183     13
   184     13
   185      6
   186     16
   187      9
   188     11
   189     13
   190      5
   191      8
   192      9
   193      7
   194      4
   195     10
   196     10
   197      9
   198     15
   199     10
   200      6
   201      8
   202      8
   203     15
   204     14
   205     13
   206      8
   207      6
   208      9
   209     17
   210     14
   211     15
   212     13
   213      8
   214      6
   215      7
   216     11
   217     11
   218      9
   219     10
   220     12
   221     10
   222      7
   223     11
   224      9
   225     10
   226     10
   227     11
   228      4
   229      5
   230      5
   231      5
   232      3
   233     10
   234      8
   235      7
   236      8
   237      4
   238      5
   239      7
   240      6
   241      8
   242      7
   243     11
   244      7
   245      3
   246      4
   247     10
   248      9
   249      6
   250     10
   251      6
   252      7
   253      6
   254      7
   255      4
   256      7
   257      3
   258      9
   259      7
   260      3
   261      5
   262      8
   263      5
   264      9
   265      8
   266      3
   267      8
   268      7
   269     10
   270      9
   271      3
   272      5
   273      3
   274      7
   275      2
   276      5
   277      5
   278      6
   279      3
   280     10
   281      6
   282      7
   283      8
   284      6
   285      9
   286      6
   287      8
   288      2
   289      7
   290      8
   291      9
   292      7
   293      7
   294      5
   295      9
   296      7
   297      5
   298      3
   299      4
   300      5
   301      6
   302      4
   303      5
   304      3
   305      5
   306      9
   307      8
   308     10
   309      4
   310      2
   311      3
   312      5
   313      8
   314      4
   315      1
   316      4
   317      4
   318      3
   319      8
   320      6
   321      8
   322      5
   323      4
   324      4
   325      6
   326      9
   327      9
   328      7
   329      7
   330      4
   331      1
   332      6
   333      8
   334      3
   335      1
   336      5
   337      3
   338      3
   339      5
   340      3
   341      3
   342      3
   343      6
   344      6
   345      3
   346      5
   347      6
   348      8
   349      4
   350      5
   351      7
   352      3
   353      5
   354      5
   355      4
   356      3
   357      6
   358      1
   359      4
   360      4
   361      5
   362      2
   363      7
   364      7
   365      5
   366      8
   367      9
   368      4
   369      3
   370      6
   371      5
   372      7
   373      5
   374      4
   375      6
   376      5
   377      4
   378      7
   379      7
   380      3
   381      3
   382      7
   383      5
   384      1
   385      1
   386      5
   387      5
   388      3
   389      4
   390      6
   391      6
   392      4
   393      4
   394      5
   395      4
   396      4
   397      2
   398      2
   399      9
   400      1
   401      5
   402      7
   403      4
   404      8
   405      7
   406      2
   407     10
   408      7
   409      4
   410      4
   411      2
   412      8
   413      3
   414      4
   415      2
   416      3
   417      5
   418      2
   419     11
   421      4
   422      6
   423      5
   424      3
   425      2
   426      2
   427      1
   428      3
   429      2
   430      4
   431      5
   432      4
   433      1
   434      3
   435      3
   436      4
   437      4
   438      4
   439      4
   440      3
   441      5
   442      1
   443      3
   444      1
   445      4
   446      4
   447      2
   448      3
   449      1
   450      2
   451      7
   452      5
   453      4
   454      3
   455      1
   456      5
   457      3
   458      3
   459      7
   460      3
   461      1
   462      7
   463      4
   464      2
   465      4
   466      5
   467      3
   468      2
   469      3
   470      4
   471      4
   472      5
   473      4
   474      4
   475      2
   476      2
   477      8
   478      1
   479      5
   480      6
   481      3
   482      6
   483      3
   484      3
   485      3
   486      3
   487      1
   488      3
   489      4
   490      5
   491      2
   492      2
   493      3
   494      4
   495      1
   496      3
   497      1
   498      3
   499      3
   500      3
   501      6
   502      6
   504      3
   506      2
   507      2
   508      8
   509      2
   510      4
   511      3
   512      3
   513      5
   514      5
   515      2
   516      2
   517      2
   518      1
   519      1
   520      6
   521      8
   522      2
   523      4
   524      4
   525      2
   526      1
   527      5
   528      3
   530      3
   531      3
   532      2
   533      6
   534      1
   535      3
   536      2
   538      4
   540      3
   541      3
   542      2
   543      1
   544      5
   545      3
   546      3
   547      2
   548      1
   549      2
   551      1
   552      5
   553      1
   554      2
   555      1
   556      2
   557      1
   558      7
   559      3
   560      2
   561      2
   562      4
   564      1
   565      1
   568      1
   569      2
   570      2
   571      3
   572      1
   573      1
   574      3
   575      2
   576      1
   577      4
   578      1
   579      1
   580      5
   581      3
   582      2
   583      3
   584      3
   585      4
   586      7
   587      2
   588      1
   589      3
   590      3
   591      4
   592      2
   593      3
   594      3
   595      4
   596      5
   597      2
   598      6
   599      6
   600      2
   601      2
   602      2
   603      4
   604      1
   605      4
   606      4
   607      4
   608      2
   609      2
   610      2
   611      3
   612      1
   613      1
   614      3
   615      3
   616      2
   617      2
   620      4
   621      4
   622      1
   623      1
   624      2
   625      3
   626      1
   627      2
   628      1
   629      6
   630      2
   631      2
   632      3
   633      1
   635      3
   636      5
   637      4
   638      3
   640      4
   641      1
   642      1
   643      2
   644      1
   645      1
   646      2
   647      2
   648      3
   649      1
   650      2
   651      6
   652      4
   653      4
   654      3
   655      3
   656      1
   657      1
   658      5
   659      2
   660      2
   661      2
   662      5
   663      2
   664      2
   666      3
   667      3
   668      3
   669      1
   670      1
   671      3
   673      3
   674      4
   675      1
   676      2
   678      1
   679      2
   680      1
   681      2
   682      1
   683      3
   684      2
   685      2
   687      1
   688      3
   689      1
   690      4
   692      1
   694      6
   695      2
   696      1
   697      2
   698      4
   699      4
   700      2
   701      1
   702      2
   703      2
   704      2
   705      4
   706      1
   707      1
   708      2
   709      3
   710      4
   711      1
   712      1
   713      2
   714      1
   715      1
   716      2
   717      5
   718      2
   719      4
   720      2
   722      2
   723      1
   725      2
   726      1
   727      1
   728      2
   729      1
   731      1
   732      2
   733      1
   734      3
   735      2
   736      3
   737      2
   738      2
   739      3
   740      2
   741      1
   742      3
   743      1
   744      3
   745      1
   746      2
   747      1
   748      1
   749      3
   751      3
   752      1
   753      1
   754      3
   755      1
   756      2
   757      2
   758      3
   759      3
   760      6
   761      4
   765      3
   766      3
   768      2
   770      1
   771      5
   772      3
   773      3
   774      1
   776      2
   777      2
   778      1
   780      2
   782      5
   783      3
   784      5
   786      1
   788      1
   789      6
   790      1
   791      2
   792      1
   793      1
   794      4
   795      1
   796      2
   797      1
   799      4
   800      1
   801      1
   802      6
   803      2
   804      1
   805      1
   806      1
   807      2
   808      5
   809      2
   810      1
   812      3
   813      1
   814      1
   815      1
   816      1
   817      4
   818      3
   819      1
   820      2
   821      4
   822      5
   823      2
   824      2
   825      2
   826      1
   827      2
   828      2
   830      3
   831      1
   832      2
   836      2
   838      1
   839      1
   841      2
   842      2
   844      1
   845      2
   846      1
   848      2
   851      2
   852      1
   853      3
   854      1
   857      1
   858      3
   859      2
   860      2
   861      3
   862      2
   863      3
   864      1
   865      1
   866      2
   868      2
   869      2
   870      2
   872      1
   873      2
   874      3
   876      2
   877      2
   879      3
   881      1
   882      2
   883      2
   884      3
   885      1
   886      3
   887      1
   890      1
   891      2
   893      1
   894      5
   896      2
   897      2
   899      5
   900      4
   901      2
   902      1
   903      3
   904      1
   906      1
   907      4
   910      1
   911      4
   912      1
   913      1
   914      3
   915      1
   917      1
   918      3
   919      1
   920      4
   923      2
   924      3
   925      1
   926      2
   927      2
   928      1
   930      2
   931      2
   932      1
   933      1
   934      2
   935      3
   936      2
   938      1
   939      3
   940      1
   941      3
   942      2
   943      1
   944      2
   946      3
   947      1
   948      2
   949      1
   950      1
   951      1
   952      2
   953      1
   954      4
   955      2
   957      1
   960      1
   961      1
   962      1
   963      1
   964      1
   965      1
   966      2
   969      2
   970      1
   971      1
   972      1
   973      2
   974      3
   975      1
   977      3
   978      3
   979      2
   980      2
   981      1
   983      1
   984      2
   985      2
   986      1
   987      2
   988      3
   989      2
   990      3
   991      2
   992      1
   993      2
   994      2
   995      1
   997      3
   999      3
  1000      1
  1001      1
  1002      3
  1003      1
  1004      2
  1005      1
  1006      1
  1007      2
  1011      1
  1012      1
  1013      4
  1014      2
  1016      1
  1017      2
  1018      1
  1019      1
  1020      2
  1021      2
  1025      2
  1026      2
  1027      1
  1028      1
  1029      2
  1030      1
  1031      1
  1032      1
  1033      2
  1035      2
  1038      1
  1039      2
  1041      2
  1043      1
  1044      2
  1045      2
  1046      2
  1047      3
  1048      4
  1050      2
  1051      1
  1052      1
  1053      1
  1054      1
  1055      1
  1056      2
  1057      1
  1059      2
  1061      1
  1062      1
  1063      2
  1064      1
  1065      3
  1066      1
  1067      2
  1072      2
  1073      1
  1074      2
  1077      3
  1078      1
  1080      1
  1082      1
  1084      2
  1086      1
  1087      2
  1088      1
  1091      1
  1092      1
  1093      1
  1094      5
  1095      2
  1099      1
  1100      1
  1103      1
  1105      2
  1106      1
  1108      2
  1109      1
  1111      2
  1113      4
  1114      1
  1116      1
  1120      3
  1124      2
  1125      1
  1127      2
  1129      4
  1130      3
  1131      2
  1136      3
  1137      1
  1139      2
  1140      1
  1141      1
  1142      2
  1143      1
  1144      1
  1145      4
  1146      1
  1148      1
  1150      3
  1151      4
  1152      1
  1153      1
  1154      2
  1155      3
  1156      2
  1157      1
  1158      2
  1160      1
  1161      2
  1163      1
  1165      1
  1166      1
  1168      1
  1170      1
  1171      4
  1174      1
  1175      1
  1176      3
  1177      2
  1178      1
  1179      1
  1182      2
  1184      1
  1185      1
  1187      2
  1190      1
  1191      1
  1192      1
  1193      3
  1195      1
  1197      2
  1198      2
  1200      1
  1201      2
  1203      2
  1205      1
  1206      4
  1207      1
  1212      1
  1213      1
  1215      2
  1216      2
  1217      2
  1219      2
  1220      2
  1222      2
  1226      2
  1228      1
  1231      1
  1232      1
  1234      2
  1235      5
  1238      3
  1239      1
  1240      1
  1241      1
  1245      3
  1249      2
  1250      1
  1251      1
  1252      2
  1254      3
  1255      1
  1256      2
  1261      1
  1262      2
  1265      1
  1268      2
  1270      1
  1272      2
  1273      1
  1274      1
  1276      1
  1277      1
  1278      2
  1281      1
  1282      1
  1283      1
  1284      1
  1286      3
  1287      3
  1288      1
  1290      1
  1291      2
  1292      1
  1293      3
  1295      1
  1296      1
  1297      2
  1300      1
  1301      1
  1303      2
  1306      2
  1307      2
  1311      1
  1314      2
  1316      1
  1318      1
  1320      2
  1322      1
  1325      1
  1327      3
  1328      1
  1329      2
  1330      2
  1333      1
  1334      1
  1336      2
  1337      1
  1338      1
  1339      1
  1340      1
  1343      1
  1344      2
  1345      1
  1346      1
  1348      1
  1352      1
  1358      2
  1359      2
  1361      1
  1362      1
  1364      1
  1365      2
  1366      1
  1367      3
  1374      1
  1378      1
  1380      1
  1381      1
  1382      2
  1383      3
  1386      1
  1388      2
  1391      1
  1392      1
  1394      1
  1395      1
  1398      1
  1400      1
  1401      1
  1402      2
  1404      1
  1405      1
  1410      1
  1411      1
  1412      1
  1413      2
  1415      2
  1419      1
  1420      1
  1422      2
  1424      1
  1425      1
  1426      1
  1427      2
  1428      1
  1431      1
  1435      1
  1438      1
  1439      3
  1443      3
  1444      1
  1446      1
  1447      2
  1448      3
  1450      1
  1452      1
  1455      1
  1456      2
  1459      1
  1460      2
  1463      3
  1464      4
  1465      1
  1466      1
  1467      2
  1469      1
  1470      1
  1471      2
  1472      1
  1473      1
  1476      1
  1477      2
  1479      2
  1480      1
  1481      1
  1482      1
  1483      1
  1484      1
  1485      1
  1486      1
  1487      1
  1488      2
  1492      2
  1493      1
  1494      1
  1495      2
  1496      2
  1497      2
  1499      3
  1500      1
  1501      1
  1502      1
  1503      2
  1514      1
  1515      1
  1519      1
  1521      2
  1522      1
  1523      2
  1524      3
  1525      2
  1528      2
  1529      1
  1530      1
  1533      3
  1535      1
  1537      1
  1539      1
  1540      1
  1543      1
  1546      1
  1548      2
  1549      1
  1550      2
  1552      1
  1553      3
  1554      1
  1555      5
  1557      3
  1558      2
  1565      2
  1566      2
  1567      1
  1570      1
  1571      1
  1572      1
  1575      1
  1579      1
  1580      1
  1581      3
  1582      1
  1584      2
  1585      2
  1586      1
  1587      1
  1589      1
  1590      1
  1591      2
  1592      1
  1593      3
  1594      1
  1597      3
  1599      1
  1603      1
  1606      1
  1607      1
  1610      1
  1611      1
  1612      1
  1618      1
  1619      1
  1621      2
  1622      1
  1623      1
  1624      1
  1626      1
  1627      1
  1633      1
  1634      1
  1642      2
  1643      2
  1645      1
  1646      2
  1649      1
  1650      2
  1652      1
  1654      1
  1655      1
  1657      1
  1659      2
  1660      1
  1665      1
  1666      1
  1667      1
  1669      1
  1670      2
  1674      1
  1675      1
  1676      2
  1678      1
  1679      1
  1680      2
  1681      1
  1682      1
  1683      1
  1685      1
  1688      1
  1690      1
  1691      1
  1694      2
  1696      2
  1703      1
  1704      2
  1705      2
  1706      2
  1708      1
  1710      1
  1711      2
  1714      1
  1715      1
  1716      1
  1718      1
  1719      1
  1720      1
  1721      1
  1722      1
  1729      1
  1730      1
  1731      1
  1733      2
  1734      3
  1735      2
  1736      1
  1740      2
  1741      1
  1742      1
  1745      1
  1746      1
  1747      1
  1748      1
  1750      2
  1751      1
  1752      2
  1753      2
  1755      1
  1757      1
  1759      1
  1763      1
  1764      1
  1765      2
  1767      1
  1769      1
  1770      1
  1771      1
  1781      2
  1782      1
  1784      1
  1785      2
  1786      2
  1788      1
  1791      1
  1795      3
  1796      1
  1798      1
  1804      1
  1806      2
  1807      3
  1816      1
  1817      1
  1818      1
  1819      1
  1820      1
  1825      1
  1826      1
  1827      1
  1831      1
  1834      1
  1835      1
  1840      1
  1842      1
  1845      1
  1846      2
  1847      1
  1848      1
  1849      3
  1850      1
  1851      1
  1859      2
  1862      1
  1865      1
  1872      1
  1875      1
  1877      1
  1879      1
  1880      1
  1881      1
  1882      2
  1884      1
  1886      1
  1887      1
  1888      1
  1889      2
  1893      1
  1895      1
  1896      2
  1898      1
  1899      1
  1901      1
  1902      2
  1907      2
  1908      1
  1916      1
  1919      1
  1920      1
  1921      2
  1922      1
  1924      1
  1926      1
  1927      1
  1929      1
  1931      1
  1933      1
  1935      1
  1938      1
  1944      1
  1947      1
  1950      2
  1951      2
  1953      1
  1957      1
  1959      1
  1960      2
  1962      2
  1964      2
  1965      1
  1966      1
  1967      5
  1974      1
  1977      2
  1979      1
  1981      1
  1982      1
  1984      1
  1986      1
  1987      1
  1988      1
  1995      2
  1996      1
  1998      1
  1999      1
  2003      1
  2005      1
  2006      2
  2010      1
  2013      1
  2015      1
  2018      1
  2019      1
  2020      1
  2022      2
  2024      2
  2025      1
  2030      1
  2031      1
  2033      2
  2035      2
  2038      2
  2040      1
  2041      2
  2045      1
  2046      1
  2050      1
  2054      2
  2060      1
  2061      1
  2063      2
  2064      1
  2065      1
  2067      1
  2069      1
  2070      1
  2071      1
  2075      1
  2076      3
  2078      1
  2079      1
  2080      3
  2081      1
  2088      2
  2089      1
  2090      1
  2091      1
  2095      1
  2096      1
  2097      2
  2098      1
  2104      1
  2106      1
  2107      1
  2108      1
  2109      1
  2110      1
  2112      1
  2115      1
  2116      1
  2118      1
  2121      1
  2125      1
  2127      1
  2131      2
  2132      1
  2138      1
  2140      1
  2142      1
  2145      1
  2146      1
  2148      1
  2149      1
  2153      1
  2157      1
  2161      1
  2162      1
  2164      1
  2166      1
  2168      1
  2169      1
  2171      1
  2173      1
  2175      2
  2181      1
  2186      1
  2190      1
  2193      1
  2200      2
  2203      1
  2204      1
  2205      1
  2206      1
  2207      2
  2208      1
  2210      1
  2212      1
  2213      1
  2217      1
  2222      1
  2224      1
  2229      2
  2231      1
  2238      1
  2241      1
  2242      2
  2247      1
  2249      1
  2251      1
  2252      1
  2254      1
  2256      1
  2263      1
  2265      1
  2266      2
  2267      1
  2268      1
  2271      1
  2272      2
  2275      2
  2279      1
  2287      1
  2295      1
  2301      1
  2308      1
  2312      2
  2317      1
  2320      1
  2321      1
  2324      1
  2327      1
  2331      2
  2333      1
  2335      1
  2338      2
  2342      2
  2349      3
  2352      3
  2353      1
  2354      1
  2355      1
  2359      1
  2361      2
  2362      1
  2368      2
  2370      1
  2372      1
  2373      1
  2374      1
  2382      2
  2383      2
  2384      1
  2386      2
  2388      1
  2389      1
  2390      1
  2394      2
  2396      1
  2399      2
  2405      2
  2408      1
  2411      1
  2413      2
  2416      2
  2418      1
  2419      1
  2420      1
  2421      1
  2426      2
  2427      1
  2428      1
  2430      2
  2434      1
  2435      1
  2443      1
  2444      1
  2449      1
  2450      1
  2466      1
  2467      1
  2468      1
  2470      1
  2471      1
  2473      1
  2474      1
  2475      1
  2478      1
  2479      1
  2483      1
  2485      1
  2486      1
  2487      1
  2490      1
  2502      1
  2503      1
  2505      1
  2508      1
  2510      2
  2515      1
  2518      2
  2521      1
  2522      1
  2523      1
  2527      1
  2528      1
  2537      1
  2541      2
  2542      1
  2543      1
  2545      2
  2548      1
  2553      1
  2554      2
  2555      1
  2566      1
  2570      1
  2573      1
  2581      1
  2584      1
  2585      1
  2586      1
  2588      1
  2589      2
  2590      1
  2591      1
  2595      1
  2596      1
  2601      1
  2602      1
  2604      1
  2605      1
  2609      1
  2610      1
  2611      1
  2612      1
  2614      1
  2619      1
  2622      2
  2625      1
  2627      2
  2636      1
  2640      1
  2643      1
  2644      1
  2650      1
  2653      1
  2655      1
  2665      1
  2669      1
  2674      1
  2682      1
  2684      1
  2687      1
  2688      3
  2694      1
  2696      1
  2697      1
  2702      1
  2703      1
  2705      1
  2707      1
  2708      1
  2709      1
  2711      1
  2714      1
  2715      1
  2723      1
  2724      4
  2730      1
  2731      1
  2735      3
  2742      1
  2745      1
  2747      1
  2750      1
  2753      1
  2755      1
  2756      1
  2759      1
  2763      1
  2772      1
  2774      1
  2779      1
  2781      1
  2782      1
  2785      1
  2790      1
  2792      1
  2794      2
  2795      1
  2797      1
  2798      1
  2801      1
  2808      1
  2818      1
  2820      1
  2823      1
  2824      1
  2826      2
  2829      1
  2833      1
  2837      1
  2839      1
  2846      1
  2847      1
  2853      1
  2854      2
  2858      1
  2862      1
  2877      1
  2882      1
  2883      1
  2886      1
  2893      1
  2896      1
  2898      1
  2899      1
  2901      1
  2911      1
  2912      1
  2915      1
  2916      1
  2930      1
  2933      1
  2935      1
  2946      1
  2948      1
  2949      1
  2952      1
  2956      2
  2967      1
  2972      2
  2976      1
  2977      1
  2998      1
  2999      1
  3001      1
  3002      1
  3004      1
  3007      1
  3011      1
  3012      1
  3016      1
  3024      2
  3025      1
  3029      1
  3030      1
  3033      1
  3035      1
  3037      1
  3040      1
  3044      1
  3045      1
  3048      1
  3051      1
  3052      2
  3057      1
  3058      3
  3059      1
  3065      1
  3067      1
  3074      2
  3075      1
  3077      1
  3081      1
  3084      1
  3090      1
  3091      1
  3096      2
  3106      1
  3109      1
  3118      1
  3121      1
  3124      1
  3126      1
  3127      1
  3129      1
  3137      1
  3140      1
  3141      1
  3142      1
  3146      1
  3155      1
  3159      1
  3164      1
  3170      1
  3180      1
  3183      1
  3185      3
  3197      2
  3201      2
  3204      1
  3206      1
  3211      1
  3214      1
  3222      1
  3223      1
  3227      1
  3228      1
  3233      1
  3235      1
  3236      1
  3241      1
  3245      1
  3249      1
  3250      1
  3255      1
  3278      1
  3283      2
  3284      2
  3287      1
  3289      1
  3291      1
  3307      1
  3308      1
  3311      1
  3314      1
  3315      1
  3318      2
  3323      1
  3325      1
  3327      1
  3328      2
  3332      1
  3337      2
  3339      1
  3342      2
  3344      1
  3349      1
  3365      1
  3368      1
  3370      1
  3372      1
  3374      2
  3380      1
  3382      1
  3384      1
  3388      1
  3394      1
  3398      1
  3399      1
  3409      1
  3416      1
  3422      1
  3430      1
  3438      1
  3442      2
  3444      2
  3447      1
  3452      1
  3460      1
  3464      1
  3465      2
  3466      2
  3474      2
  3481      1
  3491      1
  3493      1
  3495      1
  3496      1
  3498      1
  3501      1
  3509      1
  3515      1
  3517      1
  3522      1
  3527      1
  3530      1
  3532      1
  3533      1
  3551      1
  3555      2
  3566      2
  3569      1
  3586      1
  3587      1
  3588      1
  3589      1
  3593      1
  3599      1
  3601      1
  3608      1
  3610      1
  3611      1
  3616      1
  3620      1
  3647      1
  3661      2
  3664      2
  3669      1
  3674      1
  3675      1
  3677      1
  3678      1
  3697      1
  3716      1
  3719      1
  3723      1
  3727      2
  3731      1
  3735      1
  3737      1
  3742      1
  3747      2
  3756      1
  3759      1
  3762      2
  3763      1
  3766      1
  3783      1
  3786      1
  3787      1
  3790      1
  3794      1
  3801      1
  3803      1
  3812      2
  3814      1
  3822      1
  3827      1
  3832      1
  3836      1
  3845      1
  3848      1
  3849      1
  3851      1
  3853      1
  3855      1
  3860      1
  3864      1
  3868      1
  3885      1
  3889      1
  3893      1
  3906      1
  3911      1
  3912      1
  3916      1
  3922      1
  3925      1
  3929      1
  3930      1
  3933      1
  3934      1
  3935      1
  3942      1
  3949      1
  3952      1
  3960      1
  3965      1
  3971      1
  3975      1
  3981      1
  3982      1
  3984      2
  3990      2
  3995      1
  3997      2
  3998      1
  4002      1
  4005      1
  4006      1
  4008      1
  4011      1
  4016      1
  4019      1
  4024      1
  4026      2
  4028      1
  4037      1
  4038      1
  4046      1
  4049      1
  4055      1
  4067      1
  4070      1
  4079      1
  4083      1
  4113      1
  4114      1
  4123      1
  4125      1
  4127      1
  4149      1
  4153      1
  4155      1
  4159      1
  4162      1
  4173      1
  4174      2
  4181      1
  4188      1
  4191      1
  4193      1
  4195      1
  4196      1
  4201      1
  4213      1
  4214      1
  4230      2
  4234      1
  4235      1
  4237      1
  4240      1
  4241      1
  4246      1
  4257      1
  4260      1
  4272      2
  4276      1
  4295      1
  4296      1
  4297      1
  4299      1
  4311      1
  4314      1
  4317      1
  4318      1
  4326      1
  4353      1
  4359      2
  4360      1
  4365      1
  4387      1
  4398      1
  4408      1
  4437      1
  4488      1
  4500      1
  4502      1
  4503      1
  4506      1
  4521      2
  4526      1
  4532      1
  4550      1
  4575      1
  4576      1
  4579      1
  4580      1
  4581      1
  4595      1
  4597      1
  4598      1
  4603      1
  4614      1
  4618      1
  4643      1
  4654      1
  4658      1
  4661      1
  4662      1
  4678      1
  4679      1
  4681      1
  4682      1
  4687      1
  4690      1
  4694      1
  4701      1
  4705      1
  4707      1
  4711      1
  4712      1
  4722      1
  4728      1
  4733      1
  4734      1
  4750      1
  4761      1
  4774      1
  4790      1
  4800      1
  4801      1
  4829      1
  4843      1
  4876      1
  4877      1
  4882      1
  4889      1
  4904      1
  4920      1
  4933      1
  4943      1
  4963      1
  4965      1
  4989      1
  5045      2
  5082      1
  5108      1
  5138      1
  5144      1
  5158      1
  5160      1
  5164      1
  5170      1
  5175      1
  5182      1
  5187      1
  5210      1
  5224      1
  5235      1
  5254      1
  5260      1
  5267      2
  5275      1
  5279      1
  5281      1
  5282      1
  5290      1
  5306      1
  5314      1
  5315      1
  5316      1
  5321      1
  5340      1
  5359      1
  5370      1
  5376      1
  5391      1
  5400      1
  5410      1
  5414      1
  5432      1
  5454      1
  5467      1
  5475      1
  5478      1
  5489      1
  5520      1
  5546      1
  5548      1
  5580      1
  5587      1
  5599      1
  5656      1
  5677      1
  5699      1
  5705      1
  5706      1
  5735      1
  5741      1
  5774      1
  5778      1
  5807      1
  5816      1
  5826      1
  5852      1
  5857      1
  5884      1
  5898      1
  5949      1
  5955      1
  5956      1
  5965      1
  5975      1
  5983      1
  6013      1
  6027      1
  6029      1
  6035      1
  6038      1
  6067      1
  6069      1
  6072      1
  6075      1
  6081      1
  6117      1
  6123      1
  6129      1
  6130      1
  6138      1
  6150      1
  6179      1
  6186      1
  6192      1
  6196      1
  6212      1
  6226      1
  6232      2
  6243      1
  6244      1
  6258      1
  6264      1
  6266      1
  6313      1
  6319      1
  6320      1
  6337      1
  6361      1
  6367      1
  6370      1
  6375      1
  6383      1
  6388      1
  6405      1
  6424      1
  6433      1
  6449      1
  6463      1
  6471      1
  6480      1
  6484      1
  6494      1
  6501      1
  6503      1
  6505      1
  6509      1
  6516      1
  6521      1
  6530      1
  6541      1
  6542      1
  6549      1
  6552      1
  6556      1
  6560      1
  6577      1
  6593      1
  6599      1
  6627      1
  6636      1
  6637      1
  6681      1
  6687      1
  6688      1
  6696      1
  6697      1
  6698      1
  6709      1
  6713      1
  6738      1
  6741      1
  6749      1
  6766      1
  6771      1
  6786      1
  6798      1
  6803      1
  6811      1
  6818      2
  6836      1
  6877      1
  6898      1
  6905      1
  6911      1
  6925      1
  6935      1
  6943      1
  6947      1
  6952      1
  6956      1
  6962      1
  6971      1
  6997      1
  7020      1
  7038      1
  7072      1
  7074      1
  7118      1
  7148      1
  7155      1
  7161      1
  7173      1
  7193      1
  7194      1
  7210      1
  7216      1
  7223      1
  7239      1
  7271      1
  7272      1
  7290      1
  7330      1
  7349      1
  7356      1
  7386      1
  7398      1
  7404      1
  7437      1
  7484      1
  7496      1
  7510      2
  7522      1
  7538      1
  7572      1
  7589      1
  7590      1
  7596      2
  7618      1
  7624      1
  7626      1
  7633      1
  7655      1
  7665      1
  7729      1
  7765      1
  7859      1
  7866      1
  7904      1
  7907      1
  7933      1
  7945      1
  7961      1
  7991      1
  8003      1
  8015      1
  8043      1
  8081      1
  8093      1
  8105      1
  8106      1
  8133      1
  8165      1
  8171      1
  8191      1
  8197      2
  8204      1
  8221      1
  8224      1
  8342      1
  8343      1
  8402      1
  8435      1
  8450      1
  8503      1
  8505      1
  8546      1
  8576      1
  8588      1
  8620      1
  8623      1
  8690      1
  8699      1
  8725      1
  8733      1
  8758      1
  8769      1
  8774      1
  8793      1
  8801      1
  8809      1
  8915      1
  8923      1
  8927      1
  8969      1
  8992      1
  9010      1
  9011      1
  9012      1
  9034      1
  9059      1
  9065      1
  9076      1
  9086      1
  9098      1
  9100      1
  9163      1
  9190      1
  9215      1
  9274      1
  9280      1
  9336      1
  9350      1
  9351      1
  9391      1
  9460      1
  9491      1
  9518      1
  9544      1
  9594      1
  9600      1
  9614      1
  9638      1
  9645      1
  9652      1
  9730      1
  9769      2
  9774      1
  9806      1
  9809      1
  9889      1
  9980      1
 10055      1
 10075      1
 10098      1
 10122      1
 10153      1
 10167      1
 10180      1
 10232      1
 10264      1
 10329      1
 10371      2
 10415      1
 10423      1
 10426      1
 10437      1
 10473      1
 10665      1
 10672      1
 10677      1
 10783      1
 10889      1
 10910      1
 10972      1
 10978      1
 11002      1
 11006      1
 11098      1
 11215      1
 11234      1
 11279      1
 11406      1
 11444      1
 11513      1
 11581      1
 11584      1
 11701      1
 11764      1
 11768      1
 11771      1
 11836      1
 11838      1
 11875      1
 11999      1
 12008      1
 12021      1
 12112      1
 12146      1
 12186      1
 12195      1
 12220      1
 12276      1
 12320      1
 12330      1
 12364      1
 12429      1
 12477      1
 12518      1
 12636      1
 12754      1
 12872      1
 12996      1
 13205      1
 13212      1
 13476      2
 13517      1
 13641      1
 13726      1
 13794      1
 13809      1
 13846      1
 13887      1
 13896      1
 13995      1
 14110      1
 14287      1
 14335      1
 14795      1
 14864      1
 14865      1
 14978      1
 15100      1
 15476      1
 15724      1
 15871      1
 16074      1
 16190      1
 16244      1
 16409      1
 16421      1
 16490      1
 16820      1
 17027      1
 17108      1
 17159      1
 17503      1
 17521      1
 17571      1
 17830      1
 18383      1
 18605      1
 18673      1
 18729      1
 19478      1
 20202      1
 20627      1
 20914      1
 21079      1


==> data/MovieLens-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     4      1
     6      2
     7      2
     8      3
     9     14
    10     20
    11     43
    12     75
    13    147
    14    212
    15    292
    16    373
    17    500
    18    613
    19    698
    20    839
    21    888
    22   1025
    23    950
    24   1025
    25   1054
    26   1000
    27   1026
    28    992
    29    941
    30    879
    31    878
    32    907
    33    855
    34    864
    35    784
    36    774
    37    770
    38    660
    39    673
    40    671
    41    635
    42    632
    43    614
    44    588
    45    625
    46    579
    47    580
    48    563
    49    534
    50    542
    51    528
    52    534
    53    512
    54    539
    55    449
    56    481
    57    446
    58    464
    59    423
    60    421
    61    424
    62    384
    63    427
    64    394
    65    371
    66    374
    67    414
    68    364
    69    354
    70    334
    71    324
    72    335
    73    336
    74    326
    75    329
    76    322
    77    313
    78    285
    79    289
    80    295
    81    289
    82    261
    83    268
    84    279
    85    282
    86    266
    87    260
    88    253
    89    263
    90    291
    91    276
    92    262
    93    257
    94    245
    95    266
    96    225
    97    235
    98    244
    99    219
   100    260
   101    220
   102    231
   103    223
   104    243
   105    236
   106    223
   107    218
   108    237
   109    209
   110    220
   111    191
   112    214
   113    215
   114    194
   115    167
   116    195
   117    180
   118    173
   119    196
   120    166
   121    157
   122    158
   123    162
   124    148
   125    154
   126    147
   127    157
   128    137
   129    160
   130    159
   131    147
   132    147
   133    139
   134    157
   135    149
   136    137
   137    120
   138    131
   139    133
   140    123
   141    154
   142    163
   143    121
   144    130
   145    122
   146    111
   147    121
   148    121
   149    124
   150    134
   151    111
   152    129
   153    132
   154     99
   155    125
   156    111
   157    126
   158    130
   159    103
   160    109
   161     96
   162    103
   163    122
   164     92
   165     81
   166    102
   167     82
   168    102
   169    102
   170     83
   171     81
   172     97
   173    121
   174     94
   175     93
   176     89
   177    101
   178     83
   179     82
   180     81
   181     88
   182    107
   183     85
   184     68
   185     98
   186     79
   187     88
   188     95
   189     91
   190    102
   191     96
   192     89
   193     87
   194     85
   195     81
   196     87
   197     69
   198     83
   199     72
   200     95
   201     73
   202     85
   203     57
   204     65
   205     87
   206     70
   207     72
   208     85
   209     68
   210     69
   211     83
   212     72
   213     79
   214     83
   215     65
   216     61
   217     64
   218     72
   219     71
   220     64
   221     60
   222     59
   223     58
   224     55
   225     66
   226     60
   227     64
   228     65
   229     73
   230     64
   231     66
   232     56
   233     59
   234     60
   235     54
   236     68
   237     54
   238     53
   239     52
   240     56
   241     53
   242     52
   243     42
   244     53
   245     54
   246     73
   247     47
   248     56
   249     50
   250     61
   251     45
   252     49
   253     52
   254     49
   255     50
   256     43
   257     35
   258     41
   259     47
   260     51
   261     50
   262     46
   263     51
   264     48
   265     47
   266     63
   267     43
   268     49
   269     46
   270     50
   271     41
   272     41
   273     46
   274     43
   275     43
   276     59
   277     48
   278     37
   279     43
   280     48
   281     49
   282     40
   283     41
   284     36
   285     50
   286     43
   287     45
   288     46
   289     47
   290     39
   291     39
   292     36
   293     38
   294     37
   295     36
   296     44
   297     53
   298     40
   299     40
   300     29
   301     42
   302     40
   303     31
   304     35
   305     38
   306     44
   307     35
   308     31
   309     40
   310     39
   311     38
   312     26
   313     37
   314     31
   315     28
   316     27
   317     33
   318     33
   319     32
   320     29
   321     42
   322     28
   323     31
   324     34
   325     29
   326     47
   327     35
   328     18
   329     33
   330     32
   331     37
   332     27
   333     28
   334     34
   335     34
   336     21
   337     31
   338     29
   339     32
   340     40
   341     29
   342     26
   343     28
   344     28
   345     34
   346     26
   347     23
   348     24
   349     29
   350     25
   351     33
   352     20
   353     21
   354     27
   355     23
   356     28
   357     27
   358     30
   359     22
   360     38
   361     26
   362     28
   363     31
   364     23
   365     25
   366     21
   367     35
   368     31
   369     20
   370     29
   371     28
   372     31
   373     29
   374     31
   375     18
   376     28
   377     17
   378     20
   379     25
   380     30
   381     19
   382     26
   383     17
   384     29
   385     20
   386     13
   387     20
   388     14
   389     22
   390     11
   391     30
   392     13
   393     22
   394     21
   395     18
   396     20
   397     12
   398     13
   399     21
   400     31
   401     26
   402     25
   403     19
   404     19
   405     14
   406     27
   407     17
   408     24
   409     20
   410     19
   411     23
   412     14
   413     16
   414     21
   415     14
   416     18
   417     19
   418     20
   419     16
   420     19
   421     22
   422     24
   423     22
   424     19
   425     23
   426     20
   427     19
   428     16
   429     20
   430     11
   431     18
   432     17
   433     22
   434     17
   435     24
   436     26
   437     23
   438     20
   439     19
   440     17
   441     22
   442     11
   443     17
   444     12
   445     15
   446     14
   447     12
   448     10
   449     16
   450     11
   451     17
   452     18
   453     19
   454     19
   455     16
   456     20
   457     14
   458     15
   459      7
   460     16
   461     12
   462     17
   463     18
   464     13
   465     17
   466     18
   467     12
   468     19
   469     15
   470      9
   471     15
   472     14
   473     13
   474     17
   475     18
   476     25
   477     10
   478     17
   479     23
   480     14
   481      9
   482      6
   483     13
   484      6
   485      8
   486     13
   487      9
   488     14
   489     13
   490     10
   491     16
   492     13
   493     20
   494     19
   495     15
   496     12
   497     10
   498     12
   499      6
   500     18
   501     13
   502     12
   503      9
   504      9
   505     11
   506     12
   507     14
   508     14
   509     10
   510     12
   511     13
   512      9
   513     11
   514     11
   515      6
   516      8
   517      6
   518     18
   519      9
   520     10
   521     10
   522      7
   523      9
   524      9
   525      7
   526      9
   527      8
   528      7
   529      9
   530      9
   531      5
   532      7
   533      8
   534      7
   535      7
   536     12
   537     13
   538     11
   539     10
   540     12
   541     10
   542      7
   543     10
   544      7
   545     13
   546      9
   547     14
   548      6
   549     13
   550     10
   551      9
   552      6
   553      6
   554      8
   555      4
   556     16
   557      8
   558      7
   559     12
   560     11
   561      8
   562      6
   563      8
   564      7
   565     11
   566      8
   567      9
   568      9
   569      7
   570     11
   571      7
   572      7
   573      5
   574      8
   575     12
   576     12
   577     11
   578      6
   579     11
   580      6
   581      7
   582     15
   583      4
   584     11
   585      8
   586      3
   587      5
   588      5
   589      9
   590      6
   591      8
   592      5
   593     14
   594      9
   595      7
   596      9
   597      5
   598      7
   599      5
   600      7
   601      9
   602      8
   603     10
   604      5
   605      8
   606      5
   607      3
   608     11
   609      3
   610      6
   611      7
   612      8
   613      5
   614      8
   615      7
   616      6
   617      5
   618     10
   619      9
   620      5
   621      2
   622     10
   623      6
   624      4
   625      8
   626      6
   627      9
   628      4
   629      6
   630      6
   631     10
   632      9
   633      5
   634      6
   635      6
   636      6
   637      8
   638      6
   639      5
   640      5
   641      6
   642      9
   643      7
   644      8
   645      7
   646      4
   647      5
   648      4
   649     10
   650      3
   651      5
   652      1
   653      2
   654      7
   655      3
   656      8
   657      9
   658      5
   659      8
   660      7
   661      9
   662      6
   663      6
   664      5
   665      3
   666      5
   667      3
   668      6
   669      5
   670      9
   671      7
   672      5
   673      4
   674      4
   675      4
   676      9
   677      7
   678      8
   679      4
   680      3
   681      5
   682      3
   683      5
   684      1
   685      4
   686      6
   687      4
   688      3
   689      4
   690      7
   691      5
   692      3
   693      3
   694      6
   695      4
   696      2
   697      6
   698      6
   699      5
   700      7
   701      2
   702      4
   703      7
   704      6
   705      5
   706      7
   707      6
   708      4
   709      4
   710      3
   711      5
   712      9
   713      6
   714      3
   715      6
   716      4
   717      2
   718      7
   719      1
   720      8
   721      3
   722      2
   723      5
   724      4
   725      4
   726      6
   727      4
   728      5
   729      2
   730      2
   731      2
   732      1
   733      1
   734      4
   735      4
   736      7
   737      3
   738      1
   739      6
   740      3
   741      5
   742      3
   743      1
   744      5
   745      3
   746      5
   747      1
   748      7
   749      3
   750      1
   751      3
   752      1
   753      4
   754      2
   755      6
   756      4
   757      4
   758      4
   759      4
   760      2
   761      2
   762      1
   763      4
   764      3
   765      3
   766      4
   767      3
   768      6
   769      1
   770      3
   771      4
   772      4
   773      6
   774      7
   775      4
   777      5
   778      3
   779      2
   780      7
   781      6
   782      3
   783      3
   784      1
   785      3
   786      5
   787      4
   788      3
   789      1
   790      2
   791      4
   792      2
   793      7
   794      2
   795      6
   796      3
   797      3
   798      2
   799      4
   800      1
   801      3
   802      1
   803      6
   804      1
   805      1
   806      4
   807      1
   808      2
   809      1
   810      2
   811     10
   812      6
   813      2
   814      3
   815      3
   816      2
   817      3
   818      4
   819      5
   820      2
   821      6
   822      4
   823      5
   824      5
   825      2
   826      3
   827      2
   828      4
   830      1
   831      5
   832      5
   833      4
   834      5
   835      2
   836      4
   837      2
   838      1
   839      1
   840      4
   841      3
   842      1
   843      3
   844      1
   845      4
   846      6
   847      2
   848      2
   849      3
   850      1
   851      4
   852      1
   853      2
   854      1
   855      3
   856      2
   857      1
   858      3
   860      3
   863      4
   864      3
   865      3
   866      3
   867      3
   868      2
   869      2
   870      6
   871      2
   872      2
   873      4
   874      4
   875      1
   876      1
   878      4
   879      1
   880      2
   881      2
   882      1
   883      4
   884      4
   885      2
   886      1
   888      1
   889      1
   890      2
   891      3
   892      2
   893      1
   894      2
   895      5
   896      1
   897      5
   898      1
   900      2
   902      3
   903      1
   904      2
   907      1
   908      1
   909      1
   911      3
   912      3
   913      2
   915      3
   917      2
   918      1
   920      2
   921      3
   922      2
   923      2
   924      2
   925      1
   926      1
   927      2
   928      2
   929      1
   930      2
   931      1
   932      1
   933      1
   934      2
   935      1
   936      2
   937      7
   939      1
   940      1
   941      3
   942      2
   943      4
   945      1
   947      3
   948      2
   949      2
   950      1
   951      3
   952      2
   953      2
   955      3
   956      1
   957      2
   958      1
   959      1
   960      1
   961      1
   963      1
   964      1
   965      2
   967      2
   968      2
   969      1
   971      3
   972      1
   973      1
   975      2
   976      3
   977      3
   981      1
   983      3
   986      2
   987      2
   988      3
   989      2
   992      2
   994      2
   996      1
   997      2
   998      1
   999      1
  1000      1
  1001      1
  1003      2
  1004      1
  1006      1
  1009      2
  1010      1
  1012      2
  1018      3
  1019      1
  1020      2
  1022      3
  1023      1
  1024      1
  1025      2
  1027      3
  1028      2
  1029      1
  1030      3
  1031      1
  1036      1
  1038      2
  1039      1
  1041      1
  1042      1
  1043      2
  1045      1
  1047      3
  1053      1
  1055      1
  1058      1
  1060      2
  1061      1
  1063      3
  1064      1
  1065      1
  1066      1
  1067      2
  1068      3
  1069      1
  1070      3
  1072      1
  1073      1
  1075      1
  1076      1
  1077      1
  1078      1
  1079      1
  1081      3
  1082      3
  1083      1
  1084      1
  1089      1
  1091      2
  1092      1
  1093      1
  1094      2
  1096      2
  1098      2
  1101      2
  1102      1
  1104      1
  1108      1
  1111      1
  1112      1
  1114      1
  1115      2
  1117      1
  1119      2
  1120      1
  1122      2
  1126      1
  1127      1
  1131      1
  1132      1
  1134      2
  1136      1
  1146      1
  1147      1
  1148      1
  1151      1
  1152      1
  1153      1
  1157      1
  1158      1
  1159      1
  1160      1
  1162      2
  1164      1
  1165      1
  1168      1
  1172      1
  1174      1
  1176      1
  1179      2
  1183      1
  1185      1
  1193      1
  1195      1
  1200      1
  1202      1
  1203      1
  1205      2
  1210      1
  1213      1
  1215      1
  1216      1
  1217      2
  1218      1
  1225      1
  1232      1
  1234      2
  1235      1
  1238      1
  1240      2
  1243      1
  1246      1
  1247      1
  1248      1
  1251      1
  1256      1
  1262      1
  1264      1
  1269      2
  1270      1
  1272      1
  1276      1
  1279      1
  1285      1
  1290      1
  1292      1
  1294      1
  1296      1
  1297      1
  1302      1
  1303      1
  1307      1
  1310      1
  1312      1
  1313      1
  1315      2
  1316      1
  1321      1
  1323      2
  1330      1
  1332      2
  1335      2
  1344      1
  1345      1
  1346      1
  1352      1
  1365      1
  1369      1
  1370      1
  1372      1
  1375      1
  1376      3
  1377      1
  1379      1
  1391      1
  1395      1
  1398      1
  1399      1
  1407      1
  1409      1
  1427      1
  1435      2
  1441      1
  1452      2
  1456      1
  1458      1
  1466      1
  1471      1
  1475      1
  1518      1
  1520      1
  1527      1
  1532      1
  1546      1
  1554      1
  1588      1
  1608      1
  1666      2
  1674      1
  1677      1
  1696      1
  1758      1
  1774      1
  1805      1
  1817      1
  1931      1
  1977      1
  1979      1
  2019      1
  2237      1
  2596      1
  2627      1


==> data/MovieLens-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1    109
     2    122
     4 1.027500e+02
     8 8.062500e+01
    16 6.481250e+01
    32 4.250000e+01
    64 2.134375e+01
   128 1.035938e+01
   256 4.550781e+00
   512 1.908203e+00
  1024 7.841797e-01
  2048 3.139648e-01
  4096 8.520508e-02
  8192 1.928711e-02
 16384 1.220703e-03


==> data/MovieLens-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4 1.250000e+00
     8 1.007500e+02
    16 8.550625e+02
    32 5.900625e+02
    64 2.530313e+02
   128 8.890625e+01
   256 2.560156e+01
   512 4.189453e+00
  1024 2.226563e-01
  2048 1.464844e-03


==> data/MovieLens-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1    109
     2    244
     4    411
     8    645
    16   1037
    32   1360
    64   1366
   128   1326
   256   1165
   512    977
  1024    803
  2048    643
  4096    349
  8192    158
 16384     20


==> data/MovieLens-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      5
     8    806
    16  13681
    32  18882
    64  16194
   128  11380
   256   6554
   512   2145
  1024    228
  2048      3


==> data/MovieLens-CL-info.dat <==
#
#
#
#
#
Size: 65133 x 71567
Edges: 8777207
Caterpillars: 13677300365472
Butterflies: 533739898119
Metamorphossis: 1.560951e-01


==> data/MovieLens-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 1.918703e-01
     4 1.933468e-01
     8 1.920281e-01
    16 1.919727e-01
    32 1.915574e-01
    64 1.925032e-01
   128 1.920836e-01
   256 1.913792e-01
   512 1.902341e-01
  1024 1.881342e-01
  2048 1.836689e-01
  4096 1.753864e-01
  8192 1.626186e-01
 16384 1.463720e-01


==> data/MovieLens-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2      0
     4 1.863588e-01
     8 1.928511e-01
    16 1.914840e-01
    32 1.904449e-01
    64 1.881917e-01
   128 1.833700e-01
   256 1.741561e-01
   512 1.580661e-01
  1024 1.384434e-01
  2048 1.030524e-01


==> data/MovieLens-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.918703e-01
     4 1.933468e-01
     8 1.920281e-01
    16 1.919727e-01
    32 1.915574e-01
    64 1.925032e-01
   128 1.920836e-01
   256 1.891364e-01
   512 1.608816e-01
  1024 1.001300e-01
  2048 4.950452e-02
  4096 1.447281e-02
  8192 3.057039e-03
 16384 1.786768e-04


==> data/MovieLens-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2      0
     4 1.397691e-01
     8 1.928511e-01
    16 1.914840e-01
    32 1.904449e-01
    64 1.881917e-01
   128 1.833700e-01
   256 1.741561e-01
   512 1.444823e-01
  1024 2.447095e-02
  2048 1.509557e-04


==> data/MovieLens-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 1.950533e-01
     3 1.886873e-01
     4 1.995655e-01
     5 1.938212e-01
     6 1.838722e-01
     7 1.961283e-01
     8 1.936884e-01
     9 1.919277e-01
    10 1.942136e-01
    11 1.904962e-01
    12 1.887312e-01
    13 1.937328e-01
    14 1.920145e-01
    15 1.914207e-01
    16 1.921026e-01
    17 1.847740e-01
    18 1.958215e-01
    19 1.928597e-01
    20 1.954338e-01
    21 1.948643e-01
    22 1.944047e-01
    23 1.925225e-01
    24 1.913329e-01
    25 1.922669e-01
    26 1.873034e-01
    27 1.934109e-01
    28 1.903414e-01
    29 1.888604e-01
    30 1.928995e-01
    31 1.923651e-01
    32 1.929796e-01
    33 1.898479e-01
    34 1.938950e-01
    35 1.912550e-01
    36 1.888635e-01
    37 1.939922e-01
    38 1.957161e-01
    39 1.920620e-01
    40 1.916565e-01
    41 1.928845e-01
    42 1.925274e-01
    43 1.955796e-01
    44 1.933752e-01
    45 1.928459e-01
    46 1.927423e-01
    47 1.890935e-01
    48 1.872470e-01
    49 1.921086e-01
    50 1.943493e-01
    51 1.910974e-01
    52 1.902694e-01
    53 1.907971e-01
    54 1.912038e-01
    55 1.892851e-01
    56 1.935234e-01
    57 1.874339e-01
    58 1.954554e-01
    59 1.895744e-01
    60 1.882932e-01
    61 1.936669e-01
    62 1.893835e-01
    63 1.868319e-01
    64 1.941760e-01
    65 1.941316e-01
    66 1.907758e-01
    67 1.932682e-01
    68 1.940994e-01
    69 1.950889e-01
    70 1.894399e-01
    71 1.945164e-01
    72 1.941516e-01
    73 1.926491e-01
    74 1.945187e-01
    75 1.936187e-01
    76 1.910578e-01
    77 1.912467e-01
    78 1.928581e-01
    79 1.899593e-01
    80 1.892684e-01
    81 1.863799e-01
    82 1.924194e-01
    83 1.986276e-01
    84 1.916942e-01
    85 1.906814e-01
    86 1.896187e-01
    87 1.947380e-01
    88 1.882758e-01
    89 1.897113e-01
    90 1.918672e-01
    91 1.952877e-01
    92 1.924000e-01
    93 1.946077e-01
    94 1.966272e-01
    95 1.930932e-01
    96 1.924668e-01
    97 1.917585e-01
    98 1.913215e-01
    99 1.879997e-01
   100 1.952699e-01
   101 1.946784e-01
   102 1.880433e-01
   103 1.902510e-01
   104 1.926424e-01
   105 1.959291e-01
   106 1.908290e-01
   107 1.971080e-01
   108 1.924282e-01
   109 1.944335e-01
   110 1.967108e-01
   111 1.896539e-01
   112 1.954470e-01
   113 1.895114e-01
   114 1.907362e-01
   115 1.948111e-01
   116 1.934083e-01
   117 1.919793e-01
   118 1.905402e-01
   119 1.967963e-01
   120 1.895295e-01
   121 1.954527e-01
   122 1.907011e-01
   123 1.924876e-01
   124 1.930965e-01
   125 1.878422e-01
   126 1.914923e-01
   127 1.939948e-01
   128 1.884239e-01
   129 1.958024e-01
   130 1.954131e-01
   131 2.001005e-01
   132 1.900076e-01
   133 1.934197e-01
   134 1.915641e-01
   135 1.899110e-01
   136 1.897530e-01
   137 1.901654e-01
   138 1.923140e-01
   139 1.940829e-01
   140 1.938639e-01
   141 1.824326e-01
   142 1.968615e-01
   143 1.987760e-01
   144 1.934402e-01
   145 1.899804e-01
   146 1.949331e-01
   147 1.928542e-01
   148 1.947412e-01
   149 1.915437e-01
   150 1.909644e-01
   151 1.918288e-01
   152 1.940776e-01
   153 1.898228e-01
   154 1.923383e-01
   155 1.924887e-01
   156 1.935730e-01
   157 1.944017e-01
   158 1.929727e-01
   159 1.929135e-01
   160 1.936212e-01
   161 1.954648e-01
   162 1.921300e-01
   163 1.973445e-01
   164 1.949916e-01
   165 1.952585e-01
   166 1.883162e-01
   167 1.933841e-01
   168 1.890282e-01
   169 1.937437e-01
   170 1.901025e-01
   171 1.943987e-01
   172 1.919055e-01
   173 1.894788e-01
   174 1.915142e-01
   175 1.922790e-01
   176 1.908487e-01
   177 1.865199e-01
   178 1.965288e-01
   179 1.962276e-01
   180 1.944816e-01
   181 1.860975e-01
   182 1.958360e-01
   183 1.918164e-01
   184 1.890843e-01
   185 1.886846e-01
   186 1.925963e-01
   187 1.878741e-01
   188 1.992733e-01
   189 1.906878e-01
   190 1.827399e-01
   191 1.893236e-01
   192 1.941010e-01
   193 1.898130e-01
   194 1.972742e-01
   195 1.922230e-01
   196 1.955439e-01
   197 1.952030e-01
   198 1.915568e-01
   199 1.877458e-01
   200 1.902553e-01
   201 1.911095e-01
   202 1.937352e-01
   203 1.934776e-01
   204 1.911637e-01
   205 1.909658e-01
   206 1.962440e-01
   207 1.924909e-01
   208 1.949106e-01
   209 1.894767e-01
   210 1.936601e-01
   211 1.913402e-01
   212 1.941967e-01
   213 1.954233e-01
   214 1.944459e-01
   215 1.920375e-01
   216 1.889775e-01
   217 1.904951e-01
   218 1.871995e-01
   219 1.924504e-01
   220 1.908042e-01
   221 1.941143e-01
   222 1.908694e-01
   223 1.902174e-01
   224 1.916579e-01
   225 1.924969e-01
   226 1.881028e-01
   227 1.940047e-01
   228 1.960377e-01
   229 1.929251e-01
   230 1.947057e-01
   231 1.917954e-01
   232 1.908080e-01
   233 1.907125e-01
   234 1.910934e-01
   235 1.971140e-01
   236 1.932246e-01
   237 1.882503e-01
   238 1.883321e-01
   239 1.827392e-01
   240 1.880734e-01
   241 1.914622e-01
   242 1.918828e-01
   243 1.882621e-01
   244 1.936916e-01
   245 1.878937e-01
   246 1.894241e-01
   247 1.923998e-01
   248 1.976169e-01
   249 1.947856e-01
   250 1.911001e-01
   251 1.886452e-01
   252 1.864721e-01
   253 1.972561e-01
   254 1.870209e-01
   255 1.958464e-01
   256 1.956217e-01
   257 1.885144e-01
   258 1.912520e-01
   259 1.926825e-01
   260 1.880861e-01
   261 1.896747e-01
   262 1.911621e-01
   263 1.902198e-01
   264 1.953699e-01
   265 1.834583e-01
   266 1.926440e-01
   267 1.870235e-01
   268 1.986599e-01
   269 1.907449e-01
   270 1.905579e-01
   271 1.914462e-01
   272 1.962745e-01
   273 1.975758e-01
   274 1.950059e-01
   275 1.908698e-01
   276 1.885081e-01
   277 1.890231e-01
   278 1.929429e-01
   279 1.956463e-01
   280 1.929915e-01
   281 1.917270e-01
   282 1.947817e-01
   283 1.921682e-01
   284 1.917801e-01
   285 1.953347e-01
   286 1.891447e-01
   287 1.913482e-01
   288 1.883666e-01
   289 1.901194e-01
   290 1.891666e-01
   291 1.860666e-01
   292 1.957089e-01
   293 1.922194e-01
   294 1.890383e-01
   295 1.910823e-01
   296 1.908674e-01
   297 1.880532e-01
   298 1.904336e-01
   299 1.970534e-01
   300 1.923252e-01
   301 1.878087e-01
   302 1.888523e-01
   303 1.871370e-01
   304 1.943963e-01
   305 1.872115e-01
   306 1.926947e-01
   307 1.919686e-01
   308 1.918071e-01
   309 1.940396e-01
   310 1.938146e-01
   311 1.767426e-01
   312 1.886892e-01
   313 1.889779e-01
   314 1.882313e-01
   315 2.037363e-01
   316 1.950312e-01
   317 1.865111e-01
   318 1.931829e-01
   319 1.943286e-01
   320 1.909370e-01
   321 1.882325e-01
   322 1.899943e-01
   323 1.922750e-01
   324 1.951673e-01
   325 1.884470e-01
   326 1.916334e-01
   327 1.881199e-01
   328 1.945741e-01
   329 1.943166e-01
   330 1.956770e-01
   331 1.983707e-01
   332 1.943788e-01
   333 1.904307e-01
   334 1.968420e-01
   335 1.850016e-01
   336 1.853418e-01
   337 1.930599e-01
   338 1.947415e-01
   339 1.859966e-01
   340 1.950390e-01
   341 1.969473e-01
   342 1.963224e-01
   343 1.931869e-01
   344 1.894450e-01
   345 1.923830e-01
   346 1.907949e-01
   347 1.949659e-01
   348 1.906208e-01
   349 1.964137e-01
   350 1.937750e-01
   351 1.923442e-01
   352 1.932099e-01
   353 1.904709e-01
   354 1.937558e-01
   355 1.898321e-01
   356 1.861038e-01
   357 1.895682e-01
   358 2.053511e-01
   359 1.919599e-01
   360 1.918237e-01
   361 1.921782e-01
   362 1.951850e-01
   363 1.920554e-01
   364 1.873135e-01
   365 1.933994e-01
   366 1.922495e-01
   367 1.923090e-01
   368 1.844629e-01
   369 1.903949e-01
   370 1.870076e-01
   371 1.924216e-01
   372 1.924982e-01
   373 1.922546e-01
   374 1.944498e-01
   375 1.853263e-01
   376 1.913240e-01
   377 1.934954e-01
   378 1.938379e-01
   379 1.899809e-01
   380 1.863630e-01
   381 1.882763e-01
   382 1.943952e-01
   383 1.917157e-01
   384 1.849673e-01
   385 1.891915e-01
   386 1.913879e-01
   387 1.901739e-01
   388 1.941020e-01
   389 1.921513e-01
   390 1.888074e-01
   391 1.915231e-01
   392 1.931884e-01
   393 1.903847e-01
   394 1.916682e-01
   395 1.859632e-01
   396 1.851286e-01
   397 1.905373e-01
   398 1.862656e-01
   399 1.927979e-01
   400 1.933135e-01
   401 1.892926e-01
   402 1.920712e-01
   403 1.895201e-01
   404 1.945368e-01
   405 1.930779e-01
   406 1.901824e-01
   407 1.892577e-01
   408 1.919675e-01
   409 1.911761e-01
   410 1.907828e-01
   411 1.799355e-01
   412 1.923801e-01
   413 1.944211e-01
   414 1.915183e-01
   415 1.969873e-01
   416 1.967950e-01
   417 1.900426e-01
   418 1.873025e-01
   419 1.948961e-01
   421 1.910409e-01
   422 1.941035e-01
   423 1.880708e-01
   424 1.844841e-01
   425 1.823703e-01
   426 1.965725e-01
   427 1.785715e-01
   428 1.976093e-01
   429 1.904939e-01
   430 1.898189e-01
   431 1.906144e-01
   432 1.949123e-01
   433 1.865971e-01
   434 1.947871e-01
   435 1.921063e-01
   436 1.869903e-01
   437 1.867320e-01
   438 1.859212e-01
   439 1.945622e-01
   440 1.893339e-01
   441 1.910484e-01
   442 1.996435e-01
   443 1.905431e-01
   444 1.831644e-01
   445 1.851916e-01
   446 1.965885e-01
   447 1.904345e-01
   448 1.924521e-01
   449 1.977593e-01
   450 1.913859e-01
   451 1.894240e-01
   452 1.908387e-01
   453 1.916561e-01
   454 1.991066e-01
   455 1.980468e-01
   456 1.879488e-01
   457 1.898034e-01
   458 1.929219e-01
   459 1.949247e-01
   460 1.908366e-01
   461 1.877031e-01
   462 1.921670e-01
   463 1.866106e-01
   464 1.911615e-01
   465 1.913664e-01
   466 1.883415e-01
   467 1.970086e-01
   468 1.895434e-01
   469 1.936730e-01
   470 1.972056e-01
   471 1.950433e-01
   472 1.939022e-01
   473 1.915614e-01
   474 1.956532e-01
   475 1.906891e-01
   476 1.825859e-01
   477 1.930296e-01
   478 1.911112e-01
   479 1.903680e-01
   480 1.924314e-01
   481 1.888394e-01
   482 1.914546e-01
   483 1.923085e-01
   484 1.933678e-01
   485 1.891389e-01
   486 1.951157e-01
   487 1.913302e-01
   488 1.980660e-01
   489 1.893508e-01
   490 1.897200e-01
   491 1.963475e-01
   492 1.941256e-01
   493 1.989620e-01
   494 1.892614e-01
   495 1.897367e-01
   496 1.893284e-01
   497 1.806801e-01
   498 1.906858e-01
   499 1.894506e-01
   500 1.888319e-01
   501 1.910765e-01
   502 1.935085e-01
   504 1.888767e-01
   506 1.927121e-01
   507 1.920111e-01
   508 1.913656e-01
   509 1.897196e-01
   510 1.904989e-01
   511 1.961480e-01
   512 1.907298e-01
   513 1.931583e-01
   514 1.945127e-01
   515 1.915803e-01
   516 1.955080e-01
   517 1.928732e-01
   518 1.974179e-01
   519 1.856708e-01
   520 1.909938e-01
   521 1.911675e-01
   522 1.907946e-01
   523 1.929593e-01
   524 1.911268e-01
   525 1.905709e-01
   526 1.960662e-01
   527 1.867079e-01
   528 1.877993e-01
   530 1.905820e-01
   531 1.917129e-01
   532 1.834149e-01
   533 1.909461e-01
   534 1.957275e-01
   535 1.899253e-01
   536 1.820968e-01
   538 1.906969e-01
   540 1.907726e-01
   541 1.917381e-01
   542 1.912007e-01
   543 1.829785e-01
   544 1.904945e-01
   545 1.903670e-01
   546 1.948037e-01
   547 1.908497e-01
   548 1.840836e-01
   549 1.910167e-01
   551 1.979214e-01
   552 1.873407e-01
   553 1.989008e-01
   554 1.917545e-01
   555 1.880826e-01
   556 1.940198e-01
   557 1.863005e-01
   558 1.902679e-01
   559 1.962014e-01
   560 1.870521e-01
   561 1.949914e-01
   562 1.900292e-01
   564 1.891035e-01
   565 1.921431e-01
   568 1.944564e-01
   569 1.898517e-01
   570 1.870011e-01
   571 1.850412e-01
   572 1.950646e-01
   573 1.917212e-01
   574 1.894741e-01
   575 1.893059e-01
   576 1.920133e-01
   577 1.977036e-01
   578 1.961911e-01
   579 1.923528e-01
   580 1.905387e-01
   581 1.930060e-01
   582 1.929099e-01
   583 1.932974e-01
   584 1.980788e-01
   585 1.941749e-01
   586 1.924522e-01
   587 1.978479e-01
   588 1.871772e-01
   589 1.986960e-01
   590 1.902358e-01
   591 1.881245e-01
   592 1.933626e-01
   593 1.907993e-01
   594 1.906831e-01
   595 1.924768e-01
   596 1.882685e-01
   597 1.922730e-01
   598 1.887730e-01
   599 1.927200e-01
   600 1.948997e-01
   601 1.948395e-01
   602 1.952846e-01
   603 1.914160e-01
   604 1.921111e-01
   605 1.963915e-01
   606 1.901358e-01
   607 1.895590e-01
   608 1.878442e-01
   609 1.911609e-01
   610 1.918394e-01
   611 1.864419e-01
   612 1.930534e-01
   613 1.928463e-01
   614 1.899621e-01
   615 1.939073e-01
   616 1.922274e-01
   617 1.947274e-01
   620 1.887614e-01
   621 1.863907e-01
   622 1.932338e-01
   623 1.886564e-01
   624 1.893564e-01
   625 1.929000e-01
   626 1.870301e-01
   627 1.866353e-01
   628 1.896987e-01
   629 1.908573e-01
   630 1.891787e-01
   631 1.915824e-01
   632 1.889118e-01
   633 1.810653e-01
   635 1.866850e-01
   636 1.936136e-01
   637 1.924703e-01
   638 1.914297e-01
   640 1.884776e-01
   641 1.927545e-01
   642 1.883413e-01
   643 1.936614e-01
   644 1.885566e-01
   645 1.884946e-01
   646 1.906080e-01
   647 1.930079e-01
   648 1.907197e-01
   649 1.849789e-01
   650 1.936845e-01
   651 1.903207e-01
   652 1.875300e-01
   653 1.921505e-01
   654 1.865133e-01
   655 1.878222e-01
   656 1.998571e-01
   657 1.901042e-01
   658 1.869846e-01
   659 1.887125e-01
   660 1.851150e-01
   661 1.863142e-01
   662 1.896731e-01
   663 1.953793e-01
   664 1.963321e-01
   666 1.909826e-01
   667 1.888220e-01
   668 1.934820e-01
   669 1.835531e-01
   670 1.942932e-01
   671 1.879966e-01
   673 1.898989e-01
   674 1.863023e-01
   675 1.890156e-01
   676 1.874866e-01
   678 1.928044e-01
   679 1.897734e-01
   680 1.820082e-01
   681 1.890160e-01
   682 1.901501e-01
   683 1.900311e-01
   684 1.875257e-01
   685 1.927275e-01
   687 1.922412e-01
   688 1.889978e-01
   689 1.891339e-01
   690 1.913110e-01
   692 1.936011e-01
   694 1.903865e-01
   695 1.892486e-01
   696 1.833869e-01
   697 1.917379e-01
   698 1.905526e-01
   699 1.894940e-01
   700 1.908697e-01
   701 1.914513e-01
   702 1.845973e-01
   703 1.890567e-01
   704 1.874078e-01
   705 1.871458e-01
   706 1.841758e-01
   707 1.903084e-01
   708 1.877262e-01
   709 1.924742e-01
   710 1.921218e-01
   711 1.938480e-01
   712 1.944771e-01
   713 1.805573e-01
   714 1.891124e-01
   715 1.856733e-01
   716 1.932013e-01
   717 1.931839e-01
   718 1.915479e-01
   719 1.899844e-01
   720 1.883737e-01
   722 1.936024e-01
   723 1.899316e-01
   725 1.917024e-01
   726 1.878461e-01
   727 1.964089e-01
   728 1.919346e-01
   729 1.855954e-01
   731 1.881282e-01
   732 1.856056e-01
   733 1.927475e-01
   734 1.899595e-01
   735 1.904875e-01
   736 1.949157e-01
   737 1.859434e-01
   738 1.907771e-01
   739 1.938362e-01
   740 1.838642e-01
   741 2.017483e-01
   742 1.912250e-01
   743 1.891718e-01
   744 1.921012e-01
   745 1.875385e-01
   746 1.865383e-01
   747 1.817844e-01
   748 1.940426e-01
   749 1.903970e-01
   751 1.897813e-01
   752 1.901092e-01
   753 1.911331e-01
   754 1.903262e-01
   755 1.892337e-01
   756 1.880726e-01
   757 1.889128e-01
   758 1.917027e-01
   759 1.896839e-01
   760 1.915725e-01
   761 1.954981e-01
   765 1.879051e-01
   766 1.917902e-01
   768 1.889918e-01
   770 1.998963e-01
   771 1.916086e-01
   772 1.933117e-01
   773 1.902879e-01
   774 1.873229e-01
   776 1.915059e-01
   777 1.866579e-01
   778 1.908336e-01
   780 1.886425e-01
   782 1.884121e-01
   783 1.899187e-01
   784 1.893319e-01
   786 1.876135e-01
   788 1.953367e-01
   789 1.912641e-01
   790 1.970445e-01
   791 1.926155e-01
   792 1.954219e-01
   793 1.927354e-01
   794 1.901517e-01
   795 1.942892e-01
   796 1.888078e-01
   797 1.882682e-01
   799 1.943667e-01
   800 1.944000e-01
   801 1.878131e-01
   802 1.920530e-01
   803 1.856856e-01
   804 1.891347e-01
   805 1.953111e-01
   806 1.934263e-01
   807 1.878518e-01
   808 1.935565e-01
   809 1.886330e-01
   810 1.878276e-01
   812 1.908194e-01
   813 1.896428e-01
   814 1.978544e-01
   815 1.927410e-01
   816 1.926841e-01
   817 1.917184e-01
   818 1.897278e-01
   819 1.866738e-01
   820 1.917481e-01
   821 1.904355e-01
   822 1.919375e-01
   823 1.893582e-01
   824 1.883096e-01
   825 1.953029e-01
   826 1.936897e-01
   827 1.933805e-01
   828 1.877277e-01
   830 1.912453e-01
   831 1.938928e-01
   832 1.905620e-01
   836 1.885504e-01
   838 1.904232e-01
   839 1.919442e-01
   841 1.939884e-01
   842 1.877914e-01
   844 1.853954e-01
   845 1.943397e-01
   846 1.905465e-01
   848 1.901990e-01
   851 1.887211e-01
   852 1.830900e-01
   853 1.896490e-01
   854 1.875188e-01
   857 1.902620e-01
   858 1.898495e-01
   859 1.914208e-01
   860 1.877202e-01
   861 1.910279e-01
   862 1.901113e-01
   863 1.868478e-01
   864 1.871769e-01
   865 1.870518e-01
   866 1.833244e-01
   868 1.881068e-01
   869 1.915383e-01
   870 1.865712e-01
   872 1.851010e-01
   873 1.885002e-01
   874 1.937281e-01
   876 1.836119e-01
   877 1.983933e-01
   879 1.898653e-01
   881 1.955550e-01
   882 1.864617e-01
   883 1.948998e-01
   884 1.903074e-01
   885 1.874596e-01
   886 1.858744e-01
   887 1.888428e-01
   890 1.878422e-01
   891 1.899627e-01
   893 1.892722e-01
   894 1.890796e-01
   896 1.861488e-01
   897 1.898324e-01
   899 1.905271e-01
   900 1.896191e-01
   901 1.818589e-01
   902 1.849646e-01
   903 1.885966e-01
   904 1.886318e-01
   906 1.906562e-01
   907 1.941166e-01
   910 1.919822e-01
   911 1.927714e-01
   912 1.906990e-01
   913 1.922634e-01
   914 1.880991e-01
   915 1.871037e-01
   917 1.880910e-01
   918 1.893495e-01
   919 1.894353e-01
   920 1.890389e-01
   923 1.899448e-01
   924 1.882816e-01
   925 1.883364e-01
   926 1.907009e-01
   927 1.923081e-01
   928 1.863112e-01
   930 1.873526e-01
   931 1.900724e-01
   932 1.901082e-01
   933 1.908404e-01
   934 1.930132e-01
   935 1.872434e-01
   936 1.870037e-01
   938 1.873758e-01
   939 1.866503e-01
   940 1.840015e-01
   941 1.930832e-01
   942 1.883363e-01
   943 1.914974e-01
   944 1.932732e-01
   946 1.882665e-01
   947 1.989679e-01
   948 1.928646e-01
   949 1.908411e-01
   950 1.892809e-01
   951 1.910327e-01
   952 1.905273e-01
   953 1.834022e-01
   954 1.892207e-01
   955 1.922867e-01
   957 1.831294e-01
   960 1.865416e-01
   961 1.902244e-01
   962 1.940281e-01
   963 1.904638e-01
   964 1.889865e-01
   965 1.901333e-01
   966 1.912696e-01
   969 1.894997e-01
   970 1.877249e-01
   971 1.928149e-01
   972 1.908896e-01
   973 1.878432e-01
   974 1.873312e-01
   975 1.871305e-01
   977 1.876240e-01
   978 1.872534e-01
   979 1.894359e-01
   980 1.917055e-01
   981 1.906335e-01
   983 1.923249e-01
   984 1.907666e-01
   985 1.871449e-01
   986 1.860830e-01
   987 1.947779e-01
   988 1.906521e-01
   989 1.910254e-01
   990 1.922864e-01
   991 1.900278e-01
   992 1.870431e-01
   993 1.955199e-01
   994 1.863456e-01
   995 1.824261e-01
   997 1.847677e-01
   999 1.873464e-01
  1000 1.871180e-01
  1001 1.856197e-01
  1002 1.907534e-01
  1003 1.884087e-01
  1004 1.912338e-01
  1005 1.933912e-01
  1006 1.835891e-01
  1007 1.910792e-01
  1011 1.920200e-01
  1012 1.891751e-01
  1013 1.904628e-01
  1014 1.891780e-01
  1016 1.917564e-01
  1017 1.873243e-01
  1018 1.882318e-01
  1019 1.865827e-01
  1020 1.914717e-01
  1021 1.836373e-01
  1025 1.889757e-01
  1026 1.878361e-01
  1027 1.913173e-01
  1028 1.883006e-01
  1029 1.866677e-01
  1030 1.901595e-01
  1031 1.866953e-01
  1032 1.888265e-01
  1033 1.866904e-01
  1035 1.933384e-01
  1038 1.874082e-01
  1039 1.885218e-01
  1041 1.845282e-01
  1043 1.917297e-01
  1044 1.887816e-01
  1045 1.886131e-01
  1046 1.859343e-01
  1047 1.911742e-01
  1048 1.890154e-01
  1050 1.931810e-01
  1051 1.867693e-01
  1052 1.872316e-01
  1053 1.956214e-01
  1054 1.878116e-01
  1055 1.908663e-01
  1056 1.855983e-01
  1057 1.993055e-01
  1059 1.860650e-01
  1061 1.886846e-01
  1062 1.853563e-01
  1063 1.884253e-01
  1064 1.901125e-01
  1065 1.872089e-01
  1066 1.899666e-01
  1067 1.910843e-01
  1072 1.867435e-01
  1073 1.812017e-01
  1074 1.908652e-01
  1077 1.870683e-01
  1078 1.882736e-01
  1080 1.916444e-01
  1082 1.852088e-01
  1084 1.866353e-01
  1086 1.864411e-01
  1087 1.875859e-01
  1088 1.838753e-01
  1091 1.832711e-01
  1092 1.869674e-01
  1093 1.940677e-01
  1094 1.892446e-01
  1095 1.909210e-01
  1099 1.878273e-01
  1100 1.845406e-01
  1103 1.870549e-01
  1105 1.905496e-01
  1106 1.917275e-01
  1108 1.942205e-01
  1109 1.935571e-01
  1111 1.919979e-01
  1113 1.903852e-01
  1114 1.910238e-01
  1116 1.933359e-01
  1120 1.888186e-01
  1124 1.916268e-01
  1125 1.921509e-01
  1127 1.907026e-01
  1129 1.881498e-01
  1130 1.866032e-01
  1131 1.945738e-01
  1136 1.869746e-01
  1137 1.880517e-01
  1139 1.870979e-01
  1140 1.947554e-01
  1141 1.828114e-01
  1142 1.889380e-01
  1143 1.947054e-01
  1144 1.859151e-01
  1145 1.890317e-01
  1146 1.948235e-01
  1148 1.884732e-01
  1150 1.956924e-01
  1151 1.865743e-01
  1152 1.893182e-01
  1153 1.836130e-01
  1154 1.875206e-01
  1155 1.890315e-01
  1156 1.865404e-01
  1157 1.881377e-01
  1158 1.898877e-01
  1160 1.829263e-01
  1161 1.926762e-01
  1163 1.874466e-01
  1165 1.871306e-01
  1166 1.908777e-01
  1168 1.914325e-01
  1170 1.935499e-01
  1171 1.874990e-01
  1174 1.905072e-01
  1175 1.900500e-01
  1176 1.867496e-01
  1177 1.861110e-01
  1178 1.880466e-01
  1179 1.867976e-01
  1182 1.916443e-01
  1184 1.859813e-01
  1185 1.865999e-01
  1187 1.875374e-01
  1190 1.895222e-01
  1191 1.867520e-01
  1192 1.903646e-01
  1193 1.914922e-01
  1195 1.844640e-01
  1197 1.893052e-01
  1198 1.897306e-01
  1200 1.889388e-01
  1201 1.854680e-01
  1203 1.919736e-01
  1205 1.875771e-01
  1206 1.902636e-01
  1207 1.923515e-01
  1212 1.889863e-01
  1213 1.860727e-01
  1215 1.919941e-01
  1216 1.847315e-01
  1217 1.925959e-01
  1219 1.907001e-01
  1220 1.863522e-01
  1222 1.901775e-01
  1226 1.878795e-01
  1228 1.833369e-01
  1231 1.902047e-01
  1232 1.914739e-01
  1234 1.915460e-01
  1235 1.886723e-01
  1238 1.898768e-01
  1239 1.896982e-01
  1240 1.928933e-01
  1241 1.869868e-01
  1245 1.892437e-01
  1249 1.884546e-01
  1250 1.916543e-01
  1251 1.902661e-01
  1252 1.902239e-01
  1254 1.880760e-01
  1255 1.897107e-01
  1256 1.922769e-01
  1261 1.889261e-01
  1262 1.919310e-01
  1265 1.890186e-01
  1268 1.863564e-01
  1270 1.933780e-01
  1272 1.901803e-01
  1273 1.919212e-01
  1274 1.889275e-01
  1276 1.915847e-01
  1277 1.842380e-01
  1278 1.868501e-01
  1281 1.823486e-01
  1282 1.934587e-01
  1283 1.895131e-01
  1284 1.910408e-01
  1286 1.889956e-01
  1287 1.921537e-01
  1288 1.909668e-01
  1290 1.914251e-01
  1291 1.901212e-01
  1292 1.807937e-01
  1293 1.889040e-01
  1295 1.912336e-01
  1296 1.912245e-01
  1297 1.882534e-01
  1300 1.893645e-01
  1301 1.856409e-01
  1303 1.880980e-01
  1306 1.885983e-01
  1307 1.862860e-01
  1311 1.858820e-01
  1314 1.868869e-01
  1316 1.950635e-01
  1318 1.931728e-01
  1320 1.880345e-01
  1322 1.920739e-01
  1325 1.912781e-01
  1327 1.879457e-01
  1328 1.857530e-01
  1329 1.887330e-01
  1330 1.868575e-01
  1333 1.952149e-01
  1334 1.907020e-01
  1336 1.870863e-01
  1337 1.873082e-01
  1338 1.847753e-01
  1339 1.935920e-01
  1340 1.856732e-01
  1343 1.885006e-01
  1344 1.902733e-01
  1345 1.887846e-01
  1346 1.903589e-01
  1348 1.890027e-01
  1352 1.914648e-01
  1358 1.878204e-01
  1359 1.882847e-01
  1361 1.926294e-01
  1362 1.881869e-01
  1364 1.901438e-01
  1365 1.860678e-01
  1366 1.826856e-01
  1367 1.886953e-01
  1374 1.855780e-01
  1378 1.886571e-01
  1380 1.927528e-01
  1381 1.822635e-01
  1382 1.839745e-01
  1383 1.869297e-01
  1386 1.878122e-01
  1388 1.888594e-01
  1391 1.881623e-01
  1392 1.869589e-01
  1394 1.827097e-01
  1395 1.831529e-01
  1398 1.999395e-01
  1400 1.892845e-01
  1401 1.952264e-01
  1402 1.915045e-01
  1404 1.913608e-01
  1405 1.867603e-01
  1410 1.954209e-01
  1411 1.911956e-01
  1412 1.897917e-01
  1413 1.873686e-01
  1415 1.841313e-01
  1419 1.874927e-01
  1420 1.917500e-01
  1422 1.878092e-01
  1424 1.882914e-01
  1425 1.891967e-01
  1426 1.886849e-01
  1427 1.892509e-01
  1428 1.847584e-01
  1431 1.900342e-01
  1435 1.874283e-01
  1438 1.974505e-01
  1439 1.901796e-01
  1443 1.862100e-01
  1444 1.846443e-01
  1446 1.863779e-01
  1447 1.889111e-01
  1448 1.857437e-01
  1450 1.898359e-01
  1452 1.895445e-01
  1455 1.885186e-01
  1456 1.917809e-01
  1459 1.923260e-01
  1460 1.867981e-01
  1463 1.872237e-01
  1464 1.857857e-01
  1465 1.894751e-01
  1466 1.884604e-01
  1467 1.827000e-01
  1469 1.900767e-01
  1470 1.900538e-01
  1471 1.891837e-01
  1472 1.871238e-01
  1473 1.850367e-01
  1476 1.905011e-01
  1477 1.874496e-01
  1479 1.932632e-01
  1480 1.865320e-01
  1481 1.884086e-01
  1482 1.897957e-01
  1483 1.912456e-01
  1484 1.892549e-01
  1485 1.919564e-01
  1486 1.912331e-01
  1487 1.867509e-01
  1488 1.897900e-01
  1492 1.878193e-01
  1493 1.873658e-01
  1494 1.816299e-01
  1495 1.845229e-01
  1496 1.861361e-01
  1497 1.868138e-01
  1499 1.913958e-01
  1500 1.924482e-01
  1501 1.812825e-01
  1502 1.849171e-01
  1503 1.912717e-01
  1514 1.863605e-01
  1515 1.927202e-01
  1519 1.887821e-01
  1521 1.879265e-01
  1522 1.885897e-01
  1523 1.898324e-01
  1524 1.890822e-01
  1525 1.892943e-01
  1528 1.885302e-01
  1529 1.880435e-01
  1530 1.888418e-01
  1533 1.838247e-01
  1535 1.887794e-01
  1537 1.849212e-01
  1539 1.891021e-01
  1540 1.912937e-01
  1543 1.868243e-01
  1546 1.941344e-01
  1548 1.891018e-01
  1549 1.865868e-01
  1550 1.891943e-01
  1552 1.832212e-01
  1553 1.897884e-01
  1554 1.873554e-01
  1555 1.877984e-01
  1557 1.892360e-01
  1558 1.893035e-01
  1565 1.932559e-01
  1566 1.896952e-01
  1567 1.837213e-01
  1570 1.907727e-01
  1571 1.808648e-01
  1572 1.868643e-01
  1575 1.906223e-01
  1579 1.863136e-01
  1580 1.875941e-01
  1581 1.875060e-01
  1582 1.862268e-01
  1584 1.896402e-01
  1585 1.921288e-01
  1586 1.849997e-01
  1587 1.955220e-01
  1589 1.861892e-01
  1590 1.895147e-01
  1591 1.915635e-01
  1592 1.869531e-01
  1593 1.893749e-01
  1594 1.909781e-01
  1597 1.874267e-01
  1599 1.888922e-01
  1603 1.872219e-01
  1606 1.937605e-01
  1607 1.893978e-01
  1610 1.857355e-01
  1611 1.859046e-01
  1612 1.855949e-01
  1618 1.905420e-01
  1619 1.814439e-01
  1621 1.868438e-01
  1622 1.879267e-01
  1623 1.907710e-01
  1624 1.904034e-01
  1626 1.943825e-01
  1627 1.851080e-01
  1633 1.869827e-01
  1634 1.873058e-01
  1642 1.840799e-01
  1643 1.875331e-01
  1645 1.915342e-01
  1646 1.882081e-01
  1649 1.916360e-01
  1650 1.870410e-01
  1652 1.870660e-01
  1654 1.859904e-01
  1655 1.933852e-01
  1657 1.882164e-01
  1659 1.877870e-01
  1660 1.875646e-01
  1665 1.905977e-01
  1666 1.920735e-01
  1667 1.895573e-01
  1669 1.887984e-01
  1670 1.843376e-01
  1674 1.832499e-01
  1675 1.886892e-01
  1676 1.879187e-01
  1678 1.901742e-01
  1679 1.923444e-01
  1680 1.881303e-01
  1681 1.869983e-01
  1682 1.881528e-01
  1683 1.891959e-01
  1685 1.869635e-01
  1688 1.858739e-01
  1690 1.815683e-01
  1691 1.906028e-01
  1694 1.874062e-01
  1696 1.877492e-01
  1703 1.892167e-01
  1704 1.846752e-01
  1705 1.885411e-01
  1706 1.908686e-01
  1708 1.890799e-01
  1710 1.829392e-01
  1711 1.836528e-01
  1714 1.836760e-01
  1715 1.845251e-01
  1716 1.871836e-01
  1718 1.845017e-01
  1719 1.896988e-01
  1720 1.899081e-01
  1721 1.877238e-01
  1722 1.912310e-01
  1729 1.899540e-01
  1730 1.857351e-01
  1731 1.897992e-01
  1733 1.859308e-01
  1734 1.875266e-01
  1735 1.862673e-01
  1736 1.857697e-01
  1740 1.883930e-01
  1741 1.892320e-01
  1742 1.884063e-01
  1745 1.837063e-01
  1746 1.871851e-01
  1747 1.842263e-01
  1748 1.917439e-01
  1750 1.841515e-01
  1751 1.854337e-01
  1752 1.855187e-01
  1753 1.885628e-01
  1755 1.888484e-01
  1757 1.867786e-01
  1759 1.827788e-01
  1763 1.882388e-01
  1764 1.857663e-01
  1765 1.853579e-01
  1767 1.858350e-01
  1769 1.881659e-01
  1770 1.887487e-01
  1771 1.906460e-01
  1781 1.873721e-01
  1782 1.864070e-01
  1784 1.870150e-01
  1785 1.850775e-01
  1786 1.891403e-01
  1788 1.837384e-01
  1791 1.843482e-01
  1795 1.876931e-01
  1796 1.885135e-01
  1798 1.834910e-01
  1804 1.877110e-01
  1806 1.893229e-01
  1807 1.873579e-01
  1816 1.857283e-01
  1817 1.847743e-01
  1818 1.891437e-01
  1819 1.866184e-01
  1820 1.846454e-01
  1825 1.897148e-01
  1826 1.872662e-01
  1827 1.835095e-01
  1831 1.835385e-01
  1834 1.902960e-01
  1835 1.874474e-01
  1840 1.811163e-01
  1842 1.829949e-01
  1845 1.874364e-01
  1846 1.913385e-01
  1847 1.846971e-01
  1848 1.863183e-01
  1849 1.838353e-01
  1850 1.922219e-01
  1851 1.897024e-01
  1859 1.875545e-01
  1862 1.851889e-01
  1865 1.878055e-01
  1872 1.862936e-01
  1875 1.841637e-01
  1877 1.876027e-01
  1879 1.817426e-01
  1880 1.932797e-01
  1881 1.865576e-01
  1882 1.877828e-01
  1884 1.857577e-01
  1886 1.810558e-01
  1887 1.847756e-01
  1888 1.900704e-01
  1889 1.870313e-01
  1893 1.866916e-01
  1895 1.939543e-01
  1896 1.860855e-01
  1898 1.874678e-01
  1899 1.842998e-01
  1901 1.854742e-01
  1902 1.844073e-01
  1907 1.902677e-01
  1908 1.855718e-01
  1916 1.863420e-01
  1919 1.851271e-01
  1920 1.886954e-01
  1921 1.854075e-01
  1922 1.871222e-01
  1924 1.867253e-01
  1926 1.909013e-01
  1927 1.849912e-01
  1929 1.870552e-01
  1931 1.852115e-01
  1933 1.826991e-01
  1935 1.812231e-01
  1938 1.868187e-01
  1944 1.865057e-01
  1947 1.930557e-01
  1950 1.877210e-01
  1951 1.865592e-01
  1953 1.910517e-01
  1957 1.833689e-01
  1959 1.900797e-01
  1960 1.878129e-01
  1962 1.875439e-01
  1964 1.864376e-01
  1965 1.826779e-01
  1966 1.855409e-01
  1967 1.865322e-01
  1974 1.867536e-01
  1977 1.877039e-01
  1979 1.856137e-01
  1981 1.871199e-01
  1982 1.858373e-01
  1984 1.832214e-01
  1986 1.850451e-01
  1987 1.871122e-01
  1988 1.838647e-01
  1995 1.856564e-01
  1996 1.872344e-01
  1998 1.876788e-01
  1999 1.870576e-01
  2003 1.812832e-01
  2005 1.834015e-01
  2006 1.870495e-01
  2010 1.828688e-01
  2013 1.877651e-01
  2015 1.890189e-01
  2018 1.897297e-01
  2019 1.867127e-01
  2020 1.827291e-01
  2022 1.886962e-01
  2024 1.890416e-01
  2025 1.838811e-01
  2030 1.866504e-01
  2031 1.900451e-01
  2033 1.863479e-01
  2035 1.841645e-01
  2038 1.841184e-01
  2040 1.901666e-01
  2041 1.862731e-01
  2045 1.851691e-01
  2046 1.827751e-01
  2050 1.857282e-01
  2054 1.837482e-01
  2060 1.910438e-01
  2061 1.860069e-01
  2063 1.836443e-01
  2064 1.882848e-01
  2065 1.852149e-01
  2067 1.865660e-01
  2069 1.817105e-01
  2070 1.894165e-01
  2071 1.896125e-01
  2075 1.889085e-01
  2076 1.874361e-01
  2078 1.878400e-01
  2079 1.875635e-01
  2080 1.879261e-01
  2081 1.812452e-01
  2088 1.866317e-01
  2089 1.879041e-01
  2090 1.816765e-01
  2091 1.819032e-01
  2095 1.902501e-01
  2096 1.865061e-01
  2097 1.852795e-01
  2098 1.925127e-01
  2104 1.809519e-01
  2106 1.804655e-01
  2107 1.907752e-01
  2108 1.830530e-01
  2109 1.904144e-01
  2110 1.906879e-01
  2112 1.875784e-01
  2115 1.826007e-01
  2116 1.881567e-01
  2118 1.882349e-01
  2121 1.893902e-01
  2125 1.873573e-01
  2127 1.874415e-01
  2131 1.850008e-01
  2132 1.875488e-01
  2138 1.864276e-01
  2140 1.856186e-01
  2142 1.855999e-01
  2145 1.846414e-01
  2146 1.863845e-01
  2148 1.858280e-01
  2149 1.905219e-01
  2153 1.841105e-01
  2157 1.862045e-01
  2161 1.815496e-01
  2162 1.846766e-01
  2164 1.871241e-01
  2166 1.848729e-01
  2168 1.879758e-01
  2169 1.881627e-01
  2171 1.885261e-01
  2173 1.858707e-01
  2175 1.856799e-01
  2181 1.867696e-01
  2186 1.932737e-01
  2190 1.840611e-01
  2193 1.857146e-01
  2200 1.807655e-01
  2203 1.823023e-01
  2204 1.844334e-01
  2205 1.845633e-01
  2206 1.889392e-01
  2207 1.836072e-01
  2208 1.847613e-01
  2210 1.819516e-01
  2212 1.836508e-01
  2213 1.870605e-01
  2217 1.874300e-01
  2222 1.874117e-01
  2224 1.862644e-01
  2229 1.825458e-01
  2231 1.847033e-01
  2238 1.852592e-01
  2241 1.851216e-01
  2242 1.878006e-01
  2247 1.825371e-01
  2249 1.922297e-01
  2251 1.832922e-01
  2252 1.835898e-01
  2254 1.860564e-01
  2256 1.871246e-01
  2263 1.873898e-01
  2265 1.843787e-01
  2266 1.861550e-01
  2267 1.793477e-01
  2268 1.859787e-01
  2271 1.863183e-01
  2272 1.869838e-01
  2275 1.890558e-01
  2279 1.906716e-01
  2287 1.861713e-01
  2295 1.835935e-01
  2301 1.868986e-01
  2308 1.825500e-01
  2312 1.853657e-01
  2317 1.852361e-01
  2320 1.860990e-01
  2321 1.850056e-01
  2324 1.896246e-01
  2327 1.845701e-01
  2331 1.874554e-01
  2333 1.827122e-01
  2335 1.913638e-01
  2338 1.853560e-01
  2342 1.846122e-01
  2349 1.847731e-01
  2352 1.840630e-01
  2353 1.854831e-01
  2354 1.879481e-01
  2355 1.871059e-01
  2359 1.835107e-01
  2361 1.819042e-01
  2362 1.863833e-01
  2368 1.852819e-01
  2370 1.826331e-01
  2372 1.822800e-01
  2373 1.868828e-01
  2374 1.856109e-01
  2382 1.868789e-01
  2383 1.831001e-01
  2384 1.856446e-01
  2386 1.863971e-01
  2388 1.812870e-01
  2389 1.857972e-01
  2390 1.885961e-01
  2394 1.844448e-01
  2396 1.820847e-01
  2399 1.883904e-01
  2405 1.855007e-01
  2408 1.873047e-01
  2411 1.849123e-01
  2413 1.813046e-01
  2416 1.824161e-01
  2418 1.882262e-01
  2419 1.857095e-01
  2420 1.866509e-01
  2421 1.853078e-01
  2426 1.820985e-01
  2427 1.830759e-01
  2428 1.882275e-01
  2430 1.878164e-01
  2434 1.853891e-01
  2435 1.857982e-01
  2443 1.828979e-01
  2444 1.816315e-01
  2449 1.866755e-01
  2450 1.842286e-01
  2466 1.797297e-01
  2467 1.866807e-01
  2468 1.804467e-01
  2470 1.851460e-01
  2471 1.830604e-01
  2473 1.852719e-01
  2474 1.868556e-01
  2475 1.830044e-01
  2478 1.859357e-01
  2479 1.830983e-01
  2483 1.848629e-01
  2485 1.853526e-01
  2486 1.857935e-01
  2487 1.859548e-01
  2490 1.805279e-01
  2502 1.851279e-01
  2503 1.836938e-01
  2505 1.881991e-01
  2508 1.901736e-01
  2510 1.825140e-01
  2515 1.856441e-01
  2518 1.850725e-01
  2521 1.854946e-01
  2522 1.887629e-01
  2523 1.794537e-01
  2527 1.874596e-01
  2528 1.842438e-01
  2537 1.836169e-01
  2541 1.847643e-01
  2542 1.819785e-01
  2543 1.870433e-01
  2545 1.834339e-01
  2548 1.853868e-01
  2553 1.857722e-01
  2554 1.819684e-01
  2555 1.816067e-01
  2566 1.863398e-01
  2570 1.840091e-01
  2573 1.846993e-01
  2581 1.820654e-01
  2584 1.821334e-01
  2585 1.842760e-01
  2586 1.883292e-01
  2588 1.803526e-01
  2589 1.837986e-01
  2590 1.883125e-01
  2591 1.861017e-01
  2595 1.839211e-01
  2596 1.853605e-01
  2601 1.884247e-01
  2602 1.885656e-01
  2604 1.880852e-01
  2605 1.874078e-01
  2609 1.843663e-01
  2610 1.832557e-01
  2611 1.887371e-01
  2612 1.881461e-01
  2614 1.819409e-01
  2619 1.874763e-01
  2622 1.839652e-01
  2625 1.886891e-01
  2627 1.851966e-01
  2636 1.855135e-01
  2640 1.807917e-01
  2643 1.867738e-01
  2644 1.854700e-01
  2650 1.871268e-01
  2653 1.806064e-01
  2655 1.853537e-01
  2665 1.833713e-01
  2669 1.856391e-01
  2674 1.861936e-01
  2682 1.823129e-01
  2684 1.816931e-01
  2687 1.873115e-01
  2688 1.846977e-01
  2694 1.848897e-01
  2696 1.813840e-01
  2697 1.832560e-01
  2702 1.834746e-01
  2703 1.865482e-01
  2705 1.824687e-01
  2707 1.800838e-01
  2708 1.841506e-01
  2709 1.839347e-01
  2711 1.890161e-01
  2714 1.808859e-01
  2715 1.815770e-01
  2723 1.854542e-01
  2724 1.842496e-01
  2730 1.865768e-01
  2731 1.822792e-01
  2735 1.831429e-01
  2742 1.847711e-01
  2745 1.851982e-01
  2747 1.865121e-01
  2750 1.883854e-01
  2753 1.791347e-01
  2755 1.865662e-01
  2756 1.868834e-01
  2759 1.848034e-01
  2763 1.855467e-01
  2772 1.816777e-01
  2774 1.803429e-01
  2779 1.819783e-01
  2781 1.853843e-01
  2782 1.813831e-01
  2785 1.867976e-01
  2790 1.841702e-01
  2792 1.840748e-01
  2794 1.822752e-01
  2795 1.838982e-01
  2797 1.847241e-01
  2798 1.835112e-01
  2801 1.830230e-01
  2808 1.851936e-01
  2818 1.842960e-01
  2820 1.874076e-01
  2823 1.837835e-01
  2824 1.837391e-01
  2826 1.828389e-01
  2829 1.858932e-01
  2833 1.816279e-01
  2837 1.859759e-01
  2839 1.825528e-01
  2846 1.836389e-01
  2847 1.867079e-01
  2853 1.827074e-01
  2854 1.829216e-01
  2858 1.824211e-01
  2862 1.821259e-01
  2877 1.862184e-01
  2882 1.843671e-01
  2883 1.865956e-01
  2886 1.823076e-01
  2893 1.881367e-01
  2896 1.868758e-01
  2898 1.869761e-01
  2899 1.839228e-01
  2901 1.847724e-01
  2911 1.831725e-01
  2912 1.828302e-01
  2915 1.810248e-01
  2916 1.862673e-01
  2930 1.852860e-01
  2933 1.819417e-01
  2935 1.826434e-01
  2946 1.823459e-01
  2948 1.852617e-01
  2949 1.877186e-01
  2952 1.835755e-01
  2956 1.828479e-01
  2967 1.855028e-01
  2972 1.833340e-01
  2976 1.838551e-01
  2977 1.833371e-01
  2998 1.821976e-01
  2999 1.797329e-01
  3001 1.843507e-01
  3002 1.840000e-01
  3004 1.819778e-01
  3007 1.860462e-01
  3011 1.836216e-01
  3012 1.831409e-01
  3016 1.854002e-01
  3024 1.837446e-01
  3025 1.817018e-01
  3029 1.833267e-01
  3030 1.833245e-01
  3033 1.841531e-01
  3035 1.808495e-01
  3037 1.871792e-01
  3040 1.836918e-01
  3044 1.853398e-01
  3045 1.811506e-01
  3048 1.833334e-01
  3051 1.812349e-01
  3052 1.815522e-01
  3057 1.821097e-01
  3058 1.827194e-01
  3059 1.815335e-01
  3065 1.873604e-01
  3067 1.809017e-01
  3074 1.853242e-01
  3075 1.830419e-01
  3077 1.807228e-01
  3081 1.813594e-01
  3084 1.844382e-01
  3090 1.782920e-01
  3091 1.839708e-01
  3096 1.838645e-01
  3106 1.821043e-01
  3109 1.835159e-01
  3118 1.845117e-01
  3121 1.827819e-01
  3124 1.858706e-01
  3126 1.820093e-01
  3127 1.839353e-01
  3129 1.832044e-01
  3137 1.805418e-01
  3140 1.845381e-01
  3141 1.818264e-01
  3142 1.832192e-01
  3146 1.816133e-01
  3155 1.826334e-01
  3159 1.835244e-01
  3164 1.850746e-01
  3170 1.812172e-01
  3180 1.857686e-01
  3183 1.810388e-01
  3185 1.853052e-01
  3197 1.819257e-01
  3201 1.850272e-01
  3204 1.822159e-01
  3206 1.832147e-01
  3211 1.807361e-01
  3214 1.812554e-01
  3222 1.798705e-01
  3223 1.826480e-01
  3227 1.855538e-01
  3228 1.827991e-01
  3233 1.812644e-01
  3235 1.803718e-01
  3236 1.832998e-01
  3241 1.831232e-01
  3245 1.844208e-01
  3249 1.809590e-01
  3250 1.788297e-01
  3255 1.830527e-01
  3278 1.845394e-01
  3283 1.834220e-01
  3284 1.820129e-01
  3287 1.787293e-01
  3289 1.804538e-01
  3291 1.830569e-01
  3307 1.805309e-01
  3308 1.833860e-01
  3311 1.851344e-01
  3314 1.787877e-01
  3315 1.846267e-01
  3318 1.806062e-01
  3323 1.843137e-01
  3325 1.849089e-01
  3327 1.842120e-01
  3328 1.799312e-01
  3332 1.783091e-01
  3337 1.822673e-01
  3339 1.793691e-01
  3342 1.812894e-01
  3344 1.807976e-01
  3349 1.830098e-01
  3365 1.833665e-01
  3368 1.789160e-01
  3370 1.842509e-01
  3372 1.785758e-01
  3374 1.789249e-01
  3380 1.861346e-01
  3382 1.815441e-01
  3384 1.835311e-01
  3388 1.854318e-01
  3394 1.795197e-01
  3398 1.818357e-01
  3399 1.840065e-01
  3409 1.820160e-01
  3416 1.843079e-01
  3422 1.772125e-01
  3430 1.798884e-01
  3438 1.835929e-01
  3442 1.834779e-01
  3444 1.837607e-01
  3447 1.816445e-01
  3452 1.812327e-01
  3460 1.794313e-01
  3464 1.822549e-01
  3465 1.820326e-01
  3466 1.830663e-01
  3474 1.806401e-01
  3481 1.814666e-01
  3491 1.827265e-01
  3493 1.804685e-01
  3495 1.841538e-01
  3496 1.820878e-01
  3498 1.795877e-01
  3501 1.815775e-01
  3509 1.814140e-01
  3515 1.843206e-01
  3517 1.822028e-01
  3522 1.805950e-01
  3527 1.843220e-01
  3530 1.801963e-01
  3532 1.825221e-01
  3533 1.813122e-01
  3551 1.821779e-01
  3555 1.830722e-01
  3566 1.801562e-01
  3569 1.812647e-01
  3586 1.824798e-01
  3587 1.807196e-01
  3588 1.783101e-01
  3589 1.831042e-01
  3593 1.818454e-01
  3599 1.831540e-01
  3601 1.819395e-01
  3608 1.838461e-01
  3610 1.803073e-01
  3611 1.834351e-01
  3616 1.838647e-01
  3620 1.823103e-01
  3647 1.820184e-01
  3661 1.831480e-01
  3664 1.798474e-01
  3669 1.831774e-01
  3674 1.805029e-01
  3675 1.807422e-01
  3677 1.825329e-01
  3678 1.815312e-01
  3697 1.805752e-01
  3716 1.807831e-01
  3719 1.789443e-01
  3723 1.804872e-01
  3727 1.817980e-01
  3731 1.828446e-01
  3735 1.829850e-01
  3737 1.797289e-01
  3742 1.828355e-01
  3747 1.815778e-01
  3756 1.806417e-01
  3759 1.802273e-01
  3762 1.808186e-01
  3763 1.797080e-01
  3766 1.821449e-01
  3783 1.844049e-01
  3786 1.813590e-01
  3787 1.786201e-01
  3790 1.800284e-01
  3794 1.808570e-01
  3801 1.771225e-01
  3803 1.818994e-01
  3812 1.794722e-01
  3814 1.812031e-01
  3822 1.813036e-01
  3827 1.796473e-01
  3832 1.780993e-01
  3836 1.813330e-01
  3845 1.826226e-01
  3848 1.839346e-01
  3849 1.801184e-01
  3851 1.815843e-01
  3853 1.805317e-01
  3855 1.838461e-01
  3860 1.827868e-01
  3864 1.828324e-01
  3868 1.790407e-01
  3885 1.827238e-01
  3889 1.811574e-01
  3893 1.803360e-01
  3906 1.819628e-01
  3911 1.829475e-01
  3912 1.823679e-01
  3916 1.832030e-01
  3922 1.835402e-01
  3925 1.804952e-01
  3929 1.820755e-01
  3930 1.792645e-01
  3933 1.784253e-01
  3934 1.812838e-01
  3935 1.779454e-01
  3942 1.811352e-01
  3949 1.805163e-01
  3952 1.819557e-01
  3960 1.808258e-01
  3965 1.796307e-01
  3971 1.812776e-01
  3975 1.812453e-01
  3981 1.793445e-01
  3982 1.821414e-01
  3984 1.803184e-01
  3990 1.805443e-01
  3995 1.785582e-01
  3997 1.831892e-01
  3998 1.780495e-01
  4002 1.815366e-01
  4005 1.812126e-01
  4006 1.789081e-01
  4008 1.800437e-01
  4011 1.789620e-01
  4016 1.821625e-01
  4019 1.790306e-01
  4024 1.805708e-01
  4026 1.801956e-01
  4028 1.770580e-01
  4037 1.791480e-01
  4038 1.803412e-01
  4046 1.798711e-01
  4049 1.790758e-01
  4055 1.800540e-01
  4067 1.814260e-01
  4070 1.795625e-01
  4079 1.807952e-01
  4083 1.788053e-01
  4113 1.804318e-01
  4114 1.807839e-01
  4123 1.794095e-01
  4125 1.773692e-01
  4127 1.811642e-01
  4149 1.797103e-01
  4153 1.807482e-01
  4155 1.790342e-01
  4159 1.804852e-01
  4162 1.785715e-01
  4173 1.833097e-01
  4174 1.787035e-01
  4181 1.790344e-01
  4188 1.790388e-01
  4191 1.772559e-01
  4193 1.803007e-01
  4195 1.800548e-01
  4196 1.797940e-01
  4201 1.774519e-01
  4213 1.820617e-01
  4214 1.769546e-01
  4230 1.796970e-01
  4234 1.821692e-01
  4235 1.820662e-01
  4237 1.828185e-01
  4240 1.817718e-01
  4241 1.778095e-01
  4246 1.784702e-01
  4257 1.799848e-01
  4260 1.815070e-01
  4272 1.803398e-01
  4276 1.828222e-01
  4295 1.753584e-01
  4296 1.778164e-01
  4297 1.799631e-01
  4299 1.784716e-01
  4311 1.813788e-01
  4314 1.781012e-01
  4317 1.789511e-01
  4318 1.807110e-01
  4326 1.784462e-01
  4353 1.815315e-01
  4359 1.808119e-01
  4360 1.779878e-01
  4365 1.786557e-01
  4387 1.792767e-01
  4398 1.793307e-01
  4408 1.802403e-01
  4437 1.785624e-01
  4488 1.791800e-01
  4500 1.810096e-01
  4502 1.796256e-01
  4503 1.803964e-01
  4506 1.791685e-01
  4521 1.782994e-01
  4526 1.810254e-01
  4532 1.807911e-01
  4550 1.771489e-01
  4575 1.794295e-01
  4576 1.807265e-01
  4579 1.794523e-01
  4580 1.783116e-01
  4581 1.796504e-01
  4595 1.790618e-01
  4597 1.802446e-01
  4598 1.794783e-01
  4603 1.783751e-01
  4614 1.791690e-01
  4618 1.776587e-01
  4643 1.800227e-01
  4654 1.800595e-01
  4658 1.789918e-01
  4661 1.768517e-01
  4662 1.786278e-01
  4678 1.818817e-01
  4679 1.771388e-01
  4681 1.779067e-01
  4682 1.778224e-01
  4687 1.807376e-01
  4690 1.810898e-01
  4694 1.769126e-01
  4701 1.789308e-01
  4705 1.773493e-01
  4707 1.779798e-01
  4711 1.768796e-01
  4712 1.770115e-01
  4722 1.784800e-01
  4728 1.769546e-01
  4733 1.763955e-01
  4734 1.778142e-01
  4750 1.766028e-01
  4761 1.810323e-01
  4774 1.787606e-01
  4790 1.765585e-01
  4800 1.764562e-01
  4801 1.764163e-01
  4829 1.781593e-01
  4843 1.769597e-01
  4876 1.779035e-01
  4877 1.789877e-01
  4882 1.778802e-01
  4889 1.784661e-01
  4904 1.765687e-01
  4920 1.788784e-01
  4933 1.786771e-01
  4943 1.798792e-01
  4963 1.760646e-01
  4965 1.769114e-01
  4989 1.764696e-01
  5045 1.780288e-01
  5082 1.761831e-01
  5108 1.783928e-01
  5138 1.768272e-01
  5144 1.756625e-01
  5158 1.767277e-01
  5160 1.742427e-01
  5164 1.763831e-01
  5170 1.766873e-01
  5175 1.794100e-01
  5182 1.771936e-01
  5187 1.771134e-01
  5210 1.777061e-01
  5224 1.775583e-01
  5235 1.766454e-01
  5254 1.759122e-01
  5260 1.766888e-01
  5267 1.753682e-01
  5275 1.769050e-01
  5279 1.767258e-01
  5281 1.736044e-01
  5282 1.777490e-01
  5290 1.757033e-01
  5306 1.781070e-01
  5314 1.753344e-01
  5315 1.774435e-01
  5316 1.779084e-01
  5321 1.770382e-01
  5340 1.756649e-01
  5359 1.778901e-01
  5370 1.772359e-01
  5376 1.779412e-01
  5391 1.782570e-01
  5400 1.755077e-01
  5410 1.750530e-01
  5414 1.760871e-01
  5432 1.779708e-01
  5454 1.741378e-01
  5467 1.750416e-01
  5475 1.769475e-01
  5478 1.765908e-01
  5489 1.790299e-01
  5520 1.746962e-01
  5546 1.770776e-01
  5548 1.767259e-01
  5580 1.775380e-01
  5587 1.767832e-01
  5599 1.738839e-01
  5656 1.763704e-01
  5677 1.784831e-01
  5699 1.773624e-01
  5705 1.771925e-01
  5706 1.749029e-01
  5735 1.752533e-01
  5741 1.747415e-01
  5774 1.760152e-01
  5778 1.745775e-01
  5807 1.741836e-01
  5816 1.769434e-01
  5826 1.751159e-01
  5852 1.736725e-01
  5857 1.755760e-01
  5884 1.772888e-01
  5898 1.740641e-01
  5949 1.726681e-01
  5955 1.735796e-01
  5956 1.734858e-01
  5965 1.741579e-01
  5975 1.755691e-01
  5983 1.772105e-01
  6013 1.754060e-01
  6027 1.770428e-01
  6029 1.743729e-01
  6035 1.746942e-01
  6038 1.755335e-01
  6067 1.758012e-01
  6069 1.735522e-01
  6072 1.747480e-01
  6075 1.740597e-01
  6081 1.753728e-01
  6117 1.724098e-01
  6123 1.735913e-01
  6129 1.739910e-01
  6130 1.734621e-01
  6138 1.756936e-01
  6150 1.740092e-01
  6179 1.748658e-01
  6186 1.740068e-01
  6192 1.739706e-01
  6196 1.730753e-01
  6212 1.756161e-01
  6226 1.743843e-01
  6232 1.758982e-01
  6243 1.723806e-01
  6244 1.752004e-01
  6258 1.735573e-01
  6264 1.726742e-01
  6266 1.725202e-01
  6313 1.728777e-01
  6319 1.733346e-01
  6320 1.725867e-01
  6337 1.736653e-01
  6361 1.726249e-01
  6367 1.737361e-01
  6370 1.753295e-01
  6375 1.743128e-01
  6383 1.716706e-01
  6388 1.736404e-01
  6405 1.736303e-01
  6424 1.735953e-01
  6433 1.723606e-01
  6449 1.733894e-01
  6463 1.725449e-01
  6471 1.719633e-01
  6480 1.750350e-01
  6484 1.734510e-01
  6494 1.732411e-01
  6501 1.733072e-01
  6503 1.726703e-01
  6505 1.747136e-01
  6509 1.723415e-01
  6516 1.741120e-01
  6521 1.746254e-01
  6530 1.739770e-01
  6541 1.745620e-01
  6542 1.730532e-01
  6549 1.743670e-01
  6552 1.733241e-01
  6556 1.737556e-01
  6560 1.733104e-01
  6577 1.728362e-01
  6593 1.746789e-01
  6599 1.717129e-01
  6627 1.734509e-01
  6636 1.740767e-01
  6637 1.730818e-01
  6681 1.737196e-01
  6687 1.749399e-01
  6688 1.731407e-01
  6696 1.739647e-01
  6697 1.726453e-01
  6698 1.745798e-01
  6709 1.731826e-01
  6713 1.721776e-01
  6738 1.721434e-01
  6741 1.727802e-01
  6749 1.737744e-01
  6766 1.722119e-01
  6771 1.719902e-01
  6786 1.730569e-01
  6798 1.732795e-01
  6803 1.715232e-01
  6811 1.736655e-01
  6818 1.729248e-01
  6836 1.729544e-01
  6877 1.713574e-01
  6898 1.736475e-01
  6905 1.730708e-01
  6911 1.726306e-01
  6925 1.727112e-01
  6935 1.719200e-01
  6943 1.725102e-01
  6947 1.738379e-01
  6952 1.704457e-01
  6956 1.710671e-01
  6962 1.728461e-01
  6971 1.721276e-01
  6997 1.726386e-01
  7020 1.725144e-01
  7038 1.724702e-01
  7072 1.717306e-01
  7074 1.709865e-01
  7118 1.732886e-01
  7148 1.715870e-01
  7155 1.712010e-01
  7161 1.708946e-01
  7173 1.702645e-01
  7193 1.733457e-01
  7194 1.711271e-01
  7210 1.714197e-01
  7216 1.708633e-01
  7223 1.735113e-01
  7239 1.702202e-01
  7271 1.706759e-01
  7272 1.720206e-01
  7290 1.716421e-01
  7330 1.715172e-01
  7349 1.710265e-01
  7356 1.719867e-01
  7386 1.731232e-01
  7398 1.712939e-01
  7404 1.718290e-01
  7437 1.686609e-01
  7484 1.722599e-01
  7496 1.724230e-01
  7510 1.720545e-01
  7522 1.690020e-01
  7538 1.711010e-01
  7572 1.709955e-01
  7589 1.724456e-01
  7590 1.709780e-01
  7596 1.709833e-01
  7618 1.703660e-01
  7624 1.720050e-01
  7626 1.716383e-01
  7633 1.708356e-01
  7655 1.704552e-01
  7665 1.702154e-01
  7729 1.699463e-01
  7765 1.688177e-01
  7859 1.703571e-01
  7866 1.712162e-01
  7904 1.698346e-01
  7907 1.704011e-01
  7933 1.687601e-01
  7945 1.701898e-01
  7961 1.702800e-01
  7991 1.693797e-01
  8003 1.709247e-01
  8015 1.686219e-01
  8043 1.698896e-01
  8081 1.690884e-01
  8093 1.701711e-01
  8105 1.696794e-01
  8106 1.693622e-01
  8133 1.694147e-01
  8165 1.692994e-01
  8171 1.701940e-01
  8191 1.694092e-01
  8197 1.697996e-01
  8204 1.681904e-01
  8221 1.693420e-01
  8224 1.679585e-01
  8342 1.675591e-01
  8343 1.672282e-01
  8402 1.689696e-01
  8435 1.682068e-01
  8450 1.677806e-01
  8503 1.665971e-01
  8505 1.682209e-01
  8546 1.688978e-01
  8576 1.680213e-01
  8588 1.680656e-01
  8620 1.682939e-01
  8623 1.687665e-01
  8690 1.665291e-01
  8699 1.691904e-01
  8725 1.679384e-01
  8733 1.671714e-01
  8758 1.681694e-01
  8769 1.678203e-01
  8774 1.681783e-01
  8793 1.662156e-01
  8801 1.670221e-01
  8809 1.675927e-01
  8915 1.676474e-01
  8923 1.668678e-01
  8927 1.676943e-01
  8969 1.666740e-01
  8992 1.669384e-01
  9010 1.672949e-01
  9011 1.687308e-01
  9012 1.677775e-01
  9034 1.673502e-01
  9059 1.668343e-01
  9065 1.667159e-01
  9076 1.658762e-01
  9086 1.664668e-01
  9098 1.671983e-01
  9100 1.672886e-01
  9163 1.671246e-01
  9190 1.673810e-01
  9215 1.659930e-01
  9274 1.662706e-01
  9280 1.655949e-01
  9336 1.637584e-01
  9350 1.657878e-01
  9351 1.654267e-01
  9391 1.668800e-01
  9460 1.655823e-01
  9491 1.662420e-01
  9518 1.649187e-01
  9544 1.651109e-01
  9594 1.665843e-01
  9600 1.653728e-01
  9614 1.656984e-01
  9638 1.649263e-01
  9645 1.651022e-01
  9652 1.657854e-01
  9730 1.659845e-01
  9769 1.656124e-01
  9774 1.658828e-01
  9806 1.636490e-01
  9809 1.662523e-01
  9889 1.642359e-01
  9980 1.646193e-01
 10055 1.641260e-01
 10075 1.634597e-01
 10098 1.642589e-01
 10122 1.639963e-01
 10153 1.637571e-01
 10167 1.652412e-01
 10180 1.631813e-01
 10232 1.643484e-01
 10264 1.652633e-01
 10329 1.631026e-01
 10371 1.638570e-01
 10415 1.624501e-01
 10423 1.633094e-01
 10426 1.637956e-01
 10437 1.638127e-01
 10473 1.633672e-01
 10665 1.618492e-01
 10672 1.630795e-01
 10677 1.638354e-01
 10783 1.630633e-01
 10889 1.620057e-01
 10910 1.634118e-01
 10972 1.627998e-01
 10978 1.616390e-01
 11002 1.628628e-01
 11006 1.624077e-01
 11098 1.623081e-01
 11215 1.626838e-01
 11234 1.619735e-01
 11279 1.612199e-01
 11406 1.610119e-01
 11444 1.614700e-01
 11513 1.620095e-01
 11581 1.611330e-01
 11584 1.612741e-01
 11701 1.605505e-01
 11764 1.609834e-01
 11768 1.601822e-01
 11771 1.605970e-01
 11836 1.594206e-01
 11838 1.605839e-01
 11875 1.596467e-01
 11999 1.600763e-01
 12008 1.611153e-01
 12021 1.598080e-01
 12112 1.600985e-01
 12146 1.585454e-01
 12186 1.597906e-01
 12195 1.595788e-01
 12220 1.594464e-01
 12276 1.597667e-01
 12320 1.599282e-01
 12330 1.590103e-01
 12364 1.594434e-01
 12429 1.585966e-01
 12477 1.593363e-01
 12518 1.592458e-01
 12636 1.584343e-01
 12754 1.575205e-01
 12872 1.568743e-01
 12996 1.569087e-01
 13205 1.567562e-01
 13212 1.572983e-01
 13476 1.566912e-01
 13517 1.576464e-01
 13641 1.568963e-01
 13726 1.559443e-01
 13794 1.567248e-01
 13809 1.555237e-01
 13846 1.562027e-01
 13887 1.566671e-01
 13896 1.544594e-01
 13995 1.550233e-01
 14110 1.561862e-01
 14287 1.548085e-01
 14335 1.548965e-01
 14795 1.526627e-01
 14864 1.532322e-01
 14865 1.531302e-01
 14978 1.527285e-01
 15100 1.540459e-01
 15476 1.509872e-01
 15724 1.512471e-01
 15871 1.513460e-01
 16074 1.506022e-01
 16190 1.505666e-01
 16244 1.512788e-01
 16409 1.492273e-01
 16421 1.503355e-01
 16490 1.500996e-01
 16820 1.490735e-01
 17027 1.494267e-01
 17108 1.485466e-01
 17159 1.480964e-01
 17503 1.472239e-01
 17521 1.484969e-01
 17571 1.472197e-01
 17830 1.468191e-01
 18383 1.457294e-01
 18605 1.455042e-01
 18673 1.453848e-01
 18729 1.451228e-01
 19478 1.443584e-01
 20202 1.431905e-01
 20627 1.417697e-01
 20914 1.407673e-01
 21079 1.410481e-01


==> data/MovieLens-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     4 9.567591e-02
     6 1.923977e-01
     7 2.710029e-01
     8 2.001494e-01
     9 1.962312e-01
    10 1.867186e-01
    11 1.944376e-01
    12 1.887060e-01
    13 1.915324e-01
    14 1.913290e-01
    15 1.937045e-01
    16 1.904064e-01
    17 1.922052e-01
    18 1.922239e-01
    19 1.916456e-01
    20 1.913948e-01
    21 1.927595e-01
    22 1.916209e-01
    23 1.904515e-01
    24 1.912377e-01
    25 1.915100e-01
    26 1.929799e-01
    27 1.912146e-01
    28 1.903553e-01
    29 1.919779e-01
    30 1.915831e-01
    31 1.901776e-01
    32 1.902567e-01
    33 1.905120e-01
    34 1.903480e-01
    35 1.905355e-01
    36 1.906926e-01
    37 1.918918e-01
    38 1.923307e-01
    39 1.908783e-01
    40 1.900303e-01
    41 1.903791e-01
    42 1.901311e-01
    43 1.914542e-01
    44 1.914413e-01
    45 1.907799e-01
    46 1.919407e-01
    47 1.920155e-01
    48 1.885242e-01
    49 1.923100e-01
    50 1.894553e-01
    51 1.909655e-01
    52 1.900739e-01
    53 1.906140e-01
    54 1.889893e-01
    55 1.900811e-01
    56 1.892000e-01
    57 1.898508e-01
    58 1.893677e-01
    59 1.901583e-01
    60 1.896357e-01
    61 1.891859e-01
    62 1.900461e-01
    63 1.901610e-01
    64 1.892923e-01
    65 1.900063e-01
    66 1.900904e-01
    67 1.896384e-01
    68 1.899063e-01
    69 1.870115e-01
    70 1.878783e-01
    71 1.901761e-01
    72 1.886909e-01
    73 1.888049e-01
    74 1.877447e-01
    75 1.890853e-01
    76 1.899843e-01
    77 1.888483e-01
    78 1.891205e-01
    79 1.889132e-01
    80 1.891116e-01
    81 1.895837e-01
    82 1.889159e-01
    83 1.882378e-01
    84 1.898841e-01
    85 1.888607e-01
    86 1.879101e-01
    87 1.888102e-01
    88 1.895522e-01
    89 1.880428e-01
    90 1.881814e-01
    91 1.889177e-01
    92 1.887885e-01
    93 1.880500e-01
    94 1.875157e-01
    95 1.870885e-01
    96 1.877727e-01
    97 1.876809e-01
    98 1.870246e-01
    99 1.897565e-01
   100 1.878775e-01
   101 1.888747e-01
   102 1.883573e-01
   103 1.875714e-01
   104 1.872256e-01
   105 1.887196e-01
   106 1.881386e-01
   107 1.882698e-01
   108 1.878648e-01
   109 1.871827e-01
   110 1.884434e-01
   111 1.860268e-01
   112 1.868312e-01
   113 1.878998e-01
   114 1.874886e-01
   115 1.882164e-01
   116 1.873785e-01
   117 1.870634e-01
   118 1.871015e-01
   119 1.885109e-01
   120 1.861470e-01
   121 1.866461e-01
   122 1.875152e-01
   123 1.884461e-01
   124 1.859678e-01
   125 1.865950e-01
   126 1.870853e-01
   127 1.859464e-01
   128 1.869703e-01
   129 1.860305e-01
   130 1.853423e-01
   131 1.859803e-01
   132 1.860742e-01
   133 1.854175e-01
   134 1.878559e-01
   135 1.858430e-01
   136 1.874634e-01
   137 1.854349e-01
   138 1.865936e-01
   139 1.844890e-01
   140 1.855234e-01
   141 1.866322e-01
   142 1.873647e-01
   143 1.855181e-01
   144 1.853311e-01
   145 1.858711e-01
   146 1.847766e-01
   147 1.848174e-01
   148 1.861553e-01
   149 1.849387e-01
   150 1.848269e-01
   151 1.861345e-01
   152 1.851670e-01
   153 1.863965e-01
   154 1.859068e-01
   155 1.853752e-01
   156 1.852787e-01
   157 1.841300e-01
   158 1.850735e-01
   159 1.841954e-01
   160 1.840835e-01
   161 1.845796e-01
   162 1.850645e-01
   163 1.855870e-01
   164 1.847908e-01
   165 1.844548e-01
   166 1.860724e-01
   167 1.829134e-01
   168 1.837618e-01
   169 1.852059e-01
   170 1.834323e-01
   171 1.844938e-01
   172 1.843620e-01
   173 1.833303e-01
   174 1.850070e-01
   175 1.847718e-01
   176 1.837531e-01
   177 1.850393e-01
   178 1.830545e-01
   179 1.852113e-01
   180 1.832418e-01
   181 1.823102e-01
   182 1.848170e-01
   183 1.850618e-01
   184 1.836619e-01
   185 1.831564e-01
   186 1.829108e-01
   187 1.832223e-01
   188 1.837785e-01
   189 1.836442e-01
   190 1.839884e-01
   191 1.830221e-01
   192 1.829122e-01
   193 1.834247e-01
   194 1.830859e-01
   195 1.839136e-01
   196 1.822830e-01
   197 1.807867e-01
   198 1.829907e-01
   199 1.840549e-01
   200 1.825813e-01
   201 1.821751e-01
   202 1.841275e-01
   203 1.824863e-01
   204 1.821167e-01
   205 1.841494e-01
   206 1.816966e-01
   207 1.823983e-01
   208 1.842830e-01
   209 1.818154e-01
   210 1.822428e-01
   211 1.805510e-01
   212 1.819392e-01
   213 1.817256e-01
   214 1.820822e-01
   215 1.808448e-01
   216 1.822659e-01
   217 1.821999e-01
   218 1.822484e-01
   219 1.813697e-01
   220 1.806148e-01
   221 1.809325e-01
   222 1.825634e-01
   223 1.820089e-01
   224 1.822145e-01
   225 1.831612e-01
   226 1.824430e-01
   227 1.820782e-01
   228 1.812546e-01
   229 1.826588e-01
   230 1.825609e-01
   231 1.830612e-01
   232 1.806915e-01
   233 1.805245e-01
   234 1.811901e-01
   235 1.824799e-01
   236 1.813375e-01
   237 1.813877e-01
   238 1.814421e-01
   239 1.795485e-01
   240 1.802866e-01
   241 1.810064e-01
   242 1.814590e-01
   243 1.806692e-01
   244 1.810289e-01
   245 1.803100e-01
   246 1.808945e-01
   247 1.822014e-01
   248 1.793625e-01
   249 1.790803e-01
   250 1.812282e-01
   251 1.817415e-01
   252 1.824498e-01
   253 1.813384e-01
   254 1.808586e-01
   255 1.798477e-01
   256 1.803707e-01
   257 1.791175e-01
   258 1.789671e-01
   259 1.805430e-01
   260 1.808659e-01
   261 1.800129e-01
   262 1.796897e-01
   263 1.808593e-01
   264 1.784686e-01
   265 1.802915e-01
   266 1.803986e-01
   267 1.794634e-01
   268 1.794509e-01
   269 1.796580e-01
   270 1.791717e-01
   271 1.793166e-01
   272 1.787938e-01
   273 1.797185e-01
   274 1.783395e-01
   275 1.781222e-01
   276 1.793027e-01
   277 1.787635e-01
   278 1.767013e-01
   279 1.790768e-01
   280 1.780045e-01
   281 1.783353e-01
   282 1.812811e-01
   283 1.796054e-01
   284 1.775988e-01
   285 1.799181e-01
   286 1.786892e-01
   287 1.781474e-01
   288 1.781572e-01
   289 1.774726e-01
   290 1.775285e-01
   291 1.786744e-01
   292 1.783858e-01
   293 1.768275e-01
   294 1.784943e-01
   295 1.781459e-01
   296 1.806101e-01
   297 1.783505e-01
   298 1.799105e-01
   299 1.793907e-01
   300 1.765803e-01
   301 1.791657e-01
   302 1.793107e-01
   303 1.792908e-01
   304 1.791137e-01
   305 1.772332e-01
   306 1.770112e-01
   307 1.763051e-01
   308 1.772439e-01
   309 1.767616e-01
   310 1.769598e-01
   311 1.801509e-01
   312 1.782163e-01
   313 1.774584e-01
   314 1.767785e-01
   315 1.777777e-01
   316 1.794820e-01
   317 1.766783e-01
   318 1.773028e-01
   319 1.777266e-01
   320 1.771555e-01
   321 1.775332e-01
   322 1.762102e-01
   323 1.755492e-01
   324 1.764515e-01
   325 1.787103e-01
   326 1.769252e-01
   327 1.758866e-01
   328 1.777654e-01
   329 1.763644e-01
   330 1.778220e-01
   331 1.767389e-01
   332 1.764599e-01
   333 1.769043e-01
   334 1.773750e-01
   335 1.772058e-01
   336 1.766202e-01
   337 1.744322e-01
   338 1.771600e-01
   339 1.763177e-01
   340 1.761773e-01
   341 1.766538e-01
   342 1.765952e-01
   343 1.762682e-01
   344 1.762293e-01
   345 1.758310e-01
   346 1.753780e-01
   347 1.752769e-01
   348 1.760324e-01
   349 1.769178e-01
   350 1.755542e-01
   351 1.759960e-01
   352 1.772514e-01
   353 1.750996e-01
   354 1.761435e-01
   355 1.742584e-01
   356 1.753431e-01
   357 1.740992e-01
   358 1.738277e-01
   359 1.742898e-01
   360 1.756081e-01
   361 1.746172e-01
   362 1.759886e-01
   363 1.751475e-01
   364 1.749851e-01
   365 1.759005e-01
   366 1.766009e-01
   367 1.758069e-01
   368 1.747386e-01
   369 1.730708e-01
   370 1.737761e-01
   371 1.741882e-01
   372 1.755718e-01
   373 1.759556e-01
   374 1.751315e-01
   375 1.752379e-01
   376 1.742173e-01
   377 1.759999e-01
   378 1.717919e-01
   379 1.723820e-01
   380 1.743589e-01
   381 1.734054e-01
   382 1.759318e-01
   383 1.740312e-01
   384 1.739445e-01
   385 1.738152e-01
   386 1.746475e-01
   387 1.747791e-01
   388 1.735547e-01
   389 1.734407e-01
   390 1.747687e-01
   391 1.734764e-01
   392 1.753959e-01
   393 1.740447e-01
   394 1.725464e-01
   395 1.734291e-01
   396 1.742246e-01
   397 1.726574e-01
   398 1.724533e-01
   399 1.715378e-01
   400 1.737769e-01
   401 1.735954e-01
   402 1.739649e-01
   403 1.721064e-01
   404 1.737188e-01
   405 1.728162e-01
   406 1.729045e-01
   407 1.740434e-01
   408 1.723585e-01
   409 1.729988e-01
   410 1.718563e-01
   411 1.728004e-01
   412 1.741589e-01
   413 1.723470e-01
   414 1.720510e-01
   415 1.726528e-01
   416 1.731373e-01
   417 1.726980e-01
   418 1.702558e-01
   419 1.724082e-01
   420 1.716962e-01
   421 1.727090e-01
   422 1.715807e-01
   423 1.728148e-01
   424 1.717234e-01
   425 1.724076e-01
   426 1.734583e-01
   427 1.718176e-01
   428 1.731652e-01
   429 1.735806e-01
   430 1.720621e-01
   431 1.722326e-01
   432 1.723786e-01
   433 1.717169e-01
   434 1.722893e-01
   435 1.713751e-01
   436 1.699199e-01
   437 1.722387e-01
   438 1.719184e-01
   439 1.709898e-01
   440 1.730066e-01
   441 1.714663e-01
   442 1.708053e-01
   443 1.704724e-01
   444 1.699569e-01
   445 1.707616e-01
   446 1.719812e-01
   447 1.708407e-01
   448 1.712715e-01
   449 1.697127e-01
   450 1.686895e-01
   451 1.721853e-01
   452 1.707830e-01
   453 1.722767e-01
   454 1.719168e-01
   455 1.710145e-01
   456 1.713049e-01
   457 1.711284e-01
   458 1.688670e-01
   459 1.680189e-01
   460 1.711125e-01
   461 1.706204e-01
   462 1.705625e-01
   463 1.726353e-01
   464 1.702624e-01
   465 1.718674e-01
   466 1.694754e-01
   467 1.704736e-01
   468 1.700858e-01
   469 1.700961e-01
   470 1.724091e-01
   471 1.686946e-01
   472 1.701080e-01
   473 1.708023e-01
   474 1.701290e-01
   475 1.721211e-01
   476 1.697750e-01
   477 1.707732e-01
   478 1.700018e-01
   479 1.711944e-01
   480 1.697814e-01
   481 1.707583e-01
   482 1.683906e-01
   483 1.700562e-01
   484 1.692448e-01
   485 1.711839e-01
   486 1.697623e-01
   487 1.712803e-01
   488 1.686664e-01
   489 1.686915e-01
   490 1.686609e-01
   491 1.669639e-01
   492 1.689193e-01
   493 1.689378e-01
   494 1.695191e-01
   495 1.682353e-01
   496 1.658758e-01
   497 1.692136e-01
   498 1.673067e-01
   499 1.675039e-01
   500 1.693634e-01
   501 1.670080e-01
   502 1.687212e-01
   503 1.688162e-01
   504 1.692793e-01
   505 1.673256e-01
   506 1.685754e-01
   507 1.656124e-01
   508 1.685530e-01
   509 1.712234e-01
   510 1.680814e-01
   511 1.665628e-01
   512 1.700791e-01
   513 1.674264e-01
   514 1.691359e-01
   515 1.677713e-01
   516 1.666588e-01
   517 1.662777e-01
   518 1.678045e-01
   519 1.699900e-01
   520 1.688368e-01
   521 1.693484e-01
   522 1.667457e-01
   523 1.692554e-01
   524 1.673233e-01
   525 1.681738e-01
   526 1.671422e-01
   527 1.669633e-01
   528 1.714986e-01
   529 1.696218e-01
   530 1.664279e-01
   531 1.696231e-01
   532 1.688129e-01
   533 1.667530e-01
   534 1.672048e-01
   535 1.638695e-01
   536 1.673997e-01
   537 1.652981e-01
   538 1.677173e-01
   539 1.674376e-01
   540 1.668486e-01
   541 1.680262e-01
   542 1.657245e-01
   543 1.677294e-01
   544 1.667491e-01
   545 1.667224e-01
   546 1.652345e-01
   547 1.680723e-01
   548 1.680279e-01
   549 1.661968e-01
   550 1.658054e-01
   551 1.661804e-01
   552 1.678843e-01
   553 1.649349e-01
   554 1.678775e-01
   555 1.673849e-01
   556 1.679695e-01
   557 1.643576e-01
   558 1.639895e-01
   559 1.673263e-01
   560 1.660925e-01
   561 1.644725e-01
   562 1.641815e-01
   563 1.660193e-01
   564 1.693619e-01
   565 1.655938e-01
   566 1.682129e-01
   567 1.674534e-01
   568 1.673000e-01
   569 1.646578e-01
   570 1.658838e-01
   571 1.674209e-01
   572 1.649239e-01
   573 1.648275e-01
   574 1.667770e-01
   575 1.657758e-01
   576 1.658776e-01
   577 1.655392e-01
   578 1.653362e-01
   579 1.663694e-01
   580 1.655941e-01
   581 1.670112e-01
   582 1.654463e-01
   583 1.623964e-01
   584 1.643219e-01
   585 1.624850e-01
   586 1.640793e-01
   587 1.660855e-01
   588 1.646851e-01
   589 1.661980e-01
   590 1.654709e-01
   591 1.647719e-01
   592 1.652341e-01
   593 1.639967e-01
   594 1.643139e-01
   595 1.644291e-01
   596 1.635310e-01
   597 1.674467e-01
   598 1.638522e-01
   599 1.650224e-01
   600 1.637226e-01
   601 1.631485e-01
   602 1.645213e-01
   603 1.636082e-01
   604 1.631705e-01
   605 1.634211e-01
   606 1.648084e-01
   607 1.619374e-01
   608 1.647335e-01
   609 1.626899e-01
   610 1.635084e-01
   611 1.652440e-01
   612 1.633734e-01
   613 1.618439e-01
   614 1.629461e-01
   615 1.648196e-01
   616 1.629690e-01
   617 1.649690e-01
   618 1.632833e-01
   619 1.617216e-01
   620 1.618058e-01
   621 1.627598e-01
   622 1.634695e-01
   623 1.627326e-01
   624 1.618007e-01
   625 1.633388e-01
   626 1.625569e-01
   627 1.622112e-01
   628 1.645857e-01
   629 1.639365e-01
   630 1.625413e-01
   631 1.641170e-01
   632 1.623244e-01
   633 1.649723e-01
   634 1.659493e-01
   635 1.644890e-01
   636 1.598011e-01
   637 1.627504e-01
   638 1.617627e-01
   639 1.643811e-01
   640 1.644704e-01
   641 1.614860e-01
   642 1.615337e-01
   643 1.629094e-01
   644 1.631071e-01
   645 1.628123e-01
   646 1.612645e-01
   647 1.632619e-01
   648 1.624974e-01
   649 1.629362e-01
   650 1.625268e-01
   651 1.604858e-01
   652 1.647882e-01
   653 1.625750e-01
   654 1.629497e-01
   655 1.628752e-01
   656 1.618707e-01
   657 1.624848e-01
   658 1.618690e-01
   659 1.641240e-01
   660 1.634532e-01
   661 1.630965e-01
   662 1.620085e-01
   663 1.600795e-01
   664 1.628236e-01
   665 1.640268e-01
   666 1.617154e-01
   667 1.627044e-01
   668 1.602779e-01
   669 1.583527e-01
   670 1.596924e-01
   671 1.616015e-01
   672 1.606633e-01
   673 1.592479e-01
   674 1.624101e-01
   675 1.607624e-01
   676 1.605903e-01
   677 1.624201e-01
   678 1.589309e-01
   679 1.604929e-01
   680 1.624355e-01
   681 1.616172e-01
   682 1.636712e-01
   683 1.598167e-01
   684 1.623116e-01
   685 1.619286e-01
   686 1.610495e-01
   687 1.593356e-01
   688 1.645104e-01
   689 1.604095e-01
   690 1.609325e-01
   691 1.595132e-01
   692 1.605176e-01
   693 1.608714e-01
   694 1.614687e-01
   695 1.601138e-01
   696 1.619661e-01
   697 1.610821e-01
   698 1.599274e-01
   699 1.596320e-01
   700 1.598067e-01
   701 1.619245e-01
   702 1.582989e-01
   703 1.599330e-01
   704 1.601076e-01
   705 1.597632e-01
   706 1.607442e-01
   707 1.594921e-01
   708 1.596531e-01
   709 1.582308e-01
   710 1.596632e-01
   711 1.588230e-01
   712 1.585434e-01
   713 1.601775e-01
   714 1.580906e-01
   715 1.592496e-01
   716 1.604548e-01
   717 1.593793e-01
   718 1.590125e-01
   719 1.625106e-01
   720 1.598038e-01
   721 1.586187e-01
   722 1.552840e-01
   723 1.591575e-01
   724 1.588996e-01
   725 1.581289e-01
   726 1.588439e-01
   727 1.596566e-01
   728 1.604856e-01
   729 1.591273e-01
   730 1.587535e-01
   731 1.597184e-01
   732 1.625337e-01
   733 1.609342e-01
   734 1.588070e-01
   735 1.566784e-01
   736 1.605725e-01
   737 1.555280e-01
   738 1.626557e-01
   739 1.580199e-01
   740 1.569731e-01
   741 1.605868e-01
   742 1.567630e-01
   743 1.581982e-01
   744 1.573468e-01
   745 1.537279e-01
   746 1.554677e-01
   747 1.536269e-01
   748 1.578490e-01
   749 1.588434e-01
   750 1.578886e-01
   751 1.559188e-01
   752 1.584127e-01
   753 1.597150e-01
   754 1.586229e-01
   755 1.566735e-01
   756 1.570747e-01
   757 1.591103e-01
   758 1.598981e-01
   759 1.582695e-01
   760 1.588523e-01
   761 1.545992e-01
   762 1.583820e-01
   763 1.580271e-01
   764 1.553839e-01
   765 1.547703e-01
   766 1.591459e-01
   767 1.561317e-01
   768 1.558697e-01
   769 1.635839e-01
   770 1.575977e-01
   771 1.571325e-01
   772 1.588580e-01
   773 1.553001e-01
   774 1.560093e-01
   775 1.583575e-01
   777 1.554138e-01
   778 1.569843e-01
   779 1.561027e-01
   780 1.568771e-01
   781 1.572937e-01
   782 1.556469e-01
   783 1.564049e-01
   784 1.520269e-01
   785 1.570622e-01
   786 1.566161e-01
   787 1.550620e-01
   788 1.581985e-01
   789 1.548041e-01
   790 1.541104e-01
   791 1.580207e-01
   792 1.561200e-01
   793 1.565454e-01
   794 1.562065e-01
   795 1.558825e-01
   796 1.548050e-01
   797 1.545710e-01
   798 1.565150e-01
   799 1.552766e-01
   800 1.593079e-01
   801 1.540717e-01
   802 1.541071e-01
   803 1.567174e-01
   804 1.563756e-01
   805 1.550945e-01
   806 1.565402e-01
   807 1.540892e-01
   808 1.538226e-01
   809 1.584086e-01
   810 1.566887e-01
   811 1.547264e-01
   812 1.549054e-01
   813 1.530100e-01
   814 1.537810e-01
   815 1.558102e-01
   816 1.539068e-01
   817 1.556596e-01
   818 1.544612e-01
   819 1.554528e-01
   820 1.565542e-01
   821 1.557958e-01
   822 1.558698e-01
   823 1.552129e-01
   824 1.562068e-01
   825 1.532491e-01
   826 1.544648e-01
   827 1.521125e-01
   828 1.557802e-01
   830 1.553103e-01
   831 1.552747e-01
   832 1.557287e-01
   833 1.558691e-01
   834 1.539739e-01
   835 1.551502e-01
   836 1.535092e-01
   837 1.572324e-01
   838 1.552937e-01
   839 1.523501e-01
   840 1.545966e-01
   841 1.542840e-01
   842 1.548999e-01
   843 1.558457e-01
   844 1.561837e-01
   845 1.546434e-01
   846 1.541542e-01
   847 1.517814e-01
   848 1.568831e-01
   849 1.522686e-01
   850 1.562490e-01
   851 1.531460e-01
   852 1.539936e-01
   853 1.560266e-01
   854 1.541185e-01
   855 1.519607e-01
   856 1.527796e-01
   857 1.546036e-01
   858 1.520121e-01
   860 1.523842e-01
   863 1.526492e-01
   864 1.541766e-01
   865 1.532326e-01
   866 1.522301e-01
   867 1.535867e-01
   868 1.517126e-01
   869 1.549014e-01
   870 1.506447e-01
   871 1.512961e-01
   872 1.531027e-01
   873 1.557452e-01
   874 1.494974e-01
   875 1.539999e-01
   876 1.555157e-01
   878 1.521034e-01
   879 1.506695e-01
   880 1.536110e-01
   881 1.516893e-01
   882 1.512061e-01
   883 1.539830e-01
   884 1.509192e-01
   885 1.518511e-01
   886 1.523596e-01
   888 1.522754e-01
   889 1.517766e-01
   890 1.488153e-01
   891 1.506637e-01
   892 1.508217e-01
   893 1.530047e-01
   894 1.507033e-01
   895 1.528334e-01
   896 1.529610e-01
   897 1.519975e-01
   898 1.511231e-01
   900 1.507316e-01
   902 1.507172e-01
   903 1.504793e-01
   904 1.541694e-01
   907 1.503970e-01
   908 1.489760e-01
   909 1.551275e-01
   911 1.528927e-01
   912 1.524879e-01
   913 1.499496e-01
   915 1.498561e-01
   917 1.521020e-01
   918 1.492350e-01
   920 1.490512e-01
   921 1.490536e-01
   922 1.470003e-01
   923 1.518126e-01
   924 1.521930e-01
   925 1.522619e-01
   926 1.500423e-01
   927 1.515277e-01
   928 1.527317e-01
   929 1.497293e-01
   930 1.517195e-01
   931 1.518739e-01
   932 1.485389e-01
   933 1.524317e-01
   934 1.509004e-01
   935 1.481251e-01
   936 1.509807e-01
   937 1.514443e-01
   939 1.501165e-01
   940 1.504457e-01
   941 1.514614e-01
   942 1.506393e-01
   943 1.501308e-01
   945 1.481019e-01
   947 1.488697e-01
   948 1.489890e-01
   949 1.501886e-01
   950 1.487108e-01
   951 1.481756e-01
   952 1.494016e-01
   953 1.484113e-01
   955 1.505189e-01
   956 1.517579e-01
   957 1.504650e-01
   958 1.487694e-01
   959 1.506763e-01
   960 1.474844e-01
   961 1.490253e-01
   963 1.514176e-01
   964 1.451102e-01
   965 1.480719e-01
   967 1.480088e-01
   968 1.480808e-01
   969 1.499233e-01
   971 1.480512e-01
   972 1.469647e-01
   973 1.460390e-01
   975 1.483500e-01
   976 1.485278e-01
   977 1.493956e-01
   981 1.485901e-01
   983 1.470254e-01
   986 1.473018e-01
   987 1.476261e-01
   988 1.494220e-01
   989 1.484997e-01
   992 1.481717e-01
   994 1.509302e-01
   996 1.477185e-01
   997 1.478450e-01
   998 1.496480e-01
   999 1.498623e-01
  1000 1.498941e-01
  1001 1.462669e-01
  1003 1.479167e-01
  1004 1.473665e-01
  1006 1.487287e-01
  1009 1.481083e-01
  1010 1.442887e-01
  1012 1.461996e-01
  1018 1.473595e-01
  1019 1.448555e-01
  1020 1.476024e-01
  1022 1.478259e-01
  1023 1.470197e-01
  1024 1.484333e-01
  1025 1.458307e-01
  1027 1.479027e-01
  1028 1.446441e-01
  1029 1.481004e-01
  1030 1.485171e-01
  1031 1.449369e-01
  1036 1.480302e-01
  1038 1.465215e-01
  1039 1.455195e-01
  1041 1.429402e-01
  1042 1.460651e-01
  1043 1.473852e-01
  1045 1.466369e-01
  1047 1.445488e-01
  1053 1.459045e-01
  1055 1.422408e-01
  1058 1.459327e-01
  1060 1.463320e-01
  1061 1.440153e-01
  1063 1.453324e-01
  1064 1.452201e-01
  1065 1.449888e-01
  1066 1.478505e-01
  1067 1.443379e-01
  1068 1.465746e-01
  1069 1.470727e-01
  1070 1.433886e-01
  1072 1.449966e-01
  1073 1.463192e-01
  1075 1.454359e-01
  1076 1.439896e-01
  1077 1.427056e-01
  1078 1.457165e-01
  1079 1.460797e-01
  1081 1.448751e-01
  1082 1.445028e-01
  1083 1.428576e-01
  1084 1.434193e-01
  1089 1.436151e-01
  1091 1.440785e-01
  1092 1.435631e-01
  1093 1.446109e-01
  1094 1.427331e-01
  1096 1.449158e-01
  1098 1.440383e-01
  1101 1.425394e-01
  1102 1.419607e-01
  1104 1.433198e-01
  1108 1.458996e-01
  1111 1.432167e-01
  1112 1.437013e-01
  1114 1.449587e-01
  1115 1.438445e-01
  1117 1.431154e-01
  1119 1.414023e-01
  1120 1.431044e-01
  1122 1.416630e-01
  1126 1.428428e-01
  1127 1.422046e-01
  1131 1.438490e-01
  1132 1.431381e-01
  1134 1.442839e-01
  1136 1.423471e-01
  1146 1.411133e-01
  1147 1.415337e-01
  1148 1.416524e-01
  1151 1.436728e-01
  1152 1.414975e-01
  1153 1.426764e-01
  1157 1.447426e-01
  1158 1.424272e-01
  1159 1.407253e-01
  1160 1.404134e-01
  1162 1.430198e-01
  1164 1.423211e-01
  1165 1.404740e-01
  1168 1.411635e-01
  1172 1.415496e-01
  1174 1.392979e-01
  1176 1.428694e-01
  1179 1.405736e-01
  1183 1.414369e-01
  1185 1.412519e-01
  1193 1.413489e-01
  1195 1.406852e-01
  1200 1.426086e-01
  1202 1.380375e-01
  1203 1.390126e-01
  1205 1.401163e-01
  1210 1.390416e-01
  1213 1.387769e-01
  1215 1.404757e-01
  1216 1.416441e-01
  1217 1.416889e-01
  1218 1.390564e-01
  1225 1.391907e-01
  1232 1.383562e-01
  1234 1.385071e-01
  1235 1.364052e-01
  1238 1.398188e-01
  1240 1.387009e-01
  1243 1.399259e-01
  1246 1.357989e-01
  1247 1.383144e-01
  1248 1.342797e-01
  1251 1.389627e-01
  1256 1.370931e-01
  1262 1.375990e-01
  1264 1.389688e-01
  1269 1.363929e-01
  1270 1.374421e-01
  1272 1.358597e-01
  1276 1.394245e-01
  1279 1.375577e-01
  1285 1.349521e-01
  1290 1.385533e-01
  1292 1.373732e-01
  1294 1.368725e-01
  1296 1.348479e-01
  1297 1.368542e-01
  1302 1.380536e-01
  1303 1.357669e-01
  1307 1.359406e-01
  1310 1.354379e-01
  1312 1.364592e-01
  1313 1.376934e-01
  1315 1.367808e-01
  1316 1.357752e-01
  1321 1.356873e-01
  1323 1.366519e-01
  1330 1.344981e-01
  1332 1.343015e-01
  1335 1.372830e-01
  1344 1.355217e-01
  1345 1.354929e-01
  1346 1.342647e-01
  1352 1.343475e-01
  1365 1.339859e-01
  1369 1.346981e-01
  1370 1.353248e-01
  1372 1.367800e-01
  1375 1.331903e-01
  1376 1.343842e-01
  1377 1.331325e-01
  1379 1.343067e-01
  1391 1.341459e-01
  1395 1.331656e-01
  1398 1.330941e-01
  1399 1.325855e-01
  1407 1.324805e-01
  1409 1.337706e-01
  1427 1.318245e-01
  1435 1.324194e-01
  1441 1.330914e-01
  1452 1.305565e-01
  1456 1.307490e-01
  1458 1.320049e-01
  1466 1.341129e-01
  1471 1.308391e-01
  1475 1.307716e-01
  1518 1.292368e-01
  1520 1.322891e-01
  1527 1.292217e-01
  1532 1.274261e-01
  1546 1.297116e-01
  1554 1.283433e-01
  1588 1.275260e-01
  1608 1.254818e-01
  1666 1.250806e-01
  1674 1.237435e-01
  1677 1.235690e-01
  1696 1.220785e-01
  1758 1.228654e-01
  1774 1.216796e-01
  1805 1.203620e-01
  1817 1.194519e-01
  1931 1.169899e-01
  1977 1.150827e-01
  1979 1.161496e-01
  2019 1.145847e-01
  2237 1.087727e-01
  2596 1.001900e-01
  2627 1.001945e-01


==> data/MovieLens-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1    100
     2    140
     3    106
     4    135
     5    115
     6     92
     7    107
     8     97
     9     77
    10     77
    11     76
    12     86
    13     93
    14     94
    15     76
    16     64
    17     66
    18     64
    19     72
    20     58
    21     47
    22     64
    23     60
    24     58
    25     70
    26     70
    27     67
    28     64
    29     74
    30     80
    31     69
    32     75
    33     62
    34     65
    35     51
    36     55
    37     59
    38     50
    39     36
    40     58
    41     42
    42     37
    43     46
    44     50
    45     46
    46     50
    47     47
    48     34
    49     37
    50     45
    51     34
    52     29
    53     36
    54     31
    55     32
    56     30
    57     29
    58     39
    59     36
    60     33
    61     29
    62     37
    63     30
    64     31
    65     24
    66     37
    67     29
    68     26
    69     37
    70     27
    71     23
    72     18
    73     19
    74     19
    75     26
    76     27
    77     23
    78     28
    79     23
    80     27
    81     20
    82     24
    83     20
    84     37
    85     20
    86     23
    87     21
    88     30
    89     29
    90     22
    91     16
    92     21
    93     18
    94     32
    95     19
    96     21
    97     21
    98     18
    99     19
   100     17
   101     20
   102     20
   103     22
   104     19
   105     12
   106     26
   107     24
   108     19
   109     15
   110     15
   111     17
   112     14
   113     24
   114      9
   115     13
   116     14
   117     12
   118      9
   119     11
   120     16
   121     22
   122     12
   123     19
   124      8
   125     17
   126     15
   127     16
   128     16
   129     20
   130      9
   131     18
   132     12
   133     22
   134      9
   135     19
   136     10
   137     14
   138     19
   139     16
   140     16
   141     17
   142     17
   143     14
   144     10
   145     15
   146     14
   147     12
   148      9
   149     10
   150     13
   151     12
   152     19
   153      9
   154     14
   155     10
   156     13
   157     10
   158     17
   159      9
   160     14
   161     12
   162     14
   163     14
   164      8
   165     12
   166      7
   167      7
   168     10
   169     13
   170     10
   171      8
   172      6
   173     17
   174     12
   175      9
   176     10
   177     17
   178      9
   179     16
   180     11
   181      8
   182     10
   183     10
   184     15
   185      7
   186     12
   187      4
   188      5
   189      9
   190     11
   191     10
   192     10
   193     10
   194      8
   195      7
   196     10
   197     10
   198      7
   199     12
   200     10
   201      8
   202     15
   203      7
   204     12
   205     13
   206      8
   207      9
   208      9
   209     14
   210      7
   211      7
   212     14
   213     10
   214      5
   215     15
   216      9
   217      6
   218     11
   219     16
   220      5
   221     10
   222      9
   223     10
   224      6
   225     14
   226     12
   227     13
   228     10
   229     14
   230      5
   231      8
   232      8
   233      7
   234      7
   235      4
   236      2
   237      7
   238      6
   239      3
   240      7
   241      4
   242      8
   243     10
   244      6
   245      7
   246      6
   247     10
   248      7
   249      7
   250      8
   251      4
   252      4
   253      9
   254     10
   255      7
   256      5
   257      8
   258      7
   259      7
   260      6
   261      7
   262      3
   263      8
   264      5
   265      7
   266      8
   267      5
   268      6
   269      7
   270      4
   271      7
   272      4
   273      6
   274      5
   275      1
   276      6
   277      7
   278      9
   279      4
   280      6
   281     10
   282      6
   283     12
   284      3
   285      3
   286      4
   287      5
   288      8
   289      4
   290      4
   291     11
   292      4
   293      6
   294      1
   295      4
   296      4
   297      4
   298      6
   299      6
   300      7
   301      5
   302      5
   303      9
   304      5
   305      5
   306      8
   307      8
   308     10
   309      4
   310      4
   311      4
   312      6
   313      6
   314      3
   315      8
   316      5
   317      5
   318      8
   319      6
   320      7
   321      6
   322      3
   323      4
   324      7
   325      4
   326      8
   327      3
   328      5
   329      6
   330      5
   331      4
   332      6
   333      4
   334      2
   335      6
   336      3
   337      2
   338      3
   340      7
   341      4
   342      8
   343      3
   344      4
   345      6
   346      4
   347      3
   348      5
   349      9
   350      3
   351      5
   352      4
   353     10
   354      3
   355      2
   356      3
   357      7
   358      9
   359      7
   360      7
   361      2
   362      1
   363      6
   364      3
   365      5
   366      7
   367      5
   368      7
   369      3
   370      4
   371      5
   372      8
   373      3
   374      2
   375      5
   376      5
   377      7
   378      7
   379      6
   380      4
   381      1
   382      3
   383      3
   384      4
   385      6
   386      9
   387      8
   388      7
   389      5
   390      6
   391      5
   392      4
   393      3
   394      4
   395      3
   396      4
   397      7
   398      3
   399      6
   400      3
   401      5
   402      3
   403      6
   404      7
   405      2
   406      7
   407      4
   408      4
   409      4
   410      4
   411      1
   412      2
   413      2
   414      5
   415      3
   416      5
   417      3
   418      1
   419      4
   420      1
   421      4
   422      5
   423      6
   424      6
   425      2
   426      6
   427      5
   428      2
   429      4
   430      3
   431      7
   432      2
   433      5
   434      1
   435      2
   436      3
   437      1
   438      4
   439      2
   440      3
   441      3
   443      6
   444      2
   445      6
   446      5
   447      2
   448      3
   449      4
   450      5
   451      3
   452      2
   453      5
   454      5
   455      3
   456      1
   457      7
   458      6
   459      4
   460      2
   461      3
   462      4
   463      2
   464      4
   465      2
   466      6
   467      5
   468      3
   469      3
   470      5
   471      5
   472      5
   473      4
   474      3
   475      3
   476      3
   478      5
   479      5
   480      3
   481      6
   482      3
   483      1
   484      4
   485      2
   486      2
   487      3
   488      2
   489      7
   490      1
   491      8
   492      2
   493      2
   494      4
   495      3
   496      2
   497      2
   498      3
   499      2
   500      2
   501      4
   502      8
   503      2
   504      2
   505      7
   506      3
   508      2
   509      2
   510      3
   511      3
   512      1
   513      1
   514      5
   515      4
   516      2
   518      1
   519      3
   520      3
   521      5
   522      3
   523      4
   524      2
   525      4
   526      4
   527      5
   528      5
   529      3
   530      2
   531      3
   532      3
   533      2
   534      3
   535      1
   536      2
   537      2
   538      5
   539      1
   540      4
   543      5
   544      2
   545      2
   546      3
   547      4
   548      2
   550      2
   551      2
   552      4
   553      7
   554      3
   555      3
   556      1
   557      4
   558      3
   559      2
   560      2
   561      4
   562      1
   563      2
   564      2
   565      2
   566      5
   568      3
   569      4
   570      2
   571      1
   572      3
   573      3
   574      6
   576      1
   577      1
   578      2
   579      4
   580      2
   581      2
   582      2
   583      4
   584      3
   585      3
   586      4
   587      2
   588      7
   589      4
   590      2
   591      3
   592      2
   593      1
   594      5
   595      2
   597      3
   598      1
   599      2
   600      3
   601      3
   603      4
   605      3
   606      3
   607      8
   608      2
   609      2
   610      4
   611      2
   612      3
   613      2
   614      2
   615      2
   616      2
   617      2
   618      4
   620      1
   622      3
   623      1
   624      2
   625      3
   626      5
   627      3
   628      2
   629      2
   631      2
   632      1
   633      5
   634      3
   636      3
   637      3
   639      3
   640      1
   641      2
   642      2
   643      1
   644      4
   645      2
   646      1
   647      2
   649      2
   650      3
   651      1
   652      1
   653      5
   654      3
   655      2
   656      4
   657      1
   658      2
   659      2
   660      3
   661      4
   662      2
   664      2
   665      2
   666      1
   667      1
   669      4
   670      1
   672      4
   673      2
   674      2
   675      1
   676      7
   677      3
   678      3
   679      1
   681      1
   682      2
   683      4
   684      2
   685      2
   686      1
   687      2
   688      1
   689      1
   690      2
   691      2
   692      2
   693      2
   694      1
   695      2
   696      2
   697      2
   698      1
   699      1
   700      2
   701      4
   702      1
   703      2
   704      4
   705      2
   706      1
   707      2
   708      1
   709      3
   712      1
   713      4
   714      2
   715      1
   718      4
   719      1
   720      3
   721      4
   722      1
   723      1
   724      1
   725      1
   726      1
   727      1
   728      1
   730      4
   731      2
   732      4
   733      2
   734      4
   735      2
   736      1
   737      2
   738      1
   739      1
   740      4
   741      2
   742      2
   743      2
   744      2
   745      2
   746      1
   747      3
   748      3
   749      2
   750      2
   751      2
   752      2
   753      2
   754      4
   755      3
   756      2
   757      2
   758      5
   759      1
   760      2
   761      2
   763      3
   764      3
   766      4
   767      6
   769      1
   770      2
   771      1
   772      2
   773      2
   774      1
   776      1
   777      3
   779      3
   780      3
   782      3
   783      2
   785      1
   786      1
   787      2
   788      1
   789      1
   790      1
   791      1
   792      3
   793      1
   794      1
   795      4
   796      1
   797      1
   798      1
   799      1
   800      3
   801      8
   802      1
   803      2
   804      1
   805      2
   806      1
   807      4
   808      2
   809      1
   810      1
   811      4
   812      4
   813      1
   814      1
   815      3
   816      2
   819      2
   821      2
   822      1
   823      1
   825      2
   826      1
   828      2
   829      4
   830      3
   831      2
   832      2
   833      3
   834      1
   837      1
   838      2
   839      1
   841      2
   842      2
   843      1
   844      1
   845      3
   846      2
   848      2
   849      2
   850      4
   851      1
   853      1
   854      6
   855      2
   856      3
   857      1
   860      1
   861      1
   862      1
   863      2
   864      1
   866      1
   867      1
   868      5
   869      2
   870      1
   872      3
   873      1
   874      1
   875      1
   876      2
   879      1
   882      1
   883      6
   884      2
   885      4
   886      2
   887      2
   888      3
   889      1
   891      4
   893      1
   894      1
   895      2
   898      2
   899      2
   900      2
   901      1
   902      3
   903      1
   904      1
   905      2
   908      2
   909      2
   911      1
   912      1
   913      1
   914      1
   915      2
   916      2
   917      2
   918      3
   919      2
   920      1
   921      2
   922      1
   923      1
   924      1
   925      3
   926      6
   927      2
   928      2
   929      2
   930      1
   931      2
   935      1
   936      2
   940      1
   941      3
   942      1
   945      1
   946      1
   947      2
   949      3
   950      2
   951      3
   953      1
   954      3
   955      5
   957      1
   958      7
   959      2
   961      1
   962      4
   965      3
   966      2
   967      2
   968      1
   969      1
   970      2
   971      1
   972      1
   973      2
   974      1
   975      1
   976      1
   977      2
   978      2
   979      1
   980      3
   982      2
   983      1
   985      2
   986      1
   987      1
   988      1
   990      3
   991      2
   992      1
   993      1
   994      3
   995      1
   997      1
   999      2
  1000      2
  1001      1
  1002      2
  1004      2
  1006      2
  1008      3
  1010      1
  1011      2
  1015      2
  1018      1
  1019      2
  1021      3
  1023      1
  1024      2
  1025      2
  1027      2
  1028      2
  1029      2
  1031      1
  1033      2
  1037      2
  1038      3
  1039      2
  1040      2
  1041      1
  1042      1
  1043      1
  1044      1
  1045      2
  1046      1
  1047      1
  1048      2
  1049      1
  1050      3
  1053      3
  1054      1
  1058      1
  1059      1
  1060      3
  1062      1
  1063      3
  1064      1
  1065      1
  1066      2
  1067      1
  1068      3
  1071      2
  1073      1
  1074      2
  1075      1
  1076      1
  1077      3
  1078      1
  1079      1
  1080      2
  1082      1
  1083      2
  1084      1
  1085      1
  1086      2
  1087      1
  1088      1
  1089      1
  1090      1
  1091      1
  1092      1
  1093      1
  1094      1
  1098      2
  1099      1
  1100      1
  1101      1
  1102      1
  1103      3
  1104      2
  1106      1
  1107      1
  1108      1
  1110      2
  1112      1
  1115      1
  1116      1
  1117      1
  1118      2
  1124      1
  1125      2
  1127      2
  1128      2
  1130      1
  1132      1
  1134      4
  1135      1
  1137      1
  1138      1
  1140      2
  1141      1
  1142      3
  1143      1
  1144      3
  1145      2
  1147      1
  1148      2
  1151      1
  1153      2
  1154      1
  1155      1
  1156      2
  1157      2
  1159      2
  1160      2
  1161      2
  1162      1
  1163      1
  1165      1
  1166      1
  1167      2
  1168      1
  1170      1
  1171      1
  1173      2
  1174      2
  1175      2
  1176      2
  1177      3
  1178      1
  1179      1
  1180      1
  1181      1
  1183      1
  1184      3
  1185      1
  1186      2
  1187      1
  1188      1
  1189      1
  1194      3
  1195      1
  1197      1
  1198      1
  1200      1
  1201      1
  1202      2
  1203      2
  1206      1
  1207      1
  1210      1
  1211      1
  1212      3
  1214      1
  1215      1
  1216      1
  1217      2
  1218      1
  1221      1
  1222      2
  1223      1
  1224      1
  1226      1
  1227      1
  1228      1
  1230      2
  1231      3
  1232      1
  1234      3
  1235      2
  1236      2
  1240      1
  1241      2
  1242      3
  1244      1
  1245      2
  1246      1
  1247      1
  1249      1
  1250      1
  1252      1
  1255      1
  1257      1
  1259      2
  1263      1
  1264      3
  1265      1
  1266      1
  1267      1
  1268      1
  1269      3
  1271      1
  1273      1
  1274      1
  1276      1
  1281      1
  1282      1
  1283      1
  1284      1
  1288      2
  1291      2
  1292      1
  1293      2
  1295      1
  1296      1
  1298      2
  1299      2
  1300      2
  1301      2
  1303      3
  1304      2
  1307      1
  1308      1
  1309      4
  1310      1
  1311      1
  1312      1
  1314      1
  1316      1
  1320      1
  1323      2
  1324      3
  1326      1
  1327      1
  1330      1
  1331      1
  1332      1
  1335      1
  1337      1
  1338      2
  1339      1
  1341      2
  1343      4
  1345      1
  1348      1
  1350      1
  1351      1
  1352      1
  1354      1
  1355      1
  1357      1
  1359      2
  1360      2
  1363      1
  1366      1
  1367      1
  1368      1
  1369      1
  1370      1
  1372      1
  1375      1
  1377      2
  1378      1
  1380      1
  1381      4
  1382      1
  1383      2
  1385      1
  1386      1
  1389      3
  1396      2
  1400      1
  1401      1
  1404      1
  1405      1
  1408      1
  1410      2
  1411      2
  1415      1
  1416      1
  1419      3
  1420      1
  1422      1
  1423      1
  1425      1
  1426      1
  1427      1
  1433      2
  1435      2
  1437      2
  1438      2
  1439      2
  1441      1
  1442      2
  1443      4
  1444      2
  1446      1
  1447      1
  1448      1
  1452      1
  1457      1
  1458      1
  1460      1
  1462      2
  1463      1
  1466      1
  1469      2
  1471      1
  1472      1
  1476      1
  1477      1
  1478      2
  1479      2
  1483      1
  1484      1
  1486      3
  1487      1
  1488      1
  1490      1
  1491      1
  1494      3
  1495      3
  1499      1
  1501      1
  1502      2
  1504      2
  1505      2
  1506      1
  1507      2
  1508      3
  1509      1
  1516      3
  1518      2
  1520      1
  1521      2
  1523      1
  1524      1
  1526      1
  1527      1
  1529      1
  1534      1
  1537      1
  1538      1
  1539      1
  1540      1
  1542      3
  1544      1
  1546      3
  1547      1
  1548      1
  1550      1
  1551      1
  1552      1
  1553      2
  1554      1
  1555      1
  1559      1
  1561      2
  1563      2
  1564      1
  1566      1
  1568      1
  1569      2
  1570      1
  1571      1
  1575      3
  1577      1
  1579      2
  1583      1
  1585      1
  1586      1
  1587      2
  1588      2
  1590      2
  1591      1
  1598      2
  1600      1
  1601      1
  1602      3
  1604      1
  1605      1
  1606      2
  1610      1
  1611      1
  1613      3
  1614      1
  1615      1
  1616      1
  1618      1
  1619      1
  1620      2
  1621      2
  1622      1
  1623      1
  1629      1
  1630      1
  1631      1
  1632      1
  1633      1
  1634      2
  1636      1
  1639      1
  1645      1
  1646      1
  1650      1
  1651      1
  1655      2
  1659      1
  1662      1
  1663      1
  1665      1
  1668      1
  1671      1
  1672      1
  1674      1
  1675      1
  1676      1
  1677      1
  1679      1
  1680      2
  1682      2
  1684      1
  1686      1
  1687      2
  1689      1
  1691      1
  1692      2
  1693      2
  1694      2
  1696      1
  1698      1
  1702      1
  1704      2
  1705      2
  1706      1
  1709      2
  1712      1
  1718      1
  1721      1
  1722      2
  1723      1
  1725      1
  1726      1
  1731      1
  1732      1
  1733      1
  1738      1
  1740      1
  1741      1
  1742      2
  1743      1
  1746      1
  1747      1
  1749      1
  1750      1
  1752      1
  1753      1
  1755      1
  1757      1
  1759      2
  1761      1
  1762      1
  1763      1
  1764      1
  1765      1
  1768      1
  1770      1
  1771      1
  1772      2
  1775      1
  1777      1
  1778      1
  1781      1
  1782      1
  1789      2
  1790      1
  1795      1
  1796      1
  1798      1
  1800      2
  1802      1
  1803      1
  1804      2
  1805      2
  1806      2
  1807      2
  1808      1
  1809      1
  1811      1
  1814      2
  1815      1
  1816      1
  1817      1
  1818      1
  1823      1
  1824      1
  1825      2
  1828      1
  1829      1
  1830      1
  1831      1
  1833      1
  1834      2
  1842      1
  1845      1
  1848      2
  1850      2
  1851      1
  1857      1
  1858      1
  1859      1
  1861      2
  1863      2
  1864      1
  1866      2
  1867      2
  1870      1
  1872      1
  1874      1
  1875      1
  1877      1
  1878      1
  1880      2
  1881      1
  1882      1
  1884      1
  1885      1
  1886      1
  1887      2
  1892      1
  1893      1
  1899      1
  1900      1
  1901      1
  1902      1
  1904      1
  1905      1
  1907      2
  1909      1
  1924      2
  1925      1
  1932      1
  1933      2
  1935      1
  1939      1
  1943      1
  1944      1
  1945      1
  1946      1
  1948      1
  1949      1
  1950      1
  1951      3
  1952      1
  1953      1
  1954      2
  1956      2
  1959      1
  1962      1
  1965      1
  1971      1
  1976      1
  1978      1
  1979      1
  1980      1
  1984      1
  1989      3
  1991      1
  1994      2
  1997      1
  1999      1
  2002      2
  2004      1
  2005      1
  2006      2
  2007      1
  2012      2
  2013      1
  2015      1
  2021      1
  2024      1
  2025      1
  2026      1
  2027      1
  2029      3
  2033      1
  2035      1
  2038      1
  2039      1
  2040      1
  2044      1
  2049      1
  2052      1
  2053      1
  2058      1
  2059      1
  2060      1
  2063      1
  2068      1
  2069      1
  2070      1
  2072      1
  2075      1
  2077      1
  2084      1
  2085      1
  2086      1
  2087      1
  2090      1
  2091      1
  2094      1
  2095      2
  2096      1
  2099      2
  2100      1
  2101      1
  2102      1
  2104      1
  2106      1
  2110      1
  2114      2
  2116      2
  2121      1
  2125      1
  2127      1
  2128      1
  2132      1
  2133      2
  2137      1
  2139      1
  2140      1
  2141      1
  2143      2
  2148      2
  2151      2
  2153      1
  2156      1
  2161      2
  2164      2
  2165      1
  2166      1
  2167      1
  2169      1
  2171      1
  2173      1
  2177      1
  2181      1
  2183      3
  2188      1
  2190      1
  2192      1
  2194      1
  2196      1
  2197      2
  2199      2
  2201      1
  2206      1
  2210      1
  2211      1
  2212      2
  2215      3
  2220      1
  2224      1
  2225      2
  2226      1
  2227      1
  2232      2
  2236      1
  2237      1
  2239      2
  2241      2
  2244      2
  2247      1
  2249      1
  2250      1
  2253      1
  2258      1
  2259      1
  2262      1
  2270      2
  2272      1
  2273      1
  2274      1
  2275      1
  2276      1
  2286      1
  2289      2
  2290      1
  2294      1
  2296      1
  2298      2
  2302      1
  2307      1
  2315      3
  2320      1
  2335      1
  2346      2
  2348      1
  2351      1
  2352      2
  2353      2
  2357      1
  2360      1
  2363      1
  2364      2
  2365      1
  2368      1
  2374      2
  2377      1
  2380      1
  2386      1
  2387      1
  2388      2
  2390      1
  2392      1
  2396      1
  2397      1
  2403      1
  2408      2
  2411      2
  2412      1
  2413      1
  2414      1
  2416      1
  2418      1
  2421      1
  2423      1
  2428      1
  2429      1
  2437      1
  2439      1
  2440      1
  2442      1
  2451      1
  2455      1
  2458      1
  2459      2
  2463      1
  2466      1
  2467      1
  2468      1
  2470      1
  2478      1
  2479      1
  2482      1
  2484      1
  2487      1
  2493      1
  2494      1
  2495      2
  2496      1
  2498      1
  2499      1
  2503      1
  2504      2
  2506      1
  2518      1
  2522      3
  2523      1
  2524      1
  2527      1
  2528      1
  2530      1
  2532      1
  2533      1
  2537      1
  2540      1
  2547      1
  2554      1
  2555      1
  2557      1
  2561      1
  2569      1
  2571      1
  2573      2
  2574      1
  2577      1
  2578      1
  2580      1
  2582      1
  2584      1
  2585      1
  2588      1
  2590      1
  2591      1
  2592      1
  2594      1
  2598      2
  2602      1
  2605      1
  2612      1
  2617      1
  2620      1
  2625      1
  2626      1
  2627      2
  2631      1
  2632      1
  2634      1
  2635      1
  2640      1
  2642      2
  2647      1
  2648      1
  2655      1
  2658      2
  2665      3
  2674      1
  2676      1
  2679      1
  2680      1
  2681      1
  2682      1
  2687      1
  2688      1
  2689      1
  2691      1
  2693      1
  2702      1
  2703      1
  2705      1
  2706      1
  2709      1
  2713      2
  2715      1
  2719      1
  2722      1
  2728      2
  2730      1
  2731      1
  2732      1
  2733      2
  2736      2
  2737      1
  2745      1
  2746      1
  2749      1
  2754      1
  2757      1
  2758      1
  2759      1
  2760      1
  2761      1
  2762      1
  2768      1
  2776      1
  2781      1
  2788      1
  2792      1
  2797      1
  2802      1
  2803      2
  2804      1
  2805      1
  2808      1
  2821      1
  2823      1
  2824      1
  2831      1
  2836      1
  2837      1
  2842      1
  2843      1
  2846      1
  2849      1
  2851      1
  2856      1
  2858      1
  2862      1
  2863      1
  2865      1
  2867      1
  2868      1
  2871      1
  2872      1
  2884      1
  2887      1
  2888      1
  2889      1
  2891      1
  2896      1
  2902      1
  2907      1
  2908      1
  2912      1
  2917      1
  2926      1
  2938      1
  2940      1
  2955      1
  2958      2
  2963      2
  2964      1
  2974      1
  2977      1
  2980      3
  2981      1
  2986      1
  2988      1
  2990      2
  2992      1
  2994      1
  2997      1
  2999      1
  3000      2
  3006      1
  3007      1
  3008      1
  3012      1
  3018      1
  3019      1
  3026      1
  3028      2
  3029      2
  3032      1
  3033      1
  3034      1
  3036      1
  3040      1
  3041      1
  3043      1
  3048      1
  3053      1
  3066      1
  3067      1
  3083      1
  3085      1
  3088      1
  3092      1
  3096      1
  3098      1
  3108      1
  3109      1
  3123      1
  3128      1
  3137      1
  3141      1
  3143      1
  3145      1
  3146      1
  3147      1
  3153      1
  3158      1
  3162      1
  3167      1
  3181      2
  3189      1
  3195      1
  3200      1
  3201      1
  3202      2
  3204      1
  3206      1
  3209      1
  3219      2
  3224      1
  3227      1
  3234      1
  3239      1
  3245      2
  3255      2
  3265      1
  3268      1
  3270      1
  3278      1
  3280      1
  3287      1
  3292      1
  3293      1
  3294      1
  3298      1
  3299      1
  3302      1
  3303      1
  3305      1
  3316      1
  3327      1
  3332      1
  3336      2
  3341      1
  3343      1
  3344      2
  3352      1
  3354      1
  3356      2
  3358      2
  3360      2
  3364      1
  3394      1
  3397      1
  3398      2
  3403      1
  3410      1
  3412      1
  3413      1
  3415      1
  3419      1
  3424      1
  3428      1
  3429      1
  3432      1
  3438      1
  3439      1
  3445      2
  3452      1
  3459      1
  3460      1
  3461      1
  3473      1
  3474      1
  3478      1
  3479      1
  3481      1
  3485      2
  3491      1
  3496      1
  3503      2
  3507      1
  3511      1
  3534      1
  3535      2
  3546      1
  3549      1
  3560      1
  3562      1
  3563      1
  3565      1
  3571      1
  3576      2
  3578      1
  3591      1
  3595      1
  3599      1
  3604      1
  3613      1
  3616      1
  3620      1
  3621      1
  3625      1
  3629      2
  3640      1
  3641      2
  3643      1
  3644      1
  3652      1
  3656      1
  3663      1
  3664      1
  3668      2
  3670      1
  3675      2
  3683      2
  3702      1
  3710      1
  3713      1
  3714      1
  3717      1
  3721      1
  3727      1
  3728      1
  3736      1
  3742      1
  3750      1
  3753      1
  3760      1
  3763      2
  3768      1
  3783      1
  3788      1
  3790      1
  3795      1
  3798      1
  3799      1
  3807      2
  3809      1
  3812      1
  3814      1
  3820      1
  3823      1
  3831      2
  3835      1
  3836      1
  3837      1
  3841      1
  3843      2
  3845      2
  3847      1
  3854      1
  3858      1
  3869      1
  3877      1
  3914      1
  3923      1
  3933      1
  3940      1
  3947      1
  3952      2
  3956      1
  3964      1
  3972      1
  3979      1
  3997      1
  4000      1
  4002      1
  4010      1
  4013      1
  4016      1
  4035      1
  4041      1
  4052      1
  4055      2
  4059      1
  4060      1
  4062      1
  4064      1
  4066      1
  4074      1
  4077      1
  4080      1
  4094      1
  4112      2
  4118      1
  4123      1
  4125      1
  4129      1
  4130      1
  4134      1
  4139      1
  4141      1
  4145      1
  4147      1
  4149      1
  4157      1
  4158      1
  4162      1
  4176      1
  4182      1
  4183      1
  4186      1
  4202      1
  4212      2
  4221      1
  4223      1
  4227      1
  4236      2
  4238      1
  4247      1
  4249      1
  4252      1
  4258      1
  4267      1
  4270      1
  4275      1
  4279      1
  4283      1
  4292      1
  4293      1
  4302      1
  4303      1
  4311      1
  4326      1
  4332      1
  4337      1
  4345      1
  4348      1
  4356      1
  4357      1
  4360      1
  4363      1
  4368      1
  4370      1
  4372      1
  4378      1
  4380      1
  4391      1
  4394      1
  4403      1
  4405      1
  4410      1
  4423      1
  4424      1
  4428      1
  4429      1
  4432      1
  4437      1
  4447      1
  4449      1
  4453      1
  4462      1
  4471      1
  4476      1
  4488      1
  4489      1
  4495      1
  4499      1
  4502      1
  4504      1
  4506      1
  4511      1
  4529      1
  4542      1
  4544      1
  4557      1
  4561      1
  4564      1
  4576      1
  4578      1
  4590      1
  4634      1
  4638      2
  4639      1
  4641      1
  4644      1
  4647      1
  4649      1
  4652      1
  4655      1
  4656      1
  4659      1
  4661      2
  4689      1
  4698      1
  4699      1
  4703      1
  4707      1
  4710      1
  4712      2
  4715      1
  4723      1
  4725      1
  4751      1
  4756      1
  4760      1
  4761      1
  4767      1
  4783      1
  4784      1
  4797      1
  4805      1
  4810      1
  4834      1
  4835      1
  4839      1
  4860      1
  4861      1
  4876      1
  4930      1
  4956      1
  4988      1
  5023      1
  5026      1
  5060      1
  5071      1
  5076      1
  5091      1
  5114      1
  5120      2
  5123      1
  5124      1
  5139      1
  5140      1
  5147      1
  5155      1
  5156      1
  5164      1
  5185      1
  5193      1
  5195      1
  5197      1
  5225      1
  5229      2
  5230      1
  5238      2
  5243      1
  5244      1
  5248      2
  5249      1
  5251      1
  5259      1
  5262      1
  5274      1
  5290      1
  5298      1
  5304      1
  5310      1
  5311      1
  5352      1
  5365      1
  5366      1
  5376      1
  5381      1
  5440      1
  5457      2
  5512      1
  5516      1
  5551      1
  5597      1
  5604      1
  5626      1
  5651      1
  5652      1
  5669      1
  5676      1
  5686      1
  5751      1
  5769      1
  5778      1
  5803      1
  5816      1
  5818      1
  5851      1
  5852      1
  5873      1
  5885      1
  5887      1
  5909      1
  5923      1
  5928      1
  5937      1
  5946      1
  5952      1
  5955      1
  5974      1
  5979      1
  5997      1
  5998      1
  6000      1
  6002      1
  6024      1
  6027      1
  6044      1
  6046      1
  6049      1
  6064      1
  6109      1
  6120      1
  6127      2
  6140      1
  6169      1
  6212      1
  6215      1
  6222      1
  6247      1
  6310      1
  6332      1
  6342      1
  6402      1
  6438      1
  6439      1
  6488      1
  6497      1
  6499      1
  6505      1
  6509      1
  6550      1
  6562      1
  6579      1
  6583      1
  6629      1
  6637      1
  6647      1
  6662      1
  6690      1
  6697      1
  6706      1
  6718      1
  6762      1
  6768      1
  6771      1
  6773      2
  6857      1
  6876      1
  6882      1
  6892      1
  6947      1
  6951      1
  6977      1
  6984      1
  6992      1
  7021      1
  7045      1
  7065      1
  7073      1
  7089      1
  7096      1
  7100      1
  7101      1
  7107      1
  7109      1
  7119      1
  7132      1
  7135      1
  7139      1
  7168      1
  7210      1
  7225      1
  7231      1
  7232      1
  7281      2
  7296      1
  7312      1
  7313      1
  7334      1
  7345      1
  7355      1
  7357      1
  7360      1
  7373      1
  7408      1
  7424      1
  7433      1
  7456      1
  7462      1
  7473      1
  7483      1
  7485      1
  7491      1
  7507      1
  7527      2
  7548      1
  7555      1
  7573      1
  7587      1
  7605      1
  7613      1
  7624      1
  7637      1
  7646      1
  7655      1
  7713      1
  7714      1
  7726      1
  7733      1
  7765      1
  7787      1
  7790      1
  7796      1
  7799      1
  7802      1
  7812      1
  7834      1
  7852      1
  7891      2
  7898      1
  7905      1
  7911      1
  7912      1
  7932      1
  7934      1
  7938      1
  7957      1
  8010      1
  8012      1
  8020      1
  8040      1
  8062      1
  8064      1
  8084      1
  8130      1
  8138      1
  8161      1
  8164      1
  8179      2
  8190      1
  8210      1
  8211      1
  8220      1
  8274      1
  8297      1
  8324      1
  8380      1
  8393      1
  8402      1
  8405      1
  8425      1
  8474      1
  8491      1
  8550      1
  8551      1
  8555      1
  8569      1
  8586      1
  8626      1
  8680      1
  8689      1
  8721      1
  8786      2
  8794      1
  8825      1
  8839      1
  8842      1
  8848      1
  8851      1
  8871      1
  8880      1
  8915      1
  8936      1
  8943      1
  8948      1
  9019      1
  9036      1
  9150      1
  9152      1
  9159      1
  9167      1
  9195      1
  9206      1
  9220      1
  9222      1
  9230      1
  9240      1
  9437      1
  9445      1
  9573      1
  9575      1
  9604      1
  9605      1
  9621      1
  9627      1
  9635      1
  9649      1
  9681      1
  9738      1
  9759      1
  9771      1
  9774      1
  9808      1
  9821      1
  9822      1
  9827      1
  9863      1
  9879      1
  9915      1
 10012      1
 10022      1
 10050      1
 10156      1
 10339      1
 10349      2
 10384      1
 10436      1
 10513      1
 10521      1
 10577      1
 10585      1
 10593      1
 10604      1
 10623      1
 10644      1
 10745      1
 10758      1
 10788      1
 10849      1
 10861      1
 10898      1
 10901      1
 10928      1
 10932      1
 10992      1
 11007      1
 11020      1
 11038      1
 11046      1
 11118      1
 11224      1
 11239      2
 11246      1
 11253      1
 11331      1
 11375      1
 11423      1
 11479      1
 11510      1
 11523      1
 11533      1
 11573      1
 11597      1
 11688      1
 11774      1
 11791      1
 11806      1
 11925      1
 11940      1
 11954      1
 12009      1
 12012      1
 12017      1
 12032      1
 12069      1
 12074      1
 12157      1
 12301      1
 12366      1
 12464      1
 12507      1
 12689      1
 12726      1
 12784      1
 12796      1
 12851      1
 12865      1
 12891      1
 13042      1
 13057      1
 13061      1
 13112      1
 13147      1
 13188      1
 13190      1
 13281      1
 13335      1
 13389      1
 13426      1
 13428      1
 13448      1
 13696      1
 13865      2
 13871      1
 14012      1
 14121      1
 14167      1
 14219      1
 14389      1
 14435      1
 14533      1
 14551      1
 14802      1
 14975      1
 15018      1
 15241      1
 15356      1
 15453      1
 15457      1
 15471      1
 15504      1
 15622      1
 15638      1
 15744      1
 15790      1
 15843      1
 15938      1
 16023      1
 16056      1
 16075      1
 16145      1
 16167      1
 16242      1
 16334      1
 16415      1
 16520      1
 16523      1
 16743      1
 16918      1
 16925      1
 17194      1
 17519      1
 17611      1
 17851      1
 17964      1
 18327      1
 18523      1
 18801      1
 18900      1
 18924      1
 18925      1
 19036      1
 19214      1
 19229      1
 19326      1
 19400      1
 19603      1
 19814      1
 19878      1
 20972      1
 21014      1
 21085      1
 21247      1
 21803      1
 22120      1
 22521      1
 23091      1
 23229      1
 23531      1
 23748      1
 23794      1
 24037      1
 24397      1
 25098      1
 25381      1
 25777      1
 25912      1
 26042      1
 26449      1
 26996      1
 27035      1
 28566      1
 28948      1
 28951      1
 29154      1
 31126      1
 32631      1
 33668      1
 34457      1
 34864      1


==> data/MovieLens-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
    20   1902
    21   1400
    22   1344
    23   1273
    24   1123
    25   1210
    26   1104
    27    985
    28   1044
    29    959
    30    964
    31    877
    32    929
    33    860
    34    796
    35    811
    36    708
    37    693
    38    702
    39    658
    40    713
    41    663
    42    638
    43    585
    44    617
    45    574
    46    577
    47    555
    48    514
    49    492
    50    637
    51    559
    52    523
    53    498
    54    456
    55    495
    56    481
    57    458
    58    398
    59    499
    60    449
    61    429
    62    382
    63    394
    64    360
    65    379
    66    332
    67    386
    68    345
    69    338
    70    358
    71    323
    72    324
    73    313
    74    321
    75    359
    76    308
    77    290
    78    313
    79    273
    80    290
    81    261
    82    266
    83    275
    84    262
    85    263
    86    238
    87    257
    88    229
    89    240
    90    277
    91    218
    92    215
    93    210
    94    204
    95    203
    96    210
    97    203
    98    205
    99    218
   100    382
   101    311
   102    305
   103    263
   104    266
   105    233
   106    184
   107    212
   108    206
   109    194
   110    221
   111    189
   112    181
   113    196
   114    204
   115    180
   116    193
   117    161
   118    150
   119    163
   120    180
   121    165
   122    154
   123    162
   124    180
   125    156
   126    161
   127    155
   128    163
   129    144
   130    161
   131    138
   132    136
   133    129
   134    128
   135    137
   136    138
   137    142
   138    143
   139    139
   140    121
   141    119
   142    127
   143    154
   144    106
   145    128
   146    108
   147    110
   148    120
   149    114
   150    123
   151    124
   152    103
   153    127
   154    127
   155    124
   156    133
   157     91
   158    104
   159    103
   160    128
   161    114
   162     94
   163    115
   164     98
   165    113
   166    104
   167     97
   168     84
   169     86
   170     75
   171     82
   172    100
   173     83
   174     90
   175     96
   176     99
   177    101
   178     76
   179     82
   180     88
   181     74
   182     77
   183     92
   184     84
   185     87
   186     70
   187     85
   188     72
   189     79
   190     74
   191     71
   192     77
   193     73
   194     64
   195     64
   196     72
   197     88
   198     73
   199     53
   200    114
   201     92
   202     91
   203     79
   204     85
   205     81
   206     81
   207     64
   208     78
   209     63
   210     87
   211     80
   212     75
   213     78
   214     78
   215     76
   216     69
   217     67
   218     56
   219     57
   220     73
   221     57
   222     62
   223     49
   224     58
   225     80
   226     61
   227     48
   228     46
   229     61
   230     69
   231     49
   232     49
   233     73
   234     64
   235     68
   236     66
   237     49
   238     47
   239     49
   240     50
   241     36
   242     54
   243     66
   244     59
   245     52
   246     53
   247     56
   248     63
   249     54
   250     53
   251     52
   252     47
   253     57
   254     55
   255     56
   256     56
   257     47
   258     48
   259     43
   260     60
   261     35
   262     47
   263     41
   264     58
   265     54
   266     53
   267     49
   268     40
   269     39
   270     44
   271     33
   272     53
   273     47
   274     36
   275     32
   276     33
   277     40
   278     38
   279     61
   280     45
   281     33
   282     44
   283     42
   284     42
   285     38
   286     31
   287     42
   288     37
   289     34
   290     26
   291     39
   292     33
   293     37
   294     37
   295     30
   296     40
   297     29
   298     36
   299     36
   300     63
   301     49
   302     47
   303     47
   304     29
   305     44
   306     30
   307     31
   308     34
   309     38
   310     40
   311     34
   312     43
   313     34
   314     41
   315     34
   316     45
   317     25
   318     37
   319     29
   320     20
   321     42
   322     35
   323     33
   324     27
   325     48
   326     36
   327     36
   328     44
   329     27
   330     34
   331     36
   332     25
   333     20
   334     32
   335     29
   336     28
   337     28
   338     29
   339     26
   340     32
   341     28
   342     31
   343     19
   344     20
   345     33
   346     24
   347     41
   348     31
   349     30
   350     36
   351     31
   352     36
   353     30
   354     28
   355     19
   356     32
   357     27
   358     20
   359     22
   360     28
   361     19
   362     24
   363     20
   364     22
   365     30
   366     24
   367     17
   368     19
   369     25
   370     31
   371     21
   372     30
   373     16
   374     26
   375     32
   376     18
   377     27
   378     23
   379     17
   380     22
   381     19
   382     22
   383     28
   384     40
   385     24
   386     21
   387     34
   388     28
   389     16
   390     26
   391     14
   392     22
   393     14
   394     14
   395     20
   396     22
   397     22
   398     20
   399     24
   400     37
   401     21
   402     28
   403     23
   404     17
   405     29
   406     28
   407     20
   408     22
   409     20
   410     38
   411     25
   412     26
   413     24
   414     21
   415     20
   416     13
   417     34
   418     18
   419     15
   420     19
   421     16
   422     11
   423     18
   424     30
   425     16
   426     14
   427     17
   428      8
   429     14
   430     17
   431     22
   432     20
   433     21
   434     24
   435     18
   436     13
   437     20
   438     19
   439     11
   440     20
   441     19
   442     11
   443     20
   444     24
   445     15
   446     18
   447     10
   448     14
   449     15
   450     12
   451     13
   452     11
   453     14
   454     16
   455     10
   456     23
   457     16
   458     23
   459      8
   460     14
   461     12
   462     23
   463     20
   464     11
   465     14
   466     13
   467     19
   468     17
   469     12
   470     11
   471     15
   472      9
   473     15
   474      5
   475      9
   476     13
   477     17
   478     11
   479     13
   480     18
   481     15
   482     14
   483     11
   484     18
   485     17
   486     21
   487     19
   488      9
   489      7
   490     13
   491     16
   492     12
   493     10
   494     14
   495     12
   496      8
   497     11
   498     16
   499     13
   500     24
   501     19
   502     22
   503     11
   504     16
   505     12
   506      9
   507     13
   508     13
   509      9
   510     16
   511     14
   512     21
   513     11
   514      9
   515     12
   516      7
   517     22
   518     16
   519     10
   520     10
   521     19
   522     12
   523     10
   524     10
   525     14
   526     13
   527      5
   528     20
   529     13
   530     10
   531     13
   532      7
   533     10
   534      6
   535      8
   536     13
   537      9
   538     13
   539     17
   540     10
   541     14
   542      6
   543     11
   544      2
   545      6
   546     14
   547     14
   548      9
   549     12
   550     13
   551     10
   552     13
   553      8
   554     12
   555     15
   556     12
   557      6
   558     10
   559     10
   560      4
   561      9
   562     10
   563     12
   564     12
   565     13
   566     11
   567      5
   568     12
   569     16
   570      9
   571     11
   572      4
   573     13
   574      8
   575     13
   576     12
   577      8
   578     17
   579      6
   580     15
   581     13
   582      9
   583      8
   584      7
   585      8
   586      8
   587      7
   588     12
   589      6
   590      8
   591     11
   592      9
   593      6
   594      9
   595      7
   596      6
   597      9
   598      8
   599      9
   600     14
   601     12
   602     13
   603      6
   604      3
   605     12
   606      9
   607      9
   608      4
   609      6
   610     13
   611      7
   612     10
   613      8
   614      9
   615     11
   616     11
   617     11
   618      3
   619     11
   620      6
   621      7
   622      8
   623     11
   624      9
   625      3
   626      7
   627      7
   628      6
   629      3
   630      5
   631      3
   632      6
   633      7
   634      7
   635      6
   636      5
   637      5
   638      5
   639     10
   640      8
   641      4
   642      5
   643      9
   644      4
   645      8
   646      8
   647      5
   648      2
   649      4
   650     11
   651      8
   652      9
   653      7
   654      5
   655      4
   656     11
   657      6
   658      8
   659      4
   660      7
   661      6
   662     14
   663      3
   664      5
   665      8
   666      5
   667      7
   668      3
   669      3
   670      6
   671      4
   672      2
   673      8
   674      7
   675     11
   676      8
   677      4
   678      7
   679      4
   680      7
   681      6
   682     10
   683      6
   684      9
   685      8
   686      9
   687      7
   688      4
   689      1
   690      3
   691      6
   692      7
   693      9
   694      5
   695      6
   696      2
   697      4
   698      1
   699      4
   700      7
   701      7
   702      3
   703      4
   704     10
   705      5
   706      6
   707     12
   708      4
   709     10
   710      7
   711      7
   712      4
   713      4
   714      4
   715      7
   716      4
   717      2
   718      4
   719      3
   720      4
   721      9
   722      4
   723      4
   724      7
   725      3
   726      5
   727      7
   728      5
   729      8
   730      2
   731      7
   732      4
   733     11
   734      5
   735      9
   736      2
   737      7
   738      4
   739      6
   740      2
   741      4
   742      9
   743      7
   744      4
   745      6
   746      3
   747      5
   748      3
   749      2
   750      4
   751      5
   752      5
   753      6
   754      5
   755      6
   756      2
   757      4
   758      7
   759      4
   760      7
   761      4
   762      5
   763      5
   764      5
   765      3
   766      2
   767      2
   768      3
   769      5
   770      9
   771      6
   772      3
   773      3
   774      3
   775      7
   776      4
   777      5
   778      6
   779      8
   780      4
   781      3
   782      1
   783      5
   784      2
   785      4
   786      3
   787      2
   788      6
   789      2
   790      1
   791      5
   792      5
   793      2
   794      1
   796      2
   797      5
   798      6
   799      5
   800      6
   801      7
   802      3
   803      1
   804      4
   805      5
   806      8
   807      6
   808      4
   809      4
   810      6
   811      4
   812      4
   813      3
   814      3
   815      4
   816      2
   817     11
   818      4
   819      4
   820      4
   821      7
   822      5
   823      2
   824      6
   825      2
   826      3
   827      4
   828      3
   829      5
   830      5
   831      6
   832      1
   833      4
   834      7
   835      1
   836      2
   837      5
   838      3
   839      2
   840      2
   841      4
   842      3
   843      2
   844      5
   845      2
   846      3
   847      2
   848      1
   849      3
   850      4
   851      7
   852      4
   853      4
   854      1
   855      1
   856      1
   857      4
   858      1
   859      4
   860      6
   861      2
   862      5
   863      4
   864      1
   865      2
   866      4
   867      2
   868      1
   869      2
   870      6
   871      3
   872      3
   873      3
   874      3
   875      4
   876      5
   877      4
   878      5
   879      1
   880      3
   881      3
   882      4
   883      5
   884      3
   885      3
   886      4
   887      3
   888      3
   889      5
   890      4
   891      3
   892      2
   894      4
   895      3
   896      2
   897      3
   898      2
   899      3
   900      5
   901      3
   902      8
   903      2
   904      1
   905      1
   906      5
   907      2
   908      5
   909      1
   910      4
   911      3
   912      4
   913      3
   914      2
   915      3
   916      3
   917      1
   918      3
   920      1
   921      5
   922      3
   923      3
   924      1
   925      3
   926      2
   927      3
   928      2
   929      3
   930      4
   931      2
   932      3
   933      2
   934      1
   936      2
   937      3
   938      1
   939      2
   940      6
   941      3
   942      2
   943      2
   944      3
   947      2
   948      1
   949      3
   950      3
   951      2
   952      2
   953      2
   954      2
   955      4
   956      1
   957      4
   958      1
   960      1
   961      1
   962      2
   963      2
   964      2
   965      5
   966      2
   967      5
   968      7
   969      3
   970      4
   971      3
   972      1
   973      2
   975      1
   977      3
   978      3
   979      2
   980      4
   981      2
   982      4
   983      1
   985      1
   986      2
   987      2
   988      4
   989      2
   990      2
   991      1
   992      1
   994      3
   997      1
   998      1
   999      1
  1000      3
  1001      6
  1002      5
  1003      1
  1004      2
  1005      3
  1006      2
  1007      2
  1008      4
  1009      3
  1010      2
  1011      4
  1012      2
  1013      3
  1014      2
  1015      5
  1016      3
  1017      4
  1019      2
  1020      3
  1021      1
  1022      2
  1025      3
  1026      1
  1027      2
  1028      1
  1029      2
  1030      4
  1032      2
  1033      1
  1034      3
  1035      4
  1036      1
  1037      2
  1038      4
  1039      2
  1040      2
  1041      4
  1043      3
  1044      3
  1045      2
  1046      3
  1047      2
  1048      5
  1049      3
  1050      5
  1051      4
  1052      1
  1054      1
  1055      2
  1056      2
  1057      2
  1058      1
  1059      1
  1060      2
  1061      5
  1062      1
  1063      3
  1069      3
  1070      1
  1071      3
  1072      2
  1073      2
  1074      1
  1075      3
  1076      1
  1077      2
  1078      4
  1079      1
  1080      2
  1081      4
  1082      3
  1083      1
  1085      1
  1087      1
  1088      1
  1090      3
  1091      2
  1092      2
  1093      3
  1094      4
  1095      1
  1098      2
  1099      2
  1100      1
  1101      2
  1103      2
  1104      4
  1105      2
  1107      3
  1108      3
  1110      1
  1111      3
  1112      2
  1113      2
  1115      1
  1116      3
  1118      4
  1119      3
  1120      2
  1121      2
  1122      2
  1123      2
  1125      1
  1126      1
  1127      2
  1128      1
  1129      2
  1130      2
  1131      1
  1132      2
  1133      1
  1134      1
  1135      3
  1137      2
  1138      2
  1139      3
  1140      2
  1143      1
  1144      2
  1145      1
  1146      2
  1147      3
  1148      2
  1149      2
  1150      1
  1151      1
  1152      1
  1154      1
  1155      1
  1157      5
  1158      2
  1160      1
  1161      2
  1162      1
  1163      1
  1165      1
  1166      2
  1168      1
  1169      3
  1170      3
  1172      2
  1173      4
  1174      7
  1176      3
  1181      1
  1182      2
  1183      1
  1184      1
  1185      2
  1186      1
  1188      3
  1189      1
  1192      1
  1194      1
  1196      1
  1197      1
  1198      1
  1200      2
  1201      3
  1202      4
  1203      2
  1206      2
  1207      1
  1208      2
  1209      3
  1212      2
  1215      3
  1216      1
  1218      2
  1219      1
  1220      1
  1221      2
  1222      1
  1223      1
  1225      3
  1226      3
  1227      2
  1228      2
  1231      2
  1232      4
  1233      1
  1234      3
  1235      1
  1236      1
  1239      3
  1240      1
  1241      3
  1242      2
  1243      2
  1245      1
  1246      1
  1247      1
  1250      1
  1251      3
  1253      2
  1254      1
  1256      2
  1257      2
  1258      1
  1261      1
  1263      2
  1264      3
  1265      1
  1266      1
  1267      1
  1269      4
  1270      1
  1275      1
  1276      1
  1277      2
  1278      1
  1280      1
  1281      3
  1282      2
  1283      2
  1286      1
  1290      1
  1291      1
  1292      2
  1293      2
  1294      2
  1297      2
  1298      2
  1300      2
  1303      2
  1304      1
  1305      1
  1307      2
  1308      1
  1313      2
  1314      2
  1317      1
  1318      1
  1322      2
  1323      1
  1324      1
  1327      1
  1331      1
  1332      2
  1333      1
  1334      2
  1335      2
  1337      1
  1338      1
  1340      2
  1341      2
  1343      2
  1345      1
  1347      1
  1352      1
  1353      1
  1356      3
  1358      2
  1359      1
  1360      1
  1361      3
  1362      1
  1364      1
  1365      1
  1369      1
  1370      2
  1373      1
  1374      1
  1375      2
  1377      2
  1378      1
  1379      1
  1381      1
  1383      1
  1384      2
  1385      3
  1388      1
  1389      1
  1393      1
  1397      1
  1398      1
  1402      1
  1404      1
  1406      1
  1407      2
  1408      2
  1409      1
  1414      2
  1415      1
  1420      1
  1421      1
  1422      2
  1425      2
  1426      1
  1432      2
  1436      1
  1441      1
  1442      1
  1445      1
  1450      1
  1451      1
  1454      1
  1455      3
  1457      1
  1461      1
  1462      1
  1465      3
  1468      1
  1469      1
  1470      2
  1471      1
  1475      2
  1483      1
  1484      1
  1485      1
  1488      2
  1489      1
  1491      1
  1492      1
  1494      1
  1498      1
  1500      1
  1501      1
  1502      1
  1505      1
  1506      1
  1508      1
  1509      1
  1511      1
  1513      1
  1514      2
  1516      1
  1520      1
  1522      1
  1526      1
  1527      1
  1528      1
  1534      1
  1536      1
  1544      1
  1548      1
  1549      1
  1551      1
  1552      1
  1555      3
  1556      1
  1559      1
  1560      2
  1563      1
  1565      1
  1567      2
  1568      1
  1574      1
  1577      1
  1579      1
  1581      1
  1582      1
  1585      3
  1595      2
  1597      1
  1600      1
  1606      1
  1611      1
  1612      2
  1616      1
  1618      1
  1625      1
  1628      1
  1638      1
  1639      1
  1641      3
  1647      1
  1650      1
  1651      2
  1653      1
  1654      1
  1655      1
  1657      1
  1658      1
  1661      1
  1665      1
  1666      1
  1668      2
  1671      1
  1674      1
  1680      1
  1682      1
  1686      1
  1687      1
  1689      1
  1691      1
  1692      1
  1694      1
  1698      1
  1701      1
  1703      1
  1707      1
  1718      1
  1722      4
  1723      1
  1724      1
  1727      1
  1729      1
  1731      1
  1740      1
  1744      1
  1762      1
  1776      1
  1777      1
  1786      1
  1798      1
  1806      2
  1808      1
  1812      1
  1814      1
  1827      1
  1833      1
  1840      1
  1851      1
  1852      2
  1855      1
  1859      1
  1863      1
  1865      1
  1880      2
  1887      1
  1890      1
  1893      1
  1895      1
  1896      1
  1899      1
  1904      1
  1913      1
  1914      2
  1931      1
  1932      1
  1957      1
  1960      1
  1969      1
  1970      1
  1996      1
  1997      1
  2000      1
  2001      2
  2004      1
  2027      1
  2029      1
  2030      1
  2037      1
  2043      1
  2044      1
  2045      1
  2052      1
  2060      1
  2072      1
  2079      1
  2080      1
  2084      1
  2086      1
  2106      1
  2113      1
  2121      1
  2124      1
  2133      1
  2139      1
  2145      1
  2152      1
  2168      1
  2170      2
  2171      1
  2174      1
  2176      1
  2179      2
  2188      1
  2189      1
  2200      1
  2206      1
  2213      1
  2216      1
  2218      1
  2223      1
  2227      1
  2239      1
  2243      1
  2259      1
  2263      1
  2265      1
  2306      1
  2320      1
  2337      1
  2339      2
  2341      1
  2345      1
  2353      1
  2358      1
  2391      1
  2400      1
  2422      1
  2451      1
  2453      1
  2478      1
  2522      1
  2529      2
  2533      2
  2555      1
  2601      1
  2608      1
  2634      1
  2644      1
  2697      1
  2753      1
  2766      1
  2801      1
  2806      1
  2812      1
  2827      1
  2886      1
  2909      1
  3027      1
  3164      1
  3187      1
  3202      1
  3225      1
  3414      1
  3479      1
  3697      1
  3755      1
  4165      2
  4449      1
  4483      1
  5169      1
  7047      1
  7359      1


==> data/MovieLens-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1    100
     2    123
     4 1.122500e+02
     8 8.450000e+01
    16 6.543750e+01
    32 4.281250e+01
    64 2.081250e+01
   128 1.042188e+01
   256 4.507813e+00
   512 1.875000e+00
  1024 7.685547e-01
  2048 3.012695e-01
  4096 8.813477e-02
  8192 2.294922e-02
 16384 3.234863e-03
 32768 9.155273e-05


==> data/MovieLens-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      0
     8      0
    16 8.865625e+02
    32 5.857188e+02
    64 2.464531e+02
   128 8.664063e+01
   256 2.571094e+01
   512 5.330078e+00
  1024 6.728516e-01
  2048 3.906250e-02
  4096 1.708984e-03


==> data/MovieLens-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1    100
     2    246
     4    449
     8    676
    16   1047
    32   1370
    64   1332
   128   1334
   256   1154
   512    960
  1024    787
  2048    617
  4096    361
  8192    188
 16384     53
 32768      3


==> data/MovieLens-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1      0
     2      0
     4      0
     8      0
    16  14185
    32  18743
    64  15773
   128  11090
   256   6582
   512   2729
  1024    689
  2048     80
  4096      7


==> data/MovieLens-Orig-info.dat <==
#
#
#
#
#
Size: 65133 x 71567
Edges: 10000054
Caterpillars: 24571216595024
Butterflies: 1197019065804
Metamorphossis: 1.948652e-01


==> data/MovieLens-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 4.064287e-01
     4 4.006483e-01
     8 3.718007e-01
    16 3.577398e-01
    32 3.424515e-01
    64 3.300662e-01
   128 3.196709e-01
   256 3.130661e-01
   512 3.022628e-01
  1024 2.937065e-01
  2048 2.831558e-01
  4096 2.675924e-01
  8192 2.584172e-01
 16384 2.512827e-01
 32768 2.227504e-01


==> data/MovieLens-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2      0
     4      0
     8      0
    16 3.717221e-01
    32 3.557782e-01
    64 3.216934e-01
   128 2.925612e-01
   256 2.636231e-01
   512 2.295474e-01
  1024 1.972288e-01
  2048 1.659136e-01
  4096 1.273591e-01


==> data/MovieLens-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 4.064287e-01
     4 4.006483e-01
     8 3.718007e-01
    16 3.577398e-01
    32 3.424515e-01
    64 3.300662e-01
   128 3.196709e-01
   256 3.081745e-01
   512 2.514921e-01
  1024 1.614812e-01
  2048 7.313937e-02
  4096 2.247358e-02
  8192 5.804294e-03
 16384 8.128651e-04
 32768 2.039340e-05


==> data/MovieLens-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2      0
     4      0
     8      0
    16 2.787916e-01
    32 3.557782e-01
    64 3.216934e-01
   128 2.925612e-01
   256 2.636231e-01
   512 2.228223e-01
  1024 8.205025e-02
  2048 6.075937e-03
  4096 1.865612e-04


==> data/MovieLens-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.992913e-01
     3 4.135660e-01
     4 4.095872e-01
     5 3.911695e-01
     6 3.926086e-01
     7 4.092280e-01
     8 3.764354e-01
     9 3.775945e-01
    10 3.701151e-01
    11 3.864827e-01
    12 3.723480e-01
    13 3.699776e-01
    14 3.537259e-01
    15 3.677263e-01
    16 3.653575e-01
    17 3.691054e-01
    18 3.606616e-01
    19 3.576164e-01
    20 3.654632e-01
    21 3.505383e-01
    22 3.558582e-01
    23 3.591395e-01
    24 3.674998e-01
    25 3.505864e-01
    26 3.452708e-01
    27 3.604401e-01
    28 3.508601e-01
    29 3.556093e-01
    30 3.586561e-01
    31 3.511733e-01
    32 3.539363e-01
    33 3.546717e-01
    34 3.519543e-01
    35 3.453226e-01
    36 3.475409e-01
    37 3.452823e-01
    38 3.420791e-01
    39 3.509162e-01
    40 3.459637e-01
    41 3.230016e-01
    42 3.356816e-01
    43 3.489461e-01
    44 3.465139e-01
    45 3.506172e-01
    46 3.470790e-01
    47 3.456860e-01
    48 3.454376e-01
    49 3.473917e-01
    50 3.481167e-01
    51 3.319634e-01
    52 3.430715e-01
    53 3.388713e-01
    54 3.459254e-01
    55 3.369910e-01
    56 3.395651e-01
    57 3.375172e-01
    58 3.322858e-01
    59 3.320373e-01
    60 3.296709e-01
    61 3.416520e-01
    62 3.287140e-01
    63 3.440439e-01
    64 3.354221e-01
    65 3.466938e-01
    66 3.429144e-01
    67 3.389212e-01
    68 3.422921e-01
    69 3.294982e-01
    70 3.358884e-01
    71 3.423785e-01
    72 3.405810e-01
    73 3.349501e-01
    74 3.306924e-01
    75 3.356284e-01
    76 3.368694e-01
    77 3.303799e-01
    78 3.298065e-01
    79 3.271917e-01
    80 3.268318e-01
    81 3.164960e-01
    82 3.126604e-01
    83 3.281773e-01
    84 3.326958e-01
    85 3.273202e-01
    86 3.323455e-01
    87 3.282584e-01
    88 3.218376e-01
    89 3.324986e-01
    90 3.314807e-01
    91 3.452584e-01
    92 3.262081e-01
    93 3.377416e-01
    94 3.254863e-01
    95 3.329801e-01
    96 3.280861e-01
    97 3.370199e-01
    98 3.352691e-01
    99 3.344222e-01
   100 3.194070e-01
   101 3.243565e-01
   102 3.378440e-01
   103 3.293472e-01
   104 3.236495e-01
   105 3.453464e-01
   106 3.229958e-01
   107 3.202727e-01
   108 3.285701e-01
   109 3.207069e-01
   110 3.341626e-01
   111 3.295391e-01
   112 3.376870e-01
   113 3.170386e-01
   114 3.233118e-01
   115 3.216985e-01
   116 3.248808e-01
   117 3.253407e-01
   118 3.485898e-01
   119 3.390430e-01
   120 3.206179e-01
   121 3.265245e-01
   122 3.208698e-01
   123 3.135597e-01
   124 3.219936e-01
   125 3.278869e-01
   126 3.312951e-01
   127 3.145198e-01
   128 3.245009e-01
   129 3.315128e-01
   130 3.347630e-01
   131 3.233154e-01
   132 3.392520e-01
   133 3.245710e-01
   134 3.253763e-01
   135 3.234172e-01
   136 3.217257e-01
   137 3.245992e-01
   138 3.168195e-01
   139 3.301367e-01
   140 3.147064e-01
   141 3.209606e-01
   142 3.302012e-01
   143 3.176164e-01
   144 3.268814e-01
   145 3.374216e-01
   146 3.192716e-01
   147 3.116095e-01
   148 3.229104e-01
   149 3.300072e-01
   150 3.173421e-01
   151 3.127028e-01
   152 3.216765e-01
   153 3.130386e-01
   154 3.275644e-01
   155 3.030481e-01
   156 3.196364e-01
   157 3.307403e-01
   158 3.218789e-01
   159 3.330219e-01
   160 2.969285e-01
   161 3.287651e-01
   162 3.140203e-01
   163 3.327258e-01
   164 3.398244e-01
   165 3.129131e-01
   166 3.376311e-01
   167 3.297490e-01
   168 3.337396e-01
   169 3.272708e-01
   170 3.288609e-01
   171 3.192358e-01
   172 3.159562e-01
   173 3.304052e-01
   174 3.239829e-01
   175 3.101380e-01
   176 3.170017e-01
   177 3.201637e-01
   178 3.184046e-01
   179 3.304087e-01
   180 3.300022e-01
   181 3.177819e-01
   182 3.260688e-01
   183 3.178550e-01
   184 3.272214e-01
   185 3.207384e-01
   186 3.225142e-01
   187 3.144271e-01
   188 3.038844e-01
   189 3.192014e-01
   190 3.252792e-01
   191 3.075891e-01
   192 3.072701e-01
   193 3.198975e-01
   194 3.331056e-01
   195 3.182685e-01
   196 3.153416e-01
   197 3.235366e-01
   198 3.218146e-01
   199 3.218714e-01
   200 3.053085e-01
   201 3.123371e-01
   202 3.326752e-01
   203 3.360961e-01
   204 3.071151e-01
   205 3.183542e-01
   206 3.149616e-01
   207 3.170869e-01
   208 3.173248e-01
   209 3.107016e-01
   210 3.342974e-01
   211 3.024370e-01
   212 3.155229e-01
   213 3.124718e-01
   214 3.290503e-01
   215 3.124321e-01
   216 3.246885e-01
   217 3.308520e-01
   218 3.168887e-01
   219 3.134275e-01
   220 3.145669e-01
   221 3.249890e-01
   222 3.080361e-01
   223 3.200397e-01
   224 2.868193e-01
   225 3.146848e-01
   226 3.131677e-01
   227 3.113500e-01
   228 3.257653e-01
   229 3.205682e-01
   230 3.233749e-01
   231 3.215260e-01
   232 3.252120e-01
   233 3.079951e-01
   234 3.165318e-01
   235 3.221142e-01
   236 2.896198e-01
   237 3.354233e-01
   238 3.026771e-01
   239 2.793072e-01
   240 3.142813e-01
   241 3.219153e-01
   242 3.110424e-01
   243 3.169515e-01
   244 3.117093e-01
   245 3.213258e-01
   246 3.048957e-01
   247 3.200658e-01
   248 3.116155e-01
   249 3.258911e-01
   250 3.193337e-01
   251 3.183623e-01
   252 3.369157e-01
   253 3.150288e-01
   254 3.243742e-01
   255 3.023480e-01
   256 3.134741e-01
   257 3.128740e-01
   258 3.131079e-01
   259 3.315167e-01
   260 3.074090e-01
   261 3.169232e-01
   262 3.339060e-01
   263 3.122798e-01
   264 3.118915e-01
   265 3.227627e-01
   266 3.170175e-01
   267 3.028107e-01
   268 3.287918e-01
   269 3.148885e-01
   270 3.043216e-01
   271 3.187522e-01
   272 3.178228e-01
   273 3.187895e-01
   274 3.100301e-01
   275 3.209885e-01
   276 3.142444e-01
   277 3.319590e-01
   278 3.227944e-01
   279 3.148216e-01
   280 3.077883e-01
   281 3.133407e-01
   282 3.036314e-01
   283 3.233784e-01
   284 3.254308e-01
   285 3.232897e-01
   286 3.349913e-01
   287 3.127139e-01
   288 3.347980e-01
   289 3.237484e-01
   290 3.150390e-01
   291 3.263390e-01
   292 3.120067e-01
   293 3.285463e-01
   294 2.958421e-01
   295 3.195021e-01
   296 3.154571e-01
   297 3.130215e-01
   298 3.153957e-01
   299 3.108902e-01
   300 2.981278e-01
   301 3.114567e-01
   302 2.906027e-01
   303 3.058566e-01
   304 2.906531e-01
   305 3.066869e-01
   306 3.062693e-01
   307 3.102029e-01
   308 3.229589e-01
   309 3.311853e-01
   310 3.279863e-01
   311 3.082728e-01
   312 3.269169e-01
   313 3.119487e-01
   314 3.173379e-01
   315 3.106851e-01
   316 3.281970e-01
   317 2.929495e-01
   318 3.228705e-01
   319 3.139211e-01
   320 3.261886e-01
   321 3.196767e-01
   322 3.229541e-01
   323 3.266916e-01
   324 3.202932e-01
   325 3.195209e-01
   326 2.994147e-01
   327 3.195642e-01
   328 3.178130e-01
   329 3.196785e-01
   330 3.377411e-01
   331 2.942088e-01
   332 3.106275e-01
   333 3.050767e-01
   334 3.041206e-01
   335 3.462234e-01
   336 2.944302e-01
   337 3.275689e-01
   338 3.416080e-01
   340 3.087073e-01
   341 3.032515e-01
   342 3.225748e-01
   343 3.258889e-01
   344 3.244171e-01
   345 3.136657e-01
   346 2.863038e-01
   347 3.143727e-01
   348 3.091850e-01
   349 3.165842e-01
   350 2.858704e-01
   351 3.224084e-01
   352 3.186520e-01
   353 3.161960e-01
   354 3.101866e-01
   355 2.581426e-01
   356 3.016990e-01
   357 3.273155e-01
   358 3.213622e-01
   359 3.105088e-01
   360 3.140785e-01
   361 2.922937e-01
   362 3.199725e-01
   363 3.121022e-01
   364 3.085115e-01
   365 3.135679e-01
   366 3.200462e-01
   367 3.162117e-01
   368 3.009045e-01
   369 2.949983e-01
   370 2.995498e-01
   371 3.235908e-01
   372 2.980761e-01
   373 2.923434e-01
   374 3.293461e-01
   375 3.184586e-01
   376 2.980208e-01
   377 3.211578e-01
   378 3.212584e-01
   379 3.112984e-01
   380 3.170964e-01
   381 3.076537e-01
   382 2.862710e-01
   383 3.063356e-01
   384 2.989262e-01
   385 3.117516e-01
   386 3.029537e-01
   387 3.134937e-01
   388 2.941291e-01
   389 2.957346e-01
   390 3.182602e-01
   391 3.206029e-01
   392 3.146936e-01
   393 3.345597e-01
   394 3.306411e-01
   395 3.325779e-01
   396 3.286339e-01
   397 3.177454e-01
   398 3.061134e-01
   399 2.659539e-01
   400 2.891691e-01
   401 3.039688e-01
   402 3.063685e-01
   403 3.256097e-01
   404 3.153426e-01
   405 3.061641e-01
   406 2.899815e-01
   407 3.151735e-01
   408 3.100219e-01
   409 3.041637e-01
   410 3.252973e-01
   411 3.086678e-01
   412 3.310905e-01
   413 3.300499e-01
   414 3.092270e-01
   415 3.108761e-01
   416 3.267130e-01
   417 3.047867e-01
   418 3.011530e-01
   419 3.040558e-01
   420 3.591433e-01
   421 3.303325e-01
   422 3.200616e-01
   423 3.098394e-01
   424 3.040202e-01
   425 3.035108e-01
   426 3.071212e-01
   427 3.200979e-01
   428 3.031108e-01
   429 2.968323e-01
   430 2.715378e-01
   431 2.977163e-01
   432 2.841960e-01
   433 3.225063e-01
   434 2.850390e-01
   435 3.271052e-01
   436 3.454785e-01
   437 3.072300e-01
   438 3.155275e-01
   439 2.754902e-01
   440 2.959543e-01
   441 3.340369e-01
   443 3.028998e-01
   444 2.993979e-01
   445 3.117274e-01
   446 3.030639e-01
   447 3.125356e-01
   448 2.995517e-01
   449 3.191911e-01
   450 3.237645e-01
   451 3.354283e-01
   452 3.204041e-01
   453 3.094282e-01
   454 3.140669e-01
   455 3.006056e-01
   456 3.126201e-01
   457 3.170581e-01
   458 3.113143e-01
   459 3.320527e-01
   460 3.304804e-01
   461 3.267978e-01
   462 3.088862e-01
   463 3.356915e-01
   464 3.163967e-01
   465 3.233724e-01
   466 3.208633e-01
   467 3.175108e-01
   468 3.082025e-01
   469 2.928900e-01
   470 3.035816e-01
   471 3.143038e-01
   472 3.236160e-01
   473 3.161323e-01
   474 3.398707e-01
   475 3.033371e-01
   476 2.997899e-01
   478 3.208732e-01
   479 3.336123e-01
   480 3.239453e-01
   481 3.142155e-01
   482 2.931198e-01
   483 2.846174e-01
   484 2.880027e-01
   485 3.259775e-01
   486 3.028312e-01
   487 3.041977e-01
   488 3.363585e-01
   489 3.178313e-01
   490 3.052406e-01
   491 3.024461e-01
   492 3.276756e-01
   493 3.293689e-01
   494 2.950926e-01
   495 3.433891e-01
   496 3.056470e-01
   497 3.255140e-01
   498 3.000631e-01
   499 3.073050e-01
   500 2.924893e-01
   501 3.203582e-01
   502 2.989987e-01
   503 3.253292e-01
   504 3.416448e-01
   505 3.192880e-01
   506 3.034998e-01
   508 3.060972e-01
   509 2.861483e-01
   510 3.174919e-01
   511 2.883746e-01
   512 3.102305e-01
   513 3.151705e-01
   514 3.047833e-01
   515 2.997737e-01
   516 3.312644e-01
   518 3.245559e-01
   519 3.155194e-01
   520 3.086168e-01
   521 2.905646e-01
   522 3.112312e-01
   523 3.089128e-01
   524 3.130491e-01
   525 3.038104e-01
   526 3.091893e-01
   527 3.192261e-01
   528 3.174936e-01
   529 2.845938e-01
   530 3.093207e-01
   531 2.976739e-01
   532 3.237698e-01
   533 3.107622e-01
   534 3.084331e-01
   535 3.415070e-01
   536 3.016037e-01
   537 3.236042e-01
   538 3.143318e-01
   539 3.105339e-01
   540 2.851973e-01
   543 3.135617e-01
   544 2.830839e-01
   545 2.861134e-01
   546 3.318226e-01
   547 3.033442e-01
   548 3.091030e-01
   550 3.269558e-01
   551 3.013139e-01
   552 2.948861e-01
   553 3.047045e-01
   554 3.110781e-01
   555 3.345013e-01
   556 2.810560e-01
   557 3.281336e-01
   558 2.944460e-01
   559 3.050876e-01
   560 3.325595e-01
   561 2.963992e-01
   562 3.603051e-01
   563 3.038542e-01
   564 3.350238e-01
   565 3.367552e-01
   566 2.851876e-01
   568 3.112448e-01
   569 3.108006e-01
   570 2.826303e-01
   571 2.766553e-01
   572 3.180943e-01
   573 2.963312e-01
   574 2.985564e-01
   576 3.185035e-01
   577 3.234156e-01
   578 2.918536e-01
   579 3.095134e-01
   580 3.002779e-01
   581 3.367308e-01
   582 3.166029e-01
   583 3.164349e-01
   584 2.895166e-01
   585 3.146018e-01
   586 2.880338e-01
   587 3.073593e-01
   588 2.762422e-01
   589 2.969177e-01
   590 3.088153e-01
   591 3.068772e-01
   592 2.682482e-01
   593 3.080651e-01
   594 2.771774e-01
   595 3.129943e-01
   597 3.117772e-01
   598 3.457120e-01
   599 2.852890e-01
   600 3.030787e-01
   601 3.148331e-01
   603 3.144937e-01
   605 3.225029e-01
   606 3.226295e-01
   607 3.048979e-01
   608 3.016527e-01
   609 2.921451e-01
   610 2.878003e-01
   611 3.337810e-01
   612 3.001055e-01
   613 3.224836e-01
   614 3.057946e-01
   615 3.352265e-01
   616 3.318632e-01
   617 3.040925e-01
   618 3.292325e-01
   620 3.058260e-01
   622 2.976253e-01
   623 3.404931e-01
   624 2.909966e-01
   625 3.010320e-01
   626 3.139704e-01
   627 2.871526e-01
   628 2.973349e-01
   629 3.072434e-01
   631 3.004045e-01
   632 2.808431e-01
   633 3.163230e-01
   634 3.150104e-01
   636 3.231430e-01
   637 3.029061e-01
   639 2.804363e-01
   640 2.570839e-01
   641 2.893659e-01
   642 2.739404e-01
   643 3.434750e-01
   644 3.084284e-01
   645 3.175849e-01
   646 2.506646e-01
   647 3.009150e-01
   649 3.044022e-01
   650 3.261299e-01
   651 3.271973e-01
   652 2.880759e-01
   653 3.231485e-01
   654 3.083357e-01
   655 3.209822e-01
   656 3.247943e-01
   657 3.110237e-01
   658 3.041927e-01
   659 3.281301e-01
   660 3.112618e-01
   661 3.105486e-01
   662 3.069617e-01
   664 3.281404e-01
   665 2.584809e-01
   666 3.371682e-01
   667 3.379400e-01
   669 3.149721e-01
   670 2.980453e-01
   672 3.182316e-01
   673 3.228649e-01
   674 3.030447e-01
   675 2.960947e-01
   676 3.141545e-01
   677 2.980148e-01
   678 2.928781e-01
   679 3.091339e-01
   681 3.102955e-01
   682 3.197339e-01
   683 3.001301e-01
   684 2.714272e-01
   685 3.261832e-01
   686 3.573521e-01
   687 3.099147e-01
   688 2.934639e-01
   689 3.078366e-01
   690 3.057512e-01
   691 3.143066e-01
   692 3.064879e-01
   693 3.294398e-01
   694 3.116393e-01
   695 2.958079e-01
   696 2.609910e-01
   697 3.195366e-01
   698 3.016580e-01
   699 3.456161e-01
   700 3.194309e-01
   701 2.794905e-01
   702 2.931685e-01
   703 3.252705e-01
   704 3.077647e-01
   705 3.134345e-01
   706 3.262056e-01
   707 2.546311e-01
   708 3.298523e-01
   709 2.836964e-01
   712 2.691346e-01
   713 2.901088e-01
   714 3.330045e-01
   715 3.410804e-01
   718 2.748823e-01
   719 3.244214e-01
   720 2.849703e-01
   721 3.090484e-01
   722 2.824136e-01
   723 3.036058e-01
   724 3.064767e-01
   725 2.996290e-01
   726 2.972155e-01
   727 3.094803e-01
   728 2.688354e-01
   730 2.808789e-01
   731 3.122119e-01
   732 3.168786e-01
   733 3.266535e-01
   734 3.170742e-01
   735 3.214381e-01
   736 3.328571e-01
   737 3.005617e-01
   738 3.052215e-01
   739 2.969248e-01
   740 3.163997e-01
   741 2.988825e-01
   742 3.265636e-01
   743 3.165320e-01
   744 3.033742e-01
   745 2.827145e-01
   746 3.054216e-01
   747 3.158270e-01
   748 2.976613e-01
   749 2.978558e-01
   750 2.889121e-01
   751 2.959859e-01
   752 2.697913e-01
   753 3.076656e-01
   754 2.998299e-01
   755 3.103741e-01
   756 2.926915e-01
   757 3.034319e-01
   758 2.859551e-01
   759 3.375056e-01
   760 2.940458e-01
   761 2.943432e-01
   763 2.765416e-01
   764 2.996815e-01
   766 3.392144e-01
   767 3.069868e-01
   769 2.973531e-01
   770 2.948108e-01
   771 2.532890e-01
   772 2.881886e-01
   773 3.386136e-01
   774 2.720367e-01
   776 2.796459e-01
   777 2.889882e-01
   779 3.331268e-01
   780 2.695832e-01
   782 3.008115e-01
   783 2.848504e-01
   785 3.140022e-01
   786 3.272882e-01
   787 3.057083e-01
   788 3.120529e-01
   789 3.170574e-01
   790 2.803022e-01
   791 3.286985e-01
   792 3.173221e-01
   793 2.961909e-01
   794 2.589433e-01
   795 3.047675e-01
   796 3.049468e-01
   797 3.020394e-01
   798 2.312060e-01
   799 3.026836e-01
   800 2.961208e-01
   801 3.103956e-01
   802 2.978031e-01
   803 2.947982e-01
   804 2.513368e-01
   805 2.990547e-01
   806 2.675945e-01
   807 3.044795e-01
   808 3.006550e-01
   809 3.122100e-01
   810 3.232597e-01
   811 3.000872e-01
   812 2.939720e-01
   813 2.911876e-01
   814 2.815352e-01
   815 2.971047e-01
   816 3.130335e-01
   819 2.921086e-01
   821 3.042651e-01
   822 3.023406e-01
   823 3.313485e-01
   825 3.194503e-01
   826 2.977312e-01
   828 2.984388e-01
   829 2.980186e-01
   830 3.067273e-01
   831 2.877148e-01
   832 3.002955e-01
   833 2.952836e-01
   834 2.814832e-01
   837 3.109935e-01
   838 2.828656e-01
   839 3.285453e-01
   841 3.007913e-01
   842 2.742857e-01
   843 2.921335e-01
   844 2.609136e-01
   845 2.737139e-01
   846 2.906716e-01
   848 3.091246e-01
   849 3.151717e-01
   850 2.808000e-01
   851 2.973910e-01
   853 2.749582e-01
   854 2.892263e-01
   855 3.028695e-01
   856 3.113371e-01
   857 3.009592e-01
   860 2.808393e-01
   861 3.267004e-01
   862 3.279806e-01
   863 3.203353e-01
   864 2.978036e-01
   866 3.194289e-01
   867 2.677377e-01
   868 3.073341e-01
   869 3.024977e-01
   870 2.342616e-01
   872 2.953410e-01
   873 2.357599e-01
   874 2.961904e-01
   875 3.369473e-01
   876 3.125738e-01
   879 2.723473e-01
   882 2.987383e-01
   883 3.013371e-01
   884 2.787025e-01
   885 2.954877e-01
   886 3.104645e-01
   887 3.151681e-01
   888 2.929075e-01
   889 2.884137e-01
   891 3.051550e-01
   893 2.899898e-01
   894 2.989284e-01
   895 2.662838e-01
   898 2.911708e-01
   899 2.989271e-01
   900 3.015883e-01
   901 3.072719e-01
   902 2.954068e-01
   903 3.144386e-01
   904 3.164309e-01
   905 2.937447e-01
   908 2.799223e-01
   909 2.625816e-01
   911 3.213342e-01
   912 3.063565e-01
   913 3.067717e-01
   914 3.019416e-01
   915 2.916415e-01
   916 2.705475e-01
   917 3.213031e-01
   918 2.821984e-01
   919 2.649703e-01
   920 3.127372e-01
   921 3.000016e-01
   922 3.075808e-01
   923 3.061652e-01
   924 3.008591e-01
   925 2.912019e-01
   926 2.850972e-01
   927 3.109746e-01
   928 3.288648e-01
   929 2.865989e-01
   930 2.755210e-01
   931 3.219266e-01
   935 2.949978e-01
   936 2.752097e-01
   940 3.129327e-01
   941 2.970728e-01
   942 3.251992e-01
   945 3.299330e-01
   946 3.008392e-01
   947 2.956996e-01
   949 2.973306e-01
   950 3.118906e-01
   951 3.078073e-01
   953 2.400503e-01
   954 3.101681e-01
   955 2.975910e-01
   957 2.468348e-01
   958 2.913219e-01
   959 2.746572e-01
   961 2.439067e-01
   962 3.121830e-01
   965 2.938582e-01
   966 3.067603e-01
   967 2.977798e-01
   968 2.708874e-01
   969 2.931470e-01
   970 3.040750e-01
   971 3.313001e-01
   972 2.229588e-01
   973 2.904230e-01
   974 3.065810e-01
   975 3.037837e-01
   976 2.798034e-01
   977 3.163128e-01
   978 2.994746e-01
   979 2.801421e-01
   980 2.989383e-01
   982 3.036434e-01
   983 3.179764e-01
   985 2.872589e-01
   986 2.931123e-01
   987 3.176901e-01
   988 3.300690e-01
   990 3.073307e-01
   991 2.928293e-01
   992 2.827747e-01
   993 3.195975e-01
   994 3.068370e-01
   995 3.287682e-01
   997 2.563746e-01
   999 3.041413e-01
  1000 2.644085e-01
  1001 2.893741e-01
  1002 2.940224e-01
  1004 3.205107e-01
  1006 3.358355e-01
  1008 3.215135e-01
  1010 2.888208e-01
  1011 2.690001e-01
  1015 3.014749e-01
  1018 2.736623e-01
  1019 3.010743e-01
  1021 3.045128e-01
  1023 3.045096e-01
  1024 2.983498e-01
  1025 2.692366e-01
  1027 2.845527e-01
  1028 2.842842e-01
  1029 2.777503e-01
  1031 3.184705e-01
  1033 2.964248e-01
  1037 3.289527e-01
  1038 3.142376e-01
  1039 2.794760e-01
  1040 2.782647e-01
  1041 2.937721e-01
  1042 3.002847e-01
  1043 3.089053e-01
  1044 2.920580e-01
  1045 3.195267e-01
  1046 2.644310e-01
  1047 3.082999e-01
  1048 2.649805e-01
  1049 3.074502e-01
  1050 2.788456e-01
  1053 2.921401e-01
  1054 3.111217e-01
  1058 2.537294e-01
  1059 3.203075e-01
  1060 3.049677e-01
  1062 2.773900e-01
  1063 3.013645e-01
  1064 2.801353e-01
  1065 2.679461e-01
  1066 2.957251e-01
  1067 2.471009e-01
  1068 2.887721e-01
  1071 2.874732e-01
  1073 2.869635e-01
  1074 3.003450e-01
  1075 3.027783e-01
  1076 3.173781e-01
  1077 2.879246e-01
  1078 2.856397e-01
  1079 3.049686e-01
  1080 2.924145e-01
  1082 2.907979e-01
  1083 2.900067e-01
  1084 2.762228e-01
  1085 2.932952e-01
  1086 2.861825e-01
  1087 3.199706e-01
  1088 2.936753e-01
  1089 3.383286e-01
  1090 2.693153e-01
  1091 3.057326e-01
  1092 2.816565e-01
  1093 3.416802e-01
  1094 2.641360e-01
  1098 3.174433e-01
  1099 3.332460e-01
  1100 3.212587e-01
  1101 2.788970e-01
  1102 2.907385e-01
  1103 2.937759e-01
  1104 2.764172e-01
  1106 2.974532e-01
  1107 2.783019e-01
  1108 2.530819e-01
  1110 2.765108e-01
  1112 2.730173e-01
  1115 3.087809e-01
  1116 3.205499e-01
  1117 3.098473e-01
  1118 3.046995e-01
  1124 3.162383e-01
  1125 3.016167e-01
  1127 3.319745e-01
  1128 2.842933e-01
  1130 3.042485e-01
  1132 2.319949e-01
  1134 2.971603e-01
  1135 3.183278e-01
  1137 2.959997e-01
  1138 2.609532e-01
  1140 3.071192e-01
  1141 2.912880e-01
  1142 2.926464e-01
  1143 2.316722e-01
  1144 3.065849e-01
  1145 2.976421e-01
  1147 3.292578e-01
  1148 2.778277e-01
  1151 3.263796e-01
  1153 2.961205e-01
  1154 2.746161e-01
  1155 2.927259e-01
  1156 2.537557e-01
  1157 2.562055e-01
  1159 2.955653e-01
  1160 2.803993e-01
  1161 2.815239e-01
  1162 3.031255e-01
  1163 3.224854e-01
  1165 3.165860e-01
  1166 3.587501e-01
  1167 2.863083e-01
  1168 3.012491e-01
  1170 2.961784e-01
  1171 2.931120e-01
  1173 2.951042e-01
  1174 2.957098e-01
  1175 2.662393e-01
  1176 3.131252e-01
  1177 3.090355e-01
  1178 3.003003e-01
  1179 3.173465e-01
  1180 3.182152e-01
  1181 3.275223e-01
  1183 3.196810e-01
  1184 2.952032e-01
  1185 2.888491e-01
  1186 2.901943e-01
  1187 3.150612e-01
  1188 3.003183e-01
  1189 2.798934e-01
  1194 2.686224e-01
  1195 2.857457e-01
  1197 2.816243e-01
  1198 3.012314e-01
  1200 3.380873e-01
  1201 3.020627e-01
  1202 2.956590e-01
  1203 3.116001e-01
  1206 2.950774e-01
  1207 3.212274e-01
  1210 2.673695e-01
  1211 3.147651e-01
  1212 3.117683e-01
  1214 3.099260e-01
  1215 2.891758e-01
  1216 2.716510e-01
  1217 3.015803e-01
  1218 3.041683e-01
  1221 2.855318e-01
  1222 2.664796e-01
  1223 3.101425e-01
  1224 2.929357e-01
  1226 2.955569e-01
  1227 2.875518e-01
  1228 2.327303e-01
  1230 2.991781e-01
  1231 3.066682e-01
  1232 2.780778e-01
  1234 2.947175e-01
  1235 2.721656e-01
  1236 2.887796e-01
  1240 3.077746e-01
  1241 2.801015e-01
  1242 2.868476e-01
  1244 2.965203e-01
  1245 2.789909e-01
  1246 2.706109e-01
  1247 3.041935e-01
  1249 2.699794e-01
  1250 3.542775e-01
  1252 2.821577e-01
  1255 2.393244e-01
  1257 2.793769e-01
  1259 2.862251e-01
  1263 2.864814e-01
  1264 2.994228e-01
  1265 3.229893e-01
  1266 3.522664e-01
  1267 2.885449e-01
  1268 2.731095e-01
  1269 3.258725e-01
  1271 3.400722e-01
  1273 2.837512e-01
  1274 2.828854e-01
  1276 3.216771e-01
  1281 3.145692e-01
  1282 2.790477e-01
  1283 2.786296e-01
  1284 2.853926e-01
  1288 2.947564e-01
  1291 2.960954e-01
  1292 3.068359e-01
  1293 3.066394e-01
  1295 3.334501e-01
  1296 2.844712e-01
  1298 3.032381e-01
  1299 2.820877e-01
  1300 2.956361e-01
  1301 3.205735e-01
  1303 2.980524e-01
  1304 2.738803e-01
  1307 3.135664e-01
  1308 3.167365e-01
  1309 3.027748e-01
  1310 3.114589e-01
  1311 3.025217e-01
  1312 3.346760e-01
  1314 2.741282e-01
  1316 2.702437e-01
  1320 2.754706e-01
  1323 3.114572e-01
  1324 2.826694e-01
  1326 2.934208e-01
  1327 3.263258e-01
  1330 2.527721e-01
  1331 2.992703e-01
  1332 3.125997e-01
  1335 2.824173e-01
  1337 2.722239e-01
  1338 3.324369e-01
  1339 3.289442e-01
  1341 3.208384e-01
  1343 3.008089e-01
  1345 3.321357e-01
  1348 3.559946e-01
  1350 2.960884e-01
  1351 2.599576e-01
  1352 3.512321e-01
  1354 3.013378e-01
  1355 2.974133e-01
  1357 2.990022e-01
  1359 2.949902e-01
  1360 3.041948e-01
  1363 2.502584e-01
  1366 3.457658e-01
  1367 3.246692e-01
  1368 2.935058e-01
  1369 3.259407e-01
  1370 2.994390e-01
  1372 2.851939e-01
  1375 3.154492e-01
  1377 3.011019e-01
  1378 2.738899e-01
  1380 3.204686e-01
  1381 2.974128e-01
  1382 3.139058e-01
  1383 2.674503e-01
  1385 2.871789e-01
  1386 2.837872e-01
  1389 3.014372e-01
  1396 2.705297e-01
  1400 3.074103e-01
  1401 3.094528e-01
  1404 3.226156e-01
  1405 2.700106e-01
  1408 2.965798e-01
  1410 3.087426e-01
  1411 2.908986e-01
  1415 3.144942e-01
  1416 3.089129e-01
  1419 2.968434e-01
  1420 2.906057e-01
  1422 3.009999e-01
  1423 3.310233e-01
  1425 2.698379e-01
  1426 3.219253e-01
  1427 2.950766e-01
  1433 2.849513e-01
  1435 3.215526e-01
  1437 3.073486e-01
  1438 2.626610e-01
  1439 2.836938e-01
  1441 3.090120e-01
  1442 2.916112e-01
  1443 2.915762e-01
  1444 2.997177e-01
  1446 2.756623e-01
  1447 3.075360e-01
  1448 2.521938e-01
  1452 2.900817e-01
  1457 3.402193e-01
  1458 2.730520e-01
  1460 2.818679e-01
  1462 2.596165e-01
  1463 2.932464e-01
  1466 2.635862e-01
  1469 3.120849e-01
  1471 3.026208e-01
  1472 2.987068e-01
  1476 2.932923e-01
  1477 2.635363e-01
  1478 2.857196e-01
  1479 2.573175e-01
  1483 3.124512e-01
  1484 2.532791e-01
  1486 3.078555e-01
  1487 3.032038e-01
  1488 3.072098e-01
  1490 2.872403e-01
  1491 2.743283e-01
  1494 2.947867e-01
  1495 3.093934e-01
  1499 2.773357e-01
  1501 2.984715e-01
  1502 3.090983e-01
  1504 2.770884e-01
  1505 2.715210e-01
  1506 3.152465e-01
  1507 2.887483e-01
  1508 2.951677e-01
  1509 3.351432e-01
  1516 2.917682e-01
  1518 2.605345e-01
  1520 2.931210e-01
  1521 2.922786e-01
  1523 2.945249e-01
  1524 2.974982e-01
  1526 2.698165e-01
  1527 2.865177e-01
  1529 2.616817e-01
  1534 3.016094e-01
  1537 3.141402e-01
  1538 2.317027e-01
  1539 3.236257e-01
  1540 2.949789e-01
  1542 2.946074e-01
  1544 2.553153e-01
  1546 2.907618e-01
  1547 2.912888e-01
  1548 3.292302e-01
  1550 2.664404e-01
  1551 3.160865e-01
  1552 3.121769e-01
  1553 3.114853e-01
  1554 2.530014e-01
  1555 2.902826e-01
  1559 2.989526e-01
  1561 3.157923e-01
  1563 2.827015e-01
  1564 2.564532e-01
  1566 3.504033e-01
  1568 3.188784e-01
  1569 3.263171e-01
  1570 3.162295e-01
  1571 2.547749e-01
  1575 2.800979e-01
  1577 3.060563e-01
  1579 2.976342e-01
  1583 2.716040e-01
  1585 2.217506e-01
  1586 3.169747e-01
  1587 2.983306e-01
  1588 2.791215e-01
  1590 3.046110e-01
  1591 2.793197e-01
  1598 2.852963e-01
  1600 3.056664e-01
  1601 2.808586e-01
  1602 3.027552e-01
  1604 2.725276e-01
  1605 2.965455e-01
  1606 2.642423e-01
  1610 2.784303e-01
  1611 2.831610e-01
  1613 3.154778e-01
  1614 2.891336e-01
  1615 3.338385e-01
  1616 3.214460e-01
  1618 3.205263e-01
  1619 2.983131e-01
  1620 3.040213e-01
  1621 2.592183e-01
  1622 2.655214e-01
  1623 2.771949e-01
  1629 2.906100e-01
  1630 2.319632e-01
  1631 2.776226e-01
  1632 2.294677e-01
  1633 2.641361e-01
  1634 3.024168e-01
  1636 2.972654e-01
  1639 2.926975e-01
  1645 2.761733e-01
  1646 2.854854e-01
  1650 3.157952e-01
  1651 2.832091e-01
  1655 2.872071e-01
  1659 3.202903e-01
  1662 2.805687e-01
  1663 2.613380e-01
  1665 2.845797e-01
  1668 2.805587e-01
  1671 2.607212e-01
  1672 2.763798e-01
  1674 2.563878e-01
  1675 2.716574e-01
  1676 3.339128e-01
  1677 3.099058e-01
  1679 2.989003e-01
  1680 3.038237e-01
  1682 2.859125e-01
  1684 2.658384e-01
  1686 2.994466e-01
  1687 3.021396e-01
  1689 3.088571e-01
  1691 3.167232e-01
  1692 2.934930e-01
  1693 2.752035e-01
  1694 2.982884e-01
  1696 2.632155e-01
  1698 2.806750e-01
  1702 2.737990e-01
  1704 2.862822e-01
  1705 2.637403e-01
  1706 3.220312e-01
  1709 3.203899e-01
  1712 2.482923e-01
  1718 3.138632e-01
  1721 3.321559e-01
  1722 2.961434e-01
  1723 2.786432e-01
  1725 3.123441e-01
  1726 2.918983e-01
  1731 2.815742e-01
  1732 2.369856e-01
  1733 3.033500e-01
  1738 2.810517e-01
  1740 3.018250e-01
  1741 2.392273e-01
  1742 2.980076e-01
  1743 2.634970e-01
  1746 2.850846e-01
  1747 2.947397e-01
  1749 3.257292e-01
  1750 2.922564e-01
  1752 3.097414e-01
  1753 2.851501e-01
  1755 2.628738e-01
  1757 2.810904e-01
  1759 2.515274e-01
  1761 2.562804e-01
  1762 2.746803e-01
  1763 2.742676e-01
  1764 2.822195e-01
  1765 2.630908e-01
  1768 3.062916e-01
  1770 3.162106e-01
  1771 3.123240e-01
  1772 2.885319e-01
  1775 3.113840e-01
  1777 3.175792e-01
  1778 2.720493e-01
  1781 3.341924e-01
  1782 2.617023e-01
  1789 3.076707e-01
  1790 3.069684e-01
  1795 3.024018e-01
  1796 3.260154e-01
  1798 3.094593e-01
  1800 2.851235e-01
  1802 3.491746e-01
  1803 2.484852e-01
  1804 3.005644e-01
  1805 3.062354e-01
  1806 2.687164e-01
  1807 3.036286e-01
  1808 2.892027e-01
  1809 2.590322e-01
  1811 2.793071e-01
  1814 3.022928e-01
  1815 2.714924e-01
  1816 3.122940e-01
  1817 2.706873e-01
  1818 2.625292e-01
  1823 3.094872e-01
  1824 2.452238e-01
  1825 3.053809e-01
  1828 2.416333e-01
  1829 2.742639e-01
  1830 3.281557e-01
  1831 3.065104e-01
  1833 2.813530e-01
  1834 3.155415e-01
  1842 2.596820e-01
  1845 2.767568e-01
  1848 2.898815e-01
  1850 2.985398e-01
  1851 3.272005e-01
  1857 2.719274e-01
  1858 3.093459e-01
  1859 3.163374e-01
  1861 2.886171e-01
  1863 3.056058e-01
  1864 3.144604e-01
  1866 3.167004e-01
  1867 2.821044e-01
  1870 2.627789e-01
  1872 2.980355e-01
  1874 2.736218e-01
  1875 2.901686e-01
  1877 2.979704e-01
  1878 2.878623e-01
  1880 3.213709e-01
  1881 3.346439e-01
  1882 2.793684e-01
  1884 2.811920e-01
  1885 3.109017e-01
  1886 3.143522e-01
  1887 2.750604e-01
  1892 3.127423e-01
  1893 2.899140e-01
  1899 3.136045e-01
  1900 2.588222e-01
  1901 2.814510e-01
  1902 2.818098e-01
  1904 2.828382e-01
  1905 2.991475e-01
  1907 2.874801e-01
  1909 2.769899e-01
  1924 2.996386e-01
  1925 2.801176e-01
  1932 3.016261e-01
  1933 2.936044e-01
  1935 2.944327e-01
  1939 2.901416e-01
  1943 3.054942e-01
  1944 3.246929e-01
  1945 2.717259e-01
  1946 2.913446e-01
  1948 3.209020e-01
  1949 2.699023e-01
  1950 2.965947e-01
  1951 3.029125e-01
  1952 3.323776e-01
  1953 2.741625e-01
  1954 2.951799e-01
  1956 2.698281e-01
  1959 3.277103e-01
  1962 2.611209e-01
  1965 3.277591e-01
  1971 2.967302e-01
  1976 3.113087e-01
  1978 3.037952e-01
  1979 2.768313e-01
  1980 2.642820e-01
  1984 3.292799e-01
  1989 2.879717e-01
  1991 2.895833e-01
  1994 3.018077e-01
  1997 3.154773e-01
  1999 2.719221e-01
  2002 2.995504e-01
  2004 2.848849e-01
  2005 3.002130e-01
  2006 2.585209e-01
  2007 3.171900e-01
  2012 3.138400e-01
  2013 2.963122e-01
  2015 2.916901e-01
  2021 3.123234e-01
  2024 2.405576e-01
  2025 2.691481e-01
  2026 2.827218e-01
  2027 3.145415e-01
  2029 2.930862e-01
  2033 3.188823e-01
  2035 3.198299e-01
  2038 3.006916e-01
  2039 2.774663e-01
  2040 2.685747e-01
  2044 2.812074e-01
  2049 3.082393e-01
  2052 2.718459e-01
  2053 3.105310e-01
  2058 2.805399e-01
  2059 3.156483e-01
  2060 2.629909e-01
  2063 2.875870e-01
  2068 2.574740e-01
  2069 2.903342e-01
  2070 2.539086e-01
  2072 2.794332e-01
  2075 2.807503e-01
  2077 2.778040e-01
  2084 2.660364e-01
  2085 2.699682e-01
  2086 2.682494e-01
  2087 2.629848e-01
  2090 3.057092e-01
  2091 2.802595e-01
  2094 2.875051e-01
  2095 2.890678e-01
  2096 3.517914e-01
  2099 2.879567e-01
  2100 3.071173e-01
  2101 3.078836e-01
  2102 2.882223e-01
  2104 3.101112e-01
  2106 3.161104e-01
  2110 3.311299e-01
  2114 2.509909e-01
  2116 2.685626e-01
  2121 2.740101e-01
  2125 2.974857e-01
  2127 2.821505e-01
  2128 2.947272e-01
  2132 3.239826e-01
  2133 3.061165e-01
  2137 2.637156e-01
  2139 2.810062e-01
  2140 3.010781e-01
  2141 2.768232e-01
  2143 2.743421e-01
  2148 2.812691e-01
  2151 2.727333e-01
  2153 2.964910e-01
  2156 2.918790e-01
  2161 2.652142e-01
  2164 3.097368e-01
  2165 2.510036e-01
  2166 2.816064e-01
  2167 2.530575e-01
  2169 2.917253e-01
  2171 2.619837e-01
  2173 2.628206e-01
  2177 3.142306e-01
  2181 3.085803e-01
  2183 2.906322e-01
  2188 2.708212e-01
  2190 2.628570e-01
  2192 2.600042e-01
  2194 3.170601e-01
  2196 3.102363e-01
  2197 2.567806e-01
  2199 2.693611e-01
  2201 2.638349e-01
  2206 3.234094e-01
  2210 2.975619e-01
  2211 2.996531e-01
  2212 2.963197e-01
  2215 2.786686e-01
  2220 2.703267e-01
  2224 2.711371e-01
  2225 2.704444e-01
  2226 2.634266e-01
  2227 2.903960e-01
  2232 3.040065e-01
  2236 2.522498e-01
  2237 2.783391e-01
  2239 3.027598e-01
  2241 3.047981e-01
  2244 3.037021e-01
  2247 3.067036e-01
  2249 2.931118e-01
  2250 2.476562e-01
  2253 2.854981e-01
  2258 3.167893e-01
  2259 3.016444e-01
  2262 2.528767e-01
  2270 2.972974e-01
  2272 2.832658e-01
  2273 2.894834e-01
  2274 3.182533e-01
  2275 2.362638e-01
  2276 2.944780e-01
  2286 2.666283e-01
  2289 2.852719e-01
  2290 3.197115e-01
  2294 2.511826e-01
  2296 2.909700e-01
  2298 3.092797e-01
  2302 2.677436e-01
  2307 2.873734e-01
  2315 2.951718e-01
  2320 2.805003e-01
  2335 2.646337e-01
  2346 2.584573e-01
  2348 3.227413e-01
  2351 3.002465e-01
  2352 2.978876e-01
  2353 3.016151e-01
  2357 3.139996e-01
  2360 2.578012e-01
  2363 2.558336e-01
  2364 3.183373e-01
  2365 2.621600e-01
  2368 3.138760e-01
  2374 2.901835e-01
  2377 2.841488e-01
  2380 2.725516e-01
  2386 2.729358e-01
  2387 2.621501e-01
  2388 2.836629e-01
  2390 3.056297e-01
  2392 3.212873e-01
  2396 2.927448e-01
  2397 2.686827e-01
  2403 2.593268e-01
  2408 2.846953e-01
  2411 2.875420e-01
  2412 3.224864e-01
  2413 2.864512e-01
  2414 3.153103e-01
  2416 3.063876e-01
  2418 2.890920e-01
  2421 2.669503e-01
  2423 3.351121e-01
  2428 2.655443e-01
  2429 2.841791e-01
  2437 3.194029e-01
  2439 2.971393e-01
  2440 3.114614e-01
  2442 2.766241e-01
  2451 3.478713e-01
  2455 3.602230e-01
  2458 3.104234e-01
  2459 2.973515e-01
  2463 3.082964e-01
  2466 2.963724e-01
  2467 3.229921e-01
  2468 2.735912e-01
  2470 2.708251e-01
  2478 2.578995e-01
  2479 2.527802e-01
  2482 2.806023e-01
  2484 3.336458e-01
  2487 2.576289e-01
  2493 2.952820e-01
  2494 2.446566e-01
  2495 2.787568e-01
  2496 2.997490e-01
  2498 3.005055e-01
  2499 2.992311e-01
  2503 3.197091e-01
  2504 2.870726e-01
  2506 2.841939e-01
  2518 2.897287e-01
  2522 3.077236e-01
  2523 2.410726e-01
  2524 3.014842e-01
  2527 3.340302e-01
  2528 2.505716e-01
  2530 2.581686e-01
  2532 3.006253e-01
  2533 3.061254e-01
  2537 3.289349e-01
  2540 2.595203e-01
  2547 2.607834e-01
  2554 2.879359e-01
  2555 2.763372e-01
  2557 3.146223e-01
  2561 3.270161e-01
  2569 2.927972e-01
  2571 2.693529e-01
  2573 2.658651e-01
  2574 2.760035e-01
  2577 2.896632e-01
  2578 3.042091e-01
  2580 2.757791e-01
  2582 2.656403e-01
  2584 3.006579e-01
  2585 2.650897e-01
  2588 2.635869e-01
  2590 3.057511e-01
  2591 3.075042e-01
  2592 2.750841e-01
  2594 2.688436e-01
  2598 2.916949e-01
  2602 3.414780e-01
  2605 3.145780e-01
  2612 2.589819e-01
  2617 2.485338e-01
  2620 3.110172e-01
  2625 2.701958e-01
  2626 2.877642e-01
  2627 2.795198e-01
  2631 2.672655e-01
  2632 2.630847e-01
  2634 3.109475e-01
  2635 2.933578e-01
  2640 2.842287e-01
  2642 2.609757e-01
  2647 2.495163e-01
  2648 3.029427e-01
  2655 2.476405e-01
  2658 2.987548e-01
  2665 2.597058e-01
  2674 2.794955e-01
  2676 3.025537e-01
  2679 2.630543e-01
  2680 2.602632e-01
  2681 3.116263e-01
  2682 2.800401e-01
  2687 2.193372e-01
  2688 2.773621e-01
  2689 3.183107e-01
  2691 2.928783e-01
  2693 2.667687e-01
  2702 3.259910e-01
  2703 3.117346e-01
  2705 2.598593e-01
  2706 3.178861e-01
  2709 2.756866e-01
  2713 2.920883e-01
  2715 2.847542e-01
  2719 2.853249e-01
  2722 2.242905e-01
  2728 2.887659e-01
  2730 2.724961e-01
  2731 2.786240e-01
  2732 2.383123e-01
  2733 2.664912e-01
  2736 2.909278e-01
  2737 2.908587e-01
  2745 3.452949e-01
  2746 3.024551e-01
  2749 2.971668e-01
  2754 2.798697e-01
  2757 2.638386e-01
  2758 3.376857e-01
  2759 2.918502e-01
  2760 2.658802e-01
  2761 2.548646e-01
  2762 2.667361e-01
  2768 2.936179e-01
  2776 2.457240e-01
  2781 2.767017e-01
  2788 2.491130e-01
  2792 2.765905e-01
  2797 3.038318e-01
  2802 2.865650e-01
  2803 2.912150e-01
  2804 3.012719e-01
  2805 2.723268e-01
  2808 3.114049e-01
  2821 2.853808e-01
  2823 2.716531e-01
  2824 2.594036e-01
  2831 3.219960e-01
  2836 2.965045e-01
  2837 2.843466e-01
  2842 3.068013e-01
  2843 3.167929e-01
  2846 2.700884e-01
  2849 2.771188e-01
  2851 2.875893e-01
  2856 2.926356e-01
  2858 3.050834e-01
  2862 2.521931e-01
  2863 2.975932e-01
  2865 2.685188e-01
  2867 3.115236e-01
  2868 2.934559e-01
  2871 2.932477e-01
  2872 2.774355e-01
  2884 2.971662e-01
  2887 3.284438e-01
  2888 2.731577e-01
  2889 3.263515e-01
  2891 2.760876e-01
  2896 2.603182e-01
  2902 3.129293e-01
  2907 3.015660e-01
  2908 2.693691e-01
  2912 2.829934e-01
  2917 3.811432e-01
  2926 3.127968e-01
  2938 2.556767e-01
  2940 2.618319e-01
  2955 2.675345e-01
  2958 2.687954e-01
  2963 2.779792e-01
  2964 2.965290e-01
  2974 2.821175e-01
  2977 2.926048e-01
  2980 2.735845e-01
  2981 2.315957e-01
  2986 2.934268e-01
  2988 2.571720e-01
  2990 2.672562e-01
  2992 2.754160e-01
  2994 2.470741e-01
  2997 2.746047e-01
  2999 2.937200e-01
  3000 3.057468e-01
  3006 3.085484e-01
  3007 2.732334e-01
  3008 2.827920e-01
  3012 2.818225e-01
  3018 2.725906e-01
  3019 2.916396e-01
  3026 2.843922e-01
  3028 2.818686e-01
  3029 3.290935e-01
  3032 2.877888e-01
  3033 2.436937e-01
  3034 2.907307e-01
  3036 2.801985e-01
  3040 3.073693e-01
  3041 2.830591e-01
  3043 3.015596e-01
  3048 2.680676e-01
  3053 2.589959e-01
  3066 3.027408e-01
  3067 3.004520e-01
  3083 2.498364e-01
  3085 2.813097e-01
  3088 2.784391e-01
  3092 2.897085e-01
  3096 2.668113e-01
  3098 2.884352e-01
  3108 2.619581e-01
  3109 2.826412e-01
  3123 2.655323e-01
  3128 2.680811e-01
  3137 2.784365e-01
  3141 2.747086e-01
  3143 2.357455e-01
  3145 2.731060e-01
  3146 2.972804e-01
  3147 2.592824e-01
  3153 3.003364e-01
  3158 2.976730e-01
  3162 2.609600e-01
  3167 2.910905e-01
  3181 2.994032e-01
  3189 2.701028e-01
  3195 2.594941e-01
  3200 2.868171e-01
  3201 2.715801e-01
  3202 2.829746e-01
  3204 3.381214e-01
  3206 2.725420e-01
  3209 3.045651e-01
  3219 2.710776e-01
  3224 2.935432e-01
  3227 2.505874e-01
  3234 2.969415e-01
  3239 2.656099e-01
  3245 2.870482e-01
  3255 2.755775e-01
  3265 2.629671e-01
  3268 2.864771e-01
  3270 2.893707e-01
  3278 3.047505e-01
  3280 2.649145e-01
  3287 2.735217e-01
  3292 2.717082e-01
  3293 2.603070e-01
  3294 3.064956e-01
  3298 2.927483e-01
  3299 2.942260e-01
  3302 2.494380e-01
  3303 2.559235e-01
  3305 2.383168e-01
  3316 2.946375e-01
  3327 2.787028e-01
  3332 3.131332e-01
  3336 2.670583e-01
  3341 2.606002e-01
  3343 2.431501e-01
  3344 2.640063e-01
  3352 2.555632e-01
  3354 2.820042e-01
  3356 2.822737e-01
  3358 3.017669e-01
  3360 2.697700e-01
  3364 2.526111e-01
  3394 2.181515e-01
  3397 2.939775e-01
  3398 2.724569e-01
  3403 3.206643e-01
  3410 2.526907e-01
  3412 3.076653e-01
  3413 3.159025e-01
  3415 2.989223e-01
  3419 2.864252e-01
  3424 2.738749e-01
  3428 3.317752e-01
  3429 3.136400e-01
  3432 2.913676e-01
  3438 2.457680e-01
  3439 2.642897e-01
  3445 2.708455e-01
  3452 3.165942e-01
  3459 2.647162e-01
  3460 2.657383e-01
  3461 2.276881e-01
  3473 2.787030e-01
  3474 2.664736e-01
  3478 2.711984e-01
  3479 2.912708e-01
  3481 3.014153e-01
  3485 2.882247e-01
  3491 2.732971e-01
  3496 2.479184e-01
  3503 3.022544e-01
  3507 2.766824e-01
  3511 3.147051e-01
  3534 2.482315e-01
  3535 2.651963e-01
  3546 3.075685e-01
  3549 2.722023e-01
  3560 2.505537e-01
  3562 2.669735e-01
  3563 2.978315e-01
  3565 2.732345e-01
  3571 2.920002e-01
  3576 2.836013e-01
  3578 2.585412e-01
  3591 2.861595e-01
  3595 2.904488e-01
  3599 2.462028e-01
  3604 2.925149e-01
  3613 2.870329e-01
  3616 2.857805e-01
  3620 2.298180e-01
  3621 2.347552e-01
  3625 2.705533e-01
  3629 2.878781e-01
  3640 2.733763e-01
  3641 2.927513e-01
  3643 2.648918e-01
  3644 3.271886e-01
  3652 2.690289e-01
  3656 2.867096e-01
  3663 2.852385e-01
  3664 2.668513e-01
  3668 2.621372e-01
  3670 2.961085e-01
  3675 2.517057e-01
  3683 2.693037e-01
  3702 2.745725e-01
  3710 3.093684e-01
  3713 2.370821e-01
  3714 2.962773e-01
  3717 2.447080e-01
  3721 2.928079e-01
  3727 2.588194e-01
  3728 2.596148e-01
  3736 2.801629e-01
  3742 2.613542e-01
  3750 2.451183e-01
  3753 3.098982e-01
  3760 3.092949e-01
  3763 2.694127e-01
  3768 2.674502e-01
  3783 2.668648e-01
  3788 2.519485e-01
  3790 2.713835e-01
  3795 2.510082e-01
  3798 2.534299e-01
  3799 2.764663e-01
  3807 2.620921e-01
  3809 2.666609e-01
  3812 3.056471e-01
  3814 2.915410e-01
  3820 2.668876e-01
  3823 2.422485e-01
  3831 2.841925e-01
  3835 2.900189e-01
  3836 2.695507e-01
  3837 3.176948e-01
  3841 2.829745e-01
  3843 2.556744e-01
  3845 2.636677e-01
  3847 3.098683e-01
  3854 2.741951e-01
  3858 3.003699e-01
  3869 2.899720e-01
  3877 2.710741e-01
  3914 3.058513e-01
  3923 2.414383e-01
  3933 2.622549e-01
  3940 2.744509e-01
  3947 2.546319e-01
  3952 2.683161e-01
  3956 3.170178e-01
  3964 3.077751e-01
  3972 2.403896e-01
  3979 2.949986e-01
  3997 2.911676e-01
  4000 2.728612e-01
  4002 2.942271e-01
  4010 2.852639e-01
  4013 2.717031e-01
  4016 2.800201e-01
  4035 3.042051e-01
  4041 3.023693e-01
  4052 2.479354e-01
  4055 2.513630e-01
  4059 2.583686e-01
  4060 2.505688e-01
  4062 3.247081e-01
  4064 2.566217e-01
  4066 2.780393e-01
  4074 2.649583e-01
  4077 3.066826e-01
  4080 2.941877e-01
  4094 3.073633e-01
  4112 2.681024e-01
  4118 2.781825e-01
  4123 2.591888e-01
  4125 2.647676e-01
  4129 2.693698e-01
  4130 2.597593e-01
  4134 2.821749e-01
  4139 2.836326e-01
  4141 2.765141e-01
  4145 2.933448e-01
  4147 2.696432e-01
  4149 3.067917e-01
  4157 2.765006e-01
  4158 2.755084e-01
  4162 2.643235e-01
  4176 3.095112e-01
  4182 2.481854e-01
  4183 2.294760e-01
  4186 2.963023e-01
  4202 2.445010e-01
  4212 2.827812e-01
  4221 2.634629e-01
  4223 2.462649e-01
  4227 2.744701e-01
  4236 2.917973e-01
  4238 2.465704e-01
  4247 2.723559e-01
  4249 2.796127e-01
  4252 2.763943e-01
  4258 2.818561e-01
  4267 2.554452e-01
  4270 2.740501e-01
  4275 2.721228e-01
  4279 3.006194e-01
  4283 2.559113e-01
  4292 2.812219e-01
  4293 2.548782e-01
  4302 2.350017e-01
  4303 2.628796e-01
  4311 2.783034e-01
  4326 3.118100e-01
  4332 2.773387e-01
  4337 2.852536e-01
  4345 2.953967e-01
  4348 2.671764e-01
  4356 2.276379e-01
  4357 2.840320e-01
  4360 2.688062e-01
  4363 2.742705e-01
  4368 2.547694e-01
  4370 2.700286e-01
  4372 2.832181e-01
  4378 2.583041e-01
  4380 2.717190e-01
  4391 2.695818e-01
  4394 2.705089e-01
  4403 2.850052e-01
  4405 3.132982e-01
  4410 3.019887e-01
  4423 2.626424e-01
  4424 2.320188e-01
  4428 2.658420e-01
  4429 2.383662e-01
  4432 2.663197e-01
  4437 2.935762e-01
  4447 2.733498e-01
  4449 2.948521e-01
  4453 2.929198e-01
  4462 2.731422e-01
  4471 2.876815e-01
  4476 2.215486e-01
  4488 2.741660e-01
  4489 2.733322e-01
  4495 2.709626e-01
  4499 2.759663e-01
  4502 2.436314e-01
  4504 2.859958e-01
  4506 2.594536e-01
  4511 2.533986e-01
  4529 2.391829e-01
  4542 2.945454e-01
  4544 2.639362e-01
  4557 2.357932e-01
  4561 2.979041e-01
  4564 2.738721e-01
  4576 2.694406e-01
  4578 2.647389e-01
  4590 2.360033e-01
  4634 3.014178e-01
  4638 2.926524e-01
  4639 2.975119e-01
  4641 2.535542e-01
  4644 2.501779e-01
  4647 2.816066e-01
  4649 2.417198e-01
  4652 2.338421e-01
  4655 2.784603e-01
  4656 2.654582e-01
  4659 2.554258e-01
  4661 2.671875e-01
  4689 2.614050e-01
  4698 2.361682e-01
  4699 2.912434e-01
  4703 2.587687e-01
  4707 2.723516e-01
  4710 2.645611e-01
  4712 2.643305e-01
  4715 2.394951e-01
  4723 2.783022e-01
  4725 2.896441e-01
  4751 2.943197e-01
  4756 2.923370e-01
  4760 2.647212e-01
  4761 2.673789e-01
  4767 2.914860e-01
  4783 2.906114e-01
  4784 2.619384e-01
  4797 2.641500e-01
  4805 2.865838e-01
  4810 2.504850e-01
  4834 2.367929e-01
  4835 2.734267e-01
  4839 2.930296e-01
  4860 2.870259e-01
  4861 2.757527e-01
  4876 2.918547e-01
  4930 2.928262e-01
  4956 2.759076e-01
  4988 2.686493e-01
  5023 2.674588e-01
  5026 3.527021e-01
  5060 2.540882e-01
  5071 2.992332e-01
  5076 2.634788e-01
  5091 2.400304e-01
  5114 2.377825e-01
  5120 2.580396e-01
  5123 2.738105e-01
  5124 2.569647e-01
  5139 2.381996e-01
  5140 2.548927e-01
  5147 2.720050e-01
  5155 2.531917e-01
  5156 2.828486e-01
  5164 2.558806e-01
  5185 2.599132e-01
  5193 3.265695e-01
  5195 2.585091e-01
  5197 2.900347e-01
  5225 2.861190e-01
  5229 3.058242e-01
  5230 2.677885e-01
  5238 3.113921e-01
  5243 2.799065e-01
  5244 2.855466e-01
  5248 2.581708e-01
  5249 2.415247e-01
  5251 2.871500e-01
  5259 2.751637e-01
  5262 2.781848e-01
  5274 2.712317e-01
  5290 3.097443e-01
  5298 2.763685e-01
  5304 3.018016e-01
  5310 2.854657e-01
  5311 2.562506e-01
  5352 2.971477e-01
  5365 2.434212e-01
  5366 2.965539e-01
  5376 2.530479e-01
  5381 2.873013e-01
  5440 2.441367e-01
  5457 2.518112e-01
  5512 2.485905e-01
  5516 2.761377e-01
  5551 2.327929e-01
  5597 2.625991e-01
  5604 2.653582e-01
  5626 2.140250e-01
  5651 2.331473e-01
  5652 2.687777e-01
  5669 2.596272e-01
  5676 2.506981e-01
  5686 2.566393e-01
  5751 2.448058e-01
  5769 2.666803e-01
  5778 2.694871e-01
  5803 2.198650e-01
  5816 2.366025e-01
  5818 2.732438e-01
  5851 3.080187e-01
  5852 2.447899e-01
  5873 2.688453e-01
  5885 2.604836e-01
  5887 2.372629e-01
  5909 2.606471e-01
  5923 2.720984e-01
  5928 2.568702e-01
  5937 2.798922e-01
  5946 2.768842e-01
  5952 2.915965e-01
  5955 2.487644e-01
  5974 2.564639e-01
  5979 2.764579e-01
  5997 2.291740e-01
  5998 2.674318e-01
  6000 2.825362e-01
  6002 2.912975e-01
  6024 2.786380e-01
  6027 2.562077e-01
  6044 2.688861e-01
  6046 2.688206e-01
  6049 2.462267e-01
  6064 2.896119e-01
  6109 2.704996e-01
  6120 2.637833e-01
  6127 2.867674e-01
  6140 2.799395e-01
  6169 2.694038e-01
  6212 3.118070e-01
  6215 2.212814e-01
  6222 2.768260e-01
  6247 2.584434e-01
  6310 2.813307e-01
  6332 2.272103e-01
  6342 2.702152e-01
  6402 2.608164e-01
  6438 2.327237e-01
  6439 2.411142e-01
  6488 2.829658e-01
  6497 2.649656e-01
  6499 2.635043e-01
  6505 2.494467e-01
  6509 2.670005e-01
  6550 2.531596e-01
  6562 2.681746e-01
  6579 2.408899e-01
  6583 2.989934e-01
  6629 2.696145e-01
  6637 2.296914e-01
  6647 2.516879e-01
  6662 2.983992e-01
  6690 2.444138e-01
  6697 2.609135e-01
  6706 2.542719e-01
  6718 2.778024e-01
  6762 2.491328e-01
  6768 2.528290e-01
  6771 2.574544e-01
  6773 2.513881e-01
  6857 3.375800e-01
  6876 2.820627e-01
  6882 2.580762e-01
  6892 2.612770e-01
  6947 2.292279e-01
  6951 2.047498e-01
  6977 3.151477e-01
  6984 3.040945e-01
  6992 2.573108e-01
  7021 2.435431e-01
  7045 2.633477e-01
  7065 2.453372e-01
  7073 2.575357e-01
  7089 2.855386e-01
  7096 2.819808e-01
  7100 2.376930e-01
  7101 2.546391e-01
  7107 2.585356e-01
  7109 2.825303e-01
  7119 2.610282e-01
  7132 2.524574e-01
  7135 2.505776e-01
  7139 2.595262e-01
  7168 2.670856e-01
  7210 2.465696e-01
  7225 2.763429e-01
  7231 2.567284e-01
  7232 2.806788e-01
  7281 2.769493e-01
  7296 2.674999e-01
  7312 2.988197e-01
  7313 2.395238e-01
  7334 2.688418e-01
  7345 2.600986e-01
  7355 2.537533e-01
  7357 2.539008e-01
  7360 3.012240e-01
  7373 2.640761e-01
  7408 2.645014e-01
  7424 2.603386e-01
  7433 2.403870e-01
  7456 2.852200e-01
  7462 2.640820e-01
  7473 2.805636e-01
  7483 2.451534e-01
  7485 2.519991e-01
  7491 2.415951e-01
  7507 2.266902e-01
  7527 2.625272e-01
  7548 2.398855e-01
  7555 2.973467e-01
  7573 2.875211e-01
  7587 2.452689e-01
  7605 2.423198e-01
  7613 2.707189e-01
  7624 3.030175e-01
  7637 2.419408e-01
  7646 2.928491e-01
  7655 2.554113e-01
  7713 2.560332e-01
  7714 2.488219e-01
  7726 2.623778e-01
  7733 2.384331e-01
  7765 2.844576e-01
  7787 2.449556e-01
  7790 2.437590e-01
  7796 3.100957e-01
  7799 2.654988e-01
  7802 2.505662e-01
  7812 2.354295e-01
  7834 2.748247e-01
  7852 2.494381e-01
  7891 2.542307e-01
  7898 2.593011e-01
  7905 2.682802e-01
  7911 2.740840e-01
  7912 2.777263e-01
  7932 2.270000e-01
  7934 2.889279e-01
  7938 3.913322e-01
  7957 2.832766e-01
  8010 3.049373e-01
  8012 2.647432e-01
  8020 2.419156e-01
  8040 2.822037e-01
  8062 2.676895e-01
  8064 2.410483e-01
  8084 2.696070e-01
  8130 2.588454e-01
  8138 2.390319e-01
  8161 2.626260e-01
  8164 2.856132e-01
  8179 2.380081e-01
  8190 2.678240e-01
  8210 2.647438e-01
  8211 2.380295e-01
  8220 2.271475e-01
  8274 2.460310e-01
  8297 2.445662e-01
  8324 3.028197e-01
  8380 2.521488e-01
  8393 2.677395e-01
  8402 2.318070e-01
  8405 2.214685e-01
  8425 2.620063e-01
  8474 2.619022e-01
  8491 2.750889e-01
  8550 2.492403e-01
  8551 2.435426e-01
  8555 2.553682e-01
  8569 2.681157e-01
  8586 2.544932e-01
  8626 2.689568e-01
  8680 2.791590e-01
  8689 2.458896e-01
  8721 2.635646e-01
  8786 2.455149e-01
  8794 3.028429e-01
  8825 2.374736e-01
  8839 2.555465e-01
  8842 2.306757e-01
  8848 2.876761e-01
  8851 2.392862e-01
  8871 2.576719e-01
  8880 2.381743e-01
  8915 2.447014e-01
  8936 2.388157e-01
  8943 2.650506e-01
  8948 2.614206e-01
  9019 2.499260e-01
  9036 3.354314e-01
  9150 2.432421e-01
  9152 2.209466e-01
  9159 2.589498e-01
  9167 2.555742e-01
  9195 2.934659e-01
  9206 3.303910e-01
  9220 2.421204e-01
  9222 2.438340e-01
  9230 2.554169e-01
  9240 2.626214e-01
  9437 2.540701e-01
  9445 2.617796e-01
  9573 2.538232e-01
  9575 2.632110e-01
  9604 2.311440e-01
  9605 2.362920e-01
  9621 2.524755e-01
  9627 2.543347e-01
  9635 2.425130e-01
  9649 2.459531e-01
  9681 2.425101e-01
  9738 2.521874e-01
  9759 2.575063e-01
  9771 2.542259e-01
  9774 2.827002e-01
  9808 2.720626e-01
  9821 2.646728e-01
  9822 2.591683e-01
  9827 3.094411e-01
  9863 2.732616e-01
  9879 3.192483e-01
  9915 2.480928e-01
 10012 2.517754e-01
 10022 2.956778e-01
 10050 2.670323e-01
 10156 2.360102e-01
 10339 2.465971e-01
 10349 2.675770e-01
 10384 2.413521e-01
 10436 2.699024e-01
 10513 2.584827e-01
 10521 2.733589e-01
 10577 2.599395e-01
 10585 2.574893e-01
 10593 2.336009e-01
 10604 2.557950e-01
 10623 2.525248e-01
 10644 2.727774e-01
 10745 2.747976e-01
 10758 2.452399e-01
 10788 2.571215e-01
 10849 2.585913e-01
 10861 2.912752e-01
 10898 2.592031e-01
 10901 2.434349e-01
 10928 2.542488e-01
 10932 2.455804e-01
 10992 2.557356e-01
 11007 2.364800e-01
 11020 2.744207e-01
 11038 2.681136e-01
 11046 2.600764e-01
 11118 2.377898e-01
 11224 3.315402e-01
 11239 2.617592e-01
 11246 2.775948e-01
 11253 2.506970e-01
 11331 2.638682e-01
 11375 2.370539e-01
 11423 2.474091e-01
 11479 2.713110e-01
 11510 2.478037e-01
 11523 2.945878e-01
 11533 2.350538e-01
 11573 2.890444e-01
 11597 2.625793e-01
 11688 2.468062e-01
 11774 2.317217e-01
 11791 2.329663e-01
 11806 2.583820e-01
 11925 2.440596e-01
 11940 2.442974e-01
 11954 2.380849e-01
 12009 2.519572e-01
 12012 2.577150e-01
 12017 2.955965e-01
 12032 2.725859e-01
 12069 2.408799e-01
 12074 2.536806e-01
 12157 2.475040e-01
 12301 2.409025e-01
 12366 2.605910e-01
 12464 2.119088e-01
 12507 2.192124e-01
 12689 2.224791e-01
 12726 3.074342e-01
 12784 2.450345e-01
 12796 2.374505e-01
 12851 2.373393e-01
 12865 2.259054e-01
 12891 2.478017e-01
 13042 2.508350e-01
 13057 2.303068e-01
 13061 2.388669e-01
 13112 2.472749e-01
 13147 2.541901e-01
 13188 2.393197e-01
 13190 2.284942e-01
 13281 2.303881e-01
 13335 2.377353e-01
 13389 2.500189e-01
 13426 2.443560e-01
 13428 2.496274e-01
 13448 2.628898e-01
 13696 2.396418e-01
 13865 2.502626e-01
 13871 2.325888e-01
 14012 3.144656e-01
 14121 2.184686e-01
 14167 2.543464e-01
 14219 3.210111e-01
 14389 2.481840e-01
 14435 2.218411e-01
 14533 2.468663e-01
 14551 3.416234e-01
 14802 2.794225e-01
 14975 3.349936e-01
 15018 2.254515e-01
 15241 3.482945e-01
 15356 2.835271e-01
 15453 2.409281e-01
 15457 2.439437e-01
 15471 2.355844e-01
 15504 2.611461e-01
 15622 3.326466e-01
 15638 2.197786e-01
 15744 2.429526e-01
 15790 2.546551e-01
 15843 2.424155e-01
 15938 2.432643e-01
 16023 3.239688e-01
 16056 3.079204e-01
 16075 3.408481e-01
 16145 2.539519e-01
 16167 3.163760e-01
 16242 2.349554e-01
 16334 2.322716e-01
 16415 2.245542e-01
 16520 2.239443e-01
 16523 2.619116e-01
 16743 2.372702e-01
 16918 3.050893e-01
 16925 2.768410e-01
 17194 2.909850e-01
 17519 2.487152e-01
 17611 2.328637e-01
 17851 3.068635e-01
 17964 2.367787e-01
 18327 3.217751e-01
 18523 2.393404e-01
 18801 2.376442e-01
 18900 2.475153e-01
 18924 2.251006e-01
 18925 3.077657e-01
 19036 2.833185e-01
 19214 2.850871e-01
 19229 2.758426e-01
 19326 3.251636e-01
 19400 2.255193e-01
 19603 3.185908e-01
 19814 2.047315e-01
 19878 2.846067e-01
 20972 2.707218e-01
 21014 3.011733e-01
 21085 2.305437e-01
 21247 2.263703e-01
 21803 2.260901e-01
 22120 2.031240e-01
 22521 2.568232e-01
 23091 2.233273e-01
 23229 2.215127e-01
 23531 2.711190e-01
 23748 2.710718e-01
 23794 2.009628e-01
 24037 2.253612e-01
 24397 2.204501e-01
 25098 2.065366e-01
 25381 2.870362e-01
 25777 2.133462e-01
 25912 2.737158e-01
 26042 2.171668e-01
 26449 2.028243e-01
 26996 2.807602e-01
 27035 2.702143e-01
 28566 1.981770e-01
 28948 2.407135e-01
 28951 2.624538e-01
 29154 2.313411e-01
 31126 2.206345e-01
 32631 2.365926e-01
 33668 2.189980e-01
 34457 2.250830e-01
 34864 2.241701e-01


==> data/MovieLens-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
    20 3.597110e-01
    21 3.594741e-01
    22 3.779454e-01
    23 3.716026e-01
    24 3.772295e-01
    25 3.764157e-01
    26 3.735187e-01
    27 3.667264e-01
    28 3.719641e-01
    29 3.754997e-01
    30 3.746199e-01
    31 3.759579e-01
    32 3.733585e-01
    33 3.741980e-01
    34 3.670939e-01
    35 3.628201e-01
    36 3.689219e-01
    37 3.641238e-01
    38 3.693413e-01
    39 3.619239e-01
    40 3.615092e-01
    41 3.541453e-01
    42 3.614312e-01
    43 3.585052e-01
    44 3.581316e-01
    45 3.562627e-01
    46 3.569701e-01
    47 3.628827e-01
    48 3.542139e-01
    49 3.555227e-01
    50 3.601065e-01
    51 3.525242e-01
    52 3.508246e-01
    53 3.506366e-01
    54 3.498509e-01
    55 3.450376e-01
    56 3.473220e-01
    57 3.459705e-01
    58 3.433296e-01
    59 3.442909e-01
    60 3.440227e-01
    61 3.413587e-01
    62 3.439453e-01
    63 3.443255e-01
    64 3.355753e-01
    65 3.377513e-01
    66 3.328279e-01
    67 3.345137e-01
    68 3.344523e-01
    69 3.372411e-01
    70 3.326215e-01
    71 3.333485e-01
    72 3.336782e-01
    73 3.234178e-01
    74 3.329859e-01
    75 3.276859e-01
    76 3.327292e-01
    77 3.269967e-01
    78 3.316368e-01
    79 3.255210e-01
    80 3.306245e-01
    81 3.279271e-01
    82 3.264336e-01
    83 3.231663e-01
    84 3.292746e-01
    85 3.251020e-01
    86 3.277646e-01
    87 3.200853e-01
    88 3.198617e-01
    89 3.206030e-01
    90 3.229265e-01
    91 3.167204e-01
    92 3.195124e-01
    93 3.212850e-01
    94 3.229830e-01
    95 3.217681e-01
    96 3.226730e-01
    97 3.221289e-01
    98 3.230805e-01
    99 3.217628e-01
   100 3.225499e-01
   101 3.149814e-01
   102 3.185125e-01
   103 3.146404e-01
   104 3.187596e-01
   105 3.175919e-01
   106 3.174727e-01
   107 3.193313e-01
   108 3.206162e-01
   109 3.249851e-01
   110 3.174023e-01
   111 3.187479e-01
   112 3.127962e-01
   113 3.171090e-01
   114 3.110636e-01
   115 3.137123e-01
   116 3.156457e-01
   117 3.076187e-01
   118 3.082380e-01
   119 3.099715e-01
   120 3.156720e-01
   121 3.133546e-01
   122 3.124098e-01
   123 3.117878e-01
   124 3.109777e-01
   125 3.061411e-01
   126 3.129064e-01
   127 3.047158e-01
   128 3.113372e-01
   129 3.055953e-01
   130 3.099481e-01
   131 3.087850e-01
   132 3.055868e-01
   133 3.069934e-01
   134 3.105405e-01
   135 3.056543e-01
   136 3.030983e-01
   137 3.030106e-01
   138 3.037420e-01
   139 3.053736e-01
   140 3.003434e-01
   141 3.003557e-01
   142 3.038731e-01
   143 3.040885e-01
   144 3.049686e-01
   145 2.961401e-01
   146 3.049081e-01
   147 3.034876e-01
   148 2.955942e-01
   149 2.999154e-01
   150 3.010394e-01
   151 3.005642e-01
   152 3.053514e-01
   153 2.964382e-01
   154 3.012011e-01
   155 3.038867e-01
   156 2.991320e-01
   157 3.080869e-01
   158 2.937046e-01
   159 3.041405e-01
   160 2.974638e-01
   161 2.964908e-01
   162 3.039861e-01
   163 2.913484e-01
   164 2.955889e-01
   165 2.958765e-01
   166 2.994230e-01
   167 2.967621e-01
   168 3.020677e-01
   169 3.006559e-01
   170 2.953370e-01
   171 2.952690e-01
   172 3.012437e-01
   173 2.990656e-01
   174 2.979777e-01
   175 3.012646e-01
   176 2.901995e-01
   177 2.947338e-01
   178 2.921300e-01
   179 2.847667e-01
   180 2.944071e-01
   181 2.902449e-01
   182 2.966147e-01
   183 2.929114e-01
   184 2.934344e-01
   185 2.962978e-01
   186 2.935434e-01
   187 2.875639e-01
   188 2.901370e-01
   189 2.940819e-01
   190 2.937607e-01
   191 3.014045e-01
   192 2.960472e-01
   193 2.930042e-01
   194 2.826694e-01
   195 2.965261e-01
   196 2.935213e-01
   197 2.904376e-01
   198 2.901770e-01
   199 2.901620e-01
   200 2.902983e-01
   201 2.940494e-01
   202 2.924213e-01
   203 2.866748e-01
   204 2.921699e-01
   205 2.900176e-01
   206 2.864145e-01
   207 2.896654e-01
   208 2.828396e-01
   209 2.887434e-01
   210 2.854802e-01
   211 2.933128e-01
   212 2.869884e-01
   213 2.887217e-01
   214 2.854462e-01
   215 2.882485e-01
   216 2.888537e-01
   217 2.796156e-01
   218 2.876337e-01
   219 2.884957e-01
   220 2.856260e-01
   221 2.897321e-01
   222 2.796682e-01
   223 2.777860e-01
   224 2.883278e-01
   225 2.866541e-01
   226 2.822096e-01
   227 2.859698e-01
   228 2.867019e-01
   229 2.864839e-01
   230 2.825807e-01
   231 2.832325e-01
   232 2.838331e-01
   233 2.835579e-01
   234 2.827946e-01
   235 2.834100e-01
   236 2.868320e-01
   237 2.889533e-01
   238 2.766108e-01
   239 2.874990e-01
   240 2.799123e-01
   241 2.896145e-01
   242 2.729564e-01
   243 2.868666e-01
   244 2.862368e-01
   245 2.777022e-01
   246 2.777367e-01
   247 2.803424e-01
   248 2.829509e-01
   249 2.754604e-01
   250 2.852268e-01
   251 2.797369e-01
   252 2.776991e-01
   253 2.791583e-01
   254 2.838183e-01
   255 2.823810e-01
   256 2.794485e-01
   257 2.807361e-01
   258 2.906231e-01
   259 2.822736e-01
   260 2.768100e-01
   261 2.777527e-01
   262 2.850683e-01
   263 2.717476e-01
   264 2.802338e-01
   265 2.826450e-01
   266 2.768874e-01
   267 2.780112e-01
   268 2.814757e-01
   269 2.738878e-01
   270 2.820718e-01
   271 2.755697e-01
   272 2.763576e-01
   273 2.713261e-01
   274 2.831760e-01
   275 2.832830e-01
   276 2.810604e-01
   277 2.772660e-01
   278 2.718985e-01
   279 2.819759e-01
   280 2.746921e-01
   281 2.670009e-01
   282 2.755267e-01
   283 2.799474e-01
   284 2.682138e-01
   285 2.773171e-01
   286 2.770017e-01
   287 2.740644e-01
   288 2.855019e-01
   289 2.761315e-01
   290 2.683074e-01
   291 2.734929e-01
   292 2.736381e-01
   293 2.799253e-01
   294 2.677867e-01
   295 2.743069e-01
   296 2.789135e-01
   297 2.704219e-01
   298 2.675036e-01
   299 2.655900e-01
   300 2.789380e-01
   301 2.708805e-01
   302 2.711848e-01
   303 2.728104e-01
   304 2.637403e-01
   305 2.741099e-01
   306 2.660167e-01
   307 2.819389e-01
   308 2.724714e-01
   309 2.816539e-01
   310 2.759000e-01
   311 2.838444e-01
   312 2.754662e-01
   313 2.756574e-01
   314 2.708875e-01
   315 2.680658e-01
   316 2.668099e-01
   317 2.692135e-01
   318 2.675349e-01
   319 2.720399e-01
   320 2.662518e-01
   321 2.767981e-01
   322 2.705257e-01
   323 2.596554e-01
   324 2.712024e-01
   325 2.648620e-01
   326 2.778685e-01
   327 2.632280e-01
   328 2.628778e-01
   329 2.649078e-01
   330 2.733940e-01
   331 2.709308e-01
   332 2.779607e-01
   333 2.652053e-01
   334 2.748383e-01
   335 2.796960e-01
   336 2.652133e-01
   337 2.690937e-01
   338 2.664589e-01
   339 2.671810e-01
   340 2.708734e-01
   341 2.678202e-01
   342 2.665251e-01
   343 2.732458e-01
   344 2.631885e-01
   345 2.681508e-01
   346 2.607682e-01
   347 2.733185e-01
   348 2.720467e-01
   349 2.662787e-01
   350 2.666402e-01
   351 2.644239e-01
   352 2.636140e-01
   353 2.748933e-01
   354 2.658873e-01
   355 2.690279e-01
   356 2.684101e-01
   357 2.623478e-01
   358 2.676821e-01
   359 2.672284e-01
   360 2.635329e-01
   361 2.633029e-01
   362 2.699845e-01
   363 2.702974e-01
   364 2.679699e-01
   365 2.719311e-01
   366 2.707681e-01
   367 2.701896e-01
   368 2.588747e-01
   369 2.631916e-01
   370 2.555844e-01
   371 2.734688e-01
   372 2.578358e-01
   373 2.459959e-01
   374 2.554541e-01
   375 2.695164e-01
   376 2.623007e-01
   377 2.660380e-01
   378 2.587587e-01
   379 2.701411e-01
   380 2.613088e-01
   381 2.594639e-01
   382 2.545270e-01
   383 2.608863e-01
   384 2.640210e-01
   385 2.623877e-01
   386 2.672074e-01
   387 2.655107e-01
   388 2.648209e-01
   389 2.689866e-01
   390 2.641094e-01
   391 2.687080e-01
   392 2.575245e-01
   393 2.578685e-01
   394 2.619401e-01
   395 2.667651e-01
   396 2.624127e-01
   397 2.534599e-01
   398 2.571625e-01
   399 2.641541e-01
   400 2.650426e-01
   401 2.688429e-01
   402 2.613152e-01
   403 2.584850e-01
   404 2.712309e-01
   405 2.659270e-01
   406 2.614166e-01
   407 2.599431e-01
   408 2.630914e-01
   409 2.669253e-01
   410 2.585302e-01
   411 2.567082e-01
   412 2.563405e-01
   413 2.466526e-01
   414 2.585023e-01
   415 2.567177e-01
   416 2.625781e-01
   417 2.637195e-01
   418 2.642152e-01
   419 2.712390e-01
   420 2.574723e-01
   421 2.582121e-01
   422 2.525109e-01
   423 2.570644e-01
   424 2.582323e-01
   425 2.615211e-01
   426 2.646760e-01
   427 2.467787e-01
   428 2.696883e-01
   429 2.539101e-01
   430 2.503146e-01
   431 2.581150e-01
   432 2.580673e-01
   433 2.619558e-01
   434 2.461483e-01
   435 2.617063e-01
   436 2.571857e-01
   437 2.607952e-01
   438 2.638585e-01
   439 2.716583e-01
   440 2.453651e-01
   441 2.478440e-01
   442 2.566853e-01
   443 2.469701e-01
   444 2.543558e-01
   445 2.512472e-01
   446 2.512690e-01
   447 2.506863e-01
   448 2.444104e-01
   449 2.611090e-01
   450 2.567191e-01
   451 2.548377e-01
   452 2.486184e-01
   453 2.562871e-01
   454 2.558001e-01
   455 2.644805e-01
   456 2.546331e-01
   457 2.543349e-01
   458 2.472626e-01
   459 2.647931e-01
   460 2.590153e-01
   461 2.607413e-01
   462 2.530869e-01
   463 2.549030e-01
   464 2.635070e-01
   465 2.619534e-01
   466 2.535823e-01
   467 2.501487e-01
   468 2.524941e-01
   469 2.501334e-01
   470 2.493664e-01
   471 2.535436e-01
   472 2.581951e-01
   473 2.601945e-01
   474 2.604065e-01
   475 2.515692e-01
   476 2.558727e-01
   477 2.534898e-01
   478 2.502430e-01
   479 2.499068e-01
   480 2.570046e-01
   481 2.550625e-01
   482 2.426404e-01
   483 2.430270e-01
   484 2.533198e-01
   485 2.401353e-01
   486 2.583591e-01
   487 2.488597e-01
   488 2.481879e-01
   489 2.490091e-01
   490 2.478820e-01
   491 2.566745e-01
   492 2.508364e-01
   493 2.484953e-01
   494 2.450637e-01
   495 2.576712e-01
   496 2.475926e-01
   497 2.574785e-01
   498 2.441853e-01
   499 2.489602e-01
   500 2.536660e-01
   501 2.443088e-01
   502 2.541464e-01
   503 2.674148e-01
   504 2.430799e-01
   505 2.536089e-01
   506 2.585235e-01
   507 2.375107e-01
   508 2.479366e-01
   509 2.513333e-01
   510 2.462170e-01
   511 2.470380e-01
   512 2.456330e-01
   513 2.505293e-01
   514 2.547732e-01
   515 2.438211e-01
   516 2.520600e-01
   517 2.522454e-01
   518 2.447531e-01
   519 2.541688e-01
   520 2.384756e-01
   521 2.542914e-01
   522 2.500444e-01
   523 2.418167e-01
   524 2.528033e-01
   525 2.513531e-01
   526 2.462560e-01
   527 2.698916e-01
   528 2.562026e-01
   529 2.473600e-01
   530 2.399014e-01
   531 2.445258e-01
   532 2.553741e-01
   533 2.501859e-01
   534 2.232080e-01
   535 2.625837e-01
   536 2.510491e-01
   537 2.527684e-01
   538 2.497177e-01
   539 2.474550e-01
   540 2.482859e-01
   541 2.507693e-01
   542 2.465100e-01
   543 2.472218e-01
   544 2.537685e-01
   545 2.593445e-01
   546 2.459530e-01
   547 2.377027e-01
   548 2.519626e-01
   549 2.425858e-01
   550 2.540231e-01
   551 2.508468e-01
   552 2.459518e-01
   553 2.480261e-01
   554 2.408278e-01
   555 2.450437e-01
   556 2.470481e-01
   557 2.583424e-01
   558 2.459614e-01
   559 2.328929e-01
   560 2.512052e-01
   561 2.510067e-01
   562 2.270937e-01
   563 2.512479e-01
   564 2.469417e-01
   565 2.557756e-01
   566 2.429587e-01
   567 2.352352e-01
   568 2.433407e-01
   569 2.318277e-01
   570 2.423204e-01
   571 2.541154e-01
   572 2.540963e-01
   573 2.465712e-01
   574 2.420529e-01
   575 2.457838e-01
   576 2.404163e-01
   577 2.386762e-01
   578 2.436316e-01
   579 2.425633e-01
   580 2.472531e-01
   581 2.439765e-01
   582 2.441704e-01
   583 2.398238e-01
   584 2.392297e-01
   585 2.439268e-01
   586 2.534042e-01
   587 2.431535e-01
   588 2.460666e-01
   589 2.336779e-01
   590 2.400432e-01
   591 2.489379e-01
   592 2.454251e-01
   593 2.581500e-01
   594 2.405881e-01
   595 2.391761e-01
   596 2.302362e-01
   597 2.384634e-01
   598 2.483954e-01
   599 2.439529e-01
   600 2.401464e-01
   601 2.405023e-01
   602 2.468080e-01
   603 2.424657e-01
   604 2.553873e-01
   605 2.475788e-01
   606 2.318998e-01
   607 2.377107e-01
   608 2.364716e-01
   609 2.518027e-01
   610 2.456859e-01
   611 2.319634e-01
   612 2.388671e-01
   613 2.389090e-01
   614 2.387429e-01
   615 2.323697e-01
   616 2.366004e-01
   617 2.434839e-01
   618 2.345517e-01
   619 2.345550e-01
   620 2.371800e-01
   621 2.434487e-01
   622 2.454778e-01
   623 2.357242e-01
   624 2.298103e-01
   625 2.445940e-01
   626 2.356844e-01
   627 2.538043e-01
   628 2.218026e-01
   629 2.373056e-01
   630 2.372805e-01
   631 2.324565e-01
   632 2.410948e-01
   633 2.406656e-01
   634 2.379025e-01
   635 2.314704e-01
   636 2.259649e-01
   637 2.476179e-01
   638 2.486227e-01
   639 2.441006e-01
   640 2.454125e-01
   641 2.438830e-01
   642 2.403548e-01
   643 2.447457e-01
   644 2.300551e-01
   645 2.455170e-01
   646 2.359440e-01
   647 2.463324e-01
   648 2.372838e-01
   649 2.436973e-01
   650 2.480262e-01
   651 2.317781e-01
   652 2.344779e-01
   653 2.308575e-01
   654 2.316934e-01
   655 2.262569e-01
   656 2.262918e-01
   657 2.326275e-01
   658 2.466412e-01
   659 2.186234e-01
   660 2.377675e-01
   661 2.384725e-01
   662 2.453760e-01
   663 2.349881e-01
   664 2.344205e-01
   665 2.443651e-01
   666 2.387151e-01
   667 2.300950e-01
   668 2.457439e-01
   669 2.280898e-01
   670 2.495773e-01
   671 2.385104e-01
   672 2.533795e-01
   673 2.314990e-01
   674 2.309994e-01
   675 2.303443e-01
   676 2.315134e-01
   677 2.338332e-01
   678 2.307870e-01
   679 2.420673e-01
   680 2.565473e-01
   681 2.238635e-01
   682 2.279097e-01
   683 2.401998e-01
   684 2.408371e-01
   685 2.329461e-01
   686 2.358254e-01
   687 2.338900e-01
   688 2.281315e-01
   689 2.618670e-01
   690 2.509175e-01
   691 2.377133e-01
   692 2.404700e-01
   693 2.279716e-01
   694 2.258908e-01
   695 2.397024e-01
   696 2.440156e-01
   697 2.326691e-01
   698 2.309595e-01
   699 2.206924e-01
   700 2.386380e-01
   701 2.301429e-01
   702 2.206144e-01
   703 2.445068e-01
   704 2.226688e-01
   705 2.320687e-01
   706 2.392452e-01
   707 2.310797e-01
   708 2.201595e-01
   709 2.398132e-01
   710 2.347781e-01
   711 2.322167e-01
   712 2.229750e-01
   713 2.180423e-01
   714 2.296421e-01
   715 2.383561e-01
   716 2.329373e-01
   717 2.197905e-01
   718 2.365023e-01
   719 2.406061e-01
   720 2.166962e-01
   721 2.390696e-01
   722 2.368799e-01
   723 2.342004e-01
   724 2.287580e-01
   725 2.133737e-01
   726 2.338154e-01
   727 2.383299e-01
   728 2.326655e-01
   729 2.315418e-01
   730 2.296749e-01
   731 2.145035e-01
   732 2.282168e-01
   733 2.314637e-01
   734 2.399418e-01
   735 2.365065e-01
   736 2.506316e-01
   737 2.316520e-01
   738 2.274395e-01
   739 2.354265e-01
   740 2.188049e-01
   741 2.443221e-01
   742 2.363391e-01
   743 2.295323e-01
   744 2.265852e-01
   745 2.381035e-01
   746 2.268075e-01
   747 2.269587e-01
   748 2.345236e-01
   749 2.307307e-01
   750 2.362965e-01
   751 2.435275e-01
   752 2.302258e-01
   753 2.314945e-01
   754 2.319626e-01
   755 2.253820e-01
   756 2.352733e-01
   757 2.270441e-01
   758 2.202085e-01
   759 2.380212e-01
   760 2.392601e-01
   761 2.258107e-01
   762 2.301324e-01
   763 2.254903e-01
   764 2.181218e-01
   765 2.207470e-01
   766 2.154398e-01
   767 1.870309e-01
   768 2.193647e-01
   769 2.290078e-01
   770 2.195622e-01
   771 2.258842e-01
   772 2.210810e-01
   773 2.184988e-01
   774 2.070284e-01
   775 2.285685e-01
   776 2.191319e-01
   777 2.289491e-01
   778 2.233382e-01
   779 2.322379e-01
   780 2.250258e-01
   781 2.278368e-01
   782 2.510665e-01
   783 2.287569e-01
   784 2.135284e-01
   785 2.237282e-01
   786 2.193602e-01
   787 2.417791e-01
   788 2.196670e-01
   789 2.333425e-01
   790 2.217898e-01
   791 2.325156e-01
   792 2.287447e-01
   793 2.290176e-01
   794 2.444108e-01
   796 2.295521e-01
   797 2.283224e-01
   798 2.227204e-01
   799 2.201311e-01
   800 2.232081e-01
   801 2.356994e-01
   802 2.400619e-01
   803 2.247394e-01
   804 2.275906e-01
   805 2.307762e-01
   806 2.276555e-01
   807 2.214630e-01
   808 2.388014e-01
   809 2.207768e-01
   810 2.125872e-01
   811 2.289436e-01
   812 2.053842e-01
   813 2.187261e-01
   814 2.180361e-01
   815 2.316063e-01
   816 2.228063e-01
   817 2.189108e-01
   818 2.207250e-01
   819 2.173238e-01
   820 2.377942e-01
   821 2.231253e-01
   822 2.223223e-01
   823 2.189022e-01
   824 2.184006e-01
   825 2.303767e-01
   826 2.415806e-01
   827 2.185868e-01
   828 2.232545e-01
   829 2.225416e-01
   830 2.106580e-01
   831 2.247308e-01
   832 2.318781e-01
   833 2.231643e-01
   834 2.174478e-01
   835 2.250383e-01
   836 2.472161e-01
   837 2.146042e-01
   838 2.377286e-01
   839 2.354925e-01
   840 2.352194e-01
   841 1.954346e-01
   842 2.315572e-01
   843 2.168078e-01
   844 2.246112e-01
   845 2.256460e-01
   846 2.174421e-01
   847 2.208275e-01
   848 1.847977e-01
   849 2.158595e-01
   850 2.111659e-01
   851 2.084827e-01
   852 2.239964e-01
   853 2.198721e-01
   854 2.108227e-01
   855 2.044843e-01
   856 2.252637e-01
   857 2.142786e-01
   858 2.224185e-01
   859 2.241474e-01
   860 2.197388e-01
   861 2.231330e-01
   862 2.194493e-01
   863 2.163757e-01
   864 2.397274e-01
   865 2.095380e-01
   866 2.249505e-01
   867 2.106994e-01
   868 2.274995e-01
   869 2.119884e-01
   870 2.262784e-01
   871 2.233367e-01
   872 2.016296e-01
   873 2.285445e-01
   874 2.112108e-01
   875 2.297257e-01
   876 2.209657e-01
   877 2.301300e-01
   878 2.167279e-01
   879 2.174501e-01
   880 2.203749e-01
   881 2.266180e-01
   882 2.184775e-01
   883 2.141240e-01
   884 2.137135e-01
   885 2.320921e-01
   886 2.088825e-01
   887 2.257336e-01
   888 2.132480e-01
   889 2.213948e-01
   890 2.246665e-01
   891 2.265614e-01
   892 2.181228e-01
   894 2.193273e-01
   895 2.135332e-01
   896 2.092865e-01
   897 2.167737e-01
   898 2.159270e-01
   899 2.154158e-01
   900 2.249489e-01
   901 2.400139e-01
   902 2.262416e-01
   903 2.210860e-01
   904 2.407020e-01
   905 2.125922e-01
   906 2.310625e-01
   907 2.233298e-01
   908 2.206568e-01
   909 2.314960e-01
   910 2.278442e-01
   911 2.107095e-01
   912 2.197234e-01
   913 2.098556e-01
   914 2.258837e-01
   915 2.253785e-01
   916 2.173886e-01
   917 2.372450e-01
   918 2.220793e-01
   920 2.118035e-01
   921 2.305528e-01
   922 2.132857e-01
   923 2.183554e-01
   924 2.250420e-01
   925 2.087643e-01
   926 2.256964e-01
   927 2.175581e-01
   928 2.147949e-01
   929 2.225719e-01
   930 2.190644e-01
   931 1.966937e-01
   932 2.156208e-01
   933 2.022290e-01
   934 2.229424e-01
   936 2.129953e-01
   937 2.283257e-01
   938 2.114592e-01
   939 2.175494e-01
   940 2.087618e-01
   941 2.197170e-01
   942 2.258256e-01
   943 2.122613e-01
   944 1.965019e-01
   947 1.989358e-01
   948 2.085630e-01
   949 2.217485e-01
   950 2.175120e-01
   951 2.271760e-01
   952 2.188237e-01
   953 2.239389e-01
   954 2.046418e-01
   955 2.200348e-01
   956 2.038118e-01
   957 2.066931e-01
   958 2.243210e-01
   960 2.277347e-01
   961 2.133925e-01
   962 2.143080e-01
   963 2.119163e-01
   964 2.138919e-01
   965 2.130765e-01
   966 2.203923e-01
   967 2.192077e-01
   968 2.206511e-01
   969 2.351945e-01
   970 2.223976e-01
   971 2.007839e-01
   972 2.052734e-01
   973 2.226512e-01
   975 2.131273e-01
   977 2.161826e-01
   978 2.158930e-01
   979 2.237078e-01
   980 2.160469e-01
   981 2.055641e-01
   982 2.072520e-01
   983 2.278773e-01
   985 2.338182e-01
   986 2.040388e-01
   987 2.203823e-01
   988 2.146002e-01
   989 2.127832e-01
   990 2.013760e-01
   991 2.077162e-01
   992 2.303519e-01
   994 2.069195e-01
   997 2.210657e-01
   998 1.739057e-01
   999 2.060190e-01
  1000 1.994172e-01
  1001 2.255479e-01
  1002 2.183126e-01
  1003 2.237394e-01
  1004 2.246844e-01
  1005 2.158494e-01
  1006 2.056876e-01
  1007 1.975729e-01
  1008 2.222894e-01
  1009 2.139048e-01
  1010 2.219501e-01
  1011 2.224511e-01
  1012 2.289077e-01
  1013 2.115243e-01
  1014 2.113822e-01
  1015 2.099081e-01
  1016 2.191440e-01
  1017 2.211932e-01
  1019 2.006623e-01
  1020 2.074213e-01
  1021 1.950695e-01
  1022 2.014417e-01
  1025 2.234355e-01
  1026 2.028465e-01
  1027 2.048300e-01
  1028 2.313649e-01
  1029 2.173261e-01
  1030 2.138578e-01
  1032 2.090035e-01
  1033 1.976300e-01
  1034 2.106174e-01
  1035 2.165151e-01
  1036 2.206731e-01
  1037 2.151741e-01
  1038 2.145529e-01
  1039 1.991523e-01
  1040 2.189383e-01
  1041 2.165336e-01
  1043 2.088316e-01
  1044 2.171003e-01
  1045 2.132529e-01
  1046 1.966684e-01
  1047 2.029548e-01
  1048 2.176231e-01
  1049 2.093320e-01
  1050 2.188742e-01
  1051 1.993325e-01
  1052 2.207317e-01
  1054 2.059390e-01
  1055 2.094039e-01
  1056 2.220370e-01
  1057 1.964685e-01
  1058 1.964305e-01
  1059 1.945480e-01
  1060 2.222009e-01
  1061 2.082204e-01
  1062 2.150474e-01
  1063 2.045642e-01
  1069 2.098976e-01
  1070 2.115137e-01
  1071 2.103694e-01
  1072 2.146654e-01
  1073 2.249057e-01
  1074 2.129878e-01
  1075 2.137926e-01
  1076 2.101781e-01
  1077 2.210793e-01
  1078 2.050423e-01
  1079 1.876084e-01
  1080 2.168997e-01
  1081 2.009538e-01
  1082 2.043972e-01
  1083 1.890597e-01
  1085 2.062612e-01
  1087 2.190031e-01
  1088 2.120556e-01
  1090 1.998772e-01
  1091 2.130163e-01
  1092 2.053692e-01
  1093 1.982970e-01
  1094 2.130490e-01
  1095 2.092427e-01
  1098 2.088250e-01
  1099 2.127276e-01
  1100 2.189226e-01
  1101 2.086223e-01
  1103 2.053251e-01
  1104 2.070381e-01
  1105 2.016604e-01
  1107 2.058055e-01
  1108 2.051633e-01
  1110 2.166461e-01
  1111 1.986675e-01
  1112 2.149420e-01
  1113 2.130478e-01
  1115 1.932982e-01
  1116 2.180350e-01
  1118 2.029465e-01
  1119 2.133991e-01
  1120 1.975503e-01
  1121 2.008966e-01
  1122 1.976135e-01
  1123 2.017407e-01
  1125 2.306072e-01
  1126 2.106262e-01
  1127 2.214526e-01
  1128 2.035289e-01
  1129 2.060138e-01
  1130 2.178160e-01
  1131 2.103566e-01
  1132 2.116318e-01
  1133 2.114515e-01
  1134 2.093345e-01
  1135 2.070704e-01
  1137 1.927598e-01
  1138 2.209890e-01
  1139 2.023926e-01
  1140 2.050245e-01
  1143 2.094476e-01
  1144 2.163528e-01
  1145 1.806411e-01
  1146 1.957739e-01
  1147 2.140680e-01
  1148 1.905392e-01
  1149 1.996861e-01
  1150 2.011619e-01
  1151 2.136922e-01
  1152 1.944416e-01
  1154 2.105023e-01
  1155 1.982201e-01
  1157 2.078914e-01
  1158 2.049668e-01
  1160 2.067477e-01
  1161 2.014192e-01
  1162 2.115155e-01
  1163 2.236709e-01
  1165 2.134138e-01
  1166 1.715494e-01
  1168 2.098102e-01
  1169 2.013279e-01
  1170 2.098419e-01
  1172 2.072078e-01
  1173 1.921173e-01
  1174 2.046418e-01
  1176 2.128202e-01
  1181 1.811037e-01
  1182 2.103237e-01
  1183 2.067599e-01
  1184 2.107174e-01
  1185 2.070707e-01
  1186 2.030673e-01
  1188 2.005919e-01
  1189 2.078774e-01
  1192 2.083567e-01
  1194 2.097442e-01
  1196 2.067826e-01
  1197 2.026149e-01
  1198 2.184983e-01
  1200 2.034509e-01
  1201 2.061254e-01
  1202 2.032146e-01
  1203 2.131245e-01
  1206 1.921590e-01
  1207 1.573980e-01
  1208 2.202196e-01
  1209 2.086867e-01
  1212 1.965456e-01
  1215 1.966574e-01
  1216 1.946156e-01
  1218 2.002131e-01
  1219 1.517815e-01
  1220 2.082045e-01
  1221 2.171942e-01
  1222 2.007264e-01
  1223 2.093035e-01
  1225 1.950859e-01
  1226 2.056041e-01
  1227 2.100811e-01
  1228 2.024755e-01
  1231 2.129069e-01
  1232 2.027207e-01
  1233 1.999385e-01
  1234 2.021046e-01
  1235 2.012475e-01
  1236 1.993297e-01
  1239 2.013409e-01
  1240 1.996295e-01
  1241 2.023877e-01
  1242 2.037264e-01
  1243 2.037288e-01
  1245 2.023082e-01
  1246 2.099702e-01
  1247 2.054096e-01
  1250 1.901599e-01
  1251 1.924257e-01
  1253 2.007403e-01
  1254 2.087255e-01
  1256 2.048744e-01
  1257 1.971159e-01
  1258 1.896284e-01
  1261 1.967203e-01
  1263 1.987184e-01
  1264 1.933536e-01
  1265 2.036074e-01
  1266 2.076365e-01
  1267 1.923093e-01
  1269 2.004804e-01
  1270 2.141045e-01
  1275 1.993200e-01
  1276 2.117779e-01
  1277 2.070355e-01
  1278 2.107985e-01
  1280 2.132172e-01
  1281 2.011653e-01
  1282 1.886697e-01
  1283 2.029009e-01
  1286 2.074595e-01
  1290 2.044421e-01
  1291 2.095348e-01
  1292 2.017037e-01
  1293 1.940589e-01
  1294 1.948999e-01
  1297 2.059953e-01
  1298 2.091936e-01
  1300 1.978321e-01
  1303 1.928350e-01
  1304 1.852818e-01
  1305 1.884650e-01
  1307 1.988582e-01
  1308 1.900423e-01
  1313 1.982344e-01
  1314 2.107813e-01
  1317 1.911380e-01
  1318 2.016929e-01
  1322 1.940765e-01
  1323 2.051181e-01
  1324 1.917283e-01
  1327 2.106137e-01
  1331 2.060314e-01
  1332 2.039888e-01
  1333 2.043236e-01
  1334 1.963779e-01
  1335 1.857204e-01
  1337 1.733791e-01
  1338 1.902137e-01
  1340 2.013941e-01
  1341 1.935583e-01
  1343 1.864099e-01
  1345 1.976389e-01
  1347 1.689472e-01
  1352 1.838667e-01
  1353 2.031462e-01
  1356 2.046839e-01
  1358 1.718980e-01
  1359 2.122007e-01
  1360 2.036562e-01
  1361 1.980754e-01
  1362 1.838947e-01
  1364 2.074527e-01
  1365 1.864457e-01
  1369 1.956905e-01
  1370 1.753181e-01
  1373 2.042526e-01
  1374 2.071608e-01
  1375 1.961287e-01
  1377 2.072045e-01
  1378 2.082636e-01
  1379 2.053978e-01
  1381 1.929726e-01
  1383 2.047995e-01
  1384 1.855018e-01
  1385 1.934125e-01
  1388 1.877225e-01
  1389 2.036920e-01
  1393 1.895818e-01
  1397 2.096533e-01
  1398 2.084869e-01
  1402 1.912780e-01
  1404 1.801702e-01
  1406 2.147611e-01
  1407 1.943074e-01
  1408 2.015836e-01
  1409 2.052278e-01
  1414 2.087641e-01
  1415 2.019364e-01
  1420 2.043881e-01
  1421 2.024259e-01
  1422 2.020920e-01
  1425 1.847930e-01
  1426 1.955987e-01
  1432 1.970031e-01
  1436 1.957638e-01
  1441 2.077341e-01
  1442 2.069761e-01
  1445 1.892834e-01
  1450 2.029926e-01
  1451 2.074161e-01
  1454 1.921374e-01
  1455 1.949396e-01
  1457 2.076204e-01
  1461 1.914124e-01
  1462 2.062074e-01
  1465 2.020192e-01
  1468 1.932888e-01
  1469 1.996952e-01
  1470 1.755900e-01
  1471 1.986700e-01
  1475 1.957733e-01
  1483 1.808499e-01
  1484 1.929570e-01
  1485 2.028839e-01
  1488 1.851850e-01
  1489 1.952396e-01
  1491 2.024461e-01
  1492 1.913301e-01
  1494 1.962743e-01
  1498 1.825722e-01
  1500 2.073488e-01
  1501 1.862512e-01
  1502 1.770027e-01
  1505 1.906380e-01
  1506 1.916088e-01
  1508 2.015234e-01
  1509 1.889597e-01
  1511 1.892764e-01
  1513 1.943587e-01
  1514 1.881428e-01
  1516 2.001056e-01
  1520 1.938223e-01
  1522 1.807779e-01
  1526 1.931349e-01
  1527 1.800667e-01
  1528 1.836270e-01
  1534 2.047803e-01
  1536 1.903654e-01
  1544 1.936807e-01
  1548 1.982675e-01
  1549 1.910270e-01
  1551 1.859771e-01
  1552 1.894180e-01
  1555 1.717578e-01
  1556 1.812462e-01
  1559 1.902088e-01
  1560 1.853552e-01
  1563 1.735599e-01
  1565 1.978550e-01
  1567 1.961555e-01
  1568 1.912857e-01
  1574 1.654114e-01
  1577 1.894488e-01
  1579 1.919594e-01
  1581 1.943613e-01
  1582 1.887487e-01
  1585 1.900269e-01
  1595 1.857323e-01
  1597 1.947091e-01
  1600 1.975165e-01
  1606 1.889960e-01
  1611 1.903476e-01
  1612 1.815042e-01
  1616 1.926541e-01
  1618 1.767893e-01
  1625 1.782752e-01
  1628 1.725785e-01
  1638 1.824321e-01
  1639 1.897344e-01
  1641 1.888498e-01
  1647 1.869568e-01
  1650 1.938304e-01
  1651 1.925800e-01
  1653 1.807050e-01
  1654 1.969922e-01
  1655 1.764505e-01
  1657 1.846277e-01
  1658 1.851802e-01
  1661 1.946819e-01
  1665 1.756002e-01
  1666 1.822294e-01
  1668 1.839898e-01
  1671 1.934552e-01
  1674 1.926609e-01
  1680 1.814904e-01
  1682 1.813260e-01
  1686 1.859102e-01
  1687 1.591372e-01
  1689 1.770536e-01
  1691 1.955651e-01
  1692 1.877787e-01
  1694 1.946508e-01
  1698 1.934489e-01
  1701 1.700483e-01
  1703 1.706853e-01
  1707 1.879328e-01
  1718 1.888950e-01
  1722 1.876882e-01
  1723 1.807335e-01
  1724 1.675864e-01
  1727 1.774559e-01
  1729 1.915581e-01
  1731 1.808087e-01
  1740 1.892779e-01
  1744 1.820807e-01
  1762 1.928970e-01
  1776 1.862521e-01
  1777 1.673373e-01
  1786 1.899853e-01
  1798 1.849363e-01
  1806 1.721515e-01
  1808 1.784665e-01
  1812 1.829148e-01
  1814 1.842624e-01
  1827 1.800128e-01
  1833 1.791589e-01
  1840 1.827318e-01
  1851 1.820770e-01
  1852 1.649989e-01
  1855 1.785498e-01
  1859 1.800437e-01
  1863 1.705204e-01
  1865 1.909630e-01
  1880 1.794774e-01
  1887 1.786855e-01
  1890 1.840537e-01
  1893 1.756268e-01
  1895 1.867577e-01
  1896 1.855023e-01
  1899 1.790032e-01
  1904 1.869079e-01
  1913 1.950416e-01
  1914 1.767113e-01
  1931 1.924542e-01
  1932 1.903275e-01
  1957 1.854148e-01
  1960 1.798020e-01
  1969 1.823514e-01
  1970 1.708821e-01
  1996 1.624249e-01
  1997 1.703894e-01
  2000 1.648465e-01
  2001 1.781380e-01
  2004 1.707619e-01
  2027 1.812084e-01
  2029 1.782427e-01
  2030 1.862411e-01
  2037 1.746603e-01
  2043 1.841936e-01
  2044 1.750533e-01
  2045 1.856691e-01
  2052 1.762473e-01
  2060 1.699272e-01
  2072 1.831758e-01
  2079 1.780668e-01
  2080 1.743802e-01
  2084 1.809725e-01
  2086 1.666989e-01
  2106 1.717084e-01
  2113 1.813329e-01
  2121 1.659390e-01
  2124 1.835283e-01
  2133 1.773898e-01
  2139 1.740593e-01
  2145 1.723876e-01
  2152 1.743428e-01
  2168 1.783382e-01
  2170 1.733087e-01
  2171 1.752301e-01
  2174 1.774241e-01
  2176 1.755289e-01
  2179 1.659068e-01
  2188 1.757494e-01
  2189 1.582039e-01
  2200 1.697423e-01
  2206 1.817475e-01
  2213 1.575345e-01
  2216 1.802919e-01
  2218 1.656969e-01
  2223 1.766562e-01
  2227 1.564251e-01
  2239 1.804238e-01
  2243 1.540766e-01
  2259 1.739946e-01
  2263 1.683818e-01
  2265 1.615980e-01
  2306 1.767575e-01
  2320 1.644459e-01
  2337 1.719760e-01
  2339 1.768692e-01
  2341 1.677143e-01
  2345 1.647286e-01
  2353 1.355828e-01
  2358 1.684562e-01
  2391 1.604689e-01
  2400 1.667114e-01
  2422 1.696656e-01
  2451 1.704023e-01
  2453 1.570130e-01
  2478 1.653273e-01
  2522 1.655650e-01
  2529 1.541690e-01
  2533 1.665615e-01
  2555 1.716445e-01
  2601 1.566198e-01
  2608 1.563872e-01
  2634 1.581002e-01
  2644 1.673150e-01
  2697 1.283242e-01
  2753 1.579784e-01
  2766 1.532457e-01
  2801 1.765325e-01
  2806 1.647497e-01
  2812 1.646776e-01
  2827 1.623726e-01
  2886 1.699082e-01
  2909 1.705372e-01
  3027 1.524558e-01
  3164 1.588022e-01
  3187 1.518216e-01
  3202 1.484963e-01
  3225 1.491743e-01
  3414 1.517095e-01
  3479 1.345226e-01
  3697 1.485929e-01
  3755 1.507215e-01
  4165 1.407631e-01
  4449 1.365855e-01
  4483 1.386953e-01
  5169 1.184799e-01
  7047 1.139565e-01
  7359 1.156744e-01


==> data/Peer2Peer-BTER-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 170783
     2 276089
     3 211068
     4 151880
     5 109252
     6  83304
     7  65780
     8  54017
     9  46379
    10  40447
    11  35273
    12  31883
    13  28383
    14  25821
    15  23185
    16  21834
    17  20031
    18  18651
    19  17155
    20  15994
    21  14905
    22  13727
    23  13238
    24  12306
    25  11793
    26  10945
    27  10426
    28  10012
    29   9552
    30   9006
    31   8709
    32   8248
    33   7751
    34   7638
    35   7288
    36   6884
    37   6821
    38   6480
    39   6161
    40   5926
    41   5783
    42   5723
    43   5282
    44   5339
    45   5156
    46   5029
    47   4809
    48   4671
    49   4580
    50   4326
    51   4317
    52   4173
    53   4020
    54   4018
    55   3732
    56   3643
    57   3663
    58   3460
    59   3492
    60   3334
    61   3379
    62   3234
    63   3247
    64   3133
    65   3069
    66   2974
    67   2941
    68   2819
    69   2873
    70   2738
    71   2755
    72   2726
    73   2564
    74   2541
    75   2458
    76   2464
    77   2461
    78   2458
    79   2346
    80   2371
    81   2303
    82   2248
    83   2216
    84   2173
    85   2211
    86   2138
    87   2072
    88   2165
    89   1964
    90   1918
    91   1913
    92   1862
    93   1891
    94   1881
    95   1808
    96   1800
    97   1822
    98   1858
    99   1726
   100   1766
   101   1756
   102   1678
   103   1702
   104   1678
   105   1618
   106   1579
   107   1573
   108   1536
   109   1480
   110   1475
   111   1508
   112   1459
   113   1464
   114   1420
   115   1457
   116   1369
   117   1344
   118   1321
   119   1365
   120   1290
   121   1282
   122   1192
   123   1223
   124   1262
   125   1269
   126   1232
   127   1195
   128   1239
   129   1152
   130   1114
   131   1130
   132   1154
   133   1130
   134   1115
   135   1008
   136   1017
   137   1021
   138   1017
   139    979
   140    991
   141   1008
   142    988
   143    956
   144    893
   145    842
   146    899
   147    850
   148    855
   149    872
   150    876
   151    807
   152    835
   153    830
   154    804
   155    787
   156    763
   157    739
   158    779
   159    736
   160    750
   161    692
   162    710
   163    716
   164    718
   165    711
   166    661
   167    658
   168    685
   169    601
   170    592
   171    600
   172    651
   173    548
   174    637
   175    597
   176    619
   177    585
   178    555
   179    560
   180    579
   181    556
   182    552
   183    515
   184    486
   185    510
   186    489
   187    477
   188    473
   189    490
   190    476
   191    471
   192    437
   193    434
   194    465
   195    425
   196    448
   197    392
   198    393
   199    423
   200    459
   201    386
   202    378
   203    377
   204    357
   205    405
   206    355
   207    373
   208    339
   209    341
   210    329
   211    365
   212    370
   213    336
   214    324
   215    319
   216    328
   217    334
   218    314
   219    311
   220    308
   221    296
   222    346
   223    279
   224    293
   225    265
   226    240
   227    282
   228    287
   229    281
   230    268
   231    278
   232    262
   233    262
   234    256
   235    258
   236    247
   237    241
   238    232
   239    225
   240    201
   241    253
   242    216
   243    198
   244    201
   245    204
   246    197
   247    204
   248    211
   249    211
   250    213
   251    196
   252    182
   253    224
   254    201
   255    183
   256    195
   257    198
   258    183
   259    173
   260    190
   261    182
   262    181
   263    171
   264    141
   265    164
   266    193
   267    152
   268    152
   269    142
   270    150
   271    157
   272    169
   273    156
   274    148
   275    155
   276    136
   277    134
   278    125
   279    140
   280    126
   281    131
   282    131
   283    123
   284    112
   285    142
   286    135
   287    130
   288    118
   289    143
   290    126
   291    116
   292    144
   293    124
   294     98
   295    111
   296    126
   297    111
   298    106
   299    105
   300    103
   301    112
   302    105
   303     96
   304    120
   305    100
   306    105
   307     98
   308    106
   309     91
   310     79
   311     88
   312     99
   313     94
   314     82
   315     83
   316     83
   317     71
   318     83
   319    106
   320     90
   321     81
   322     79
   323     76
   324     75
   325     72
   326     86
   327     89
   328     75
   329     72
   330     68
   331     87
   332     69
   333     93
   334     87
   335     91
   336     73
   337     60
   338     76
   339     81
   340     75
   341     72
   342     69
   343     86
   344     76
   345     88
   346     62
   347     75
   348     75
   349     64
   350     55
   351     62
   352     54
   353     59
   354     58
   355     43
   356     61
   357     63
   358     50
   359     54
   360     61
   361     68
   362     50
   363     76
   364     47
   365     46
   366     44
   367     67
   368     58
   369     64
   370     61
   371     47
   372     50
   373     51
   374     58
   375     47
   376     44
   377     53
   378     44
   379     46
   380     45
   381     52
   382     60
   383     53
   384     46
   385     45
   386     45
   387     57
   388     45
   389     40
   390     34
   391     56
   392     47
   393     48
   394     50
   395     52
   396     49
   397     41
   398     33
   399     47
   400     44
   401     54
   402     36
   403     47
   404     40
   405     41
   406     33
   407     37
   408     36
   409     55
   410     42
   411     51
   412     35
   413     29
   414     43
   415     41
   416     43
   417     63
   418     29
   419     41
   420     35
   421     35
   422     41
   423     45
   424     38
   425     31
   426     34
   427     40
   428     29
   429     50
   430     26
   431     42
   432     27
   433     36
   434     32
   435     33
   436     26
   437     33
   438     36
   439     31
   440     28
   441     36
   442     29
   443     35
   444     32
   445     25
   446     36
   447     26
   448     32
   449     31
   450     36
   451     36
   452     37
   453     40
   454     36
   455     35
   456     28
   457     32
   458     41
   459     30
   460     31
   461     26
   462     26
   463     36
   464     23
   465     27
   466     20
   467     23
   468     25
   469     21
   470     29
   471     39
   472     39
   473     32
   474     24
   475     29
   476     30
   477     26
   478     32
   479     21
   480     36
   481     16
   482     30
   483     22
   484     20
   485     20
   486     33
   487     27
   488     25
   489     24
   490     28
   491     23
   492     12
   493     23
   494     22
   495     20
   496     24
   497     30
   498     29
   499     25
   500     24
   501     26
   502     30
   503     27
   504     18
   505     28
   506     16
   507     26
   508     24
   509     35
   510     14
   511     22
   512     20
   513     31
   514     23
   515     19
   516     23
   517     19
   518     21
   519     19
   520     24
   521     23
   522     12
   523     16
   524     19
   525     19
   526     18
   527     17
   528     21
   529     16
   530     19
   531     20
   532     22
   533     17
   534     17
   535     19
   536     24
   537     22
   538     23
   539     14
   540     15
   541     26
   542     14
   543     14
   544     23
   545     21
   546     15
   547     26
   548     20
   549     16
   550     16
   551     17
   552     13
   553     14
   554     23
   555     21
   556     27
   557     24
   558     18
   559     13
   560     11
   561     16
   562     26
   563     24
   564     18
   565     20
   566     14
   567     20
   568     14
   569     13
   570     11
   571     25
   572     14
   573     23
   574     19
   575     18
   576     17
   577     13
   578     21
   579     17
   580     12
   581     17
   582     14
   583     16
   584     19
   585     14
   586     15
   587     13
   588      9
   589     16
   590     21
   591     20
   592     12
   593     14
   594     17
   595     14
   596     12
   597     16
   598     14
   599     23
   600     15
   601     12
   602     14
   603     14
   604     11
   605      9
   606      8
   607     11
   608     18
   609     11
   610     17
   611      8
   612     17
   613     14
   614     10
   615     19
   616     17
   617     14
   618     20
   619     11
   620      9
   621     14
   622     18
   623     11
   624     10
   625     13
   626     12
   627     17
   628     12
   629     12
   630      9
   631     13
   632      7
   633     23
   634     12
   635     15
   636     14
   637     13
   638     14
   639     13
   640     14
   641     11
   642     11
   643      7
   644     14
   645      9
   646     14
   647     14
   648     13
   649      6
   650     13
   651     14
   652      9
   653     14
   654     13
   655     11
   656      6
   657     14
   658      7
   659     10
   660      8
   661     11
   662      8
   663      5
   664     13
   665     10
   666     10
   667     13
   668     12
   669      9
   670     18
   671      9
   672     13
   673     12
   674     11
   675     13
   676      5
   677      6
   678      8
   679     11
   680      7
   681      6
   682      7
   683     14
   684     10
   685     10
   686     11
   687     13
   688     11
   689      8
   690      7
   691     11
   692      7
   693      6
   694     14
   695     10
   696      9
   697     15
   698      8
   699     12
   700     10
   701     10
   702     10
   703      7
   704     12
   705      9
   706      9
   707     14
   708     12
   709     11
   710     10
   711     13
   712     12
   713     11
   714      6
   715     10
   716      7
   717      7
   718     11
   719     10
   720      6
   721      9
   722     14
   723      7
   724      4
   725      6
   726      4
   727      9
   728     15
   729      9
   730     12
   731      1
   732     15
   733     10
   734      7
   735      9
   736      9
   737      3
   738     10
   739      7
   740     10
   741      9
   742     10
   743      8
   744      7
   745      5
   746      8
   747      8
   748      7
   749      2
   750      7
   751      8
   752      9
   753      6
   754      7
   755      9
   756      9
   757      6
   758      8
   759      9
   760      9
   761     12
   762      4
   763      9
   764      9
   765      9
   766     11
   767     11
   768      6
   769      8
   770     11
   771      9
   772      5
   773      6
   774      8
   775     13
   776      9
   777      5
   778     10
   779      7
   780      6
   781     11
   782      6
   783      5
   784      8
   785      8
   786      8
   787      8
   788      3
   789      5
   790      7
   791      2
   792      9
   793      8
   794      7
   795      3
   796      5
   797     11
   798      6
   799      7
   800      8
   801      8
   802     13
   804      6
   805     12
   806     11
   807      7
   808      5
   809      2
   810     10
   811      5
   812      6
   813      7
   814      5
   815      4
   816      5
   817      2
   818      8
   819      9
   820      3
   821      7
   822      4
   823      5
   824     10
   825      5
   826      7
   827      3
   828     10
   829      2
   830      5
   831     10
   832     10
   833     10
   834      4
   835      7
   836      3
   837      3
   838     10
   839      5
   840      4
   841      9
   842      7
   843      6
   844      2
   845      8
   846      7
   847     10
   848      5
   849      7
   850      6
   851     12
   852      4
   853      7
   854      8
   855      8
   856      6
   857      8
   858      6
   859      3
   860      4
   861      7
   862      6
   863      7
   864      6
   865      7
   866      9
   867      8
   868      4
   869      6
   870      9
   871      3
   872      6
   873      4
   874      5
   875     10
   876      5
   877      8
   878      5
   879      5
   880      5
   881      7
   882      8
   883      5
   884      9
   885      7
   886      6
   887      6
   888      6
   889      4
   890      6
   891      5
   892      4
   893      6
   894      6
   895      4
   896      7
   897     13
   898     10
   899      5
   900      5
   901      5
   902      9
   903      6
   904      5
   905      4
   906      6
   907      3
   908      3
   909      6
   910      3
   911      4
   912      7
   913      6
   914      4
   915      6
   916      7
   917      3
   918      5
   919      5
   920      6
   921      4
   922      4
   923      4
   924      6
   925      6
   926      7
   927      6
   928      4
   929      2
   930      8
   931      5
   932      4
   933      9
   934      2
   935      5
   936      4
   937      3
   938      6
   939      5
   940      9
   941      3
   942      5
   943      3
   944      5
   945      6
   946      2
   947      2
   948      6
   949      3
   950      6
   951      6
   952      2
   953      5
   954      2
   955      2
   956      4
   957      4
   958      6
   959      4
   960      8
   961      5
   962      2
   963      1
   964      3
   965      4
   966      1
   967      2
   968      5
   969      3
   970      6
   971      4
   972      3
   973      7
   974      4
   975      5
   976      8
   977      4
   978      6
   979      4
   980      4
   981      6
   982      6
   983      3
   984      4
   985      7
   986      6
   987      7
   988      3
   989      4
   990      2
   991      4
   992      3
   993      6
   994      3
   995      8
   996      6
   997      4
   998      4
   999     10
  1000      6
  1001      4
  1002      5
  1003      6
  1004      3
  1005      7
  1006      1
  1007      4
  1008      4
  1009      6
  1010      3
  1011      4
  1012      2
  1013      3
  1014      5
  1015      3
  1016      4
  1017      8
  1018     11
  1019      5
  1020      4
  1021      7
  1022      5
  1023      4
  1024      5
  1025      4
  1026      3
  1027      3
  1028      5
  1029      3
  1030      2
  1031      3
  1032      5
  1033      5
  1034      5
  1035      5
  1036      3
  1037      7
  1038      3
  1039      6
  1040      2
  1041      5
  1042      7
  1043      4
  1044      2
  1045      3
  1046      2
  1047      6
  1048      2
  1049      2
  1050      3
  1051      2
  1052     10
  1053      5
  1054      8
  1055      3
  1056      4
  1057      4
  1058      3
  1059      4
  1060      4
  1061      2
  1062      3
  1063      5
  1064      2
  1065      5
  1066      8
  1067      1
  1068      3
  1069      6
  1070      4
  1071      2
  1072      3
  1073      3
  1074      2
  1075      4
  1076      4
  1077      2
  1078      5
  1080      7
  1081      6
  1082      3
  1083      4
  1084      4
  1085      1
  1086      2
  1087      4
  1088      5
  1089      2
  1090      2
  1091      4
  1092      2
  1093      4
  1094      3
  1095      5
  1096      1
  1097      3
  1098      1
  1099      2
  1100      4
  1101      6
  1102      2
  1103      6
  1104      8
  1106      8
  1107      2
  1108      5
  1109      5
  1110      4
  1111      1
  1112      6
  1113      1
  1114      2
  1115      5
  1116      3
  1117      2
  1118      1
  1119      3
  1120      2
  1121      5
  1122      3
  1123      5
  1124      2
  1125      5
  1126      4
  1127      3
  1128      2
  1129      6
  1130      2
  1131      2
  1132      2
  1133      5
  1134      4
  1135      2
  1136      4
  1137      2
  1138      2
  1139      2
  1140      1
  1141      4
  1142      1
  1143      4
  1144      4
  1145      1
  1147      1
  1148      1
  1149      2
  1150      4
  1151      2
  1152      1
  1153      3
  1154      4
  1156      3
  1157      3
  1158      3
  1159      1
  1160      5
  1161      2
  1162      3
  1163      2
  1164      2
  1165      4
  1167      2
  1168      3
  1169      5
  1170      1
  1171      2
  1172      2
  1173      2
  1174      6
  1175      2
  1176      1
  1177      3
  1178      5
  1180      2
  1181      2
  1182      5
  1183      1
  1184      6
  1185      1
  1186      4
  1187      3
  1188      1
  1189      3
  1190      5
  1191      4
  1192      3
  1193      5
  1194      6
  1195      3
  1196      2
  1197      4
  1198      4
  1199      3
  1201      2
  1202      3
  1203      5
  1204      5
  1205      2
  1207      1
  1208      2
  1209      4
  1210      4
  1211      1
  1212      1
  1213      4
  1214     10
  1216      2
  1218      3
  1219      1
  1220      2
  1221      2
  1222      2
  1223      1
  1224      2
  1225      2
  1226      4
  1227      5
  1228      3
  1229      1
  1230      1
  1231      2
  1232      4
  1234      1
  1235      2
  1236      5
  1237      2
  1238      1
  1239      7
  1240      1
  1241      1
  1243      1
  1244      2
  1245      1
  1246      1
  1247      1
  1248      1
  1249      2
  1250      3
  1251      4
  1253      1
  1254      1
  1256      1
  1257      2
  1258      3
  1259      1
  1260      1
  1261      5
  1262      2
  1263      2
  1264      5
  1265      1
  1266      1
  1267      3
  1269      2
  1270      3
  1271      3
  1272      1
  1273      1
  1274      3
  1275      3
  1276      1
  1277      1
  1278      1
  1279      4
  1281      2
  1282      1
  1283      4
  1284      1
  1285      4
  1286      1
  1287      3
  1288      2
  1289      2
  1290      3
  1291      2
  1292      3
  1293      2
  1294      2
  1295      1
  1296      2
  1297      3
  1298      2
  1299      4
  1300      1
  1301      6
  1302      1
  1303      1
  1305      4
  1306      1
  1307      3
  1308      2
  1309      3
  1310      5
  1311      2
  1312      1
  1313      3
  1314      1
  1315      3
  1316      2
  1317      3
  1318      1
  1319      2
  1320      3
  1321      4
  1322      1
  1323      2
  1324      2
  1326      3
  1328      3
  1329      9
  1330      2
  1332      3
  1334      2
  1335      2
  1336      1
  1337      4
  1338      3
  1339      3
  1340      3
  1341      2
  1342      1
  1343      4
  1344      1
  1345      2
  1346      4
  1347      2
  1348      1
  1349      2
  1351      2
  1352      4
  1353      1
  1354      2
  1355      3
  1357      3
  1358      1
  1359      4
  1361      1
  1362      3
  1363      3
  1365      1
  1366      3
  1367      2
  1368      5
  1369      2
  1370      3
  1371      2
  1372      1
  1373      1
  1374      2
  1375      1
  1376      2
  1377      3
  1378      1
  1379      4
  1380      1
  1381      2
  1382      2
  1383      5
  1384      3
  1386      2
  1387      1
  1388      1
  1389      6
  1390      1
  1393      2
  1394      2
  1395      2
  1396      3
  1397      2
  1399      2
  1400      3
  1401      1
  1402      2
  1403      4
  1404      1
  1405      3
  1406      3
  1407      1
  1408      1
  1409      1
  1411      1
  1412      2
  1413      3
  1415      1
  1417      2
  1418      2
  1419      2
  1420      6
  1421      2
  1424      2
  1425      4
  1426      2
  1427      3
  1430      3
  1432      3
  1433      1
  1434      2
  1436      2
  1437      3
  1438      2
  1439      2
  1441      3
  1442      4
  1443      4
  1444      1
  1450      2
  1451      3
  1452      3
  1453      2
  1454      1
  1456      1
  1457      1
  1458      4
  1459      3
  1460      6
  1461      1
  1462      4
  1463      1
  1464      1
  1465      1
  1466      1
  1467      1
  1469      2
  1470      2
  1471      5
  1472      1
  1473      1
  1474      2
  1475      2
  1476      2
  1477      1
  1479      2
  1481      1
  1483      1
  1486      1
  1487      2
  1488      4
  1489      2
  1490      1
  1491      2
  1493      1
  1495      1
  1496      1
  1497      3
  1498      2
  1499      6
  1501      1
  1503      2
  1504      2
  1505      1
  1506      1
  1507      1
  1508      1
  1510      1
  1511      3
  1512      1
  1514      2
  1515      1
  1517      3
  1520      1
  1521      4
  1522      2
  1523      2
  1524      1
  1527      3
  1528      1
  1530      1
  1531      2
  1533      2
  1534      3
  1535      1
  1536      1
  1537      1
  1538      1
  1540      2
  1541      1
  1542      2
  1543      1
  1544      1
  1546      3
  1547      2
  1548      1
  1549      2
  1550      1
  1551      1
  1552      2
  1553      1
  1554      1
  1555      1
  1556      3
  1557      2
  1558      1
  1559      3
  1560      3
  1561      1
  1562      1
  1564      2
  1565      1
  1567      1
  1568      3
  1569      1
  1570      1
  1571      1
  1572      1
  1573      1
  1574      2
  1576      1
  1577      1
  1580      1
  1581      1
  1582      3
  1583      1
  1584      2
  1585      1
  1586      2
  1587      1
  1589      2
  1590      3
  1591      1
  1592      1
  1593      1
  1597      2
  1599      1
  1600      1
  1601      2
  1602      3
  1603      1
  1604      2
  1607      1
  1608      3
  1609      2
  1610      1
  1611      3
  1612      4
  1613      3
  1615      3
  1616      1
  1619      1
  1620      2
  1621      2
  1623      1
  1625      2
  1626      1
  1627      1
  1628      3
  1629      1
  1631      2
  1632      1
  1633      1
  1634      2
  1636      2
  1637      1
  1638      1
  1639      1
  1640      1
  1641      1
  1642      1
  1643      1
  1645      1
  1647      2
  1648      3
  1652      3
  1654      2
  1655      3
  1656      1
  1658      1
  1659      1
  1660      1
  1661      2
  1662      1
  1663      2
  1665      1
  1666      1
  1667      2
  1668      2
  1669      4
  1670      3
  1671      1
  1672      3
  1674      3
  1675      2
  1676      1
  1677      2
  1678      3
  1680      4
  1681      1
  1682      2
  1683      2
  1684      2
  1685      1
  1686      2
  1688      1
  1689      3
  1690      1
  1691      1
  1693      1
  1695      1
  1696      2
  1699      1
  1700      3
  1701      1
  1702      1
  1706      1
  1707      2
  1708      1
  1715      2
  1716      2
  1717      1
  1723      1
  1726      3
  1728      1
  1730      1
  1732      4
  1734      1
  1736      3
  1738      1
  1739      3
  1741      2
  1743      2
  1744      2
  1746      2
  1747      1
  1748      2
  1750      2
  1752      3
  1753      1
  1754      1
  1755      6
  1757      1
  1758      2
  1759      1
  1761      1
  1762      4
  1764      2
  1765      1
  1767      1
  1768      2
  1769      1
  1770      2
  1773      3
  1774      2
  1777      3
  1778      1
  1782      2
  1783      1
  1786      1
  1787      3
  1788      4
  1789      1
  1791      1
  1792      1
  1793      1
  1794      2
  1795      1
  1796      1
  1797      2
  1799      5
  1801      1
  1802      2
  1806      1
  1807      2
  1808      1
  1809      2
  1810      1
  1812      2
  1813      3
  1814      1
  1815      1
  1816      2
  1817      1
  1818      1
  1820      1
  1822      2
  1823      1
  1824      1
  1826      1
  1828      1
  1834      1
  1835      1
  1836      1
  1837      1
  1838      2
  1841      4
  1844      2
  1846      3
  1847      1
  1850      1
  1853      2
  1854      3
  1856      2
  1857      2
  1858      4
  1859      1
  1861      1
  1862      1
  1864      1
  1865      1
  1868      1
  1869      2
  1870      3
  1873      1
  1874      1
  1877      1
  1878      5
  1881      2
  1882      1
  1883      2
  1884      2
  1885      1
  1888      2
  1889      1
  1890      2
  1891      2
  1892      1
  1893      2
  1894      2
  1896      1
  1898      1
  1900      3
  1901      2
  1902      1
  1903      1
  1904      1
  1905      2
  1906      1
  1909      1
  1911      2
  1914      2
  1916      2
  1918      1
  1919      2
  1920      2
  1921      1
  1923      1
  1924      2
  1925      1
  1926      1
  1927      2
  1930      1
  1931      1
  1933      3
  1934      1
  1938      1
  1941      2
  1944      1
  1945      1
  1947      1
  1951      2
  1952      1
  1953      1
  1958      4
  1959      1
  1960      2
  1961      1
  1963      2
  1964      2
  1967      1
  1968      2
  1970      1
  1974      1
  1975      1
  1976      1
  1978      2
  1979      1
  1980      1
  1982      1
  1985      1
  1988      1
  1990      1
  1991      1
  1992      1
  1993      2
  1994      1
  1996      1
  1998      1
  2002      1
  2003      1
  2004      2
  2006      1
  2007      4
  2012      1
  2015      1
  2017      1
  2019      2
  2020      1
  2021      1
  2023      1
  2024      1
  2026      1
  2031      1
  2032      3
  2033      2
  2034      1
  2036      1
  2037      1
  2039      1
  2040      1
  2042      1
  2044      1
  2045      2
  2046      1
  2047      1
  2048      1
  2051      1
  2052      2
  2053      2
  2055      1
  2057      1
  2062      2
  2064      1
  2067      2
  2070      1
  2075      2
  2077      1
  2078      2
  2079      1
  2080      2
  2082      1
  2083      1
  2086      2
  2087      1
  2089      2
  2090      2
  2091      1
  2095      1
  2097      1
  2101      1
  2102      2
  2105      2
  2106      3
  2107      2
  2109      1
  2112      1
  2113      1
  2114      1
  2115      1
  2116      2
  2118      1
  2120      1
  2121      2
  2122      1
  2124      3
  2125      2
  2126      1
  2128      1
  2131      3
  2134      1
  2141      1
  2144      1
  2145      1
  2147      2
  2148      2
  2153      1
  2155      1
  2156      1
  2158      1
  2159      3
  2164      1
  2165      1
  2166      1
  2169      1
  2170      1
  2171      1
  2172      2
  2174      1
  2176      1
  2177      1
  2179      1
  2180      1
  2184      2
  2185      1
  2186      1
  2187      3
  2188      2
  2190      1
  2193      1
  2194      2
  2195      2
  2196      1
  2198      1
  2201      1
  2202      1
  2206      1
  2209      1
  2210      2
  2211      1
  2212      1
  2213      1
  2219      1
  2220      1
  2221      1
  2222      2
  2225      1
  2226      2
  2228      2
  2229      2
  2232      1
  2233      1
  2236      1
  2240      2
  2241      1
  2243      1
  2245      2
  2247      3
  2251      2
  2253      1
  2256      2
  2260      1
  2261      1
  2264      1
  2267      1
  2269      1
  2270      1
  2272      2
  2273      1
  2274      1
  2278      2
  2279      1
  2284      1
  2285      1
  2286      1
  2289      1
  2294      2
  2298      1
  2299      2
  2300      2
  2302      1
  2303      1
  2313      1
  2314      1
  2315      1
  2318      2
  2320      1
  2322      1
  2325      2
  2327      1
  2331      1
  2333      1
  2335      1
  2336      2
  2337      1
  2340      1
  2342      1
  2343      2
  2345      2
  2346      1
  2352      2
  2354      2
  2355      1
  2357      1
  2358      1
  2360      1
  2363      1
  2367      1
  2368      1
  2369      1
  2372      1
  2375      1
  2376      1
  2378      1
  2380      1
  2381      1
  2383      1
  2390      1
  2391      1
  2393      1
  2397      1
  2400      1
  2402      3
  2407      1
  2409      1
  2411      1
  2412      2
  2413      1
  2414      1
  2415      1
  2418      1
  2422      1
  2424      1
  2434      1
  2435      1
  2436      1
  2438      3
  2440      1
  2448      2
  2454      1
  2462      1
  2465      1
  2467      1
  2469      2
  2473      1
  2476      1
  2477      1
  2482      2
  2484      1
  2487      2
  2488      1
  2489      1
  2493      1
  2494      1
  2501      2
  2503      1
  2510      1
  2512      1
  2514      1
  2517      2
  2519      2
  2520      1
  2521      1
  2523      1
  2525      1
  2529      1
  2535      2
  2538      1
  2542      2
  2551      1
  2554      1
  2555      1
  2558      1
  2560      1
  2563      3
  2564      1
  2567      3
  2570      1
  2580      1
  2581      1
  2585      2
  2587      1
  2592      1
  2596      2
  2605      1
  2606      3
  2608      1
  2610      1
  2615      1
  2619      1
  2624      1
  2625      1
  2627      1
  2631      1
  2632      1
  2634      1
  2638      2
  2639      2
  2641      2
  2644      1
  2649      1
  2650      1
  2657      1
  2662      1
  2663      1
  2670      1
  2671      1
  2672      1
  2679      1
  2684      1
  2685      1
  2692      1
  2697      1
  2702      1
  2703      1
  2704      1
  2711      1
  2715      1
  2716      1
  2718      1
  2721      1
  2722      1
  2723      1
  2724      1
  2739      1
  2740      1
  2741      1
  2747      1
  2748      1
  2750      1
  2751      1
  2752      1
  2753      1
  2755      2
  2758      1
  2759      2
  2760      1
  2761      1
  2763      4
  2771      1
  2775      1
  2778      1
  2783      1
  2791      1
  2792      1
  2796      1
  2799      1
  2814      1
  2816      1
  2824      1
  2825      1
  2832      1
  2839      1
  2841      1
  2848      1
  2849      1
  2850      1
  2857      1
  2858      1
  2860      1
  2868      2
  2871      2
  2885      1
  2888      1
  2903      1
  2904      1
  2906      1
  2907      1
  2909      1
  2912      1
  2913      1
  2916      1
  2928      2
  2931      1
  2933      1
  2936      1
  2937      1
  2943      1
  2948      1
  2968      1
  2972      2
  2975      2
  2976      1
  2977      1
  2991      1
  2992      1
  3001      1
  3003      1
  3009      1
  3010      1
  3011      1
  3012      1
  3018      1
  3020      1
  3024      1
  3025      1
  3032      1
  3035      1
  3042      1
  3049      1
  3059      2
  3063      1
  3064      1
  3065      1
  3066      1
  3071      1
  3075      1
  3078      1
  3089      1
  3090      1
  3091      1
  3092      1
  3096      1
  3098      2
  3102      3
  3117      1
  3118      2
  3121      1
  3131      1
  3132      1
  3134      2
  3138      1
  3140      1
  3144      1
  3161      1
  3172      1
  3176      1
  3177      1
  3181      1
  3191      1
  3194      1
  3201      1
  3206      1
  3207      1
  3208      1
  3218      1
  3221      3
  3223      1
  3239      1
  3242      1
  3243      1
  3264      1
  3265      1
  3269      1
  3281      1
  3284      1
  3293      1
  3294      1
  3304      1
  3306      1
  3320      1
  3321      1
  3323      1
  3325      1
  3335      1
  3337      1
  3340      1
  3343      1
  3344      1
  3345      1
  3347      1
  3351      1
  3360      1
  3362      1
  3366      1
  3368      2
  3372      1
  3374      1
  3379      1
  3383      1
  3387      1
  3388      1
  3389      1
  3394      1
  3400      1
  3405      1
  3407      1
  3409      1
  3414      1
  3415      1
  3419      1
  3431      1
  3442      2
  3445      1
  3476      1
  3481      1
  3486      1
  3493      1
  3500      1
  3508      1
  3510      1
  3514      1
  3522      1
  3524      1
  3539      1
  3540      1
  3544      1
  3547      1
  3549      1
  3569      1
  3578      1
  3597      1
  3600      1
  3612      1
  3617      1
  3618      1
  3621      1
  3628      1
  3641      1
  3645      1
  3647      1
  3648      2
  3658      1
  3662      2
  3674      1
  3678      1
  3679      1
  3681      1
  3684      1
  3686      1
  3699      1
  3711      1
  3716      1
  3738      1
  3748      1
  3755      1
  3762      1
  3763      1
  3764      1
  3767      1
  3769      1
  3780      1
  3781      1
  3805      3
  3808      1
  3827      1
  3828      1
  3834      1
  3835      1
  3846      1
  3853      1
  3854      1
  3860      1
  3861      1
  3862      1
  3863      1
  3867      1
  3893      1
  3894      2
  3935      1
  3947      1
  3958      1
  3977      1
  3990      1
  3997      1
  4005      1
  4009      1
  4020      1
  4024      1
  4028      1
  4031      1
  4033      1
  4036      1
  4038      1
  4040      1
  4041      1
  4042      1
  4047      1
  4055      1
  4067      1
  4075      1
  4104      1
  4119      1
  4128      1
  4131      1
  4175      2
  4181      1
  4203      2
  4206      1
  4232      1
  4235      1
  4261      1
  4268      1
  4277      1
  4286      1
  4325      1
  4340      1
  4342      1
  4350      1
  4353      1
  4364      1
  4368      1
  4380      1
  4397      1
  4402      1
  4405      1
  4421      1
  4463      1
  4479      1
  4498      1
  4544      1
  4553      1
  4558      1
  4563      1
  4565      1
  4581      1
  4601      1
  4621      1
  4646      1
  4671      1
  4717      1
  4718      1
  4744      1
  4769      1
  4779      3
  4780      1
  4792      1
  4794      1
  4823      1
  4824      1
  4829      1
  4836      1
  4852      1
  4861      1
  4863      1
  4868      1
  4911      1
  4946      1
  4955      1
  4970      1
  4984      1
  4990      2
  4995      1
  5009      2
  5017      1
  5029      1
  5035      1
  5064      1
  5093      1
  5110      1
  5133      1
  5177      1
  5194      1
  5211      1
  5222      1
  5235      1
  5236      1
  5266      1
  5273      1
  5288      1
  5325      1
  5398      1
  5403      1
  5459      1
  5478      1
  5498      1
  5575      1
  5586      1
  5592      1
  5643      1
  5649      1
  5654      1
  5665      1
  5738      1
  5742      1
  5746      1
  5764      1
  5781      1
  5813      1
  5868      1
  5903      1
  5926      1
  5928      2
  5931      1
  5970      1
  6004      1
  6042      1
  6057      1
  6111      1
  6148      1
  6180      1
  6188      1
  6204      1
  6209      1
  6226      1
  6239      1
  6247      1
  6391      1
  6418      1
  6445      1
  6450      1
  6464      1
  6492      1
  6527      1
  6565      1
  6579      1
  6601      1
  6614      1
  6661      1
  6670      1
  6770      1
  6797      1
  6801      1
  6821      1
  6835      1
  6975      1
  7063      1
  7247      1
  7271      1
  7291      1
  7421      1
  7513      1
  7610      1
  7628      1
  7693      1
  7715      1
  7964      1
  8118      1
  8323      1
  8484      1
  8680      1
  8779      1
  8916      1
  8919      1
  9045      1
  9507      1
  9653      1
  9868      1
 10797      1
 11511      1
 11623      1
 11842      1
 12199      1
 12432      1
 12449      1
 12791      1
 12848      1
 12982      1
 14126      1
 15284      1
 19591      1


==> data/Peer2Peer-BTER-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 498781
     2 678551
     3 553970
     4 416631
     5 335795
     6 276831
     7 233911
     8 200781
     9 174566
    10 152348
    11 133205
    12 117563
    13 104607
    14  93983
    15  83791
    16  74710
    17  67440
    18  60948
    19  55142
    20  50183
    21  45747
    22  41781
    23  37680
    24  34703
    25  31538
    26  29269
    27  26805
    28  24425
    29  22444
    30  20751
    31  19407
    32  17706
    33  16311
    34  15179
    35  13808
    36  13060
    37  12320
    38  11262
    39  10651
    40   9968
    41   9159
    42   8562
    43   8115
    44   7613
    45   7231
    46   6597
    47   6239
    48   6066
    49   5525
    50   5219
    51   4985
    52   4716
    53   4451
    54   4287
    55   4052
    56   3792
    57   3699
    58   3487
    59   3316
    60   3116
    61   3007
    62   2797
    63   2739
    64   2649
    65   2564
    66   2463
    67   2331
    68   2217
    69   2074
    70   2035
    71   1914
    72   1867
    73   1839
    74   1808
    75   1655
    76   1613
    77   1596
    78   1471
    79   1517
    80   1508
    81   1366
    82   1386
    83   1274
    84   1175
    85   1149
    86   1190
    87   1136
    88   1091
    89    987
    90   1020
    91    905
    92    926
    93    882
    94    858
    95    835
    96    727
    97    787
    98    734
    99    688
   100    677
   101    636
   102    711
   103    696
   104    784
   105    725
   106    722
   107    710
   108    678
   109    599
   110    615
   111    607
   112    522
   113    587
   114    563
   115    517
   116    468
   117    518
   118    499
   119    466
   120    458
   121    481
   122    466
   123    430
   124    389
   125    366
   126    347
   127    406
   128    376
   129    316
   130    366
   131    327
   132    342
   133    304
   134    285
   135    263
   136    289
   137    284
   138    239
   139    246
   140    238
   141    273
   142    244
   143    249
   144    252
   145    262
   146    246
   147    231
   148    210
   149    216
   150    197
   151    195
   152    218
   153    241
   154    192
   155    211
   156    190
   157    199
   158    157
   159    170
   160    177
   161    178
   162    160
   163    152
   164    170
   165    148
   166    177
   167    155
   168    164
   169    142
   170    138
   171    156
   172    132
   173    124
   174    151
   175    149
   176    141
   177    133
   178    125
   179    126
   180    119
   181    112
   182    111
   183    111
   184    129
   185    130
   186    106
   187    118
   188    104
   189    122
   190    101
   191     93
   192     94
   193     97
   194    107
   195     77
   196     95
   197     86
   198     91
   199    100
   200     93
   201     89
   202     89
   203     71
   204     69
   205     75
   206     88
   207     55
   208     71
   209     56
   210     75
   211     85
   212     75
   213     90
   214     76
   215     78
   216     83
   217     65
   218     54
   219     64
   220     54
   221     64
   222     41
   223     73
   224     59
   225     55
   226     58
   227     40
   228     58
   229     61
   230     49
   231     53
   232     56
   233     50
   234     52
   235     56
   236     45
   237     50
   238     46
   239     51
   240     35
   241     46
   242     63
   243     48
   244     56
   245     40
   246     29
   247     37
   248     36
   249     44
   250     59
   251     47
   252     51
   253     49
   254     47
   255     42
   256     32
   257     36
   258     35
   259     48
   260     43
   261     37
   262     39
   263     27
   264     40
   265     28
   266     35
   267     38
   268     36
   269     37
   270     27
   271     34
   272     22
   273     35
   274     24
   275     44
   276     23
   277     26
   278     28
   279     30
   280     26
   281     30
   282     30
   283     22
   284     19
   285     25
   286     17
   287     25
   288     31
   289     29
   290     30
   291     25
   292     30
   293     21
   294     30
   295     20
   296     30
   297     18
   298     27
   299     23
   300     25
   301     23
   302     22
   303     25
   304     20
   305     23
   306     22
   307     15
   308     20
   309     20
   310     19
   311     23
   312     20
   313     22
   314     20
   315     21
   316     17
   317     17
   318     27
   319     18
   320     20
   321     19
   322     20
   323     24
   324     15
   325     18
   326     23
   327     27
   328     14
   329     17
   330     12
   331     18
   332     22
   333     21
   334     16
   335     12
   336     12
   337     17
   338     14
   339     17
   340     15
   341     15
   342     16
   343     18
   344     10
   345     18
   346     13
   347     10
   348     16
   349     12
   350      9
   351      9
   352     12
   353     15
   354     15
   355     12
   356     15
   357     17
   358     16
   359     15
   360     10
   361      9
   362     13
   363     13
   364     10
   365     13
   366      9
   367     11
   368      9
   369      9
   370      7
   371     13
   372      9
   373     11
   374     19
   375     10
   376      9
   377      8
   378      6
   379     15
   380      9
   381      7
   382     13
   383     13
   384     13
   385      7
   386     11
   387     13
   388     15
   389      5
   390     12
   391      9
   392      9
   393     12
   394     13
   395      5
   396      8
   397      7
   398      6
   399     10
   400      8
   401      6
   402      7
   403      9
   404     12
   405      9
   406      7
   407      7
   408      7
   409      8
   410      7
   411      8
   412      1
   413      4
   414      7
   415      7
   416      7
   417      9
   418     10
   419      7
   420      7
   421     11
   422      6
   423      8
   424      3
   425      2
   426      4
   427     13
   428      5
   429      6
   430      8
   431      8
   432      7
   433      7
   434      8
   435      7
   436      8
   437      5
   438      5
   439     12
   440     10
   441     10
   442     12
   443     13
   444      9
   445      6
   446      4
   447      4
   448      8
   449      6
   450      8
   451      2
   452      7
   453      3
   454      5
   455      6
   456      7
   457      7
   458      5
   459      2
   460      5
   461      5
   462      6
   463      2
   464      5
   465      2
   466      3
   467      4
   469      4
   470      8
   471      5
   472      5
   474      8
   475      5
   476      3
   477      6
   478      4
   479      2
   480      7
   481      5
   482      5
   483      2
   484      3
   485      1
   486      5
   487      1
   488      3
   489      5
   490      4
   491      4
   492      2
   494      5
   496      1
   497      2
   498      4
   499      6
   500      3
   501      2
   502      5
   503      4
   504      3
   505      7
   506      5
   507      5
   509      5
   510      3
   511      4
   512      4
   513      1
   514      7
   515      4
   516      3
   517      3
   518      6
   519      3
   520      3
   521      6
   522      4
   523      2
   524      2
   525      1
   526      1
   527      4
   528      3
   529      3
   530      3
   531      2
   532      2
   533      5
   534      4
   535      4
   536      4
   538      1
   539      3
   540      2
   541      3
   542      4
   543      1
   545      3
   546      2
   547      3
   548      2
   549      4
   550      2
   551      2
   553      1
   554      2
   555      1
   557      3
   558      3
   559      3
   560      3
   561      4
   562      5
   563      5
   564      2
   565      1
   566      1
   567      2
   568      5
   569      1
   570      2
   571      4
   572      3
   573      3
   574      3
   575      2
   576      4
   577      5
   578      1
   579      6
   580      5
   581      4
   582      1
   583      2
   584      3
   585      4
   586      1
   587      3
   588      5
   589      3
   590      5
   592      2
   593      3
   594      2
   597      3
   599      2
   600      3
   602      2
   603      1
   604      1
   605      1
   606      2
   607      3
   608      3
   609      3
   610      2
   611      3
   613      1
   616      1
   617      2
   618      2
   619      3
   620      2
   621      1
   622      2
   623      1
   624      2
   625      6
   626      3
   627      2
   628      2
   629      2
   630      1
   631      1
   632      2
   633      4
   634      1
   635      1
   636      4
   638      3
   639      1
   640      3
   641      3
   642      3
   643      1
   645      1
   646      1
   647      3
   648      1
   649      1
   650      3
   652      1
   653      1
   654      2
   655      2
   657      1
   658      3
   659      1
   660      2
   661      2
   662      2
   665      3
   666      1
   669      1
   671      1
   672      3
   673      1
   674      1
   675      2
   676      2
   677      1
   680      2
   682      1
   683      1
   685      1
   686      1
   688      1
   690      2
   691      3
   692      1
   695      1
   697      1
   698      1
   699      2
   700      1
   704      1
   705      1
   706      1
   708      1
   709      1
   712      2
   717      2
   718      3
   719      2
   720      1
   721      1
   723      4
   724      1
   725      1
   728      1
   730      4
   733      4
   735      1
   737      1
   738      1
   739      1
   741      2
   742      1
   743      1
   745      2
   747      2
   748      1
   751      1
   753      2
   755      1
   757      3
   762      1
   763      1
   764      1
   765      1
   767      1
   770      2
   771      1
   779      2
   782      2
   783      1
   784      1
   785      2
   788      1
   789      1
   791      1
   793      1
   797      2
   800      1
   801      2
   802      1
   804      1
   805      1
   806      1
   807      1
   808      1
   811      2
   813      1
   815      2
   818      1
   819      5
   820      1
   821      1
   822      2
   823      1
   827      2
   828      1
   830      1
   832      1
   835      1
   840      1
   842      1
   844      1
   846      2
   848      1
   849      1
   855      1
   857      1
   858      1
   860      1
   861      1
   864      1
   866      2
   869      1
   872      1
   874      1
   876      1
   877      1
   878      1
   880      3
   882      4
   883      1
   886      1
   890      1
   896      1
   898      1
   899      1
   903      2
   905      1
   913      2
   916      2
   921      1
   923      1
   927      1
   931      1
   942      1
   947      1
   950      1
   954      2
   959      2
   963      1
   967      3
   969      1
   974      1
   976      1
   980      2
   981      1
   982      1
   985      1
   989      1
   994      1
   997      1
  1000      1
  1001      1
  1003      1
  1014      1
  1015      1
  1016      1
  1017      1
  1018      1
  1021      1
  1022      2
  1023      1
  1026      1
  1029      1
  1035      1
  1050      1
  1051      1
  1052      1
  1062      1
  1088      1
  1095      1
  1096      1
  1101      2
  1104      1
  1106      1
  1108      1
  1121      1
  1139      2
  1143      1
  1146      2
  1147      1
  1151      1
  1155      1
  1156      2
  1157      1
  1160      1
  1172      1
  1176      1
  1184      2
  1189      1
  1197      1
  1200      1
  1201      1
  1203      1
  1217      1
  1219      1
  1221      1
  1224      1
  1232      1
  1234      1
  1236      1
  1262      1
  1278      1
  1291      1
  1312      1
  1325      1
  1328      1
  1358      1
  1386      1
  1393      1
  1421      1
  1434      1
  1438      1
  1456      1
  1470      1
  1478      1
  1497      1
  1511      1
  1518      1
  1519      1
  1525      1
  1540      1
  1559      1
  1565      1
  1596      1
  1597      1
  1598      1
  1669      1
  1672      1
  1688      1
  1728      1
  1735      1
  1765      1
  1785      1
  1840      1
  1866      1
  1915      1
  1954      1
  1957      1
  2048      1
  2175      1
  2430      1
  2598      1
  2781      1
  2918      1
  2929      1
  3056      1
  3167      1
  3332      1


==> data/Peer2Peer-BTER-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 170783
     2 2.435785e+05
     4 102554
     8 3.567350e+04
    16 1.364275e+04
    32 5.050219e+03
    64 1.939891e+03
   128 5.337812e+02
   256 6.521875e+01
   512 9.378906e+00
  1024 1.710938e+00
  2048 3.032227e-01
  4096 3.759766e-02
  8192 2.685547e-03
 16384 6.103516e-05


==> data/Peer2Peer-BTER-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 498781
     2 6.162605e+05
     4 315792
     8 1.326055e+05
    16 4.018581e+04
    32 7.469844e+03
    64 1.060625e+03
   128 1.283594e+02
   256 1.324609e+01
   512 1.109375e+00
  1024 8.007812e-02
  2048 4.882812e-03


==> data/Peer2Peer-BTER-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 170783
     2 487157
     4 410216
     8 285388
    16 218284
    32 161607
    64 124153
   128  68324
   256  16696
   512   4802
  1024   1752
  2048    621
  4096    154
  8192     22
 16384      1


==> data/Peer2Peer-BTER-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 498781
     2 1232521
     4 1263168
     8 1060844
    16 642973
    32 239035
    64  67880
   128  16430
   256   3391
   512    568
  1024     82
  2048     10


==> data/Peer2Peer-BTER-info.dat <==
#
#
#
#
#
Size: 1986364 x 5380546
Edges: 55971543
Caterpillars: 1661502258228
Butterflies: 6706946395
Metamorphossis: 1.614670e-02


==> data/Peer2Peer-BTER-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 7.694907e-02
     4 6.245143e-02
     8 5.190151e-02
    16 4.409486e-02
    32 4.462801e-02
    64 4.320185e-02
   128 4.112274e-02
   256 3.318095e-02
   512 1.853756e-02
  1024 8.262068e-03
  2048 3.565952e-03
  4096 2.447991e-02
  8192 6.848513e-04
 16384 6.946440e-04


==> data/Peer2Peer-BTER-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 9.142422e-02
     4 6.767311e-02
     8 4.854791e-02
    16 3.526215e-02
    32 2.764537e-02
    64 2.080792e-02
   128 1.106634e-03
   256 6.883984e-04
   512 6.769910e-04
  1024 6.469502e-04
  2048 6.263544e-04


==> data/Peer2Peer-BTER-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 7.694907e-02
     4 6.245143e-02
     8 5.190151e-02
    16 4.409486e-02
    32 4.462801e-02
    64 4.320185e-02
   128 4.112274e-02
   256 3.318095e-02
   512 1.850136e-02
  1024 6.285303e-03
  2048 8.967116e-04
  4096 8.785513e-04
  8192 1.839200e-06
 16384 4.239770e-08


==> data/Peer2Peer-BTER-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 9.142423e-02
     4 6.767311e-02
     8 4.854790e-02
    16 3.526215e-02
    32 2.764537e-02
    64 2.080792e-02
   128 1.106634e-03
   256 6.749531e-04
   512 3.860964e-04
  1024 4.864762e-05
  2048 3.058371e-06


==> data/Peer2Peer-BTER-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 8.265983e-02
     3 7.123830e-02
     4 6.529806e-02
     5 6.365844e-02
     6 6.240888e-02
     7 5.844034e-02
     8 5.623325e-02
     9 5.533422e-02
    10 5.352308e-02
    11 5.266680e-02
    12 5.120410e-02
    13 4.988204e-02
    14 4.842508e-02
    15 4.794349e-02
    16 4.709227e-02
    17 4.611145e-02
    18 4.554043e-02
    19 4.510121e-02
    20 4.453838e-02
    21 4.403053e-02
    22 4.364527e-02
    23 4.339100e-02
    24 4.288578e-02
    25 4.292197e-02
    26 4.313389e-02
    27 4.319265e-02
    28 4.329984e-02
    29 4.296583e-02
    30 4.405508e-02
    31 4.361225e-02
    32 4.362088e-02
    33 4.407112e-02
    34 4.374977e-02
    35 4.383379e-02
    36 4.378123e-02
    37 4.398972e-02
    38 4.412087e-02
    39 4.483245e-02
    40 4.442173e-02
    41 4.511828e-02
    42 4.483011e-02
    43 4.486990e-02
    44 4.485936e-02
    45 4.490176e-02
    46 4.530413e-02
    47 4.434842e-02
    48 4.557341e-02
    49 4.553094e-02
    50 4.464844e-02
    51 4.520574e-02
    52 4.467604e-02
    53 4.478018e-02
    54 4.483799e-02
    55 4.494444e-02
    56 4.481191e-02
    57 4.497948e-02
    58 4.473339e-02
    59 4.427526e-02
    60 4.450253e-02
    61 4.497692e-02
    62 4.442810e-02
    63 4.453804e-02
    64 4.437476e-02
    65 4.395259e-02
    66 4.415017e-02
    67 4.454387e-02
    68 4.396818e-02
    69 4.374654e-02
    70 4.440830e-02
    71 4.396205e-02
    72 4.372505e-02
    73 4.385210e-02
    74 4.331387e-02
    75 4.369574e-02
    76 4.363625e-02
    77 4.333728e-02
    78 4.339116e-02
    79 4.305079e-02
    80 4.355925e-02
    81 4.345069e-02
    82 4.344774e-02
    83 4.342805e-02
    84 4.349570e-02
    85 4.354401e-02
    86 4.339653e-02
    87 4.336176e-02
    88 4.317905e-02
    89 4.337636e-02
    90 4.280406e-02
    91 4.276517e-02
    92 4.314821e-02
    93 4.264763e-02
    94 4.307024e-02
    95 4.275540e-02
    96 4.277989e-02
    97 4.289702e-02
    98 4.311146e-02
    99 4.284379e-02
   100 4.232783e-02
   101 4.243901e-02
   102 4.296064e-02
   103 4.319183e-02
   104 4.253665e-02
   105 4.318643e-02
   106 4.315354e-02
   107 4.308881e-02
   108 4.344715e-02
   109 4.347474e-02
   110 4.295482e-02
   111 4.255316e-02
   112 4.307840e-02
   113 4.320085e-02
   114 4.290840e-02
   115 4.270084e-02
   116 4.295410e-02
   117 4.249827e-02
   118 4.310063e-02
   119 4.291111e-02
   120 4.299896e-02
   121 4.246695e-02
   122 4.259081e-02
   123 4.301535e-02
   124 4.252704e-02
   125 4.267691e-02
   126 4.279686e-02
   127 4.300754e-02
   128 4.306018e-02
   129 4.339242e-02
   130 4.193532e-02
   131 4.237334e-02
   132 4.237492e-02
   133 4.259694e-02
   134 4.221655e-02
   135 4.326078e-02
   136 4.256656e-02
   137 4.234687e-02
   138 4.216021e-02
   139 4.219171e-02
   140 4.210053e-02
   141 4.239534e-02
   142 4.248196e-02
   143 4.213635e-02
   144 4.139738e-02
   145 4.205114e-02
   146 4.229723e-02
   147 4.203411e-02
   148 4.178528e-02
   149 4.236818e-02
   150 4.251299e-02
   151 4.191726e-02
   152 4.186142e-02
   153 4.266670e-02
   154 4.238653e-02
   155 4.229218e-02
   156 4.244315e-02
   157 4.251710e-02
   158 4.239431e-02
   159 4.253554e-02
   160 4.186101e-02
   161 4.214200e-02
   162 4.230609e-02
   163 4.202804e-02
   164 4.253175e-02
   165 4.257727e-02
   166 4.228402e-02
   167 4.257917e-02
   168 4.241015e-02
   169 4.234946e-02
   170 4.242455e-02
   171 4.240953e-02
   172 4.214833e-02
   173 4.216397e-02
   174 4.195084e-02
   175 4.196909e-02
   176 4.189292e-02
   177 4.192471e-02
   178 4.138943e-02
   179 4.147787e-02
   180 4.233807e-02
   181 4.216634e-02
   182 4.114576e-02
   183 4.160225e-02
   184 4.158468e-02
   185 4.158856e-02
   186 4.167967e-02
   187 4.158637e-02
   188 4.046911e-02
   189 4.152952e-02
   190 4.111572e-02
   191 4.154753e-02
   192 4.116187e-02
   193 4.115733e-02
   194 4.058421e-02
   195 4.068514e-02
   196 4.106633e-02
   197 4.100473e-02
   198 4.217748e-02
   199 3.988835e-02
   200 4.078576e-02
   201 4.122967e-02
   202 4.190351e-02
   203 4.088051e-02
   204 4.109774e-02
   205 4.024255e-02
   206 4.126219e-02
   207 4.026695e-02
   208 4.011792e-02
   209 4.045640e-02
   210 4.013961e-02
   211 4.089482e-02
   212 4.027602e-02
   213 4.055671e-02
   214 4.029343e-02
   215 4.095566e-02
   216 3.980027e-02
   217 4.042632e-02
   218 3.991361e-02
   219 4.033087e-02
   220 4.024513e-02
   221 4.023901e-02
   222 4.050917e-02
   223 4.027314e-02
   224 4.104481e-02
   225 3.973517e-02
   226 4.138294e-02
   227 3.953510e-02
   228 3.997129e-02
   229 3.985793e-02
   230 4.080092e-02
   231 3.958304e-02
   232 3.995282e-02
   233 3.966942e-02
   234 3.977135e-02
   235 4.012524e-02
   236 3.878572e-02
   237 3.951768e-02
   238 3.923839e-02
   239 3.953451e-02
   240 3.945527e-02
   241 3.833442e-02
   242 3.932218e-02
   243 3.842155e-02
   244 3.998703e-02
   245 3.915060e-02
   246 3.854623e-02
   247 3.860110e-02
   248 3.947713e-02
   249 3.954785e-02
   250 3.959061e-02
   251 3.920505e-02
   252 4.009875e-02
   253 3.922803e-02
   254 3.909778e-02
   255 4.009432e-02
   256 4.009158e-02
   257 4.050039e-02
   258 4.079442e-02
   259 4.002997e-02
   260 4.088917e-02
   261 4.073761e-02
   262 3.944613e-02
   263 4.159411e-02
   264 3.967294e-02
   265 4.019047e-02
   266 4.062001e-02
   267 4.144709e-02
   268 4.101893e-02
   269 4.212594e-02
   270 4.061022e-02
   271 3.971657e-02
   272 4.085706e-02
   273 4.017902e-02
   274 4.066772e-02
   275 4.198031e-02
   276 4.059629e-02
   277 3.887295e-02
   278 3.986303e-02
   279 3.974763e-02
   280 4.162581e-02
   281 4.119624e-02
   282 4.079173e-02
   283 4.061941e-02
   284 3.968666e-02
   285 3.899328e-02
   286 4.043015e-02
   287 4.036174e-02
   288 3.895086e-02
   289 3.936444e-02
   290 3.915947e-02
   291 3.983277e-02
   292 3.890505e-02
   293 3.816709e-02
   294 3.978039e-02
   295 3.912226e-02
   296 3.876319e-02
   297 3.899700e-02
   298 3.941764e-02
   299 3.811137e-02
   300 3.860096e-02
   301 4.007037e-02
   302 3.825905e-02
   303 4.005382e-02
   304 3.730746e-02
   305 3.803988e-02
   306 3.854341e-02
   307 3.800255e-02
   308 3.811705e-02
   309 3.734848e-02
   310 3.749994e-02
   311 3.753222e-02
   312 3.785270e-02
   313 3.855524e-02
   314 3.750832e-02
   315 3.739561e-02
   316 3.637534e-02
   317 3.714065e-02
   318 3.738188e-02
   319 3.814043e-02
   320 3.667058e-02
   321 3.631298e-02
   322 3.860788e-02
   323 3.707172e-02
   324 3.773503e-02
   325 3.661018e-02
   326 3.652844e-02
   327 3.752734e-02
   328 3.591393e-02
   329 3.743937e-02
   330 3.631064e-02
   331 3.803367e-02
   332 3.677563e-02
   333 3.927835e-02
   334 3.804869e-02
   335 3.822601e-02
   336 3.873371e-02
   337 3.998171e-02
   338 3.784666e-02
   339 3.811236e-02
   340 4.090561e-02
   341 3.799383e-02
   342 3.772825e-02
   343 3.819213e-02
   344 3.991180e-02
   345 3.884682e-02
   346 3.975108e-02
   347 3.813557e-02
   348 3.810028e-02
   349 3.635221e-02
   350 4.094732e-02
   351 3.665097e-02
   352 3.640118e-02
   353 3.705224e-02
   354 3.650297e-02
   355 3.957942e-02
   356 3.600282e-02
   357 3.558091e-02
   358 3.591646e-02
   359 3.716681e-02
   360 3.662226e-02
   361 3.685671e-02
   362 3.596097e-02
   363 3.632356e-02
   364 3.592732e-02
   365 3.559037e-02
   366 3.453042e-02
   367 3.677320e-02
   368 3.515996e-02
   369 3.495317e-02
   370 3.619904e-02
   371 3.686941e-02
   372 3.628938e-02
   373 3.328830e-02
   374 3.628319e-02
   375 3.394623e-02
   376 3.312488e-02
   377 3.414972e-02
   378 3.601620e-02
   379 3.355780e-02
   380 3.236180e-02
   381 3.396829e-02
   382 3.590771e-02
   383 3.483645e-02
   384 3.434007e-02
   385 3.486338e-02
   386 3.379269e-02
   387 3.281767e-02
   388 3.393034e-02
   389 3.351490e-02
   390 3.210721e-02
   391 3.324508e-02
   392 3.525782e-02
   393 3.211589e-02
   394 3.255807e-02
   395 3.264459e-02
   396 3.338949e-02
   397 3.153372e-02
   398 3.019680e-02
   399 3.338959e-02
   400 3.339166e-02
   401 3.023439e-02
   402 3.168215e-02
   403 3.114283e-02
   404 3.046674e-02
   405 3.088111e-02
   406 3.076399e-02
   407 3.052246e-02
   408 2.759412e-02
   409 3.072573e-02
   410 3.005992e-02
   411 2.909813e-02
   412 3.104399e-02
   413 3.171292e-02
   414 3.017329e-02
   415 2.703585e-02
   416 2.941396e-02
   417 2.773589e-02
   418 2.997844e-02
   419 2.785743e-02
   420 2.862089e-02
   421 2.611122e-02
   422 2.547283e-02
   423 2.975426e-02
   424 2.681975e-02
   425 2.702404e-02
   426 2.688182e-02
   427 2.930431e-02
   428 2.742227e-02
   429 2.591173e-02
   430 2.578189e-02
   431 2.586138e-02
   432 2.753185e-02
   433 2.599032e-02
   434 2.729246e-02
   435 2.733212e-02
   436 2.611868e-02
   437 2.763524e-02
   438 2.528216e-02
   439 2.648543e-02
   440 2.580982e-02
   441 2.772770e-02
   442 2.606443e-02
   443 2.539150e-02
   444 2.882017e-02
   445 2.641557e-02
   446 2.413487e-02
   447 2.553415e-02
   448 2.596118e-02
   449 2.295502e-02
   450 2.860676e-02
   451 2.739688e-02
   452 2.980763e-02
   453 2.909644e-02
   454 2.711061e-02
   455 2.790073e-02
   456 2.605198e-02
   457 3.024599e-02
   458 2.663076e-02
   459 3.072109e-02
   460 2.724569e-02
   461 2.936386e-02
   462 2.850610e-02
   463 2.808447e-02
   464 2.802882e-02
   465 2.553482e-02
   466 2.564110e-02
   467 2.615530e-02
   468 2.861601e-02
   469 2.592664e-02
   470 2.679859e-02
   471 2.747457e-02
   472 2.909832e-02
   473 2.850308e-02
   474 2.924360e-02
   475 2.874333e-02
   476 2.781814e-02
   477 2.926439e-02
   478 2.730309e-02
   479 2.999718e-02
   480 2.618434e-02
   481 2.889194e-02
   482 2.547504e-02
   483 2.984187e-02
   484 2.581444e-02
   485 2.822426e-02
   486 2.837850e-02
   487 2.560596e-02
   488 2.886466e-02
   489 2.546290e-02
   490 2.640802e-02
   491 2.780548e-02
   492 2.798529e-02
   493 2.584544e-02
   494 2.572538e-02
   495 2.616895e-02
   496 2.563350e-02
   497 2.566814e-02
   498 2.755362e-02
   499 2.490183e-02
   500 2.497579e-02
   501 2.393932e-02
   502 2.525276e-02
   503 2.551816e-02
   504 2.489346e-02
   505 2.741008e-02
   506 2.525040e-02
   507 2.454737e-02
   508 2.753371e-02
   509 2.703486e-02
   510 2.687259e-02
   511 2.584741e-02
   512 2.482553e-02
   513 2.436604e-02
   514 2.545415e-02
   515 2.357318e-02
   516 2.757254e-02
   517 2.419588e-02
   518 2.356078e-02
   519 2.657259e-02
   520 2.216189e-02
   521 2.442351e-02
   522 2.027579e-02
   523 2.347878e-02
   524 2.307881e-02
   525 2.387021e-02
   526 2.508069e-02
   527 2.077525e-02
   528 1.929399e-02
   529 2.498590e-02
   530 2.363639e-02
   531 2.511542e-02
   532 2.471853e-02
   533 2.494318e-02
   534 2.471904e-02
   535 2.774925e-02
   536 2.683009e-02
   537 2.553135e-02
   538 2.412667e-02
   539 2.931355e-02
   540 2.360035e-02
   541 2.147800e-02
   542 2.346497e-02
   543 2.618358e-02
   544 2.656875e-02
   545 2.583618e-02
   546 1.874325e-02
   547 2.444589e-02
   548 2.238841e-02
   549 2.419266e-02
   550 1.950284e-02
   551 2.675659e-02
   552 2.700498e-02
   553 2.206897e-02
   554 2.104035e-02
   555 2.645262e-02
   556 2.335101e-02
   557 2.445358e-02
   558 1.932045e-02
   559 2.366494e-02
   560 2.317706e-02
   561 2.172867e-02
   562 2.763920e-02
   563 2.600451e-02
   564 2.223687e-02
   565 2.193363e-02
   566 2.902872e-02
   567 2.336870e-02
   568 2.150716e-02
   569 2.327035e-02
   570 2.131982e-02
   571 2.392029e-02
   572 2.026899e-02
   573 2.175632e-02
   574 2.411108e-02
   575 2.455563e-02
   576 2.041639e-02
   577 2.384203e-02
   578 2.123903e-02
   579 2.018293e-02
   580 2.188580e-02
   581 2.500354e-02
   582 2.118376e-02
   583 2.066004e-02
   584 2.269948e-02
   585 2.278488e-02
   586 2.335487e-02
   587 1.935824e-02
   588 2.156026e-02
   589 2.337576e-02
   590 2.189484e-02
   591 2.185810e-02
   592 2.239867e-02
   593 1.754491e-02
   594 2.434360e-02
   595 2.013030e-02
   596 1.912225e-02
   597 2.035229e-02
   598 1.889688e-02
   599 2.265494e-02
   600 1.941755e-02
   601 1.711492e-02
   602 2.112190e-02
   603 1.912479e-02
   604 1.749370e-02
   605 2.413632e-02
   606 1.777889e-02
   607 2.200061e-02
   608 2.504246e-02
   609 1.935025e-02
   610 1.985486e-02
   611 1.878665e-02
   612 2.017659e-02
   613 1.814970e-02
   614 2.456984e-02
   615 2.544197e-02
   616 1.930475e-02
   617 2.214713e-02
   618 2.231369e-02
   619 2.036880e-02
   620 1.621058e-02
   621 2.257218e-02
   622 2.211596e-02
   623 1.794467e-02
   624 2.074029e-02
   625 2.424909e-02
   626 1.698307e-02
   627 1.955349e-02
   628 2.503494e-02
   629 1.791957e-02
   630 2.180780e-02
   631 2.434136e-02
   632 1.927631e-02
   633 2.060965e-02
   634 1.866061e-02
   635 1.630006e-02
   636 1.695383e-02
   637 1.838506e-02
   638 1.669042e-02
   639 1.627108e-02
   640 1.749340e-02
   641 1.880642e-02
   642 1.595412e-02
   643 1.585477e-02
   644 1.606210e-02
   645 1.184160e-02
   646 1.449915e-02
   647 1.453304e-02
   648 1.451471e-02
   649 1.410930e-02
   650 1.233991e-02
   651 1.168213e-02
   652 1.222081e-02
   653 1.461497e-02
   654 1.374015e-02
   655 1.210047e-02
   656 2.043058e-02
   657 1.113712e-02
   658 1.513849e-02
   659 1.513815e-02
   660 1.233133e-02
   661 1.215369e-02
   662 1.141565e-02
   663 1.312749e-02
   664 1.373177e-02
   665 1.542441e-02
   666 1.010279e-02
   667 1.331880e-02
   668 1.169357e-02
   669 1.136546e-02
   670 1.258142e-02
   671 1.244021e-02
   672 9.958558e-03
   673 1.240860e-02
   674 1.153944e-02
   675 1.007291e-02
   676 9.874154e-03
   677 9.799901e-03
   678 1.183816e-02
   679 1.592867e-02
   680 1.243309e-02
   681 1.408144e-02
   682 1.764366e-02
   683 1.710332e-02
   684 1.349100e-02
   685 1.958646e-02
   686 1.244241e-02
   687 1.555052e-02
   688 1.712184e-02
   689 1.429487e-02
   690 1.500335e-02
   691 1.939139e-02
   692 1.007518e-02
   693 1.227753e-02
   694 1.150781e-02
   695 1.227353e-02
   696 1.432636e-02
   697 1.594338e-02
   698 8.291664e-03
   699 1.569092e-02
   700 1.736428e-02
   701 2.110373e-02
   702 2.003592e-02
   703 2.542459e-02
   704 1.767760e-02
   705 1.397774e-02
   706 1.201021e-02
   707 1.784130e-02
   708 2.075480e-02
   709 2.193138e-02
   710 1.956615e-02
   711 1.965189e-02
   712 2.052215e-02
   713 1.803742e-02
   714 2.540639e-02
   715 1.772707e-02
   716 2.136901e-02
   717 1.898436e-02
   718 1.518420e-02
   719 1.624772e-02
   720 1.470803e-02
   721 2.637677e-02
   722 1.832224e-02
   723 2.035416e-02
   724 2.459553e-02
   725 1.749860e-02
   726 1.465968e-02
   727 1.519564e-02
   728 1.926608e-02
   729 2.027965e-02
   730 1.867785e-02
   731 1.863774e-02
   732 1.979690e-02
   733 1.990886e-02
   734 2.021609e-02
   735 1.808320e-02
   736 2.178861e-02
   737 1.611465e-02
   738 2.043083e-02
   739 1.708864e-02
   740 2.363261e-02
   741 2.555291e-02
   742 1.846251e-02
   743 1.508648e-02
   744 1.850295e-02
   745 1.683776e-02
   746 2.039224e-02
   747 2.433805e-02
   748 1.894947e-02
   749 1.762973e-02
   750 2.567866e-02
   751 1.646372e-02
   752 2.066853e-02
   753 2.529033e-02
   754 2.319840e-02
   755 1.628869e-02
   756 1.682545e-02
   757 2.099074e-02
   758 2.183649e-02
   759 2.116030e-02
   760 1.964494e-02
   761 1.792772e-02
   762 2.341320e-02
   763 1.774517e-02
   764 1.977530e-02
   765 2.526584e-02
   766 2.188056e-02
   767 1.893018e-02
   768 2.057711e-02
   769 2.159602e-02
   770 1.903259e-02
   771 2.344364e-02
   772 1.864628e-02
   773 1.653501e-02
   774 2.416153e-02
   775 1.878524e-02
   776 2.286969e-02
   777 2.303575e-02
   778 1.978956e-02
   779 1.704425e-02
   780 1.559030e-02
   781 2.079539e-02
   782 2.544757e-02
   783 1.870133e-02
   784 1.440670e-02
   785 1.723529e-02
   786 2.058069e-02
   787 1.785470e-02
   788 2.838014e-02
   789 2.908864e-02
   790 2.037056e-02
   791 2.275472e-02
   792 2.259336e-02
   793 2.319223e-02
   794 2.385850e-02
   795 1.163380e-02
   796 2.279827e-02
   797 2.165220e-02
   798 2.359435e-02
   799 2.328613e-02
   800 2.082781e-02
   801 1.992581e-02
   802 2.151569e-02
   804 1.876547e-02
   805 2.140964e-02
   806 2.313308e-02
   807 2.129344e-02
   808 2.342680e-02
   809 2.774893e-02
   810 1.712292e-02
   811 2.486259e-02
   812 1.515818e-02
   813 1.350760e-02
   814 2.066437e-02
   815 1.726631e-02
   816 2.710633e-02
   817 9.008485e-03
   818 1.878242e-02
   819 1.622938e-02
   820 1.381380e-02
   821 2.450275e-02
   822 1.302277e-02
   823 1.778983e-02
   824 1.824376e-02
   825 1.544168e-02
   826 1.316744e-02
   827 1.372546e-02
   828 1.660177e-02
   829 2.383360e-02
   830 1.712828e-02
   831 1.823746e-02
   832 1.484587e-02
   833 1.422477e-02
   834 1.356048e-02
   835 1.160944e-02
   836 8.379874e-03
   837 8.693081e-03
   838 1.601439e-02
   839 1.650504e-02
   840 1.305537e-02
   841 1.178319e-02
   842 1.367427e-02
   843 1.168341e-02
   844 7.029390e-03
   845 1.306676e-02
   846 9.052270e-03
   847 1.401146e-02
   848 1.005629e-02
   849 1.028806e-02
   850 9.526829e-03
   851 1.176930e-02
   852 7.042533e-03
   853 1.190726e-02
   854 1.624522e-02
   855 1.121437e-02
   856 1.323659e-02
   857 1.112714e-02
   858 1.295907e-02
   859 1.800409e-02
   860 1.907164e-02
   861 1.758758e-02
   862 6.900446e-03
   863 1.561363e-02
   864 2.108495e-02
   865 1.248614e-02
   866 9.265066e-03
   867 2.303905e-02
   868 7.312580e-03
   869 1.266597e-02
   870 1.562017e-02
   871 1.293245e-02
   872 1.566672e-02
   873 1.102597e-02
   874 1.984389e-02
   875 2.602292e-02
   876 3.376155e-02
   877 2.118909e-02
   878 2.675755e-02
   879 1.890631e-02
   880 3.247858e-02
   881 1.618899e-02
   882 2.295430e-02
   883 2.130429e-02
   884 1.347941e-02
   885 2.614828e-02
   886 3.875612e-02
   887 1.934315e-02
   888 1.798225e-02
   889 3.853931e-02
   890 2.251832e-02
   891 2.422197e-02
   892 3.294526e-02
   893 1.999243e-02
   894 2.026194e-02
   895 3.331620e-02
   896 3.438248e-02
   897 2.325140e-02
   898 3.127990e-02
   899 2.258996e-02
   900 3.207995e-02
   901 3.657233e-02
   902 2.078872e-02
   903 3.860799e-02
   904 1.375949e-02
   905 1.710762e-02
   906 1.468060e-02
   907 2.402626e-02
   908 1.487287e-02
   909 2.335613e-02
   910 2.537189e-02
   911 9.997518e-03
   912 2.370146e-02
   913 4.239893e-02
   914 1.148293e-02
   915 3.152518e-02
   916 1.548625e-02
   917 2.500010e-02
   918 3.090792e-02
   919 1.678706e-02
   920 1.803921e-02
   921 2.563899e-02
   922 1.794044e-02
   923 1.880244e-02
   924 1.349991e-02
   925 1.997917e-02
   926 1.418960e-02
   927 1.985920e-02
   928 1.287653e-02
   929 1.797695e-02
   930 1.762129e-02
   931 1.751250e-02
   932 1.207959e-02
   933 1.107804e-02
   934 9.035823e-03
   935 1.177292e-02
   936 1.283207e-02
   937 1.426056e-02
   938 1.089735e-02
   939 1.272074e-02
   940 1.189971e-02
   941 1.203908e-02
   942 1.515273e-02
   943 1.023652e-02
   944 1.348347e-02
   945 1.670500e-02
   946 1.505720e-02
   947 1.195974e-02
   948 1.284818e-02
   949 1.050488e-02
   950 1.164058e-02
   951 9.747876e-03
   952 9.026194e-03
   953 1.035777e-02
   954 1.312619e-02
   955 8.052239e-03
   956 1.063118e-02
   957 8.192585e-03
   958 1.192609e-02
   959 8.326999e-03
   960 1.170557e-02
   961 1.140237e-02
   962 8.694062e-03
   963 8.422382e-03
   964 1.239447e-02
   965 8.525656e-03
   966 8.560040e-03
   967 6.807780e-03
   968 9.500202e-03
   969 1.288596e-02
   970 1.265564e-02
   971 1.314708e-02
   972 1.701570e-02
   973 1.253905e-02
   974 1.853413e-02
   975 1.639273e-02
   976 1.218413e-02
   977 1.033758e-02
   978 1.544218e-02
   979 1.888284e-02
   980 1.425236e-02
   981 9.226161e-03
   982 1.275680e-02
   983 2.273635e-02
   984 1.639716e-02
   985 1.491911e-02
   986 1.422656e-02
   987 2.244096e-02
   988 1.285290e-02
   989 8.046981e-03
   990 1.774136e-02
   991 8.094999e-03
   992 1.450913e-02
   993 1.332893e-02
   994 1.270851e-02
   995 1.938015e-02
   996 1.797982e-02
   997 2.074211e-02
   998 2.046710e-02
   999 2.418105e-02
  1000 1.886253e-02
  1001 1.916871e-02
  1002 1.774719e-02
  1003 1.507471e-02
  1004 2.466232e-02
  1005 1.449433e-02
  1006 7.378040e-03
  1007 1.719122e-02
  1008 2.272147e-02
  1009 1.549871e-02
  1010 1.688962e-02
  1011 2.509680e-02
  1012 2.391199e-02
  1013 2.275315e-02
  1014 1.575769e-02
  1015 1.486304e-02
  1016 1.977677e-02
  1017 1.740084e-02
  1018 1.862808e-02
  1019 1.739295e-02
  1020 1.865367e-02
  1021 1.977979e-02
  1022 1.886096e-02
  1023 1.655555e-02
  1024 2.373521e-02
  1025 1.955123e-02
  1026 1.138124e-02
  1027 1.871272e-02
  1028 1.863725e-02
  1029 2.098697e-02
  1030 1.847728e-02
  1031 2.183561e-02
  1032 1.668478e-02
  1033 2.171992e-02
  1034 1.900538e-02
  1035 2.109889e-02
  1036 1.857546e-02
  1037 1.749544e-02
  1038 1.385171e-02
  1039 2.033493e-02
  1040 1.946304e-02
  1041 2.156047e-02
  1042 2.093109e-02
  1043 1.882718e-02
  1044 2.039280e-02
  1045 1.825790e-02
  1046 1.866616e-02
  1047 2.112981e-02
  1048 2.150308e-02
  1049 1.673028e-02
  1050 1.852576e-02
  1051 1.865737e-02
  1052 1.751389e-02
  1053 2.142670e-02
  1054 1.936523e-02
  1055 2.086852e-02
  1056 1.935640e-02
  1057 1.912484e-02
  1058 2.211478e-02
  1059 1.665175e-02
  1060 1.866495e-02
  1061 2.037324e-02
  1062 1.699695e-02
  1063 1.940575e-02
  1064 1.708340e-02
  1065 1.813956e-02
  1066 1.864128e-02
  1067 1.611874e-02
  1068 1.918586e-02
  1069 1.906347e-02
  1070 1.694349e-02
  1071 1.781593e-02
  1072 1.859157e-02
  1073 1.919244e-02
  1074 1.199108e-02
  1075 1.953894e-02
  1076 1.351211e-02
  1077 2.007595e-02
  1078 1.824042e-02
  1080 1.823495e-02
  1081 1.699522e-02
  1082 1.422480e-02
  1083 1.335124e-02
  1084 1.942136e-02
  1085 5.961217e-03
  1086 1.284584e-02
  1087 1.496336e-02
  1088 8.624451e-03
  1089 5.137618e-03
  1090 1.842954e-02
  1091 9.123694e-03
  1092 1.208793e-02
  1093 1.793850e-02
  1094 1.858277e-02
  1095 1.399112e-02
  1096 7.085642e-03
  1097 1.809169e-02
  1098 2.039468e-02
  1099 1.304402e-02
  1100 1.185430e-02
  1101 1.426595e-02
  1102 1.092608e-02
  1103 1.189147e-02
  1104 8.388467e-03
  1106 1.569492e-02
  1107 6.068495e-03
  1108 1.048783e-02
  1109 1.400837e-02
  1110 1.525830e-02
  1111 1.795769e-02
  1112 7.759315e-03
  1113 1.703003e-02
  1114 5.107105e-03
  1115 7.937264e-03
  1116 1.380837e-02
  1117 5.874326e-03
  1118 5.680362e-03
  1119 1.405936e-02
  1120 5.476364e-03
  1121 8.414615e-03
  1122 9.792252e-03
  1123 8.180534e-03
  1124 1.017458e-02
  1125 1.107778e-02
  1126 5.887548e-03
  1127 1.284740e-02
  1128 6.512520e-03
  1129 7.412226e-03
  1130 1.126775e-02
  1131 6.787388e-03
  1132 5.935749e-03
  1133 1.208001e-02
  1134 5.700718e-03
  1135 1.174044e-02
  1136 1.067570e-02
  1137 4.989198e-03
  1138 5.562114e-03
  1139 1.098487e-02
  1140 4.445718e-03
  1141 5.922807e-03
  1142 4.365913e-03
  1143 5.641591e-03
  1144 5.585915e-03
  1145 5.152909e-03
  1147 5.149395e-03
  1148 4.854204e-03
  1149 5.711558e-03
  1150 5.699248e-03
  1151 5.064398e-03
  1152 6.267959e-03
  1153 5.816495e-03
  1154 8.297114e-03
  1156 5.084581e-03
  1157 5.313933e-03
  1158 5.911186e-03
  1159 4.885263e-03
  1160 7.401719e-03
  1161 5.644029e-03
  1162 9.240190e-03
  1163 5.286050e-03
  1164 5.804357e-03
  1165 4.898070e-03
  1167 4.814195e-03
  1168 5.108866e-03
  1169 7.193338e-03
  1170 5.545623e-03
  1171 5.951035e-03
  1172 5.207808e-03
  1173 5.281324e-03
  1174 5.624089e-03
  1175 5.067489e-03
  1176 5.689040e-03
  1177 4.879587e-03
  1178 5.430928e-03
  1180 5.349816e-03
  1181 5.695538e-03
  1182 4.930389e-03
  1183 5.655764e-03
  1184 5.071607e-03
  1185 6.214249e-03
  1186 5.336318e-03
  1187 5.555572e-03
  1188 4.559929e-03
  1189 4.856244e-03
  1190 5.535054e-03
  1191 4.849220e-03
  1192 5.080636e-03
  1193 5.140316e-03
  1194 5.253640e-03
  1195 5.032930e-03
  1196 5.038383e-03
  1197 5.404488e-03
  1198 5.695251e-03
  1199 5.443429e-03
  1201 4.596174e-03
  1202 4.397155e-03
  1203 5.278644e-03
  1204 4.918478e-03
  1205 5.401733e-03
  1207 5.209234e-03
  1208 4.736451e-03
  1209 5.409399e-03
  1210 5.384429e-03
  1211 5.136648e-03
  1212 5.454966e-03
  1213 4.568647e-03
  1214 5.004599e-03
  1216 5.394777e-03
  1218 5.060805e-03
  1219 4.917211e-03
  1220 4.527778e-03
  1221 5.264013e-03
  1222 4.880845e-03
  1223 4.894189e-03
  1224 4.649320e-03
  1225 4.998158e-03
  1226 5.744373e-03
  1227 5.499726e-03
  1228 4.807752e-03
  1229 5.413538e-03
  1230 4.976151e-03
  1231 4.783968e-03
  1232 5.189592e-03
  1234 3.847069e-03
  1235 5.613023e-03
  1236 7.798702e-03
  1237 4.754071e-03
  1238 5.389213e-03
  1239 4.708760e-03
  1240 4.761201e-03
  1241 4.362213e-03
  1243 1.822717e-02
  1244 1.307129e-02
  1245 5.102958e-03
  1246 1.635493e-02
  1247 4.651778e-03
  1248 1.983983e-02
  1249 1.125132e-02
  1250 9.575194e-03
  1251 7.979673e-03
  1253 4.798035e-03
  1254 5.459583e-03
  1256 5.707788e-03
  1257 1.164028e-02
  1258 9.320434e-03
  1259 4.962165e-03
  1260 4.639785e-03
  1261 6.806501e-03
  1262 4.400956e-03
  1263 4.510247e-03
  1264 7.245380e-03
  1265 4.875591e-03
  1266 3.802170e-03
  1267 1.252374e-02
  1269 1.210393e-02
  1270 9.762928e-03
  1271 1.433283e-02
  1272 1.965200e-02
  1273 4.437341e-03
  1274 1.401823e-02
  1275 1.372746e-02
  1276 4.957629e-03
  1277 4.268866e-03
  1278 1.882575e-02
  1279 1.171732e-02
  1281 4.746457e-03
  1282 1.693958e-02
  1283 1.069109e-02
  1284 1.809084e-02
  1285 1.551831e-02
  1286 1.737711e-02
  1287 1.293359e-02
  1288 1.187700e-02
  1289 1.818510e-02
  1290 1.240657e-02
  1291 1.024525e-02
  1292 9.246726e-03
  1293 4.444493e-03
  1294 1.009556e-02
  1295 4.671496e-03
  1296 4.734267e-03
  1297 1.814819e-02
  1298 4.594167e-03
  1299 1.357498e-02
  1300 1.647631e-02
  1301 8.950638e-03
  1302 1.719798e-02
  1303 4.930154e-03
  1305 1.073353e-02
  1306 3.954363e-03
  1307 8.358785e-03
  1308 4.072667e-03
  1309 1.817037e-02
  1310 1.246858e-02
  1311 1.053298e-02
  1312 3.820455e-03
  1313 4.241622e-03
  1314 1.775281e-02
  1315 1.267462e-02
  1316 1.794219e-02
  1317 9.432200e-03
  1318 1.694648e-02
  1319 1.123614e-02
  1320 1.282742e-02
  1321 1.388977e-02
  1322 1.769157e-02
  1323 1.728708e-02
  1324 1.693444e-02
  1326 1.683760e-02
  1328 1.235854e-02
  1329 1.106707e-02
  1330 4.415154e-03
  1332 1.188963e-02
  1334 1.031550e-02
  1335 3.762356e-03
  1336 1.724638e-02
  1337 1.306710e-02
  1338 1.245390e-02
  1339 1.222326e-02
  1340 1.399066e-02
  1341 4.041764e-03
  1342 1.582078e-02
  1343 1.374434e-02
  1344 4.714281e-03
  1345 3.559710e-03
  1346 1.000117e-02
  1347 4.271448e-03
  1348 3.495424e-03
  1349 3.915428e-03
  1351 1.677075e-02
  1352 9.848678e-03
  1353 4.001267e-03
  1354 1.003742e-02
  1355 4.357042e-03
  1357 4.095853e-03
  1358 1.561005e-02
  1359 4.035688e-03
  1361 3.632838e-03
  1362 8.331133e-03
  1363 3.925543e-03
  1365 3.801109e-03
  1366 3.896230e-03
  1367 4.152820e-03
  1368 3.877352e-03
  1369 3.664322e-03
  1370 3.959683e-03
  1371 3.853801e-03
  1372 3.654955e-03
  1373 4.077881e-03
  1374 3.982287e-03
  1375 3.923314e-03
  1376 3.605801e-03
  1377 4.211455e-03
  1378 4.198692e-03
  1379 3.848650e-03
  1380 3.508837e-03
  1381 3.727713e-03
  1382 3.893947e-03
  1383 4.067306e-03
  1384 4.303288e-03
  1386 3.691641e-03
  1387 3.612023e-03
  1388 3.655870e-03
  1389 5.526979e-03
  1390 3.960047e-03
  1393 4.123969e-03
  1394 3.979999e-03
  1395 3.405443e-03
  1396 7.647755e-03
  1397 3.635715e-03
  1399 9.013944e-03
  1400 3.929273e-03
  1401 3.349669e-03
  1402 4.111519e-03
  1403 3.768821e-03
  1404 3.873841e-03
  1405 3.477398e-03
  1406 3.980440e-03
  1407 3.733569e-03
  1408 3.718579e-03
  1409 4.184883e-03
  1411 3.825086e-03
  1412 3.778396e-03
  1413 4.081131e-03
  1415 3.538069e-03
  1417 3.414972e-03
  1418 3.868366e-03
  1419 4.298782e-03
  1420 3.717652e-03
  1421 3.430922e-03
  1424 3.966546e-03
  1425 3.812711e-03
  1426 3.650544e-03
  1427 3.947388e-03
  1430 4.058842e-03
  1432 3.571581e-03
  1433 3.631031e-03
  1434 3.590601e-03
  1436 3.318338e-03
  1437 3.749706e-03
  1438 3.748537e-03
  1439 3.339379e-03
  1441 3.682020e-03
  1442 4.063824e-03
  1443 3.658404e-03
  1444 3.579548e-03
  1450 3.308553e-03
  1451 3.690245e-03
  1452 3.413881e-03
  1453 3.433834e-03
  1454 3.700208e-03
  1456 4.146759e-03
  1457 4.038775e-03
  1458 3.348137e-03
  1459 4.020774e-03
  1460 3.644713e-03
  1461 3.414157e-03
  1462 3.876433e-03
  1463 3.654058e-03
  1464 4.207233e-03
  1465 3.628265e-03
  1466 4.098318e-03
  1467 3.788624e-03
  1469 3.680484e-03
  1470 3.752997e-03
  1471 3.252066e-03
  1472 3.792415e-03
  1473 3.430767e-03
  1474 3.431406e-03
  1475 3.523637e-03
  1476 3.578036e-03
  1477 3.558385e-03
  1479 3.250879e-03
  1481 2.940192e-03
  1483 3.364930e-03
  1486 4.215573e-03
  1487 3.727541e-03
  1488 3.622781e-03
  1489 3.478970e-03
  1490 3.365416e-03
  1491 3.153538e-03
  1493 3.722234e-03
  1495 3.029219e-03
  1496 3.257887e-03
  1497 3.231271e-03
  1498 3.480825e-03
  1499 3.686832e-03
  1501 3.573242e-03
  1503 3.697144e-03
  1504 3.092882e-03
  1505 3.095749e-03
  1506 3.432954e-03
  1507 3.506971e-03
  1508 3.616875e-03
  1510 3.257723e-03
  1511 3.358332e-03
  1512 3.969732e-03
  1514 3.860346e-03
  1515 3.083028e-03
  1517 3.296511e-03
  1520 3.260336e-03
  1521 3.287448e-03
  1522 3.283489e-03
  1523 3.259721e-03
  1524 3.198289e-03
  1527 3.455886e-03
  1528 2.955733e-03
  1530 3.516893e-03
  1531 3.155509e-03
  1533 3.329452e-03
  1534 3.537079e-03
  1535 3.316145e-03
  1536 3.081968e-03
  1537 3.131983e-03
  1538 3.355023e-03
  1540 2.973864e-03
  1541 3.535912e-03
  1542 2.940690e-03
  1543 3.423570e-03
  1544 3.046855e-03
  1546 3.167893e-03
  1547 3.293693e-03
  1548 3.192762e-03
  1549 3.542776e-03
  1550 3.163767e-03
  1551 2.719830e-03
  1552 3.357575e-03
  1553 3.607446e-03
  1554 3.228732e-03
  1555 3.680839e-03
  1556 3.324798e-03
  1557 3.324111e-03
  1558 3.136423e-03
  1559 3.207991e-03
  1560 3.188866e-03
  1561 3.238073e-03
  1562 2.961402e-03
  1564 3.143916e-03
  1565 2.889605e-03
  1567 3.493059e-03
  1568 3.555451e-03
  1569 3.282131e-03
  1570 3.310778e-03
  1571 3.098782e-03
  1572 3.265107e-03
  1573 3.078865e-03
  1574 3.653761e-03
  1576 2.560578e-03
  1577 3.353409e-03
  1580 3.337077e-03
  1581 3.563640e-03
  1582 2.966934e-03
  1583 3.085650e-03
  1584 3.037645e-03
  1585 3.149151e-03
  1586 3.429630e-03
  1587 2.974915e-03
  1589 2.897819e-03
  1590 3.164838e-03
  1591 2.692405e-03
  1592 3.029452e-03
  1593 3.562450e-03
  1597 3.537486e-03
  1599 2.814437e-03
  1600 2.876931e-03
  1601 3.113857e-03
  1602 3.506186e-03
  1603 3.229316e-03
  1604 3.334992e-03
  1607 3.001916e-03
  1608 3.069693e-03
  1609 3.211302e-03
  1610 3.010073e-03
  1611 2.948511e-03
  1612 2.968421e-03
  1613 3.029085e-03
  1615 3.078663e-03
  1616 3.275518e-03
  1619 2.539135e-03
  1620 3.216463e-03
  1621 2.847017e-03
  1623 3.803088e-03
  1625 2.857660e-03
  1626 2.729407e-03
  1627 3.652395e-03
  1628 2.930158e-03
  1629 3.248622e-03
  1631 3.199763e-03
  1632 3.183423e-03
  1633 3.220383e-03
  1634 3.280472e-03
  1636 2.824176e-03
  1637 2.914772e-03
  1638 2.713110e-03
  1639 2.968022e-03
  1640 2.382659e-03
  1641 3.219868e-03
  1642 2.610418e-03
  1643 2.828007e-03
  1645 2.993986e-03
  1647 2.965814e-03
  1648 2.630807e-03
  1652 2.914491e-03
  1654 2.836942e-03
  1655 2.821341e-03
  1656 2.954215e-03
  1658 2.732190e-03
  1659 3.105080e-03
  1660 3.182658e-03
  1661 3.011553e-03
  1662 2.270352e-03
  1663 2.921564e-03
  1665 2.972651e-03
  1666 2.691608e-03
  1667 2.670211e-03
  1668 2.657614e-03
  1669 3.038033e-03
  1670 3.019337e-03
  1671 2.995322e-03
  1672 2.928238e-03
  1674 2.778237e-03
  1675 2.762167e-03
  1676 3.566556e-03
  1677 2.821678e-03
  1678 3.080422e-03
  1680 3.093196e-03
  1681 2.780427e-03
  1682 3.030261e-03
  1683 3.086837e-03
  1684 2.880638e-03
  1685 3.297941e-03
  1686 3.102372e-03
  1688 2.931667e-03
  1689 3.027153e-03
  1690 2.908746e-03
  1691 3.162569e-03
  1693 2.784016e-03
  1695 2.769172e-03
  1696 2.734222e-03
  1699 3.086514e-03
  1700 2.801441e-03
  1701 3.322516e-03
  1702 2.321262e-03
  1706 3.109664e-03
  1707 2.769433e-03
  1708 2.925680e-03
  1715 3.016447e-03
  1716 2.643055e-03
  1717 2.730336e-03
  1723 2.552233e-03
  1726 2.849259e-03
  1728 2.578201e-03
  1730 2.924177e-03
  1732 2.671884e-03
  1734 2.916475e-03
  1736 2.886974e-03
  1738 2.964062e-03
  1739 2.716176e-03
  1741 2.854652e-03
  1743 2.822694e-03
  1744 3.177506e-03
  1746 2.798373e-03
  1747 3.428731e-03
  1748 2.628768e-03
  1750 3.028950e-03
  1752 2.692376e-03
  1753 3.022641e-03
  1754 2.715003e-03
  1755 2.643356e-03
  1757 2.930330e-03
  1758 2.830920e-03
  1759 2.627895e-03
  1761 2.963533e-03
  1762 2.702318e-03
  1764 3.058592e-03
  1765 3.035738e-03
  1767 2.655812e-03
  1768 2.793179e-03
  1769 3.449380e-03
  1770 2.673770e-03
  1773 2.722354e-03
  1774 2.654040e-03
  1777 2.726396e-03
  1778 2.581072e-03
  1782 2.860715e-03
  1783 2.717500e-03
  1786 2.937117e-03
  1787 2.619773e-03
  1788 2.663123e-03
  1789 2.966412e-03
  1791 2.946804e-03
  1792 2.546050e-03
  1793 2.896405e-03
  1794 2.736866e-03
  1795 2.418450e-03
  1796 2.676272e-03
  1797 2.873921e-03
  1799 2.704884e-03
  1801 2.604271e-03
  1802 2.812100e-03
  1806 2.597980e-03
  1807 2.720294e-03
  1808 2.586613e-03
  1809 2.587956e-03
  1810 2.420300e-03
  1812 2.671263e-03
  1813 2.577194e-03
  1814 2.959970e-03
  1815 2.525742e-03
  1816 2.763753e-03
  1817 2.489006e-03
  1818 2.602964e-03
  1820 2.629389e-03
  1822 2.399277e-03
  1823 2.764266e-03
  1824 2.569867e-03
  1826 2.911421e-03
  1828 2.316671e-03
  1834 2.614878e-02
  1835 2.701388e-03
  1836 2.507869e-03
  1837 2.589045e-03
  1838 2.613616e-03
  1841 2.272265e-03
  1844 1.444422e-02
  1846 2.577544e-03
  1847 2.701620e-03
  1850 2.363457e-03
  1853 2.549717e-03
  1854 2.029152e-02
  1856 1.441083e-02
  1857 2.471404e-03
  1858 9.914025e-03
  1859 2.350465e-03
  1861 3.006998e-02
  1862 2.821305e-02
  1864 2.308818e-03
  1865 2.770753e-02
  1868 2.655259e-03
  1869 2.296685e-03
  1870 1.158261e-02
  1873 3.060442e-02
  1874 2.689263e-03
  1877 2.755951e-03
  1878 2.492729e-03
  1881 1.590311e-02
  1882 2.495009e-03
  1883 1.499249e-02
  1884 2.391170e-03
  1885 2.848410e-02
  1888 2.816123e-02
  1889 2.771106e-02
  1890 2.329437e-03
  1891 1.510663e-02
  1892 2.790852e-03
  1893 2.503582e-03
  1894 1.602358e-02
  1896 2.239393e-03
  1898 2.553918e-03
  1900 2.727353e-02
  1901 2.774536e-02
  1902 2.541148e-02
  1903 2.738130e-02
  1904 2.423979e-03
  1905 2.807987e-02
  1906 2.707172e-03
  1909 2.854296e-02
  1911 3.003722e-02
  1914 2.732695e-02
  1916 2.730747e-02
  1918 2.426651e-03
  1919 2.824724e-02
  1920 2.720287e-02
  1921 2.895522e-02
  1923 2.761219e-02
  1924 2.819035e-02
  1925 2.552747e-02
  1926 5.405504e-03
  1927 2.668741e-02
  1930 2.867328e-02
  1931 2.922702e-02
  1933 2.730749e-02
  1934 2.908441e-02
  1938 2.738839e-02
  1941 1.657212e-02
  1944 2.445577e-02
  1945 2.806994e-02
  1947 2.548407e-02
  1951 2.614672e-02
  1952 2.655253e-02
  1953 2.758546e-02
  1958 2.700284e-02
  1959 2.642545e-02
  1960 1.689542e-02
  1961 2.609042e-02
  1963 2.607469e-02
  1964 2.683458e-02
  1967 2.556016e-02
  1968 1.570812e-02
  1970 5.072857e-03
  1974 2.737717e-02
  1975 5.796676e-03
  1976 4.779051e-03
  1978 2.663117e-02
  1979 5.759772e-03
  1980 2.445707e-02
  1982 5.236675e-03
  1985 2.832078e-02
  1988 2.570162e-02
  1990 2.773628e-02
  1991 5.249626e-03
  1992 2.624177e-02
  1993 2.528309e-02
  1994 2.314131e-02
  1996 5.272837e-03
  1998 2.421387e-02
  2002 5.604739e-03
  2003 5.687235e-03
  2004 5.472610e-03
  2006 2.678457e-02
  2007 2.063048e-02
  2012 2.524608e-02
  2015 2.525419e-02
  2017 4.964219e-03
  2019 2.397381e-02
  2020 5.374417e-03
  2021 2.499176e-02
  2023 2.703927e-02
  2024 5.570063e-03
  2026 4.594225e-03
  2031 2.337982e-02
  2032 1.217483e-02
  2033 5.031049e-03
  2034 5.330301e-03
  2036 5.905679e-03
  2037 5.593031e-03
  2039 2.344854e-02
  2040 4.483058e-03
  2042 5.566635e-03
  2044 4.979706e-03
  2045 5.080049e-03
  2046 5.169798e-03
  2047 2.520999e-02
  2048 6.010805e-03
  2051 4.941058e-03
  2052 5.124882e-03
  2053 5.449722e-03
  2055 5.603884e-03
  2057 5.157053e-03
  2062 5.116691e-03
  2064 5.224738e-03
  2067 5.454702e-03
  2070 5.061181e-03
  2075 5.131824e-03
  2077 4.857990e-03
  2078 5.263421e-03
  2079 4.922130e-03
  2080 5.300225e-03
  2082 5.204844e-03
  2083 4.518476e-03
  2086 4.556161e-03
  2087 5.247721e-03
  2089 4.925200e-03
  2090 5.360171e-03
  2091 4.442222e-03
  2095 4.882272e-03
  2097 5.163955e-03
  2101 4.798244e-03
  2102 5.349575e-03
  2105 5.668434e-03
  2106 4.698548e-03
  2107 4.951560e-03
  2109 4.912032e-03
  2112 4.700809e-03
  2113 5.422928e-03
  2114 4.538975e-03
  2115 5.412570e-03
  2116 4.756563e-03
  2118 4.438736e-03
  2120 5.347130e-03
  2121 5.032460e-03
  2122 5.356494e-03
  2124 5.395777e-03
  2125 5.099151e-03
  2126 5.197318e-03
  2128 3.987858e-03
  2131 4.925731e-03
  2134 4.965415e-03
  2141 4.223310e-03
  2144 4.984930e-03
  2145 4.617486e-03
  2147 4.532538e-03
  2148 5.001283e-03
  2153 4.761774e-03
  2155 4.260002e-03
  2156 5.037451e-03
  2158 5.213543e-03
  2159 4.783299e-03
  2164 5.414537e-03
  2165 4.348142e-03
  2166 4.389582e-03
  2169 5.472452e-03
  2170 4.348545e-03
  2171 4.951589e-03
  2172 4.956722e-03
  2174 4.624692e-03
  2176 5.164491e-03
  2177 4.412753e-03
  2179 4.786907e-03
  2180 4.826083e-03
  2184 4.559989e-03
  2185 5.554838e-03
  2186 4.878712e-03
  2187 4.607108e-03
  2188 4.470596e-03
  2190 4.263714e-03
  2193 4.666545e-03
  2194 4.477052e-03
  2195 4.669402e-03
  2196 4.812656e-03
  2198 4.439753e-03
  2201 4.824057e-03
  2202 4.872246e-03
  2206 5.096983e-03
  2209 5.153570e-03
  2210 4.934399e-03
  2211 4.619708e-03
  2212 4.512090e-03
  2213 4.691205e-03
  2219 4.578317e-03
  2220 4.322408e-03
  2221 4.569193e-03
  2222 4.279323e-03
  2225 4.842349e-03
  2226 4.341396e-03
  2228 4.591629e-03
  2229 4.512176e-03
  2232 3.830841e-03
  2233 4.913852e-03
  2236 4.105795e-03
  2240 4.215733e-03
  2241 4.856149e-03
  2243 4.940027e-03
  2245 4.844009e-03
  2247 4.799253e-03
  2251 4.415288e-03
  2253 4.403785e-03
  2256 4.610120e-03
  2260 4.172605e-03
  2261 4.335286e-03
  2264 4.645048e-03
  2267 4.886268e-03
  2269 5.012911e-03
  2270 4.290723e-03
  2272 4.336966e-03
  2273 4.462539e-03
  2274 4.080819e-03
  2278 4.398016e-03
  2279 4.637506e-03
  2284 4.174721e-03
  2285 4.264901e-03
  2286 4.395274e-03
  2289 4.779812e-03
  2294 4.653288e-03
  2298 4.428467e-03
  2299 4.388740e-03
  2300 4.418205e-03
  2302 4.681541e-03
  2303 4.110304e-03
  2313 4.434827e-03
  2314 4.582509e-03
  2315 4.612378e-03
  2318 4.465798e-03
  2320 3.717262e-03
  2322 4.408871e-03
  2325 4.156731e-03
  2327 5.049874e-03
  2331 3.837480e-03
  2333 4.295810e-03
  2335 4.871901e-03
  2336 4.503764e-03
  2337 4.646493e-03
  2340 4.603215e-03
  2342 4.221977e-03
  2343 4.312061e-03
  2345 4.051200e-03
  2346 4.247194e-03
  2352 4.232369e-03
  2354 3.985388e-03
  2355 4.576484e-03
  2357 4.631478e-03
  2358 4.253561e-03
  2360 4.248985e-03
  2363 3.943125e-03
  2367 4.418945e-03
  2368 3.844308e-03
  2369 4.163127e-03
  2372 4.190634e-03
  2375 3.340188e-03
  2376 3.980630e-03
  2378 4.118526e-03
  2380 3.923737e-03
  2381 4.039753e-03
  2383 4.650510e-03
  2390 4.296445e-03
  2391 4.003333e-03
  2393 4.262673e-03
  2397 4.528714e-03
  2400 3.922727e-03
  2402 3.843457e-03
  2407 4.163422e-03
  2409 4.196626e-03
  2411 4.180794e-03
  2412 3.822056e-03
  2413 3.969584e-03
  2414 3.804250e-03
  2415 4.253071e-03
  2418 4.464467e-03
  2422 4.447421e-03
  2424 4.222176e-03
  2434 3.456762e-03
  2435 3.810865e-03
  2436 3.726786e-03
  2438 3.522481e-03
  2440 3.678480e-03
  2448 4.122476e-03
  2454 3.881628e-03
  2462 3.750350e-03
  2465 3.874638e-03
  2467 3.684961e-03
  2469 3.847235e-03
  2473 4.108389e-03
  2476 3.790223e-03
  2477 3.708712e-03
  2482 4.049602e-03
  2484 3.621644e-03
  2487 4.026343e-03
  2488 3.960340e-03
  2489 3.712549e-03
  2493 3.824831e-03
  2494 3.657063e-03
  2501 3.989129e-03
  2503 3.395492e-03
  2510 3.403864e-03
  2512 4.043771e-03
  2514 4.057572e-03
  2517 3.856190e-03
  2519 4.021535e-03
  2520 4.056355e-03
  2521 3.847527e-03
  2523 3.891550e-03
  2525 3.914968e-03
  2529 3.806996e-03
  2535 3.828072e-03
  2538 3.506355e-03
  2542 3.383893e-03
  2551 3.558332e-03
  2554 3.679563e-03
  2555 3.520032e-03
  2558 3.359468e-03
  2560 4.046099e-03
  2563 3.715342e-03
  2564 3.718884e-03
  2567 3.520299e-03
  2570 3.804843e-03
  2580 3.607071e-03
  2581 3.756179e-03
  2585 3.389285e-03
  2587 3.502981e-03
  2592 3.698870e-03
  2596 3.588543e-03
  2605 3.927512e-03
  2606 3.434530e-03
  2608 3.530357e-03
  2610 3.415909e-03
  2615 3.705218e-03
  2619 3.104877e-03
  2624 3.588290e-03
  2625 3.530095e-03
  2627 3.632181e-03
  2631 3.774164e-03
  2632 3.239141e-03
  2634 3.431264e-03
  2638 3.552543e-03
  2639 3.385078e-03
  2641 3.848229e-03
  2644 2.994662e-03
  2649 3.722289e-03
  2650 3.679038e-03
  2657 4.003682e-03
  2662 3.615862e-03
  2663 3.700414e-03
  2670 3.516841e-03
  2671 3.988450e-03
  2672 3.765965e-03
  2679 3.550427e-03
  2684 3.731808e-03
  2685 3.599251e-03
  2692 3.769502e-03
  2697 3.617372e-03
  2702 3.592273e-03
  2703 2.942278e-03
  2704 3.501230e-03
  2711 3.247601e-03
  2715 3.370617e-03
  2716 3.268732e-03
  2718 3.624701e-03
  2721 3.794182e-03
  2722 3.303401e-03
  2723 3.333260e-03
  2724 3.195226e-03
  2739 3.091431e-03
  2740 3.438528e-03
  2741 3.618434e-03
  2747 3.361051e-03
  2748 3.350946e-03
  2750 3.989526e-03
  2751 3.482369e-03
  2752 3.379333e-03
  2753 3.463793e-03
  2755 3.540340e-03
  2758 3.268391e-03
  2759 3.322913e-03
  2760 3.206879e-03
  2761 4.075607e-03
  2763 3.437777e-03
  2771 3.431845e-03
  2775 3.214769e-03
  2778 3.821193e-03
  2783 3.662786e-03
  2791 3.583152e-03
  2792 3.564833e-03
  2796 3.218826e-03
  2799 3.561609e-03
  2814 3.298343e-03
  2816 3.429376e-03
  2824 3.431169e-03
  2825 3.288457e-03
  2832 3.327196e-03
  2839 3.346166e-03
  2841 3.455051e-03
  2848 3.163139e-03
  2849 3.184741e-03
  2850 3.537907e-03
  2857 3.433687e-03
  2858 3.387450e-03
  2860 3.278136e-03
  2868 3.227888e-03
  2871 3.621416e-03
  2885 3.115390e-03
  2888 3.581364e-03
  2903 3.750863e-03
  2904 3.002288e-03
  2906 3.351829e-03
  2907 2.946754e-03
  2909 2.888346e-03
  2912 3.281259e-03
  2913 2.748538e-03
  2916 3.219137e-03
  2928 3.152265e-03
  2931 3.192427e-03
  2933 2.998989e-03
  2936 3.214735e-03
  2937 3.316261e-03
  2943 3.379098e-03
  2948 2.936136e-03
  2968 3.163638e-03
  2972 3.200573e-03
  2975 3.180228e-03
  2976 3.315124e-03
  2977 3.200773e-03
  2991 3.225337e-03
  2992 2.878937e-03
  3001 3.200914e-03
  3003 3.110642e-03
  3009 2.783797e-03
  3010 2.943327e-03
  3011 3.272692e-03
  3012 3.054215e-03
  3018 3.409945e-03
  3020 2.874103e-03
  3024 3.082167e-03
  3025 3.129075e-03
  3032 2.924241e-03
  3035 3.070428e-03
  3042 2.797756e-03
  3049 3.076625e-03
  3059 3.053823e-03
  3063 3.082728e-03
  3064 2.850359e-03
  3065 2.707171e-03
  3066 2.590023e-03
  3071 2.969901e-03
  3075 2.749046e-03
  3078 3.185670e-03
  3089 2.940258e-03
  3090 2.951079e-03
  3091 2.976970e-03
  3092 2.842158e-03
  3096 2.939708e-03
  3098 2.839774e-03
  3102 2.780421e-03
  3117 2.831459e-03
  3118 3.141291e-03
  3121 2.909464e-03
  3131 2.985205e-03
  3132 3.121909e-03
  3134 3.123092e-03
  3138 2.696897e-03
  3140 2.818648e-03
  3144 2.785418e-03
  3161 2.606949e-03
  3172 2.623726e-03
  3176 2.762637e-03
  3177 3.040467e-03
  3181 2.966350e-03
  3191 2.849755e-03
  3194 2.912313e-03
  3201 2.514959e-03
  3206 2.679502e-03
  3207 3.111997e-03
  3208 2.781205e-03
  3218 2.646671e-03
  3221 2.866538e-03
  3223 2.648871e-03
  3239 2.798500e-03
  3242 3.051328e-03
  3243 2.896560e-03
  3264 2.799868e-03
  3265 3.010589e-03
  3269 2.982708e-03
  3281 2.606030e-03
  3284 2.789693e-03
  3293 2.640171e-03
  3294 2.894602e-03
  3304 2.433681e-03
  3306 2.776039e-03
  3320 2.870636e-03
  3321 2.598141e-03
  3323 2.740423e-03
  3325 2.660752e-03
  3335 2.834690e-03
  3337 2.561862e-03
  3340 2.684155e-03
  3343 2.763328e-03
  3344 2.302358e-03
  3345 2.444451e-03
  3347 2.642807e-03
  3351 2.916476e-03
  3360 2.378149e-03
  3362 2.728346e-03
  3366 2.352612e-03
  3368 2.583898e-03
  3372 2.438814e-03
  3374 2.913043e-03
  3379 2.373825e-03
  3383 2.733509e-03
  3387 2.492944e-03
  3388 2.839757e-03
  3389 2.675645e-03
  3394 2.533374e-03
  3400 2.592840e-03
  3405 2.919731e-03
  3407 2.545332e-03
  3409 2.983706e-03
  3414 2.563527e-03
  3415 2.434833e-03
  3419 2.695697e-03
  3431 2.691113e-03
  3442 2.399364e-03
  3445 2.302541e-03
  3476 2.576859e-03
  3481 2.432854e-03
  3486 2.663465e-03
  3493 2.311940e-03
  3500 2.321330e-03
  3508 2.777481e-03
  3510 2.500790e-03
  3514 2.785944e-03
  3522 2.528326e-03
  3524 2.553500e-03
  3539 2.640345e-03
  3540 2.481077e-03
  3544 2.440145e-03
  3547 2.508841e-03
  3549 2.411677e-03
  3569 2.726452e-03
  3578 2.429059e-03
  3597 2.715692e-03
  3600 2.298841e-03
  3612 2.471647e-03
  3617 2.562653e-03
  3618 2.442142e-03
  3621 2.400277e-03
  3628 2.636479e-03
  3641 2.675473e-03
  3645 2.279742e-03
  3647 2.311413e-03
  3648 2.674466e-03
  3658 2.346968e-03
  3662 2.328713e-03
  3674 2.620010e-03
  3678 2.122967e-03
  3679 2.522015e-03
  3681 2.403156e-03
  3684 2.325676e-03
  3686 2.286820e-03
  3699 2.229639e-03
  3711 2.182816e-03
  3716 2.385873e-03
  3738 2.151081e-03
  3748 2.306898e-03
  3755 2.375249e-03
  3762 2.314101e-03
  3763 2.508617e-03
  3764 2.241487e-03
  3767 2.208979e-03
  3769 2.437786e-03
  3780 2.278373e-03
  3781 2.326744e-03
  3805 2.308491e-03
  3808 2.551661e-03
  3827 2.262734e-03
  3828 2.160991e-03
  3834 2.380333e-03
  3835 2.195129e-03
  3846 2.209019e-03
  3853 2.245734e-03
  3854 2.383023e-03
  3860 2.205235e-03
  3861 2.172855e-03
  3862 2.213457e-03
  3863 2.242702e-03
  3867 2.152001e-03
  3893 2.431328e-03
  3894 2.231122e-03
  3935 2.188164e-03
  3947 2.300391e-03
  3958 2.369358e-03
  3977 2.145518e-03
  3990 2.099528e-03
  3997 2.143152e-03
  4005 2.079343e-03
  4009 2.078663e-03
  4020 2.017684e-03
  4024 2.360581e-03
  4028 2.119094e-03
  4031 2.327308e-03
  4033 2.274979e-03
  4036 2.101233e-03
  4038 1.996043e-03
  4040 2.489430e-03
  4041 2.159670e-03
  4042 2.262935e-03
  4047 2.140947e-03
  4055 1.880847e-03
  4067 2.187576e-03
  4075 2.334625e-03
  4104 2.346506e-03
  4119 2.272123e-03
  4128 1.952669e-03
  4131 2.034542e-03
  4175 2.043043e-03
  4181 2.038799e-03
  4203 2.115636e-03
  4206 1.921240e-03
  4232 2.047670e-03
  4235 2.044099e-03
  4261 2.007100e-03
  4268 2.035856e-03
  4277 2.129751e-03
  4286 1.779627e-03
  4325 2.163788e-03
  4340 2.127670e-03
  4342 1.994137e-03
  4350 2.070918e-03
  4353 2.018358e-03
  4364 2.017234e-03
  4368 1.877422e-03
  4380 2.011061e-03
  4397 1.967423e-03
  4402 5.197249e-02
  4405 1.946126e-03
  4421 2.163030e-03
  4463 1.901378e-03
  4479 4.721548e-02
  4498 4.715328e-02
  4544 4.559240e-02
  4553 4.569633e-02
  4558 4.548535e-02
  4563 4.616208e-02
  4565 4.524333e-02
  4581 4.577163e-02
  4601 4.398183e-02
  4621 4.529244e-02
  4646 4.672382e-02
  4671 4.718316e-02
  4717 4.492947e-02
  4718 4.316516e-02
  4744 4.286748e-02
  4769 4.243364e-02
  4779 4.384747e-02
  4780 4.197084e-02
  4792 4.531849e-02
  4794 4.409600e-02
  4823 4.364011e-02
  4824 4.119885e-02
  4829 4.180586e-02
  4836 4.010821e-02
  4852 4.169136e-02
  4861 4.134093e-02
  4863 4.102779e-02
  4868 4.103618e-02
  4911 4.053152e-02
  4946 4.128009e-02
  4955 3.826291e-02
  4970 3.954586e-02
  4984 3.830517e-02
  4990 3.929488e-02
  4995 4.145885e-02
  5009 3.861674e-02
  5017 3.802980e-02
  5029 3.887568e-02
  5035 3.830294e-02
  5064 3.819823e-02
  5093 3.709179e-02
  5110 3.679009e-02
  5133 3.771977e-02
  5177 3.583627e-02
  5194 3.780560e-02
  5211 3.425177e-02
  5222 3.512706e-02
  5235 3.446556e-02
  5236 3.658825e-02
  5266 3.602957e-02
  5273 3.337070e-02
  5288 3.721886e-02
  5325 3.372340e-02
  5398 3.321961e-02
  5403 3.325437e-02
  5459 3.173684e-02
  5478 3.319142e-02
  5498 3.223883e-02
  5575 3.262488e-02
  5586 3.303517e-02
  5592 3.089442e-02
  5643 3.193862e-02
  5649 2.981866e-02
  5654 3.097255e-02
  5665 3.106677e-02
  5738 2.990974e-02
  5742 2.873728e-02
  5746 3.003098e-02
  5764 3.102536e-02
  5781 3.055823e-02
  5813 3.072647e-02
  5868 2.886745e-02
  5903 2.793009e-02
  5926 2.816096e-02
  5928 2.794979e-02
  5931 2.824524e-02
  5970 2.793918e-02
  6004 2.695554e-02
  6042 2.739218e-02
  6057 2.621185e-02
  6111 2.652783e-02
  6148 2.488101e-02
  6180 2.666843e-02
  6188 2.675952e-02
  6204 2.690557e-02
  6209 2.564632e-02
  6226 2.652896e-02
  6239 2.508356e-02
  6247 2.629668e-02
  6391 2.622189e-02
  6418 2.468860e-02
  6445 2.303568e-02
  6450 2.429085e-02
  6464 2.397690e-02
  6492 2.360740e-02
  6527 2.320752e-02
  6565 2.191877e-02
  6579 2.300360e-02
  6601 6.635815e-04
  6614 2.344864e-02
  6661 2.332525e-02
  6670 7.550355e-04
  6770 7.464089e-04
  6797 7.096109e-04
  6801 7.027560e-04
  6821 7.138743e-04
  6835 7.256240e-04
  6975 7.121001e-04
  7063 6.912553e-04
  7247 7.197517e-04
  7271 7.110431e-04
  7291 7.056192e-04
  7421 6.898589e-04
  7513 7.217818e-04
  7610 7.144177e-04
  7628 7.009060e-04
  7693 7.118088e-04
  7715 7.069659e-04
  7964 6.886333e-04
  8118 6.997740e-04
  8323 7.169692e-04
  8484 6.986529e-04
  8680 6.534277e-04
  8779 6.766681e-04
  8916 6.936526e-04
  8919 7.189545e-04
  9045 6.734269e-04
  9507 6.825032e-04
  9653 7.015114e-04
  9868 6.737863e-04
 10797 6.832217e-04
 11511 6.731086e-04
 11623 6.887311e-04
 11842 6.807630e-04
 12199 6.879203e-04
 12432 7.086208e-04
 12449 6.868338e-04
 12791 6.936927e-04
 12848 6.692950e-04
 12982 6.699826e-04
 14126 6.618988e-04
 15284 6.731072e-04
 19591 6.946440e-04


==> data/Peer2Peer-BTER-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 8.981945e-02
     3 9.302900e-02
     4 7.743833e-02
     5 6.952022e-02
     6 6.408020e-02
     7 5.965369e-02
     8 5.686788e-02
     9 5.419400e-02
    10 5.110548e-02
    11 4.896490e-02
    12 4.680625e-02
    13 4.493095e-02
    14 4.339419e-02
    15 4.211959e-02
    16 4.096094e-02
    17 3.976075e-02
    18 3.880036e-02
    19 3.796000e-02
    20 3.718685e-02
    21 3.626632e-02
    22 3.568032e-02
    23 3.530828e-02
    24 3.456111e-02
    25 3.399526e-02
    26 3.358072e-02
    27 3.301229e-02
    28 3.239946e-02
    29 3.185014e-02
    30 3.155571e-02
    31 3.131583e-02
    32 3.095351e-02
    33 3.065870e-02
    34 3.011410e-02
    35 2.992850e-02
    36 2.986436e-02
    37 2.918869e-02
    38 2.911556e-02
    39 2.903694e-02
    40 2.885649e-02
    41 2.863850e-02
    42 2.859521e-02
    43 2.823070e-02
    44 2.834345e-02
    45 2.800670e-02
    46 2.785187e-02
    47 2.769733e-02
    48 2.754908e-02
    49 2.724185e-02
    50 2.698829e-02
    51 2.699460e-02
    52 2.663231e-02
    53 2.669914e-02
    54 2.641066e-02
    55 2.647045e-02
    56 2.608463e-02
    57 2.578226e-02
    58 2.573181e-02
    59 2.559606e-02
    60 2.546568e-02
    61 2.531030e-02
    62 2.560834e-02
    63 2.500562e-02
    64 2.513005e-02
    65 2.487360e-02
    66 2.514308e-02
    67 2.486835e-02
    68 2.482064e-02
    69 2.478423e-02
    70 2.434303e-02
    71 2.449795e-02
    72 2.443226e-02
    73 2.443243e-02
    74 2.479650e-02
    75 2.409076e-02
    76 2.429692e-02
    77 2.450768e-02
    78 2.425987e-02
    79 2.444657e-02
    80 2.436178e-02
    81 2.415690e-02
    82 2.352366e-02
    83 2.364216e-02
    84 2.404799e-02
    85 2.374190e-02
    86 2.355865e-02
    87 2.332765e-02
    88 2.365949e-02
    89 2.371310e-02
    90 2.369533e-02
    91 2.313168e-02
    92 2.284538e-02
    93 2.264163e-02
    94 2.303582e-02
    95 2.280339e-02
    96 2.306192e-02
    97 2.223332e-02
    98 2.174072e-02
    99 2.173639e-02
   100 2.181671e-02
   101 2.172644e-02
   102 2.120544e-02
   103 2.114942e-02
   104 2.071245e-02
   105 2.058322e-02
   106 2.106471e-02
   107 2.031810e-02
   108 2.000609e-02
   109 1.994951e-02
   110 1.957200e-02
   111 1.913129e-02
   112 1.901470e-02
   113 1.838402e-02
   114 1.771368e-02
   115 1.725307e-02
   116 1.678944e-02
   117 1.580175e-02
   118 1.606809e-02
   119 1.485885e-02
   120 1.366166e-02
   121 1.393955e-02
   122 1.278094e-02
   123 1.121269e-02
   124 1.110011e-02
   125 9.883499e-03
   126 9.190569e-03
   127 8.436091e-03
   128 7.882203e-03
   129 6.599457e-03
   130 6.013661e-03
   131 5.820021e-03
   132 5.398439e-03
   133 5.647642e-03
   134 3.905279e-03
   135 3.667647e-03
   136 3.002521e-03
   137 2.738068e-03
   138 2.268199e-03
   139 2.518592e-03
   140 1.740787e-03
   141 1.568200e-03
   142 1.700110e-03
   143 1.645409e-03
   144 1.029588e-03
   145 1.004726e-03
   146 9.427483e-04
   147 7.860272e-04
   148 7.365349e-04
   149 9.014131e-04
   150 8.062863e-04
   151 7.057593e-04
   152 7.394339e-04
   153 7.088464e-04
   154 7.737406e-04
   155 6.978270e-04
   156 7.322871e-04
   157 6.916318e-04
   158 7.076520e-04
   159 6.983120e-04
   160 7.225113e-04
   161 7.037672e-04
   162 7.123247e-04
   163 6.896661e-04
   164 6.964182e-04
   165 6.890085e-04
   166 6.934295e-04
   167 6.903811e-04
   168 6.917449e-04
   169 6.806321e-04
   170 7.075435e-04
   171 7.142537e-04
   172 6.990657e-04
   173 7.190726e-04
   174 6.870391e-04
   175 6.943521e-04
   176 7.004074e-04
   177 6.838941e-04
   178 7.147709e-04
   179 6.953641e-04
   180 6.903993e-04
   181 7.125179e-04
   182 6.974922e-04
   183 7.219515e-04
   184 6.995041e-04
   185 6.910411e-04
   186 6.963915e-04
   187 6.846863e-04
   188 7.038729e-04
   189 6.865332e-04
   190 6.810773e-04
   191 6.985314e-04
   192 7.080129e-04
   193 7.160324e-04
   194 6.642796e-04
   195 6.923070e-04
   196 6.980793e-04
   197 6.984903e-04
   198 6.981030e-04
   199 6.820784e-04
   200 7.141493e-04
   201 6.776504e-04
   202 7.080509e-04
   203 6.943837e-04
   204 7.075915e-04
   205 7.141080e-04
   206 7.009125e-04
   207 7.240752e-04
   208 6.712890e-04
   209 6.739197e-04
   210 6.954925e-04
   211 6.596466e-04
   212 6.826368e-04
   213 7.033189e-04
   214 7.124060e-04
   215 6.936769e-04
   216 7.107186e-04
   217 6.842946e-04
   218 7.134043e-04
   219 6.991231e-04
   220 7.123380e-04
   221 6.822667e-04
   222 6.884022e-04
   223 6.849407e-04
   224 7.020203e-04
   225 6.724483e-04
   226 7.171278e-04
   227 6.702365e-04
   228 6.844125e-04
   229 6.913025e-04
   230 6.877372e-04
   231 7.036423e-04
   232 6.923791e-04
   233 6.830765e-04
   234 7.223771e-04
   235 6.937993e-04
   236 6.940656e-04
   237 7.013852e-04
   238 6.637511e-04
   239 7.119317e-04
   240 7.113103e-04
   241 7.287208e-04
   242 6.989274e-04
   243 6.628375e-04
   244 7.080625e-04
   245 7.118950e-04
   246 6.857334e-04
   247 6.995525e-04
   248 6.881577e-04
   249 7.337059e-04
   250 6.837786e-04
   251 6.945913e-04
   252 6.893899e-04
   253 6.948542e-04
   254 6.883158e-04
   255 6.827439e-04
   256 7.239338e-04
   257 6.983018e-04
   258 7.103990e-04
   259 6.935213e-04
   260 6.792214e-04
   261 7.171677e-04
   262 6.952089e-04
   263 6.865264e-04
   264 7.059975e-04
   265 6.829825e-04
   266 6.732172e-04
   267 7.014912e-04
   268 6.733625e-04
   269 7.126665e-04
   270 6.787623e-04
   271 7.146336e-04
   272 7.192903e-04
   273 6.860390e-04
   274 7.135876e-04
   275 7.234121e-04
   276 7.067232e-04
   277 7.210785e-04
   278 7.063224e-04
   279 6.813816e-04
   280 6.681129e-04
   281 6.884950e-04
   282 6.724426e-04
   283 6.911438e-04
   284 6.954290e-04
   285 7.228245e-04
   286 7.076437e-04
   287 7.294109e-04
   288 7.264688e-04
   289 7.125557e-04
   290 6.898538e-04
   291 6.643662e-04
   292 7.069151e-04
   293 6.697400e-04
   294 7.213988e-04
   295 6.919432e-04
   296 6.740331e-04
   297 7.064564e-04
   298 6.981159e-04
   299 6.440474e-04
   300 6.970212e-04
   301 7.028027e-04
   302 6.575696e-04
   303 6.807452e-04
   304 6.878129e-04
   305 6.904895e-04
   306 6.637901e-04
   307 7.014471e-04
   308 7.264398e-04
   309 6.958813e-04
   310 6.713218e-04
   311 7.791160e-04
   312 6.809879e-04
   313 6.999118e-04
   314 7.319547e-04
   315 6.870832e-04
   316 6.868159e-04
   317 6.637068e-04
   318 7.163116e-04
   319 6.715931e-04
   320 7.079985e-04
   321 7.113787e-04
   322 6.823002e-04
   323 7.014219e-04
   324 7.100028e-04
   325 6.805410e-04
   326 6.734937e-04
   327 6.693997e-04
   328 6.912541e-04
   329 6.927256e-04
   330 6.631636e-04
   331 6.563034e-04
   332 6.503109e-04
   333 7.127913e-04
   334 7.324463e-04
   335 6.901931e-04
   336 6.825820e-04
   337 6.697803e-04
   338 6.478857e-04
   339 6.440093e-04
   340 7.444996e-04
   341 7.319575e-04
   342 6.909413e-04
   343 6.995124e-04
   344 7.107385e-04
   345 6.493195e-04
   346 6.916180e-04
   347 6.308879e-04
   348 6.362204e-04
   349 6.899995e-04
   350 7.337417e-04
   351 7.166829e-04
   352 7.318571e-04
   353 6.672253e-04
   354 6.896195e-04
   355 6.924524e-04
   356 6.720582e-04
   357 6.487099e-04
   358 7.180632e-04
   359 6.906657e-04
   360 7.165005e-04
   361 6.933324e-04
   362 7.204413e-04
   363 6.992896e-04
   364 6.048752e-04
   365 7.096804e-04
   366 6.760366e-04
   367 7.094666e-04
   368 6.928061e-04
   369 6.516287e-04
   370 7.380571e-04
   371 7.025911e-04
   372 7.019618e-04
   373 6.924148e-04
   374 6.331510e-04
   375 7.182239e-04
   376 6.776022e-04
   377 7.089826e-04
   378 6.053268e-04
   379 6.649424e-04
   380 7.380193e-04
   381 6.073275e-04
   382 7.130221e-04
   383 6.296416e-04
   384 6.913344e-04
   385 6.679895e-04
   386 6.737776e-04
   387 7.159277e-04
   388 6.803195e-04
   389 7.488578e-04
   390 6.785119e-04
   391 6.483967e-04
   392 7.049537e-04
   393 6.702858e-04
   394 6.903346e-04
   395 7.072602e-04
   396 6.285033e-04
   397 7.340285e-04
   398 6.783813e-04
   399 6.349741e-04
   400 7.783800e-04
   401 6.926882e-04
   402 7.363434e-04
   403 6.767533e-04
   404 6.712354e-04
   405 6.880091e-04
   406 7.062066e-04
   407 7.138096e-04
   408 7.036782e-04
   409 7.440523e-04
   410 6.947817e-04
   411 6.892837e-04
   412 1.010218e-03
   413 7.359357e-04
   414 6.455948e-04
   415 5.948799e-04
   416 6.390780e-04
   417 6.893073e-04
   418 6.593960e-04
   419 6.875462e-04
   420 7.049069e-04
   421 6.637560e-04
   422 6.681943e-04
   423 6.417550e-04
   424 7.020254e-04
   425 6.087283e-04
   426 6.751968e-04
   427 6.885628e-04
   428 7.348715e-04
   429 7.325601e-04
   430 7.659680e-04
   431 7.356267e-04
   432 6.698009e-04
   433 6.328421e-04
   434 6.780844e-04
   435 6.415848e-04
   436 6.595086e-04
   437 6.973635e-04
   438 7.153356e-04
   439 7.055085e-04
   440 6.875329e-04
   441 7.013295e-04
   442 6.935117e-04
   443 6.876638e-04
   444 7.238731e-04
   445 6.379158e-04
   446 7.064208e-04
   447 6.475773e-04
   448 7.032184e-04
   449 6.444034e-04
   450 7.034275e-04
   451 6.714733e-04
   452 6.750741e-04
   453 6.063432e-04
   454 6.736744e-04
   455 7.605621e-04
   456 7.370974e-04
   457 6.827834e-04
   458 6.764690e-04
   459 5.733745e-04
   460 7.259679e-04
   461 7.491567e-04
   462 6.952786e-04
   463 6.063040e-04
   464 6.543633e-04
   465 7.532007e-04
   466 6.105006e-04
   467 6.597974e-04
   469 6.998510e-04
   470 6.979029e-04
   471 6.056708e-04
   472 7.133651e-04
   474 7.086148e-04
   475 7.516958e-04
   476 6.816327e-04
   477 7.056925e-04
   478 6.040163e-04
   479 7.622454e-04
   480 7.034920e-04
   481 7.538978e-04
   482 6.343169e-04
   483 7.019447e-04
   484 5.938745e-04
   485 6.438944e-04
   486 6.469045e-04
   487 8.336457e-04
   488 5.745571e-04
   489 7.199706e-04
   490 7.389350e-04
   491 7.018826e-04
   492 5.523629e-04
   494 7.152888e-04
   496 6.176447e-04
   497 7.413351e-04
   498 7.257543e-04
   499 7.056719e-04
   500 5.916486e-04
   501 5.896785e-04
   502 6.911936e-04
   503 7.739852e-04
   504 6.740481e-04
   505 6.656356e-04
   506 7.042562e-04
   507 6.317782e-04
   509 6.170923e-04
   510 6.162701e-04
   511 6.233565e-04
   512 6.622800e-04
   513 6.521840e-04
   514 7.265728e-04
   515 7.006219e-04
   516 6.503392e-04
   517 6.169845e-04
   518 6.661314e-04
   519 7.010102e-04
   520 6.257643e-04
   521 6.595287e-04
   522 6.725436e-04
   523 6.659849e-04
   524 7.424433e-04
   525 6.130005e-04
   526 8.108297e-04
   527 7.409425e-04
   528 6.935160e-04
   529 5.903804e-04
   530 6.340958e-04
   531 5.856571e-04
   532 6.505438e-04
   533 7.238731e-04
   534 6.231553e-04
   535 6.906036e-04
   536 6.593187e-04
   538 6.771516e-04
   539 6.789776e-04
   540 6.383275e-04
   541 6.466017e-04
   542 6.480936e-04
   543 5.617444e-04
   545 7.196376e-04
   546 7.256869e-04
   547 6.453513e-04
   548 6.593952e-04
   549 6.645729e-04
   550 7.204269e-04
   551 7.299168e-04
   553 6.747519e-04
   554 6.521068e-04
   555 6.815577e-04
   557 7.088249e-04
   558 6.368585e-04
   559 6.562786e-04
   560 6.625196e-04
   561 6.715784e-04
   562 6.989932e-04
   563 6.413297e-04
   564 6.303216e-04
   565 7.493371e-04
   566 6.026931e-04
   567 7.206079e-04
   568 6.779200e-04
   569 5.965050e-04
   570 7.460697e-04
   571 7.764146e-04
   572 7.377348e-04
   573 6.466665e-04
   574 7.053478e-04
   575 7.167912e-04
   576 7.220784e-04
   577 6.665505e-04
   578 5.178585e-04
   579 6.173518e-04
   580 6.625441e-04
   581 6.509875e-04
   582 6.163194e-04
   583 6.996155e-04
   584 6.732809e-04
   585 7.335604e-04
   586 8.105064e-04
   587 7.311370e-04
   588 6.747836e-04
   589 6.229105e-04
   590 7.075445e-04
   592 6.551860e-04
   593 6.381637e-04
   594 6.627605e-04
   597 6.594091e-04
   599 7.304171e-04
   600 7.104541e-04
   602 7.389541e-04
   603 6.469351e-04
   604 6.489675e-04
   605 7.261615e-04
   606 7.867658e-04
   607 7.384925e-04
   608 6.996906e-04
   609 6.633754e-04
   610 6.922587e-04
   611 7.880092e-04
   613 5.925347e-04
   616 5.813712e-04
   617 6.760638e-04
   618 6.506773e-04
   619 6.619097e-04
   620 7.504415e-04
   621 6.601137e-04
   622 7.238741e-04
   623 6.111303e-04
   624 6.202314e-04
   625 6.996953e-04
   626 6.602591e-04
   627 6.549143e-04
   628 7.151630e-04
   629 6.690996e-04
   630 7.191032e-04
   631 6.929085e-04
   632 7.141195e-04
   633 6.959768e-04
   634 7.766110e-04
   635 8.246178e-04
   636 7.086024e-04
   638 7.044369e-04
   639 6.850575e-04
   640 6.171594e-04
   641 7.017984e-04
   642 7.162014e-04
   643 5.802189e-04
   645 6.736664e-04
   646 7.426493e-04
   647 6.443125e-04
   648 7.277695e-04
   649 6.734469e-04
   650 7.076532e-04
   652 6.822402e-04
   653 6.664663e-04
   654 6.305834e-04
   655 6.147728e-04
   657 6.398469e-04
   658 6.335299e-04
   659 7.331085e-04
   660 7.531561e-04
   661 6.263768e-04
   662 6.615239e-04
   665 7.567046e-04
   666 8.187216e-04
   669 5.906219e-04
   671 6.267373e-04
   672 6.705441e-04
   673 7.313272e-04
   674 6.816119e-04
   675 6.960759e-04
   676 6.830755e-04
   677 5.925142e-04
   680 6.863853e-04
   682 5.356165e-04
   683 7.230629e-04
   685 8.063612e-04
   686 7.477202e-04
   688 5.974178e-04
   690 6.476524e-04
   691 6.694374e-04
   692 6.580941e-04
   695 6.391327e-04
   697 6.792970e-04
   698 6.996038e-04
   699 6.515486e-04
   700 6.895877e-04
   704 6.748753e-04
   705 7.086784e-04
   706 7.291612e-04
   708 7.922823e-04
   709 6.946842e-04
   712 7.456725e-04
   717 6.641947e-04
   718 6.732286e-04
   719 7.838324e-04
   720 7.324272e-04
   721 6.352842e-04
   723 6.705965e-04
   724 6.107940e-04
   725 7.704256e-04
   728 6.131621e-04
   730 7.320783e-04
   733 7.225260e-04
   735 7.014566e-04
   737 6.729122e-04
   738 6.289108e-04
   739 6.519019e-04
   741 6.265985e-04
   742 6.442433e-04
   743 6.123248e-04
   745 6.570673e-04
   747 6.785053e-04
   748 5.682144e-04
   751 6.470221e-04
   753 6.612797e-04
   755 5.780087e-04
   757 6.538646e-04
   762 6.044991e-04
   763 6.636273e-04
   764 6.271948e-04
   765 7.336605e-04
   767 6.802381e-04
   770 7.266888e-04
   771 7.706748e-04
   779 6.765364e-04
   782 5.791639e-04
   783 6.590630e-04
   784 6.839287e-04
   785 6.734737e-04
   788 6.113664e-04
   789 7.748475e-04
   791 6.705004e-04
   793 6.404875e-04
   797 6.744942e-04
   800 6.014754e-04
   801 7.068627e-04
   802 6.607700e-04
   804 5.502104e-04
   805 7.274527e-04
   806 6.102815e-04
   807 7.210412e-04
   808 7.319776e-04
   811 7.219459e-04
   813 6.672820e-04
   815 7.562660e-04
   818 6.223114e-04
   819 6.817883e-04
   820 7.073418e-04
   821 5.967363e-04
   822 6.127009e-04
   823 7.231941e-04
   827 6.761726e-04
   828 5.468312e-04
   830 6.909832e-04
   832 6.016984e-04
   835 7.234338e-04
   840 7.560520e-04
   842 6.644577e-04
   844 6.366091e-04
   846 6.974735e-04
   848 7.814824e-04
   849 7.291607e-04
   855 7.062156e-04
   857 7.007679e-04
   858 8.133321e-04
   860 7.242191e-04
   861 6.105543e-04
   864 8.217922e-04
   866 6.635773e-04
   869 6.694269e-04
   872 7.330154e-04
   874 7.256049e-04
   876 6.579943e-04
   877 5.632363e-04
   878 7.050975e-04
   880 6.604039e-04
   882 6.997037e-04
   883 6.833200e-04
   886 6.272116e-04
   890 6.299142e-04
   896 6.308674e-04
   898 6.952123e-04
   899 6.526220e-04
   903 6.072297e-04
   905 6.234547e-04
   913 7.280277e-04
   916 6.913297e-04
   921 6.772316e-04
   923 6.555209e-04
   927 6.091169e-04
   931 6.663280e-04
   942 6.408769e-04
   947 6.145302e-04
   950 7.258629e-04
   954 7.006639e-04
   959 7.697258e-04
   963 6.719860e-04
   967 6.857354e-04
   969 6.957087e-04
   974 6.665875e-04
   976 7.109640e-04
   980 6.408694e-04
   981 6.681981e-04
   982 6.693907e-04
   985 6.585677e-04
   989 7.542629e-04
   994 6.238213e-04
   997 6.533314e-04
  1000 5.872451e-04
  1001 5.711924e-04
  1003 7.041952e-04
  1014 6.425859e-04
  1015 6.459316e-04
  1016 6.339087e-04
  1017 7.088396e-04
  1018 7.006956e-04
  1021 7.042391e-04
  1022 6.667050e-04
  1023 7.291047e-04
  1026 6.568992e-04
  1029 6.347011e-04
  1035 6.047533e-04
  1050 6.314547e-04
  1051 5.443528e-04
  1052 6.730476e-04
  1062 6.004091e-04
  1088 6.112411e-04
  1095 6.278342e-04
  1096 6.859141e-04
  1101 7.111210e-04
  1104 7.228108e-04
  1106 6.444291e-04
  1108 6.007054e-04
  1121 6.181943e-04
  1139 6.766574e-04
  1143 6.433252e-04
  1146 6.467543e-04
  1147 6.911621e-04
  1151 7.452819e-04
  1155 5.595787e-04
  1156 7.071861e-04
  1157 7.129239e-04
  1160 6.304557e-04
  1172 6.131327e-04
  1176 6.510879e-04
  1184 6.901270e-04
  1189 5.491797e-04
  1197 6.726285e-04
  1200 6.073164e-04
  1201 5.782237e-04
  1203 6.325347e-04
  1217 6.144000e-04
  1219 6.141371e-04
  1221 5.806298e-04
  1224 6.744978e-04
  1232 7.064147e-04
  1234 6.056953e-04
  1236 6.554053e-04
  1262 6.676483e-04
  1278 6.650399e-04
  1291 6.691684e-04
  1312 5.879312e-04
  1325 6.274766e-04
  1328 6.991445e-04
  1358 6.283686e-04
  1386 6.705559e-04
  1393 7.117541e-04
  1421 6.733442e-04
  1434 5.816968e-04
  1438 6.280783e-04
  1456 6.467383e-04
  1470 5.674007e-04
  1478 6.450295e-04
  1497 6.008932e-04
  1511 6.501112e-04
  1518 6.698968e-04
  1519 6.537564e-04
  1525 6.941804e-04
  1540 8.240237e-04
  1559 6.381609e-04
  1565 6.523618e-04
  1596 6.773774e-04
  1597 6.870938e-04
  1598 6.266115e-04
  1669 6.455909e-04
  1672 5.683860e-04
  1688 6.936217e-04
  1728 6.845049e-04
  1735 6.102701e-04
  1765 6.493326e-04
  1785 6.933307e-04
  1840 6.138307e-04
  1866 7.251293e-04
  1915 6.084478e-04
  1954 6.047997e-04
  1957 6.474766e-04
  2048 6.603049e-04
  2175 6.940978e-04
  2430 6.059171e-04
  2598 5.904108e-04
  2781 6.080004e-04
  2918 6.353178e-04
  2929 6.206906e-04
  3056 6.083751e-04
  3167 6.265940e-04
  3332 6.138353e-04


==> data/Peer2Peer-CL-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 188892
     2 223072
     3 193988
     4 147299
     5 109498
     6  83835
     7  67237
     8  55520
     9  47119
    10  40994
    11  36068
    12  31869
    13  28887
    14  26077
    15  23530
    16  21488
    17  20048
    18  18675
    19  17189
    20  15869
    21  14962
    22  14020
    23  13226
    24  12362
    25  11762
    26  11177
    27  10493
    28  10008
    29   9665
    30   9149
    31   8722
    32   8052
    33   7962
    34   7508
    35   7333
    36   7022
    37   6868
    38   6279
    39   6239
    40   5897
    41   5801
    42   5820
    43   5463
    44   5346
    45   5096
    46   4990
    47   4809
    48   4595
    49   4489
    50   4303
    51   4223
    52   4085
    53   3977
    54   4000
    55   3845
    56   3833
    57   3660
    58   3522
    59   3501
    60   3445
    61   3386
    62   3163
    63   3188
    64   3077
    65   3132
    66   2984
    67   2937
    68   2862
    69   2793
    70   2717
    71   2692
    72   2689
    73   2587
    74   2550
    75   2496
    76   2495
    77   2419
    78   2365
    79   2293
    80   2328
    81   2296
    82   2285
    83   2209
    84   2207
    85   2131
    86   2142
    87   2045
    88   2023
    89   2043
    90   2011
    91   1939
    92   1916
    93   1921
    94   1875
    95   1996
    96   1881
    97   1841
    98   1751
    99   1763
   100   1741
   101   1675
   102   1666
   103   1682
   104   1669
   105   1584
   106   1560
   107   1570
   108   1607
   109   1499
   110   1535
   111   1447
   112   1441
   113   1415
   114   1459
   115   1338
   116   1341
   117   1379
   118   1350
   119   1351
   120   1309
   121   1309
   122   1300
   123   1263
   124   1239
   125   1215
   126   1165
   127   1195
   128   1169
   129   1101
   130   1117
   131   1161
   132   1079
   133   1101
   134   1086
   135   1065
   136   1029
   137   1015
   138    982
   139    948
   140    998
   141   1013
   142    924
   143    907
   144    963
   145    890
   146    926
   147    882
   148    894
   149    836
   150    836
   151    843
   152    788
   153    798
   154    813
   155    765
   156    779
   157    735
   158    736
   159    670
   160    724
   161    763
   162    695
   163    720
   164    727
   165    695
   166    637
   167    628
   168    614
   169    635
   170    613
   171    639
   172    602
   173    593
   174    645
   175    602
   176    549
   177    551
   178    545
   179    540
   180    526
   181    530
   182    534
   183    505
   184    502
   185    503
   186    519
   187    504
   188    466
   189    475
   190    496
   191    464
   192    446
   193    449
   194    402
   195    419
   196    473
   197    435
   198    443
   199    407
   200    390
   201    417
   202    424
   203    436
   204    397
   205    375
   206    380
   207    349
   208    355
   209    386
   210    373
   211    348
   212    351
   213    342
   214    337
   215    325
   216    327
   217    342
   218    348
   219    289
   220    293
   221    305
   222    296
   223    310
   224    294
   225    286
   226    268
   227    269
   228    238
   229    261
   230    270
   231    271
   232    267
   233    252
   234    246
   235    264
   236    228
   237    240
   238    242
   239    260
   240    246
   241    226
   242    209
   243    204
   244    223
   245    233
   246    207
   247    220
   248    208
   249    190
   250    191
   251    202
   252    191
   253    195
   254    168
   255    189
   256    170
   257    171
   258    166
   259    176
   260    181
   261    198
   262    169
   263    160
   264    155
   265    183
   266    168
   267    167
   268    146
   269    148
   270    152
   271    152
   272    149
   273    161
   274    137
   275    153
   276    136
   277    147
   278    142
   279    139
   280    131
   281    139
   282    141
   283    137
   284    107
   285    120
   286    133
   287    133
   288    117
   289    117
   290    114
   291    108
   292    113
   293    133
   294    106
   295    103
   296    116
   297    136
   298     91
   299    116
   300    105
   301    122
   302     99
   303    103
   304     75
   305    110
   306    116
   307    105
   308    106
   309    114
   310     91
   311     99
   312    101
   313     82
   314     81
   315     87
   316     96
   317     98
   318    103
   319     87
   320     92
   321     88
   322     82
   323     86
   324     86
   325     78
   326     81
   327    101
   328     69
   329     80
   330     86
   331     66
   332     97
   333     75
   334     73
   335     70
   336     96
   337     76
   338     70
   339     65
   340     69
   341     58
   342     64
   343     78
   344     77
   345     61
   346     54
   347     79
   348     51
   349     71
   350     63
   351     78
   352     64
   353     63
   354     70
   355     65
   356     53
   357     52
   358     55
   359     56
   360     52
   361     61
   362     62
   363     50
   364     43
   365     54
   366     66
   367     61
   368     60
   369     43
   370     39
   371     54
   372     49
   373     44
   374     56
   375     55
   376     48
   377     43
   378     54
   379     49
   380     47
   381     40
   382     57
   383     47
   384     50
   385     48
   386     53
   387     58
   388     64
   389     56
   390     39
   391     48
   392     50
   393     40
   394     42
   395     42
   396     45
   397     53
   398     53
   399     36
   400     44
   401     38
   402     45
   403     45
   404     39
   405     47
   406     42
   407     33
   408     45
   409     50
   410     50
   411     43
   412     44
   413     55
   414     38
   415     38
   416     39
   417     47
   418     46
   419     35
   420     37
   421     42
   422     34
   423     40
   424     35
   425     25
   426     39
   427     33
   428     36
   429     34
   430     35
   431     43
   432     26
   433     27
   434     38
   435     31
   436     30
   437     35
   438     40
   439     34
   440     48
   441     27
   442     40
   443     31
   444     28
   445     31
   446     45
   447     24
   448     28
   449     32
   450     24
   451     23
   452     36
   453     31
   454     36
   455     36
   456     33
   457     26
   458     24
   459     29
   460     38
   461     32
   462     27
   463     35
   464     32
   465     23
   466     32
   467     25
   468     30
   469     32
   470     30
   471     27
   472     31
   473     33
   474     27
   475     26
   476     31
   477     29
   478     27
   479     25
   480     25
   481     22
   482     21
   483     20
   484     24
   485     29
   486     29
   487     28
   488     32
   489     19
   490     23
   491     31
   492     25
   493     34
   494     24
   495     27
   496     31
   497     22
   498     22
   499     22
   500     29
   501     24
   502     18
   503     29
   504     17
   505     26
   506     34
   507     20
   508     15
   509     15
   510     24
   511     25
   512     19
   513     12
   514     28
   515     12
   516     17
   517     30
   518     17
   519     23
   520     24
   521     24
   522     15
   523     27
   524     21
   525     18
   526     21
   527     21
   528     23
   529     27
   530     20
   531     21
   532     16
   533     25
   534     17
   535     13
   536     22
   537     11
   538     17
   539     13
   540     14
   541     22
   542     14
   543     22
   544     24
   545     19
   546     14
   547     16
   548     21
   549     12
   550     16
   551     14
   552     21
   553     13
   554     18
   555     19
   556     19
   557     22
   558     18
   559     25
   560     12
   561     13
   562     16
   563     19
   564     13
   565     12
   566     16
   567     11
   568     16
   569     22
   570     16
   571     13
   572     14
   573     20
   574     10
   575     11
   576     19
   577     24
   578     20
   579     17
   580     19
   581     16
   582     11
   583     26
   584     15
   585     10
   586     20
   587     11
   588     18
   589     18
   590     17
   591     19
   592     11
   593     23
   594      9
   595     10
   596     11
   597     15
   598     21
   599     17
   600     22
   601     20
   602     13
   603     13
   604     11
   605      9
   606     10
   607     21
   608     15
   609     16
   610     15
   611     15
   612     17
   613     11
   614     17
   615     15
   616     13
   617     12
   618     12
   619     15
   620     19
   621     16
   622     11
   623     20
   624      9
   625     12
   626     14
   627     12
   628      9
   629     15
   630     10
   631     12
   632     10
   633      7
   634      7
   635     18
   636     12
   637     16
   638     11
   639     18
   640     10
   641     15
   642     11
   643      9
   644      8
   645     11
   646     16
   647     10
   648      9
   649     15
   650      9
   651     13
   652     12
   653      5
   654      6
   655      7
   656     17
   657      7
   658      8
   659     14
   660     14
   661      7
   662     11
   663     13
   664     13
   665     12
   666      9
   667     13
   668      8
   669      7
   670     12
   671      8
   672     17
   673      7
   674     12
   675     14
   676      8
   677      9
   678     15
   679      5
   680     14
   681      9
   682     12
   683      9
   684     10
   685     12
   686     12
   687     12
   688     11
   689     14
   690      4
   691     11
   692     12
   693     12
   694     11
   695     14
   696     13
   697      6
   698      8
   699      9
   700     11
   701      7
   702     12
   703     13
   704      5
   705     10
   706     12
   707      9
   708     11
   709     12
   710     12
   711      4
   712     11
   713     14
   714      7
   715      8
   716      5
   717      8
   718     11
   719     10
   720      9
   721      8
   722      6
   723      6
   724      5
   725     14
   726     12
   727     14
   728      7
   729     10
   730     11
   731      6
   732      6
   733     12
   734      9
   735      5
   736      6
   737      9
   738      6
   739      7
   740      4
   741      5
   742      9
   743      8
   744      9
   745      7
   746     10
   747      6
   748      9
   749      7
   750     12
   751     13
   752      4
   753     12
   754     15
   755     12
   756     10
   757      6
   758      4
   759      4
   760     12
   761      5
   762      5
   763      4
   764      9
   765     12
   766      6
   767     10
   768     10
   769     10
   770      8
   771      6
   772      9
   773      4
   774     10
   775     12
   776      5
   777      5
   778      8
   779      9
   780      8
   781     11
   782      4
   783      5
   784      6
   785      8
   786      4
   787      6
   788     12
   789      8
   790      4
   791      4
   792      9
   793      4
   794      5
   795      8
   796      7
   797      5
   798      5
   799     11
   800      4
   801      5
   802      4
   803      7
   804      6
   805      6
   806      7
   807     10
   808     10
   809     10
   810      7
   811      9
   812      6
   813      4
   814      7
   815      7
   816      3
   817      8
   818      6
   819     10
   820      5
   821      6
   822     11
   823      7
   824      5
   825      3
   826      5
   827      9
   828      6
   829      3
   830      5
   831      8
   832      7
   833      7
   834      7
   835     10
   836      4
   837      5
   838      7
   839      7
   840     12
   841      9
   842      7
   843      8
   844      6
   845      8
   846      8
   847      6
   848      7
   849      5
   850      5
   851     11
   852      6
   853      4
   854      8
   855      6
   856      7
   857      4
   858      6
   859      6
   860      5
   861      3
   862      9
   863      5
   864      5
   865      9
   866      5
   867      4
   868      3
   869      7
   870      8
   871      5
   872      7
   873     12
   874      6
   875      4
   876      7
   877      7
   878      5
   879      5
   880      5
   881      5
   882      3
   883      5
   884      7
   885      4
   886     11
   887      5
   888      3
   889      9
   890      6
   891      3
   892      6
   893      7
   894      2
   895      6
   896      8
   897      9
   898      7
   899      7
   900      5
   901      9
   902      5
   903      3
   904      5
   905      2
   906      6
   907      8
   908      4
   909      4
   910      3
   911      7
   912      2
   913      6
   914      7
   915      6
   916      5
   917      2
   918      4
   919      5
   920      4
   921      4
   922      9
   923      3
   924      1
   925     12
   926      5
   927      5
   928      6
   929      6
   930     11
   931      4
   932      1
   934      3
   935      5
   936      4
   937      4
   938      6
   939      5
   940      2
   941      8
   942      4
   943      1
   944      4
   945      7
   946      6
   947      7
   948      3
   949      7
   950      5
   951      4
   952      1
   953      2
   954      4
   955      4
   956      1
   957      2
   958      5
   959      4
   960      4
   961      4
   962      8
   963     10
   964      6
   965      5
   966      4
   967      8
   968      3
   969      3
   970      3
   971      6
   972      4
   973      3
   974      4
   975      7
   976      6
   977      5
   978      5
   979      4
   980      4
   981      7
   982      7
   983      5
   984      5
   985      3
   986      5
   987      2
   988      8
   989      4
   990      7
   991      3
   992      2
   993     10
   994      4
   995      6
   996      6
   997      3
   998      4
   999      5
  1000      3
  1001      4
  1002      3
  1003      6
  1004      6
  1005      5
  1006      5
  1007      3
  1008      4
  1009      3
  1010      2
  1011      7
  1012      3
  1013      7
  1014      2
  1016      4
  1017      2
  1018      6
  1019      6
  1020      4
  1021      2
  1022      5
  1023      4
  1024      3
  1025      7
  1026      1
  1027      1
  1028      2
  1029      3
  1030      2
  1031      2
  1032      3
  1033      5
  1034      5
  1035      6
  1036      4
  1037      4
  1038      2
  1039      4
  1040      2
  1041      5
  1042      3
  1043      3
  1044      2
  1045      2
  1046      4
  1047      3
  1048      5
  1049      4
  1050      2
  1051      8
  1052      1
  1053      4
  1054      5
  1055      3
  1056      3
  1057      4
  1058      3
  1059      4
  1060      4
  1061      7
  1062      4
  1063      5
  1064      4
  1065      1
  1066      2
  1067      4
  1068      2
  1069      5
  1070      3
  1071      4
  1072      4
  1073      4
  1074      2
  1075      5
  1076      5
  1077      3
  1078      3
  1079      3
  1080      5
  1081      4
  1082      5
  1083      4
  1084      3
  1085      2
  1086      3
  1087      4
  1088      2
  1089      4
  1090      3
  1091      2
  1092      4
  1093      1
  1094      2
  1095      5
  1096      6
  1097      5
  1098      4
  1099      6
  1100      4
  1101      3
  1102      4
  1104      5
  1105      4
  1106      2
  1107      4
  1108      1
  1109      4
  1110      2
  1111      2
  1112      8
  1113      1
  1114      3
  1115      2
  1116      3
  1117      2
  1118      4
  1119      4
  1120      4
  1121      4
  1122      3
  1123      3
  1124      5
  1125      7
  1126      1
  1127      1
  1128      3
  1129      4
  1130      3
  1132      5
  1133      3
  1134      3
  1135      5
  1136      4
  1137      6
  1138      4
  1139      4
  1140      3
  1141      2
  1142      4
  1143      3
  1144      5
  1145      4
  1146      1
  1147      3
  1148      5
  1149      4
  1150      5
  1151      1
  1152      1
  1153      3
  1154      3
  1155      2
  1156      2
  1157      5
  1158      2
  1159      6
  1160      2
  1161      3
  1162      5
  1163      3
  1164      5
  1165      1
  1166      6
  1167      1
  1168      2
  1169      1
  1170      3
  1171      1
  1172      1
  1173      3
  1174      5
  1175      2
  1176      3
  1177      4
  1178      2
  1179      5
  1181      2
  1182      5
  1183      4
  1184      1
  1186      1
  1187      2
  1188      1
  1189      2
  1190      2
  1191      3
  1192      3
  1193      4
  1195      3
  1196      5
  1197      6
  1198      6
  1199      3
  1200      1
  1201      4
  1202      3
  1203      3
  1204      2
  1205      4
  1206      1
  1207      1
  1208      6
  1209      2
  1210      4
  1211      3
  1212      1
  1213      1
  1216      2
  1217      3
  1218      1
  1219      1
  1220      3
  1221      2
  1222      1
  1223      1
  1224      1
  1225      5
  1227      3
  1228      2
  1229      5
  1230      1
  1231      3
  1232      1
  1233      2
  1234      3
  1235      3
  1236      2
  1237      4
  1238      6
  1240      3
  1241      2
  1242      2
  1243      1
  1244      4
  1245      4
  1246      2
  1247      2
  1248      1
  1249      2
  1250      2
  1251      3
  1252      3
  1253      2
  1254      2
  1255      2
  1256      1
  1257      3
  1258      1
  1259      1
  1260      1
  1262      2
  1263      3
  1264      3
  1265      4
  1266      2
  1268      3
  1269      4
  1270      2
  1271      2
  1272      4
  1273      5
  1274      3
  1275      3
  1277      6
  1278      3
  1279      4
  1280      1
  1281      1
  1282      1
  1283      3
  1284      3
  1285      3
  1287      2
  1289      2
  1290      1
  1291      2
  1292      1
  1294      2
  1295      2
  1296      3
  1297      2
  1298      3
  1299      3
  1300      2
  1301      1
  1302      1
  1303      1
  1304      3
  1305      1
  1306      5
  1307      1
  1308      5
  1309      4
  1310      3
  1311      1
  1313      4
  1314      1
  1315      2
  1316      5
  1317      3
  1318      1
  1319      1
  1320      2
  1322      5
  1323      3
  1324      2
  1325      2
  1326      2
  1328      3
  1329      2
  1330      3
  1331      2
  1332      4
  1334      4
  1335      2
  1336      1
  1338      1
  1339      4
  1341      3
  1342      4
  1343      3
  1347      3
  1348      1
  1349      1
  1350      3
  1351      2
  1352      5
  1353      3
  1354      2
  1355      2
  1357      2
  1358      2
  1359      1
  1360      4
  1361      1
  1362      1
  1363      5
  1364      1
  1365      5
  1366      2
  1367      1
  1368      2
  1369      4
  1370      2
  1371      1
  1372      3
  1374      2
  1375      1
  1376      2
  1377      1
  1378      1
  1379      1
  1380      2
  1381      1
  1382      2
  1383      2
  1384      2
  1385      1
  1386      2
  1387      2
  1388      2
  1389      3
  1390      4
  1393      2
  1394      4
  1395      3
  1397      1
  1398      1
  1399      1
  1400      1
  1401      2
  1402      2
  1403      3
  1404      2
  1405      5
  1406      1
  1407      2
  1410      4
  1412      1
  1413      3
  1414      3
  1415      2
  1416      1
  1417      2
  1418      2
  1419      1
  1420      2
  1421      1
  1423      1
  1424      1
  1426      1
  1428      2
  1429      1
  1430      7
  1431      3
  1432      1
  1434      3
  1438      2
  1439      1
  1440      4
  1441      1
  1442      2
  1443      1
  1445      2
  1446      1
  1447      2
  1448      1
  1449      1
  1451      1
  1452      1
  1453      4
  1455      1
  1456      4
  1457      3
  1458      1
  1459      2
  1460      2
  1461      1
  1463      4
  1467      3
  1468      1
  1469      1
  1470      3
  1471      3
  1472      3
  1475      2
  1476      3
  1478      1
  1480      3
  1481      1
  1482      3
  1483      1
  1484      1
  1485      1
  1486      1
  1487      3
  1489      1
  1490      2
  1491      2
  1492      3
  1493      2
  1496      2
  1497      2
  1498      3
  1500      1
  1501      1
  1502      2
  1504      3
  1506      2
  1507      1
  1508      5
  1509      1
  1510      1
  1511      4
  1512      2
  1513      4
  1514      1
  1515      2
  1516      1
  1517      1
  1518      1
  1520      2
  1521      2
  1522      5
  1523      2
  1526      1
  1527      3
  1528      2
  1530      2
  1531      2
  1532      2
  1533      1
  1534      2
  1536      4
  1537      1
  1538      2
  1539      2
  1540      3
  1541      1
  1543      3
  1544      5
  1545      1
  1546      2
  1547      2
  1548      1
  1549      1
  1555      1
  1556      1
  1557      2
  1558      1
  1559      2
  1562      1
  1563      1
  1564      3
  1565      1
  1566      4
  1568      2
  1570      1
  1572      3
  1573      1
  1574      1
  1575      1
  1577      1
  1578      2
  1579      1
  1580      1
  1581      1
  1582      2
  1583      2
  1585      1
  1586      1
  1587      1
  1588      1
  1589      4
  1590      2
  1592      1
  1594      1
  1595      2
  1596      2
  1597      2
  1598      1
  1599      5
  1600      1
  1603      1
  1604      1
  1605      1
  1606      2
  1608      1
  1609      1
  1612      2
  1613      1
  1614      2
  1615      1
  1616      1
  1618      1
  1619      1
  1620      3
  1622      2
  1625      1
  1626      2
  1628      1
  1629      1
  1630      2
  1631      1
  1632      1
  1633      2
  1634      1
  1635      1
  1636      1
  1637      1
  1639      2
  1641      1
  1642      3
  1643      2
  1646      1
  1647      2
  1649      1
  1650      1
  1651      3
  1652      2
  1653      2
  1654      1
  1655      1
  1656      1
  1658      1
  1659      1
  1660      1
  1663      4
  1665      1
  1666      1
  1667      2
  1669      1
  1670      1
  1671      1
  1673      3
  1674      1
  1675      1
  1676      2
  1678      1
  1679      2
  1680      2
  1681      3
  1682      2
  1683      1
  1685      2
  1686      5
  1689      1
  1690      2
  1693      1
  1694      3
  1695      3
  1696      1
  1697      4
  1698      1
  1699      2
  1703      3
  1704      1
  1705      1
  1706      1
  1707      1
  1708      2
  1711      1
  1712      3
  1713      1
  1714      2
  1715      1
  1718      2
  1719      2
  1720      1
  1721      2
  1722      1
  1723      2
  1724      2
  1726      3
  1727      1
  1728      1
  1729      2
  1730      4
  1731      1
  1732      2
  1734      4
  1735      2
  1737      1
  1738      3
  1739      2
  1741      1
  1742      2
  1745      1
  1747      1
  1749      3
  1750      1
  1751      1
  1752      2
  1753      1
  1754      1
  1756      2
  1758      1
  1759      1
  1760      1
  1761      1
  1763      2
  1764      1
  1765      2
  1766      1
  1768      1
  1770      2
  1772      1
  1773      1
  1775      1
  1777      3
  1778      1
  1779      2
  1780      1
  1781      1
  1783      3
  1785      1
  1787      1
  1789      1
  1790      3
  1792      1
  1793      1
  1794      1
  1795      2
  1796      3
  1798      4
  1800      2
  1801      1
  1804      1
  1806      2
  1807      1
  1810      1
  1812      1
  1813      3
  1814      1
  1815      1
  1817      1
  1818      1
  1819      2
  1820      2
  1821      2
  1823      4
  1826      2
  1827      2
  1828      3
  1830      1
  1834      2
  1835      4
  1836      1
  1838      1
  1839      1
  1841      2
  1842      3
  1845      2
  1846      1
  1849      1
  1850      1
  1851      1
  1854      1
  1855      3
  1856      1
  1857      1
  1858      1
  1859      2
  1860      1
  1861      2
  1862      1
  1863      2
  1866      2
  1867      1
  1868      2
  1869      1
  1870      1
  1874      1
  1876      1
  1877      1
  1880      1
  1882      3
  1883      4
  1885      1
  1886      1
  1889      3
  1892      1
  1893      1
  1894      3
  1896      1
  1899      3
  1900      1
  1901      3
  1902      1
  1904      1
  1905      2
  1909      2
  1910      1
  1911      1
  1913      1
  1914      1
  1918      3
  1919      1
  1920      2
  1921      1
  1922      1
  1924      1
  1925      1
  1930      1
  1931      2
  1932      1
  1935      3
  1936      2
  1938      2
  1942      1
  1946      1
  1948      1
  1949      1
  1950      1
  1953      2
  1955      2
  1956      3
  1957      1
  1958      2
  1959      1
  1961      2
  1963      1
  1964      3
  1965      1
  1966      1
  1967      1
  1969      1
  1971      1
  1974      1
  1978      1
  1979      2
  1981      1
  1982      1
  1984      1
  1985      3
  1989      1
  1991      2
  1993      1
  1994      1
  1995      2
  1996      2
  1997      1
  2000      1
  2001      1
  2002      1
  2004      1
  2005      2
  2006      2
  2007      1
  2008      1
  2009      1
  2010      1
  2012      1
  2019      1
  2020      2
  2022      3
  2023      1
  2026      1
  2027      1
  2028      1
  2031      1
  2032      1
  2035      2
  2036      2
  2038      2
  2040      1
  2041      1
  2043      1
  2044      1
  2047      2
  2050      2
  2053      2
  2054      2
  2057      1
  2058      1
  2062      1
  2063      2
  2064      2
  2066      1
  2068      1
  2069      1
  2070      1
  2072      2
  2074      1
  2075      2
  2076      1
  2077      2
  2078      1
  2079      1
  2081      1
  2085      2
  2087      1
  2091      1
  2092      1
  2093      1
  2094      2
  2095      2
  2096      1
  2100      2
  2101      1
  2102      1
  2104      2
  2105      1
  2107      1
  2108      1
  2114      1
  2115      1
  2119      1
  2120      1
  2124      1
  2125      1
  2126      1
  2129      1
  2130      1
  2131      1
  2132      1
  2133      1
  2135      1
  2139      1
  2140      2
  2142      2
  2147      1
  2148      1
  2150      3
  2151      1
  2156      1
  2157      4
  2161      3
  2162      1
  2163      1
  2164      1
  2167      1
  2168      1
  2169      1
  2170      1
  2171      1
  2176      1
  2177      1
  2178      1
  2181      2
  2184      4
  2186      1
  2187      2
  2188      1
  2194      1
  2197      1
  2198      2
  2200      1
  2201      1
  2206      1
  2207      1
  2212      1
  2215      1
  2217      2
  2219      1
  2220      2
  2228      1
  2229      1
  2230      2
  2233      1
  2236      1
  2237      1
  2242      2
  2243      1
  2244      1
  2246      4
  2247      2
  2248      1
  2250      1
  2252      1
  2253      1
  2254      1
  2256      2
  2257      1
  2263      1
  2264      2
  2265      1
  2266      1
  2268      1
  2271      1
  2272      1
  2274      3
  2275      1
  2279      1
  2282      1
  2283      1
  2285      1
  2288      2
  2289      1
  2290      1
  2291      2
  2292      1
  2293      1
  2294      2
  2296      1
  2304      1
  2306      1
  2308      1
  2309      2
  2310      1
  2311      1
  2312      1
  2315      1
  2317      3
  2319      2
  2321      1
  2322      1
  2323      2
  2330      2
  2336      3
  2339      1
  2340      1
  2341      1
  2342      1
  2343      1
  2345      1
  2346      1
  2347      2
  2348      1
  2350      1
  2351      1
  2354      3
  2360      1
  2369      1
  2371      2
  2374      2
  2375      1
  2378      1
  2379      1
  2385      1
  2388      1
  2401      2
  2406      2
  2407      1
  2408      1
  2409      1
  2411      1
  2419      1
  2420      1
  2421      1
  2434      1
  2439      1
  2441      1
  2444      1
  2445      1
  2446      1
  2447      1
  2448      1
  2450      1
  2451      1
  2456      1
  2461      2
  2465      1
  2467      1
  2470      1
  2471      2
  2472      2
  2477      1
  2480      1
  2487      1
  2488      1
  2489      1
  2495      1
  2496      1
  2498      1
  2500      3
  2501      1
  2508      1
  2509      1
  2515      1
  2516      2
  2518      1
  2528      1
  2531      1
  2533      1
  2537      1
  2538      2
  2539      2
  2541      3
  2542      1
  2546      1
  2552      1
  2553      2
  2558      1
  2561      2
  2568      2
  2570      1
  2571      1
  2573      1
  2576      1
  2579      3
  2582      1
  2588      1
  2589      1
  2595      1
  2596      1
  2599      1
  2600      1
  2603      1
  2606      1
  2610      1
  2614      2
  2623      1
  2630      1
  2640      1
  2643      1
  2644      1
  2645      1
  2647      1
  2648      1
  2651      1
  2653      1
  2658      1
  2660      1
  2661      1
  2663      3
  2664      1
  2671      1
  2672      1
  2676      1
  2684      2
  2685      1
  2687      1
  2693      1
  2701      2
  2702      1
  2711      1
  2712      1
  2723      1
  2730      1
  2731      1
  2734      1
  2736      1
  2737      1
  2739      1
  2744      3
  2757      1
  2761      3
  2763      1
  2766      1
  2769      1
  2770      1
  2772      1
  2776      2
  2777      1
  2778      1
  2785      1
  2792      1
  2795      1
  2803      1
  2808      1
  2809      1
  2812      2
  2821      1
  2828      2
  2832      1
  2838      2
  2853      1
  2858      1
  2859      1
  2883      1
  2885      1
  2886      1
  2889      1
  2890      2
  2891      1
  2900      1
  2901      1
  2905      2
  2906      1
  2908      3
  2910      2
  2911      1
  2915      1
  2916      3
  2917      1
  2920      1
  2921      1
  2927      1
  2930      1
  2947      1
  2948      2
  2951      1
  2954      1
  2968      3
  2971      1
  2982      1
  2987      1
  3010      2
  3014      1
  3036      1
  3040      1
  3043      1
  3051      2
  3054      1
  3058      1
  3069      1
  3071      2
  3073      1
  3074      1
  3078      1
  3079      1
  3083      2
  3085      1
  3093      2
  3096      1
  3110      1
  3113      1
  3119      1
  3121      1
  3122      1
  3127      1
  3130      1
  3131      1
  3134      2
  3140      2
  3143      1
  3144      1
  3147      1
  3148      1
  3159      2
  3161      2
  3163      1
  3164      1
  3166      1
  3174      1
  3182      2
  3198      1
  3208      1
  3210      2
  3214      1
  3231      1
  3240      1
  3250      1
  3252      1
  3255      2
  3257      1
  3264      2
  3279      1
  3280      1
  3285      1
  3293      1
  3306      1
  3314      1
  3318      1
  3331      1
  3335      1
  3336      1
  3338      1
  3340      2
  3342      3
  3343      1
  3345      1
  3346      1
  3352      1
  3354      1
  3358      1
  3363      1
  3378      1
  3385      1
  3387      2
  3390      1
  3401      1
  3408      1
  3412      2
  3413      1
  3417      1
  3418      1
  3419      1
  3425      2
  3436      1
  3439      1
  3445      1
  3446      2
  3455      1
  3456      1
  3467      1
  3480      1
  3487      1
  3497      2
  3499      1
  3508      1
  3523      1
  3526      2
  3535      1
  3553      2
  3566      1
  3579      1
  3587      1
  3588      1
  3610      1
  3612      1
  3614      1
  3616      1
  3617      1
  3620      1
  3621      1
  3638      2
  3657      1
  3660      1
  3668      2
  3675      1
  3677      2
  3683      1
  3699      1
  3710      1
  3711      1
  3713      1
  3721      1
  3734      1
  3736      1
  3744      1
  3745      1
  3748      1
  3750      1
  3760      1
  3762      1
  3764      2
  3773      1
  3828      1
  3843      1
  3844      1
  3853      1
  3863      1
  3867      1
  3871      1
  3901      1
  3906      2
  3907      1
  3913      1
  3921      2
  3923      1
  3936      1
  3941      1
  3945      1
  3948      1
  3949      1
  3954      1
  3972      1
  3979      1
  3980      1
  3981      1
  3983      1
  4024      1
  4027      1
  4032      1
  4039      1
  4044      1
  4049      1
  4052      2
  4058      1
  4059      1
  4079      1
  4094      1
  4097      1
  4112      1
  4129      1
  4135      1
  4154      2
  4182      1
  4187      1
  4204      1
  4220      1
  4223      2
  4270      1
  4271      1
  4275      1
  4278      1
  4293      1
  4310      1
  4313      1
  4328      1
  4356      1
  4368      1
  4383      1
  4398      1
  4407      1
  4420      1
  4441      1
  4445      1
  4446      1
  4453      1
  4475      1
  4505      1
  4537      1
  4548      1
  4561      1
  4587      1
  4589      1
  4604      1
  4622      1
  4637      1
  4642      1
  4644      1
  4647      1
  4655      1
  4681      1
  4704      1
  4705      1
  4725      1
  4726      1
  4736      1
  4740      1
  4747      1
  4822      1
  4858      1
  4863      1
  4875      1
  4880      1
  4891      1
  4910      1
  4924      1
  4931      1
  4934      1
  4952      1
  4956      1
  5019      1
  5027      2
  5038      1
  5065      1
  5066      1
  5069      1
  5073      1
  5102      1
  5113      1
  5130      1
  5147      1
  5186      1
  5188      1
  5209      1
  5211      1
  5219      1
  5222      1
  5253      1
  5299      1
  5304      1
  5309      1
  5337      1
  5433      1
  5450      1
  5452      1
  5507      1
  5571      1
  5584      1
  5598      1
  5640      1
  5670      1
  5733      1
  5740      2
  5743      1
  5758      1
  5778      1
  5787      1
  5820      1
  5822      1
  5830      1
  5876      1
  5880      1
  5905      1
  5921      1
  5936      1
  5947      1
  5991      1
  6090      1
  6122      1
  6179      1
  6183      1
  6192      1
  6213      1
  6217      1
  6223      1
  6296      1
  6307      1
  6354      1
  6429      1
  6441      1
  6444      1
  6455      1
  6472      1
  6542      1
  6562      1
  6567      1
  6605      1
  6619      1
  6635      1
  6638      1
  6671      1
  6769      1
  6772      1
  6867      1
  6969      1
  6973      1
  7047      1
  7140      1
  7236      1
  7262      1
  7421      1
  7481      1
  7539      1
  7575      1
  7669      1
  7674      1
  8035      1
  8256      1
  8361      1
  8457      1
  8793      1
  8826      1
  8851      1
  8931      1
  9124      1
  9417      1
  9551      1
  9633      1
 10839      1
 11720      1
 11749      1
 11798      1
 12182      1
 12202      1
 12312      1
 12552      1
 12808      1
 13037      1
 14094      1
 15533      1
 19496      1


==> data/Peer2Peer-CL-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 641435
     2 571959
     3 465707
     4 378939
     5 316171
     6 267778
     7 228548
     8 198160
     9 172510
    10 152395
    11 133271
    12 118223
    13 105434
    14  94502
    15  84830
    16  76179
    17  68105
    18  62106
    19  56357
    20  50711
    21  46811
    22  42315
    23  38360
    24  35147
    25  32297
    26  29637
    27  26972
    28  24959
    29  22799
    30  21201
    31  19658
    32  17994
    33  16648
    34  15540
    35  14422
    36  13307
    37  12408
    38  11584
    39  10741
    40  10107
    41   9420
    42   8725
    43   8272
    44   7806
    45   7417
    46   6943
    47   6375
    48   6148
    49   5680
    50   5480
    51   5082
    52   4778
    53   4662
    54   4318
    55   4103
    56   3998
    57   3731
    58   3723
    59   3287
    60   3119
    61   3008
    62   2984
    63   2725
    64   2723
    65   2568
    66   2423
    67   2361
    68   2147
    69   2186
    70   2020
    71   1964
    72   1955
    73   1847
    74   1754
    75   1728
    76   1649
    77   1544
    78   1573
    79   1510
    80   1486
    81   1378
    82   1358
    83   1356
    84   1187
    85   1211
    86   1145
    87   1178
    88   1077
    89   1034
    90   1040
    91   1019
    92    931
    93    865
    94    925
    95    858
    96    866
    97    782
    98    838
    99    777
   100    732
   101    743
   102    736
   103    702
   104    691
   105    679
   106    612
   107    613
   108    633
   109    584
   110    589
   111    538
   112    543
   113    543
   114    498
   115    509
   116    531
   117    471
   118    396
   119    423
   120    447
   121    413
   122    442
   123    396
   124    389
   125    376
   126    385
   127    370
   128    356
   129    342
   130    410
   131    357
   132    352
   133    293
   134    277
   135    323
   136    291
   137    268
   138    297
   139    292
   140    265
   141    271
   142    274
   143    269
   144    248
   145    248
   146    241
   147    230
   148    223
   149    223
   150    214
   151    223
   152    219
   153    222
   154    173
   155    191
   156    169
   157    177
   158    181
   159    208
   160    178
   161    176
   162    160
   163    165
   164    165
   165    153
   166    191
   167    135
   168    148
   169    139
   170    163
   171    148
   172    147
   173    139
   174    123
   175    138
   176    129
   177    144
   178    104
   179    132
   180    123
   181    129
   182    119
   183    132
   184    113
   185    113
   186    112
   187    112
   188    100
   189    100
   190     99
   191     94
   192     92
   193    101
   194     98
   195     91
   196     91
   197     96
   198     93
   199     82
   200     91
   201     95
   202     80
   203     79
   204     77
   205     91
   206     75
   207     81
   208     88
   209     67
   210     73
   211     65
   212     71
   213     71
   214     64
   215     67
   216     77
   217     77
   218     53
   219     63
   220     78
   221     80
   222     42
   223     47
   224     62
   225     64
   226     65
   227     58
   228     44
   229     52
   230     63
   231     34
   232     55
   233     57
   234     58
   235     57
   236     67
   237     56
   238     44
   239     48
   240     42
   241     36
   242     45
   243     42
   244     32
   245     44
   246     43
   247     35
   248     39
   249     37
   250     42
   251     43
   252     49
   253     49
   254     29
   255     40
   256     26
   257     34
   258     41
   259     32
   260     42
   261     40
   262     45
   263     41
   264     34
   265     41
   266     30
   267     36
   268     37
   269     27
   270     37
   271     31
   272     27
   273     24
   274     43
   275     23
   276     34
   277     26
   278     34
   279     37
   280     29
   281     33
   282     29
   283     31
   284     33
   285     32
   286     24
   287     25
   288     24
   289     29
   290     24
   291     31
   292     20
   293     26
   294     27
   295     29
   296     22
   297     21
   298     25
   299     27
   300     19
   301     22
   302     30
   303     23
   304     30
   305     22
   306     23
   307     31
   308     23
   309     23
   310     16
   311     24
   312     17
   313     23
   314     16
   315     16
   316     15
   317     23
   318     14
   319     14
   320     13
   321     16
   322     17
   323     20
   324     19
   325     21
   326     14
   327     14
   328     19
   329     15
   330     19
   331     16
   332     18
   333     18
   334     17
   335     20
   336     19
   337     20
   338     15
   339     11
   340     18
   341     17
   342     16
   343     14
   344     14
   345     17
   346     13
   347     16
   348     13
   349     12
   350     13
   351     19
   352      9
   353     17
   354      9
   355     11
   356     11
   357     10
   358      5
   359     10
   360      9
   361      9
   362     13
   363     13
   364      8
   365     12
   366      8
   367     13
   368     15
   369      7
   370      9
   371     13
   372     15
   373     14
   374     11
   375      9
   376      5
   377      9
   378      7
   379     10
   380      8
   381     12
   382     16
   383      6
   384     18
   385      6
   386      8
   387      9
   388      7
   389     11
   390     14
   391     15
   392     13
   393      9
   394     14
   395     14
   396      8
   397     13
   398      4
   399      8
   400      7
   401     11
   402      3
   403      8
   404      7
   405     11
   406      5
   407      6
   408      7
   409      7
   410      2
   411      8
   412      7
   413      5
   414     11
   415     10
   416     11
   417     15
   418      6
   419      7
   420      8
   421      8
   422      9
   423      7
   424     10
   425      5
   426      4
   427      3
   428      4
   429      8
   430      5
   431      5
   432     10
   433     14
   434      2
   435      6
   436      7
   437      6
   438      8
   439      7
   440      4
   441      7
   442      6
   443      3
   444      8
   445      5
   446      8
   447      7
   448      5
   449      5
   450      7
   451      5
   452      6
   453     10
   454      6
   455      6
   456      4
   457      3
   458      5
   459      6
   460      3
   461      6
   462      6
   463      4
   464      7
   465      5
   466      4
   467      4
   468      2
   469      3
   470      4
   471      3
   472      5
   473      4
   474      3
   475      4
   476      2
   477      2
   478     10
   479      2
   480      3
   481      7
   482      5
   483      6
   484      4
   485      1
   486      4
   487      2
   488      7
   489      5
   490      5
   491      1
   492      1
   493      6
   494      5
   496      4
   497      3
   498      4
   499      4
   500      3
   501      3
   502      5
   503      1
   504      3
   505      4
   506      4
   507      2
   508      2
   509      6
   510      2
   511      4
   512      4
   513      3
   514      2
   515      2
   516      7
   517      2
   518      6
   519      4
   520      1
   521      2
   522      5
   523      4
   524      4
   526      2
   527      5
   528      3
   529      1
   530      2
   531      6
   532      3
   533      3
   534      2
   535      1
   536      2
   537      5
   538      1
   539      4
   540      3
   541      7
   543      5
   544      5
   545      3
   546      2
   547      2
   548      2
   549      4
   552      2
   553      4
   554      3
   555      6
   556      1
   557      3
   558      2
   559      7
   560      3
   561      3
   562      1
   563      4
   564      2
   565      2
   566      2
   567      3
   568      2
   569      4
   570      2
   571      4
   572      1
   573      1
   574      1
   575      5
   576      1
   577      2
   578      1
   579      3
   580      2
   581      3
   583      1
   584      4
   585      6
   586      3
   587      3
   588      2
   589      4
   590      3
   591      1
   592      3
   593      2
   594      1
   595      1
   596      1
   597      3
   598      3
   600      2
   601      1
   602      4
   603      1
   605      2
   606      2
   607      1
   608      2
   609      2
   610      2
   611      2
   612      2
   613      2
   614      4
   615      1
   616      2
   617      4
   618      2
   619      1
   620      1
   621      3
   622      1
   623      1
   625      1
   626      2
   627      1
   628      6
   629      2
   630      2
   631      2
   633      2
   634      2
   635      3
   636      1
   637      1
   638      2
   640      4
   641      1
   642      2
   644      4
   645      2
   646      2
   647      1
   648      1
   649      3
   650      2
   651      1
   653      3
   654      1
   656      4
   658      2
   660      2
   661      1
   662      1
   664      2
   665      1
   667      1
   668      2
   670      1
   673      1
   674      2
   675      1
   676      3
   680      1
   682      1
   683      1
   685      2
   686      1
   688      1
   689      2
   690      3
   691      3
   692      1
   693      2
   694      2
   698      1
   699      5
   702      4
   703      1
   704      1
   708      1
   709      2
   713      1
   714      1
   717      1
   721      1
   722      1
   723      1
   725      1
   726      1
   727      1
   728      2
   730      2
   731      1
   732      2
   733      1
   734      1
   735      2
   737      2
   738      1
   741      1
   743      1
   744      1
   746      4
   747      1
   749      1
   751      2
   753      1
   755      2
   756      1
   757      1
   758      2
   759      3
   761      1
   762      1
   764      2
   765      2
   768      1
   769      1
   770      1
   771      2
   772      2
   774      2
   776      1
   777      2
   779      4
   780      2
   783      1
   786      2
   790      1
   791      1
   792      1
   794      2
   797      1
   799      1
   801      1
   802      1
   803      1
   805      2
   806      1
   809      1
   816      1
   817      1
   818      1
   822      1
   823      1
   824      1
   825      3
   826      1
   827      2
   828      2
   829      2
   830      1
   833      1
   834      1
   835      1
   837      2
   838      3
   842      2
   843      1
   848      1
   852      2
   855      1
   860      1
   861      1
   862      2
   863      1
   866      1
   868      1
   869      1
   870      2
   871      1
   877      2
   880      3
   884      1
   885      1
   886      1
   888      2
   893      1
   895      1
   906      1
   919      1
   922      1
   926      2
   935      1
   939      1
   944      1
   953      1
   954      3
   959      1
   962      1
   963      1
   968      2
   969      1
   972      1
   975      1
   976      1
   980      1
   981      1
   983      1
   984      1
   985      1
   987      2
   989      1
   999      1
  1000      1
  1001      1
  1009      2
  1018      1
  1031      1
  1032      1
  1038      1
  1039      1
  1043      1
  1045      2
  1046      1
  1050      1
  1051      1
  1072      1
  1076      1
  1081      1
  1085      1
  1088      1
  1092      1
  1094      1
  1101      1
  1112      1
  1115      2
  1126      1
  1133      1
  1135      1
  1138      1
  1139      1
  1144      1
  1151      1
  1160      1
  1169      1
  1182      1
  1187      1
  1190      2
  1191      1
  1195      1
  1199      1
  1200      1
  1205      1
  1206      1
  1210      1
  1215      1
  1226      2
  1228      1
  1232      1
  1238      1
  1241      1
  1250      1
  1278      1
  1294      1
  1314      1
  1318      1
  1321      1
  1329      1
  1335      1
  1354      1
  1371      1
  1419      1
  1424      1
  1439      1
  1466      1
  1492      1
  1514      1
  1519      1
  1523      1
  1551      1
  1553      1
  1566      1
  1567      1
  1575      1
  1578      1
  1601      1
  1611      1
  1613      1
  1615      1
  1648      1
  1727      1
  1790      1
  1810      1
  1813      1
  1867      1
  1908      1
  1932      1
  1943      1
  1984      1
  2045      1
  2054      1
  2215      1
  2416      1
  2561      1
  2877      1
  2931      1
  3014      1
  3044      1
  3225      1
  3396      1


==> data/Peer2Peer-CL-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 188892
     2 208530
     4 1.019672e+05
     8  36258
    16 1.367594e+04
    32 5.053125e+03
    64 1.937422e+03
   128 5.313828e+02
   256 6.520703e+01
   512 9.324219e+00
  1024 1.714844e+00
  2048 2.978516e-01
  4096 3.735352e-02
  8192 2.807617e-03
 16384 6.103516e-05


==> data/Peer2Peer-CL-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 641435
     2 518833
     4 297859
     8 1.324156e+05
    16 4.085088e+04
    32 7.641719e+03
    64 1.066359e+03
   128 1.302891e+02
   256 1.335547e+01
   512 1.119141e+00
  1024 8.496094e-02
  2048 4.882812e-03


==> data/Peer2Peer-CL-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 188892
     2 417060
     4 407869
     8 290064
    16 218815
    32 161700
    64 123995
   128  68017
   256  16693
   512   4774
  1024   1756
  2048    610
  4096    153
  8192     23
 16384      1


==> data/Peer2Peer-CL-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 641435
     2 1037666
     4 1191436
     8 1059325
    16 653614
    32 244535
    64  68247
   128  16677
   256   3419
   512    573
  1024     87
  2048     10


==> data/Peer2Peer-CL-info.dat <==
#
#
#
#
#
Size: 1986588 x 5380546
Edges: 55818428
Caterpillars: 1204618308763
Butterflies: 114183251
Metamorphossis: 3.791516e-04


==> data/Peer2Peer-CL-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 3.696234e-04
     4 3.837374e-04
     8 3.843505e-04
    16 3.821886e-04
    32 3.824559e-04
    64 3.829682e-04
   128 3.830571e-04
   256 3.819714e-04
   512 3.827973e-04
  1024 3.809634e-04
  2048 3.791096e-04
  4096 3.748512e-04
  8192 3.671515e-04
 16384 3.580364e-04


==> data/Peer2Peer-CL-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 3.853805e-04
     4 3.870639e-04
     8 3.858835e-04
    16 3.855678e-04
    32 3.851394e-04
    64 3.846473e-04
   128 3.835990e-04
   256 3.803992e-04
   512 3.775814e-04
  1024 3.685712e-04
  2048 3.557946e-04


==> data/Peer2Peer-CL-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.696234e-04
     4 3.837374e-04
     8 3.843505e-04
    16 3.821886e-04
    32 3.824559e-04
    64 3.829682e-04
   128 3.830571e-04
   256 3.819714e-04
   512 3.813020e-04
  1024 2.931633e-04
  2048 8.959426e-05
  4096 1.363595e-05
  8192 1.030821e-06
 16384 2.185281e-08


==> data/Peer2Peer-CL-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.853805e-04
     4 3.870639e-04
     8 3.858835e-04
    16 3.855678e-04
    32 3.851394e-04
    64 3.846473e-04
   128 3.835990e-04
   256 3.789132e-04
   512 2.146019e-04
  1024 2.987442e-05
  2048 1.737278e-06


==> data/Peer2Peer-CL-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.699016e-04
     3 3.693453e-04
     4 3.860614e-04
     5 3.792694e-04
     6 3.834734e-04
     7 3.861454e-04
     8 3.941599e-04
     9 3.875291e-04
    10 3.808176e-04
    11 3.789551e-04
    12 3.857093e-04
    13 3.828819e-04
    14 3.841187e-04
    15 3.806322e-04
    16 3.793240e-04
    17 3.798277e-04
    18 3.806816e-04
    19 3.835957e-04
    20 3.819417e-04
    21 3.840036e-04
    22 3.807344e-04
    23 3.826022e-04
    24 3.855602e-04
    25 3.797053e-04
    26 3.819146e-04
    27 3.865460e-04
    28 3.835119e-04
    29 3.863143e-04
    30 3.800112e-04
    31 3.787428e-04
    32 3.872456e-04
    33 3.802013e-04
    34 3.842929e-04
    35 3.814538e-04
    36 3.803655e-04
    37 3.780560e-04
    38 3.815542e-04
    39 3.795194e-04
    40 3.802634e-04
    41 3.836610e-04
    42 3.869560e-04
    43 3.790076e-04
    44 3.842755e-04
    45 3.796507e-04
    46 3.825993e-04
    47 3.789703e-04
    48 3.838755e-04
    49 3.799479e-04
    50 3.850510e-04
    51 3.824242e-04
    52 3.865018e-04
    53 3.861697e-04
    54 3.837758e-04
    55 3.853352e-04
    56 3.844738e-04
    57 3.802636e-04
    58 3.815188e-04
    59 3.850443e-04
    60 3.787455e-04
    61 3.782984e-04
    62 3.829625e-04
    63 3.861296e-04
    64 3.792614e-04
    65 3.815299e-04
    66 3.841965e-04
    67 3.842033e-04
    68 3.882447e-04
    69 3.904957e-04
    70 3.818539e-04
    71 3.813510e-04
    72 3.779714e-04
    73 3.846469e-04
    74 3.867168e-04
    75 3.838559e-04
    76 3.777916e-04
    77 3.793949e-04
    78 3.845482e-04
    79 3.851026e-04
    80 3.790194e-04
    81 3.846699e-04
    82 3.794386e-04
    83 3.842431e-04
    84 3.802058e-04
    85 3.863248e-04
    86 3.864982e-04
    87 3.806770e-04
    88 3.864953e-04
    89 3.864044e-04
    90 3.848243e-04
    91 3.803261e-04
    92 3.867176e-04
    93 3.775000e-04
    94 3.820342e-04
    95 3.837855e-04
    96 3.834128e-04
    97 3.790962e-04
    98 3.826778e-04
    99 3.830502e-04
   100 3.847021e-04
   101 3.791106e-04
   102 3.773126e-04
   103 3.769136e-04
   104 3.851023e-04
   105 3.835369e-04
   106 3.895066e-04
   107 3.806136e-04
   108 3.867198e-04
   109 3.854426e-04
   110 3.856048e-04
   111 3.828448e-04
   112 3.852110e-04
   113 3.802760e-04
   114 3.764761e-04
   115 3.851216e-04
   116 3.839798e-04
   117 3.806129e-04
   118 3.815183e-04
   119 3.848133e-04
   120 3.821641e-04
   121 3.812496e-04
   122 3.799860e-04
   123 3.854282e-04
   124 3.829443e-04
   125 3.800720e-04
   126 3.854682e-04
   127 3.886680e-04
   128 3.757597e-04
   129 3.818966e-04
   130 3.799005e-04
   131 3.844376e-04
   132 3.868301e-04
   133 3.817139e-04
   134 3.858003e-04
   135 3.799815e-04
   136 3.870056e-04
   137 3.801848e-04
   138 3.816792e-04
   139 3.795666e-04
   140 3.876348e-04
   141 3.838047e-04
   142 3.830152e-04
   143 3.827292e-04
   144 3.870959e-04
   145 3.878146e-04
   146 3.815003e-04
   147 3.837667e-04
   148 3.815674e-04
   149 3.848536e-04
   150 3.849279e-04
   151 3.867838e-04
   152 3.806022e-04
   153 3.846135e-04
   154 3.823765e-04
   155 3.837449e-04
   156 3.848022e-04
   157 3.834770e-04
   158 3.808282e-04
   159 3.841547e-04
   160 3.884280e-04
   161 3.837349e-04
   162 3.808897e-04
   163 3.818949e-04
   164 3.760108e-04
   165 3.841360e-04
   166 3.776767e-04
   167 3.817053e-04
   168 3.840981e-04
   169 3.786519e-04
   170 3.829234e-04
   171 3.801435e-04
   172 3.800298e-04
   173 3.827608e-04
   174 3.875212e-04
   175 3.826148e-04
   176 3.834084e-04
   177 3.872736e-04
   178 3.866415e-04
   179 3.844921e-04
   180 3.801042e-04
   181 3.813534e-04
   182 3.849353e-04
   183 3.826606e-04
   184 3.816481e-04
   185 3.839455e-04
   186 3.877373e-04
   187 3.801811e-04
   188 3.843690e-04
   189 3.860482e-04
   190 3.846968e-04
   191 3.818176e-04
   192 3.858239e-04
   193 3.810209e-04
   194 3.869637e-04
   195 3.790020e-04
   196 3.858001e-04
   197 3.856658e-04
   198 3.860666e-04
   199 3.827112e-04
   200 3.859729e-04
   201 3.791995e-04
   202 3.867408e-04
   203 3.865991e-04
   204 3.826929e-04
   205 3.844690e-04
   206 3.877439e-04
   207 3.762656e-04
   208 3.769574e-04
   209 3.811942e-04
   210 3.877182e-04
   211 3.821173e-04
   212 3.793459e-04
   213 3.826602e-04
   214 3.874795e-04
   215 3.827848e-04
   216 3.889678e-04
   217 3.829706e-04
   218 3.803221e-04
   219 3.852243e-04
   220 3.797083e-04
   221 3.758229e-04
   222 3.799425e-04
   223 3.855365e-04
   224 3.858829e-04
   225 3.747287e-04
   226 3.807058e-04
   227 3.818740e-04
   228 3.903449e-04
   229 3.821427e-04
   230 3.849263e-04
   231 3.804830e-04
   232 3.805314e-04
   233 3.784424e-04
   234 3.843521e-04
   235 3.838907e-04
   236 3.802469e-04
   237 3.860602e-04
   238 3.789778e-04
   239 3.880796e-04
   240 3.839289e-04
   241 3.848550e-04
   242 3.780073e-04
   243 3.826472e-04
   244 3.802656e-04
   245 3.807392e-04
   246 3.782605e-04
   247 3.883762e-04
   248 3.887536e-04
   249 3.925450e-04
   250 3.754570e-04
   251 3.852121e-04
   252 3.898002e-04
   253 3.797590e-04
   254 3.789957e-04
   255 3.811677e-04
   256 3.770737e-04
   257 3.739546e-04
   258 3.745225e-04
   259 3.792703e-04
   260 3.744286e-04
   261 3.798570e-04
   262 3.791955e-04
   263 3.802515e-04
   264 3.843181e-04
   265 3.880914e-04
   266 3.933668e-04
   267 3.877407e-04
   268 3.892948e-04
   269 3.836800e-04
   270 3.827628e-04
   271 3.764826e-04
   272 3.803166e-04
   273 3.804719e-04
   274 3.831006e-04
   275 3.823716e-04
   276 3.808869e-04
   277 3.898321e-04
   278 3.755778e-04
   279 3.839551e-04
   280 3.831561e-04
   281 3.861544e-04
   282 3.831185e-04
   283 3.780318e-04
   284 3.715005e-04
   285 3.817115e-04
   286 3.737193e-04
   287 3.848202e-04
   288 3.952292e-04
   289 3.929951e-04
   290 3.833697e-04
   291 3.877401e-04
   292 3.904414e-04
   293 3.837973e-04
   294 3.975273e-04
   295 3.833267e-04
   296 3.921374e-04
   297 3.832891e-04
   298 3.701217e-04
   299 3.870318e-04
   300 3.744980e-04
   301 3.830901e-04
   302 3.855821e-04
   303 3.854249e-04
   304 3.844095e-04
   305 3.760147e-04
   306 3.745879e-04
   307 3.876586e-04
   308 3.740068e-04
   309 3.892393e-04
   310 3.820921e-04
   311 3.751382e-04
   312 3.833996e-04
   313 3.931438e-04
   314 3.833986e-04
   315 3.810188e-04
   316 3.824799e-04
   317 3.830182e-04
   318 3.812626e-04
   319 3.856721e-04
   320 3.855833e-04
   321 3.673459e-04
   322 3.740252e-04
   323 3.756598e-04
   324 3.867576e-04
   325 3.888869e-04
   326 3.744750e-04
   327 3.814308e-04
   328 3.867632e-04
   329 3.822496e-04
   330 4.013230e-04
   331 3.918238e-04
   332 3.911374e-04
   333 3.737076e-04
   334 3.859248e-04
   335 3.956994e-04
   336 3.845385e-04
   337 3.761744e-04
   338 3.829206e-04
   339 3.921813e-04
   340 3.740063e-04
   341 3.726780e-04
   342 3.900967e-04
   343 3.721349e-04
   344 3.769411e-04
   345 3.896807e-04
   346 3.765393e-04
   347 3.954911e-04
   348 3.991757e-04
   349 3.798895e-04
   350 3.948074e-04
   351 3.839569e-04
   352 3.807080e-04
   353 3.633351e-04
   354 3.884354e-04
   355 3.821495e-04
   356 3.783317e-04
   357 3.784339e-04
   358 3.818351e-04
   359 3.779722e-04
   360 3.887447e-04
   361 3.877029e-04
   362 3.800574e-04
   363 3.819405e-04
   364 3.805464e-04
   365 3.804868e-04
   366 3.819100e-04
   367 3.750020e-04
   368 3.843314e-04
   369 3.858229e-04
   370 3.658184e-04
   371 3.695307e-04
   372 3.582818e-04
   373 3.689617e-04
   374 3.897802e-04
   375 3.822619e-04
   376 3.706752e-04
   377 3.774311e-04
   378 3.870220e-04
   379 3.825806e-04
   380 3.721326e-04
   381 3.728105e-04
   382 3.921089e-04
   383 3.784168e-04
   384 3.896329e-04
   385 3.728350e-04
   386 3.814662e-04
   387 3.847504e-04
   388 3.983247e-04
   389 3.816192e-04
   390 3.848127e-04
   391 3.877087e-04
   392 3.817749e-04
   393 3.700222e-04
   394 3.744682e-04
   395 3.700404e-04
   396 3.865266e-04
   397 3.825383e-04
   398 3.829719e-04
   399 3.793572e-04
   400 3.866814e-04
   401 3.834271e-04
   402 3.679544e-04
   403 3.936122e-04
   404 3.747119e-04
   405 3.916607e-04
   406 3.925915e-04
   407 3.808413e-04
   408 3.847455e-04
   409 3.895911e-04
   410 3.768827e-04
   411 3.780854e-04
   412 3.919023e-04
   413 3.932476e-04
   414 3.869139e-04
   415 3.997715e-04
   416 3.823894e-04
   417 3.736876e-04
   418 3.708089e-04
   419 3.801665e-04
   420 3.826110e-04
   421 3.650344e-04
   422 3.779540e-04
   423 3.790534e-04
   424 3.868900e-04
   425 3.861291e-04
   426 3.811805e-04
   427 3.803207e-04
   428 3.918842e-04
   429 3.914077e-04
   430 3.944357e-04
   431 3.854838e-04
   432 3.847851e-04
   433 3.790341e-04
   434 3.768681e-04
   435 3.904160e-04
   436 3.784671e-04
   437 3.843825e-04
   438 3.732527e-04
   439 3.976342e-04
   440 3.811093e-04
   441 3.770485e-04
   442 3.824123e-04
   443 3.857298e-04
   444 3.852240e-04
   445 3.877191e-04
   446 3.835906e-04
   447 3.730463e-04
   448 3.886849e-04
   449 3.686960e-04
   450 3.946807e-04
   451 3.692252e-04
   452 3.689595e-04
   453 3.830424e-04
   454 3.811598e-04
   455 3.913042e-04
   456 3.738911e-04
   457 3.796891e-04
   458 3.722550e-04
   459 3.833198e-04
   460 3.585597e-04
   461 3.813025e-04
   462 3.720963e-04
   463 4.013211e-04
   464 3.762639e-04
   465 3.682547e-04
   466 3.787711e-04
   467 3.657160e-04
   468 3.739185e-04
   469 3.724756e-04
   470 3.910858e-04
   471 3.869594e-04
   472 3.775109e-04
   473 3.736112e-04
   474 3.858431e-04
   475 3.701847e-04
   476 3.854509e-04
   477 3.941653e-04
   478 3.920529e-04
   479 4.019855e-04
   480 3.823826e-04
   481 3.959599e-04
   482 3.916794e-04
   483 3.847358e-04
   484 3.976521e-04
   485 3.705958e-04
   486 3.787260e-04
   487 3.766043e-04
   488 3.681050e-04
   489 3.825054e-04
   490 3.756253e-04
   491 3.796368e-04
   492 3.702730e-04
   493 3.643582e-04
   494 3.766644e-04
   495 4.105308e-04
   496 3.718029e-04
   497 3.776079e-04
   498 3.861643e-04
   499 3.855072e-04
   500 3.821448e-04
   501 3.976091e-04
   502 3.789364e-04
   503 3.779644e-04
   504 4.009062e-04
   505 3.763698e-04
   506 3.787464e-04
   507 3.705200e-04
   508 3.929663e-04
   509 3.732403e-04
   510 3.749723e-04
   511 3.743874e-04
   512 3.844629e-04
   513 3.935470e-04
   514 3.870477e-04
   515 3.882196e-04
   516 3.871793e-04
   517 3.833119e-04
   518 3.886669e-04
   519 3.856130e-04
   520 3.950854e-04
   521 3.923672e-04
   522 3.786600e-04
   523 3.888709e-04
   524 3.821866e-04
   525 3.884498e-04
   526 3.869430e-04
   527 3.630668e-04
   528 3.882851e-04
   529 3.883117e-04
   530 3.623227e-04
   531 3.790645e-04
   532 3.760301e-04
   533 3.900455e-04
   534 3.901834e-04
   535 3.662182e-04
   536 3.923218e-04
   537 3.972265e-04
   538 3.754449e-04
   539 3.904248e-04
   540 3.644355e-04
   541 3.895889e-04
   542 3.805266e-04
   543 3.658801e-04
   544 3.741855e-04
   545 3.829912e-04
   546 3.885983e-04
   547 3.757431e-04
   548 3.718572e-04
   549 3.879954e-04
   550 3.860101e-04
   551 3.961192e-04
   552 3.953563e-04
   553 3.918232e-04
   554 3.738555e-04
   555 3.786992e-04
   556 3.931401e-04
   557 4.033849e-04
   558 3.819111e-04
   559 3.790917e-04
   560 3.734050e-04
   561 3.812971e-04
   562 3.836617e-04
   563 3.801785e-04
   564 3.794279e-04
   565 3.782627e-04
   566 3.891075e-04
   567 3.900670e-04
   568 3.898339e-04
   569 3.917430e-04
   570 3.975599e-04
   571 3.753621e-04
   572 3.812850e-04
   573 3.687519e-04
   574 3.796272e-04
   575 3.800497e-04
   576 3.861072e-04
   577 3.904300e-04
   578 3.787710e-04
   579 3.806852e-04
   580 3.706298e-04
   581 3.792922e-04
   582 3.803150e-04
   583 3.765175e-04
   584 3.818919e-04
   585 3.982876e-04
   586 3.839361e-04
   587 3.841942e-04
   588 3.843140e-04
   589 3.641759e-04
   590 3.767541e-04
   591 3.827180e-04
   592 4.004762e-04
   593 3.717014e-04
   594 3.729508e-04
   595 3.910571e-04
   596 3.827006e-04
   597 3.707277e-04
   598 3.932458e-04
   599 3.941185e-04
   600 3.909806e-04
   601 3.944511e-04
   602 3.752923e-04
   603 3.922246e-04
   604 3.790676e-04
   605 3.973741e-04
   606 3.897472e-04
   607 3.735422e-04
   608 3.927518e-04
   609 3.820706e-04
   610 3.799012e-04
   611 3.829923e-04
   612 3.654042e-04
   613 3.901590e-04
   614 4.128972e-04
   615 3.910793e-04
   616 3.839100e-04
   617 3.768734e-04
   618 3.840498e-04
   619 3.797605e-04
   620 3.866265e-04
   621 3.746523e-04
   622 3.840049e-04
   623 3.759631e-04
   624 3.779466e-04
   625 3.926135e-04
   626 3.970508e-04
   627 3.670561e-04
   628 4.019609e-04
   629 3.812100e-04
   630 3.855639e-04
   631 4.074564e-04
   632 3.782115e-04
   633 3.776789e-04
   634 3.569595e-04
   635 3.941876e-04
   636 4.060603e-04
   637 3.881404e-04
   638 3.811544e-04
   639 3.848424e-04
   640 3.987607e-04
   641 3.923681e-04
   642 3.955969e-04
   643 3.584693e-04
   644 3.771679e-04
   645 3.628260e-04
   646 3.888424e-04
   647 3.786111e-04
   648 4.080864e-04
   649 3.654380e-04
   650 3.816978e-04
   651 3.806128e-04
   652 3.937130e-04
   653 3.578945e-04
   654 3.951961e-04
   655 4.057305e-04
   656 3.700482e-04
   657 3.675845e-04
   658 3.671352e-04
   659 3.876367e-04
   660 3.806609e-04
   661 3.882590e-04
   662 3.701283e-04
   663 3.814408e-04
   664 3.788650e-04
   665 3.883748e-04
   666 3.679895e-04
   667 3.870871e-04
   668 3.762841e-04
   669 3.756261e-04
   670 3.807163e-04
   671 3.824161e-04
   672 3.863725e-04
   673 3.849483e-04
   674 3.812205e-04
   675 3.775836e-04
   676 3.706249e-04
   677 3.797099e-04
   678 3.902067e-04
   679 4.013104e-04
   680 3.911492e-04
   681 3.898525e-04
   682 3.754798e-04
   683 4.017882e-04
   684 3.614784e-04
   685 3.860066e-04
   686 3.878682e-04
   687 3.832991e-04
   688 3.820583e-04
   689 3.777324e-04
   690 4.267196e-04
   691 3.547315e-04
   692 3.957253e-04
   693 3.722297e-04
   694 3.710400e-04
   695 3.787583e-04
   696 3.734290e-04
   697 3.795698e-04
   698 3.621348e-04
   699 3.923618e-04
   700 3.995162e-04
   701 3.902211e-04
   702 3.721991e-04
   703 3.784164e-04
   704 3.777190e-04
   705 3.962989e-04
   706 3.850609e-04
   707 3.936802e-04
   708 3.789958e-04
   709 3.751297e-04
   710 3.689649e-04
   711 3.850583e-04
   712 3.720190e-04
   713 3.823551e-04
   714 3.685281e-04
   715 3.891902e-04
   716 3.885655e-04
   717 3.782960e-04
   718 3.833186e-04
   719 3.832243e-04
   720 3.721628e-04
   721 4.052884e-04
   722 3.765033e-04
   723 3.726955e-04
   724 3.545430e-04
   725 3.735312e-04
   726 3.793648e-04
   727 3.733664e-04
   728 3.827564e-04
   729 3.897380e-04
   730 3.786226e-04
   731 3.687519e-04
   732 4.106418e-04
   733 3.802448e-04
   734 3.880769e-04
   735 3.729802e-04
   736 4.007497e-04
   737 3.897892e-04
   738 4.309306e-04
   739 3.796505e-04
   740 4.046460e-04
   741 3.814596e-04
   742 3.692056e-04
   743 3.656552e-04
   744 3.715804e-04
   745 4.042424e-04
   746 3.782577e-04
   747 3.615254e-04
   748 3.736568e-04
   749 3.966854e-04
   750 3.675128e-04
   751 3.872363e-04
   752 4.309105e-04
   753 3.740405e-04
   754 3.915240e-04
   755 3.828841e-04
   756 3.949285e-04
   757 3.762828e-04
   758 4.088298e-04
   759 3.923165e-04
   760 3.744747e-04
   761 3.807378e-04
   762 3.883323e-04
   763 3.959341e-04
   764 3.995659e-04
   765 3.885548e-04
   766 4.069611e-04
   767 3.730661e-04
   768 3.801320e-04
   769 3.901837e-04
   770 3.555570e-04
   771 3.578221e-04
   772 3.869267e-04
   773 3.665244e-04
   774 3.983602e-04
   775 3.723393e-04
   776 3.684596e-04
   777 4.018355e-04
   778 3.805479e-04
   779 3.944728e-04
   780 3.814792e-04
   781 4.046268e-04
   782 3.785956e-04
   783 3.691097e-04
   784 3.603442e-04
   785 3.886028e-04
   786 3.930454e-04
   787 3.975395e-04
   788 3.679725e-04
   789 3.796416e-04
   790 3.739657e-04
   791 3.775141e-04
   792 3.832401e-04
   793 3.736226e-04
   794 3.710810e-04
   795 3.739712e-04
   796 3.859249e-04
   797 3.696955e-04
   798 3.825293e-04
   799 3.696864e-04
   800 4.166823e-04
   801 4.020882e-04
   802 3.854084e-04
   803 3.756490e-04
   804 3.689495e-04
   805 3.742827e-04
   806 4.009403e-04
   807 3.855743e-04
   808 3.950141e-04
   809 3.757878e-04
   810 3.631416e-04
   811 3.806279e-04
   812 3.799828e-04
   813 4.014169e-04
   814 4.081066e-04
   815 3.852837e-04
   816 3.871265e-04
   817 3.664864e-04
   818 3.878085e-04
   819 3.741121e-04
   820 3.950095e-04
   821 3.859554e-04
   822 3.921233e-04
   823 4.161673e-04
   824 3.820596e-04
   825 3.965559e-04
   826 3.860555e-04
   827 3.649599e-04
   828 3.776845e-04
   829 3.764585e-04
   830 3.894246e-04
   831 3.735940e-04
   832 3.680232e-04
   833 3.790471e-04
   834 3.609222e-04
   835 3.833423e-04
   836 3.668729e-04
   837 3.761824e-04
   838 4.018260e-04
   839 3.752223e-04
   840 3.679224e-04
   841 3.705392e-04
   842 4.024661e-04
   843 3.772312e-04
   844 3.567018e-04
   845 3.875814e-04
   846 3.918178e-04
   847 3.801686e-04
   848 3.775220e-04
   849 3.924214e-04
   850 3.680302e-04
   851 3.787307e-04
   852 3.858604e-04
   853 3.785211e-04
   854 3.793930e-04
   855 3.786229e-04
   856 3.829326e-04
   857 3.786412e-04
   858 3.874988e-04
   859 3.953249e-04
   860 3.638651e-04
   861 4.061601e-04
   862 3.901326e-04
   863 3.893689e-04
   864 3.562868e-04
   865 3.781471e-04
   866 3.744610e-04
   867 4.042436e-04
   868 3.531829e-04
   869 3.913558e-04
   870 3.607560e-04
   871 3.858559e-04
   872 3.434669e-04
   873 3.774464e-04
   874 3.678416e-04
   875 3.966423e-04
   876 3.662353e-04
   877 4.064748e-04
   878 3.881916e-04
   879 3.842431e-04
   880 4.013018e-04
   881 3.933828e-04
   882 3.707140e-04
   883 3.800815e-04
   884 3.744720e-04
   885 3.747584e-04
   886 3.870071e-04
   887 3.832678e-04
   888 3.631695e-04
   889 3.815215e-04
   890 3.747153e-04
   891 3.746030e-04
   892 3.845768e-04
   893 4.090698e-04
   894 3.702655e-04
   895 3.942206e-04
   896 3.945480e-04
   897 3.915101e-04
   898 3.695794e-04
   899 3.599981e-04
   900 3.962102e-04
   901 3.563341e-04
   902 3.913533e-04
   903 3.974446e-04
   904 3.738877e-04
   905 4.013321e-04
   906 4.061867e-04
   907 3.652416e-04
   908 3.754749e-04
   909 3.724406e-04
   910 3.899897e-04
   911 3.988737e-04
   912 3.841755e-04
   913 4.215078e-04
   914 3.773532e-04
   915 3.917934e-04
   916 3.748298e-04
   917 3.919395e-04
   918 4.181577e-04
   919 3.717838e-04
   920 3.997904e-04
   921 3.599482e-04
   922 3.819762e-04
   923 3.682611e-04
   924 3.703189e-04
   925 3.732790e-04
   926 3.653842e-04
   927 3.697161e-04
   928 3.785266e-04
   929 3.779933e-04
   930 3.803287e-04
   931 3.664328e-04
   932 3.988565e-04
   934 3.837289e-04
   935 3.782937e-04
   936 3.997212e-04
   937 3.693570e-04
   938 3.812163e-04
   939 4.031740e-04
   940 3.796510e-04
   941 3.741038e-04
   942 3.862871e-04
   943 3.888426e-04
   944 3.637370e-04
   945 3.868002e-04
   946 3.880610e-04
   947 3.682258e-04
   948 3.993189e-04
   949 3.980352e-04
   950 3.892589e-04
   951 3.678208e-04
   952 3.594539e-04
   953 4.035648e-04
   954 3.838293e-04
   955 3.869221e-04
   956 3.875838e-04
   957 3.560237e-04
   958 3.854628e-04
   959 3.662430e-04
   960 3.784438e-04
   961 3.655532e-04
   962 3.582918e-04
   963 3.780996e-04
   964 3.947109e-04
   965 3.727422e-04
   966 3.918153e-04
   967 3.743398e-04
   968 3.724987e-04
   969 3.604332e-04
   970 3.784999e-04
   971 3.960766e-04
   972 3.734294e-04
   973 3.943657e-04
   974 3.592488e-04
   975 3.688232e-04
   976 3.816818e-04
   977 3.772167e-04
   978 3.859444e-04
   979 3.961078e-04
   980 3.824650e-04
   981 3.870525e-04
   982 3.847781e-04
   983 3.769436e-04
   984 3.923327e-04
   985 4.041589e-04
   986 3.752519e-04
   987 3.749990e-04
   988 3.870664e-04
   989 3.750841e-04
   990 3.989009e-04
   991 3.680889e-04
   992 3.937533e-04
   993 3.903812e-04
   994 3.720183e-04
   995 3.942131e-04
   996 3.755985e-04
   997 3.772345e-04
   998 3.588612e-04
   999 4.141798e-04
  1000 3.705020e-04
  1001 3.795643e-04
  1002 4.011835e-04
  1003 3.838648e-04
  1004 4.204316e-04
  1005 3.911511e-04
  1006 3.755899e-04
  1007 4.296047e-04
  1008 3.768439e-04
  1009 3.439386e-04
  1010 3.729936e-04
  1011 4.062228e-04
  1012 4.032530e-04
  1013 3.880324e-04
  1014 3.809499e-04
  1016 3.762953e-04
  1017 3.913430e-04
  1018 3.783216e-04
  1019 3.766126e-04
  1020 3.910132e-04
  1021 3.638771e-04
  1022 4.153650e-04
  1023 3.587375e-04
  1024 4.083854e-04
  1025 3.708905e-04
  1026 4.004077e-04
  1027 3.435488e-04
  1028 4.124985e-04
  1029 3.964669e-04
  1030 3.809582e-04
  1031 3.810601e-04
  1032 3.682436e-04
  1033 3.800783e-04
  1034 3.886190e-04
  1035 3.692892e-04
  1036 3.702452e-04
  1037 3.671828e-04
  1038 3.932886e-04
  1039 3.979159e-04
  1040 3.823261e-04
  1041 3.965836e-04
  1042 3.776439e-04
  1043 3.603987e-04
  1044 3.581677e-04
  1045 3.659050e-04
  1046 3.809684e-04
  1047 3.679538e-04
  1048 3.900019e-04
  1049 3.635669e-04
  1050 3.737609e-04
  1051 3.815766e-04
  1052 3.850725e-04
  1053 3.815609e-04
  1054 3.763853e-04
  1055 4.071596e-04
  1056 3.449502e-04
  1057 3.675824e-04
  1058 3.954543e-04
  1059 3.797381e-04
  1060 3.811240e-04
  1061 3.881596e-04
  1062 3.910387e-04
  1063 3.858513e-04
  1064 3.951204e-04
  1065 3.699967e-04
  1066 4.298375e-04
  1067 3.855260e-04
  1068 3.672901e-04
  1069 3.562223e-04
  1070 3.670446e-04
  1071 3.666291e-04
  1072 3.799638e-04
  1073 3.756181e-04
  1074 3.770115e-04
  1075 4.012285e-04
  1076 3.865423e-04
  1077 4.089164e-04
  1078 3.836088e-04
  1079 3.937782e-04
  1080 3.858163e-04
  1081 3.925273e-04
  1082 3.864737e-04
  1083 3.923765e-04
  1084 3.598140e-04
  1085 3.777684e-04
  1086 3.733116e-04
  1087 3.733641e-04
  1088 3.670735e-04
  1089 3.784538e-04
  1090 3.960858e-04
  1091 3.608423e-04
  1092 3.966321e-04
  1093 3.916052e-04
  1094 4.066837e-04
  1095 3.970436e-04
  1096 3.862700e-04
  1097 3.721773e-04
  1098 4.029096e-04
  1099 4.035530e-04
  1100 3.837221e-04
  1101 3.555937e-04
  1102 3.758512e-04
  1104 3.903764e-04
  1105 3.809724e-04
  1106 3.567823e-04
  1107 3.674950e-04
  1108 4.306181e-04
  1109 3.751634e-04
  1110 3.710785e-04
  1111 3.632568e-04
  1112 3.954119e-04
  1113 3.832710e-04
  1114 3.730827e-04
  1115 3.769218e-04
  1116 3.664134e-04
  1117 3.989083e-04
  1118 3.692017e-04
  1119 4.015538e-04
  1120 3.719524e-04
  1121 3.839626e-04
  1122 4.045102e-04
  1123 3.709708e-04
  1124 3.673966e-04
  1125 3.961544e-04
  1126 3.755088e-04
  1127 3.634171e-04
  1128 3.758753e-04
  1129 3.809916e-04
  1130 3.779638e-04
  1132 3.795778e-04
  1133 3.598288e-04
  1134 3.934440e-04
  1135 3.851851e-04
  1136 3.588665e-04
  1137 3.756949e-04
  1138 3.740758e-04
  1139 3.909562e-04
  1140 3.883849e-04
  1141 3.774728e-04
  1142 3.821132e-04
  1143 3.784654e-04
  1144 3.744751e-04
  1145 3.875327e-04
  1146 3.644167e-04
  1147 3.592792e-04
  1148 4.020497e-04
  1149 3.745988e-04
  1150 3.557313e-04
  1151 3.895396e-04
  1152 3.712294e-04
  1153 3.767754e-04
  1154 3.875461e-04
  1155 3.871579e-04
  1156 3.737985e-04
  1157 3.763766e-04
  1158 4.108668e-04
  1159 3.743716e-04
  1160 4.065112e-04
  1161 3.789089e-04
  1162 3.987907e-04
  1163 3.746661e-04
  1164 3.926666e-04
  1165 3.772263e-04
  1166 3.767852e-04
  1167 4.069791e-04
  1168 3.746456e-04
  1169 4.038542e-04
  1170 4.036670e-04
  1171 4.344194e-04
  1172 4.523325e-04
  1173 3.823140e-04
  1174 3.788368e-04
  1175 3.769302e-04
  1176 3.938447e-04
  1177 3.838874e-04
  1178 4.172689e-04
  1179 3.726682e-04
  1181 3.979371e-04
  1182 3.886299e-04
  1183 3.836361e-04
  1184 3.862977e-04
  1186 3.844723e-04
  1187 4.040979e-04
  1188 3.925446e-04
  1189 3.910969e-04
  1190 3.646626e-04
  1191 3.993299e-04
  1192 4.144674e-04
  1193 4.015056e-04
  1195 4.068529e-04
  1196 3.826416e-04
  1197 3.686993e-04
  1198 3.773457e-04
  1199 3.910989e-04
  1200 4.368956e-04
  1201 3.736977e-04
  1202 4.071279e-04
  1203 3.791371e-04
  1204 3.643333e-04
  1205 3.838294e-04
  1206 3.768222e-04
  1207 3.464534e-04
  1208 3.723084e-04
  1209 3.433965e-04
  1210 3.703325e-04
  1211 3.902811e-04
  1212 3.856676e-04
  1213 4.097389e-04
  1216 3.831040e-04
  1217 3.670467e-04
  1218 3.781267e-04
  1219 3.253600e-04
  1220 3.536070e-04
  1221 3.684971e-04
  1222 3.511618e-04
  1223 3.990906e-04
  1224 3.717140e-04
  1225 3.870509e-04
  1227 3.695545e-04
  1228 3.969884e-04
  1229 3.687965e-04
  1230 3.570668e-04
  1231 3.619160e-04
  1232 3.706599e-04
  1233 3.583052e-04
  1234 3.820694e-04
  1235 4.047116e-04
  1236 3.972311e-04
  1237 3.515054e-04
  1238 3.946468e-04
  1240 3.591231e-04
  1241 3.791383e-04
  1242 3.852672e-04
  1243 3.461047e-04
  1244 3.734755e-04
  1245 3.800088e-04
  1246 3.624089e-04
  1247 3.725009e-04
  1248 3.641318e-04
  1249 3.964282e-04
  1250 3.979585e-04
  1251 3.780124e-04
  1252 3.840120e-04
  1253 3.580815e-04
  1254 3.637069e-04
  1255 3.846394e-04
  1256 4.080162e-04
  1257 3.871144e-04
  1258 3.518762e-04
  1259 3.644940e-04
  1260 3.669825e-04
  1262 3.832510e-04
  1263 3.899531e-04
  1264 3.652411e-04
  1265 3.674719e-04
  1266 3.778888e-04
  1268 3.707439e-04
  1269 3.903488e-04
  1270 3.848053e-04
  1271 4.062422e-04
  1272 3.724818e-04
  1273 3.789131e-04
  1274 3.941152e-04
  1275 3.999050e-04
  1277 3.973175e-04
  1278 3.903051e-04
  1279 3.633712e-04
  1280 3.992886e-04
  1281 3.551471e-04
  1282 3.425874e-04
  1283 3.797317e-04
  1284 3.650541e-04
  1285 4.125027e-04
  1287 3.970856e-04
  1289 3.673762e-04
  1290 3.909357e-04
  1291 3.410833e-04
  1292 3.677202e-04
  1294 3.848902e-04
  1295 3.444308e-04
  1296 3.705309e-04
  1297 3.481135e-04
  1298 3.818086e-04
  1299 3.643772e-04
  1300 3.624880e-04
  1301 4.273372e-04
  1302 4.346428e-04
  1303 3.846146e-04
  1304 3.963930e-04
  1305 3.866696e-04
  1306 4.045595e-04
  1307 3.790303e-04
  1308 3.815433e-04
  1309 3.517248e-04
  1310 3.681799e-04
  1311 4.399032e-04
  1313 3.782184e-04
  1314 4.374541e-04
  1315 3.809904e-04
  1316 3.803731e-04
  1317 3.458253e-04
  1318 3.845663e-04
  1319 3.978702e-04
  1320 3.691107e-04
  1322 3.779032e-04
  1323 3.915051e-04
  1324 3.805460e-04
  1325 4.123493e-04
  1326 3.623499e-04
  1328 4.265034e-04
  1329 4.077489e-04
  1330 3.703328e-04
  1331 3.749019e-04
  1332 3.630968e-04
  1334 3.751830e-04
  1335 3.690169e-04
  1336 3.731804e-04
  1338 3.892282e-04
  1339 4.096003e-04
  1341 3.820064e-04
  1342 3.493712e-04
  1343 3.717712e-04
  1347 3.798506e-04
  1348 4.126263e-04
  1349 3.669676e-04
  1350 3.777894e-04
  1351 3.745677e-04
  1352 3.615554e-04
  1353 3.888376e-04
  1354 3.466460e-04
  1355 3.735874e-04
  1357 3.543179e-04
  1358 3.545153e-04
  1359 3.797167e-04
  1360 3.703224e-04
  1361 4.383684e-04
  1362 3.951753e-04
  1363 3.812125e-04
  1364 3.414212e-04
  1365 3.730103e-04
  1366 3.847206e-04
  1367 4.011226e-04
  1368 3.909203e-04
  1369 3.623189e-04
  1370 3.736914e-04
  1371 3.098194e-04
  1372 3.718670e-04
  1374 3.821649e-04
  1375 3.974745e-04
  1376 3.799709e-04
  1377 3.416947e-04
  1378 4.035162e-04
  1379 4.355456e-04
  1380 4.114328e-04
  1381 3.879476e-04
  1382 3.845981e-04
  1383 3.917036e-04
  1384 3.420287e-04
  1385 4.004374e-04
  1386 4.029790e-04
  1387 3.669121e-04
  1388 3.704541e-04
  1389 3.741163e-04
  1390 3.707593e-04
  1393 3.588747e-04
  1394 3.952244e-04
  1395 3.808915e-04
  1397 3.848713e-04
  1398 3.687936e-04
  1399 3.777111e-04
  1400 3.657713e-04
  1401 3.940946e-04
  1402 3.493807e-04
  1403 3.761894e-04
  1404 4.087018e-04
  1405 3.833093e-04
  1406 4.176490e-04
  1407 3.601502e-04
  1410 3.672756e-04
  1412 3.831934e-04
  1413 3.683013e-04
  1414 3.696555e-04
  1415 3.792068e-04
  1416 3.744403e-04
  1417 3.897552e-04
  1418 4.031805e-04
  1419 3.601888e-04
  1420 3.790488e-04
  1421 3.528498e-04
  1423 3.854405e-04
  1424 3.418880e-04
  1426 3.480925e-04
  1428 3.862646e-04
  1429 3.925847e-04
  1430 3.892997e-04
  1431 3.825514e-04
  1432 3.691889e-04
  1434 3.759571e-04
  1438 3.778261e-04
  1439 3.938498e-04
  1440 3.875097e-04
  1441 4.370132e-04
  1442 3.712078e-04
  1443 3.830759e-04
  1445 3.818859e-04
  1446 3.665550e-04
  1447 3.727805e-04
  1448 3.801848e-04
  1449 3.663343e-04
  1451 3.928674e-04
  1452 3.914934e-04
  1453 3.749115e-04
  1455 4.186113e-04
  1456 3.742264e-04
  1457 3.766903e-04
  1458 3.634558e-04
  1459 3.685204e-04
  1460 4.362442e-04
  1461 3.965755e-04
  1463 3.914401e-04
  1467 3.798593e-04
  1468 3.709446e-04
  1469 3.777229e-04
  1470 3.884782e-04
  1471 3.907339e-04
  1472 3.871021e-04
  1475 3.530881e-04
  1476 3.664800e-04
  1478 3.936358e-04
  1480 3.766521e-04
  1481 4.445888e-04
  1482 3.778417e-04
  1483 3.872880e-04
  1484 4.059511e-04
  1485 3.716452e-04
  1486 3.576558e-04
  1487 3.893741e-04
  1489 3.566325e-04
  1490 3.749887e-04
  1491 4.023297e-04
  1492 3.983637e-04
  1493 4.003149e-04
  1496 3.607601e-04
  1497 3.873172e-04
  1498 3.743118e-04
  1500 4.100551e-04
  1501 3.737380e-04
  1502 3.682861e-04
  1504 3.693246e-04
  1506 4.095639e-04
  1507 3.892271e-04
  1508 3.851688e-04
  1509 3.977224e-04
  1510 3.517733e-04
  1511 3.746841e-04
  1512 3.765185e-04
  1513 3.682724e-04
  1514 3.931284e-04
  1515 4.028059e-04
  1516 3.407176e-04
  1517 3.867554e-04
  1518 3.644618e-04
  1520 4.097958e-04
  1521 3.696792e-04
  1522 3.877718e-04
  1523 4.171460e-04
  1526 4.277986e-04
  1527 3.771406e-04
  1528 3.872984e-04
  1530 4.094448e-04
  1531 4.007907e-04
  1532 4.096335e-04
  1533 3.757621e-04
  1534 3.799160e-04
  1536 3.824420e-04
  1537 3.788257e-04
  1538 4.022928e-04
  1539 3.871019e-04
  1540 3.752552e-04
  1541 3.664541e-04
  1543 3.842658e-04
  1544 3.791564e-04
  1545 3.820141e-04
  1546 3.818069e-04
  1547 3.526405e-04
  1548 3.544249e-04
  1549 3.902252e-04
  1555 3.646728e-04
  1556 4.006604e-04
  1557 3.584384e-04
  1558 4.208302e-04
  1559 3.829045e-04
  1562 4.061342e-04
  1563 3.486703e-04
  1564 3.920541e-04
  1565 3.415260e-04
  1566 3.895298e-04
  1568 3.944166e-04
  1570 4.809003e-04
  1572 4.061654e-04
  1573 4.021121e-04
  1574 4.141090e-04
  1575 3.649881e-04
  1577 3.787617e-04
  1578 3.897520e-04
  1579 3.487199e-04
  1580 3.946907e-04
  1581 3.835970e-04
  1582 4.046862e-04
  1583 3.598042e-04
  1585 4.530269e-04
  1586 3.441852e-04
  1587 3.634741e-04
  1588 3.706252e-04
  1589 3.837177e-04
  1590 3.650223e-04
  1592 3.706822e-04
  1594 3.824217e-04
  1595 3.903870e-04
  1596 3.850316e-04
  1597 3.689470e-04
  1598 4.003261e-04
  1599 3.676851e-04
  1600 3.666277e-04
  1603 3.772293e-04
  1604 3.849093e-04
  1605 3.781269e-04
  1606 3.892620e-04
  1608 4.050157e-04
  1609 3.478882e-04
  1612 3.858146e-04
  1613 3.741445e-04
  1614 3.718239e-04
  1615 3.735547e-04
  1616 3.653244e-04
  1618 3.912402e-04
  1619 3.493625e-04
  1620 3.982662e-04
  1622 4.039594e-04
  1625 3.810963e-04
  1626 3.940273e-04
  1628 3.750114e-04
  1629 4.125222e-04
  1630 3.805162e-04
  1631 3.958921e-04
  1632 4.368133e-04
  1633 3.916692e-04
  1634 3.824249e-04
  1635 3.830914e-04
  1636 3.673819e-04
  1637 3.747564e-04
  1639 3.537630e-04
  1641 3.791355e-04
  1642 3.696533e-04
  1643 3.723180e-04
  1646 3.375733e-04
  1647 3.851280e-04
  1649 3.733694e-04
  1650 3.597399e-04
  1651 3.798024e-04
  1652 4.162861e-04
  1653 3.798296e-04
  1654 3.950537e-04
  1655 3.590911e-04
  1656 3.370005e-04
  1658 3.699285e-04
  1659 3.858361e-04
  1660 3.381676e-04
  1663 3.785585e-04
  1665 3.550538e-04
  1666 3.741180e-04
  1667 3.671467e-04
  1669 3.666972e-04
  1670 3.405281e-04
  1671 3.835549e-04
  1673 3.597576e-04
  1674 3.674103e-04
  1675 3.788746e-04
  1676 3.756324e-04
  1678 3.892183e-04
  1679 3.625735e-04
  1680 3.765514e-04
  1681 3.712608e-04
  1682 3.893821e-04
  1683 3.785146e-04
  1685 4.142426e-04
  1686 3.915059e-04
  1689 3.707414e-04
  1690 4.004863e-04
  1693 3.694098e-04
  1694 3.663923e-04
  1695 4.195721e-04
  1696 3.874085e-04
  1697 3.775945e-04
  1698 3.892915e-04
  1699 4.214231e-04
  1703 3.966553e-04
  1704 3.948892e-04
  1705 3.870856e-04
  1706 4.103445e-04
  1707 3.704839e-04
  1708 3.963592e-04
  1711 3.555476e-04
  1712 3.862716e-04
  1713 3.722488e-04
  1714 3.704894e-04
  1715 3.818320e-04
  1718 3.842783e-04
  1719 4.147305e-04
  1720 3.326083e-04
  1721 3.974676e-04
  1722 3.876662e-04
  1723 3.936141e-04
  1724 3.980556e-04
  1726 3.729664e-04
  1727 3.711643e-04
  1728 3.771114e-04
  1729 3.836909e-04
  1730 3.820294e-04
  1731 3.779651e-04
  1732 3.618583e-04
  1734 3.865182e-04
  1735 4.022166e-04
  1737 3.468666e-04
  1738 3.895723e-04
  1739 3.792763e-04
  1741 3.854196e-04
  1742 3.819932e-04
  1745 3.837896e-04
  1747 3.881313e-04
  1749 3.804617e-04
  1750 4.002753e-04
  1751 4.101901e-04
  1752 3.736267e-04
  1753 3.702573e-04
  1754 3.899560e-04
  1756 3.900088e-04
  1758 3.870031e-04
  1759 3.529857e-04
  1760 4.269923e-04
  1761 3.850148e-04
  1763 3.793242e-04
  1764 3.911295e-04
  1765 3.661026e-04
  1766 3.837430e-04
  1768 3.630508e-04
  1770 3.726901e-04
  1772 3.642937e-04
  1773 3.987686e-04
  1775 3.719643e-04
  1777 3.840908e-04
  1778 3.821366e-04
  1779 3.778236e-04
  1780 3.516660e-04
  1781 3.890478e-04
  1783 3.865528e-04
  1785 3.993388e-04
  1787 3.766597e-04
  1789 4.011183e-04
  1790 3.656126e-04
  1792 3.887937e-04
  1793 3.728879e-04
  1794 3.888301e-04
  1795 4.025440e-04
  1796 3.869757e-04
  1798 3.741083e-04
  1800 3.762831e-04
  1801 3.949018e-04
  1804 3.543462e-04
  1806 3.616452e-04
  1807 3.804549e-04
  1810 3.706370e-04
  1812 3.247742e-04
  1813 3.742836e-04
  1814 3.504179e-04
  1815 3.618264e-04
  1817 3.584820e-04
  1818 4.020084e-04
  1819 3.934494e-04
  1820 3.935183e-04
  1821 3.688244e-04
  1823 3.969492e-04
  1826 3.707133e-04
  1827 3.573454e-04
  1828 3.909142e-04
  1830 3.879631e-04
  1834 3.990267e-04
  1835 3.944605e-04
  1836 3.399922e-04
  1838 3.636386e-04
  1839 3.863931e-04
  1841 3.641280e-04
  1842 3.947568e-04
  1845 3.617580e-04
  1846 4.024645e-04
  1849 4.066389e-04
  1850 3.405881e-04
  1851 3.943947e-04
  1854 3.940717e-04
  1855 3.897158e-04
  1856 3.691086e-04
  1857 3.943827e-04
  1858 4.123720e-04
  1859 3.645420e-04
  1860 3.255715e-04
  1861 3.811674e-04
  1862 3.514470e-04
  1863 3.512342e-04
  1866 3.649144e-04
  1867 3.715021e-04
  1868 3.794587e-04
  1869 4.032121e-04
  1870 3.967645e-04
  1874 4.019946e-04
  1876 3.908922e-04
  1877 3.834508e-04
  1880 3.998121e-04
  1882 3.740103e-04
  1883 3.826017e-04
  1885 3.860482e-04
  1886 3.824400e-04
  1889 3.781238e-04
  1892 3.532843e-04
  1893 3.676729e-04
  1894 3.925777e-04
  1896 3.703877e-04
  1899 3.664026e-04
  1900 3.673780e-04
  1901 4.103453e-04
  1902 3.527764e-04
  1904 3.719099e-04
  1905 3.854723e-04
  1909 3.835262e-04
  1910 3.941971e-04
  1911 4.016295e-04
  1913 3.638866e-04
  1914 3.314662e-04
  1918 3.568651e-04
  1919 3.865841e-04
  1920 3.950294e-04
  1921 3.784903e-04
  1922 3.555466e-04
  1924 3.723029e-04
  1925 3.691001e-04
  1930 3.731216e-04
  1931 3.889000e-04
  1932 3.863893e-04
  1935 3.690357e-04
  1936 3.684163e-04
  1938 3.771095e-04
  1942 3.904842e-04
  1946 3.909668e-04
  1948 3.679671e-04
  1949 4.145866e-04
  1950 3.881554e-04
  1953 3.772860e-04
  1955 3.817681e-04
  1956 3.853665e-04
  1957 3.748903e-04
  1958 3.547561e-04
  1959 3.769373e-04
  1961 3.620401e-04
  1963 3.867542e-04
  1964 3.727218e-04
  1965 4.315596e-04
  1966 4.194122e-04
  1967 3.422561e-04
  1969 4.252713e-04
  1971 3.801202e-04
  1974 3.817952e-04
  1978 3.765107e-04
  1979 3.897359e-04
  1981 3.911881e-04
  1982 3.562690e-04
  1984 3.803512e-04
  1985 3.515769e-04
  1989 3.987197e-04
  1991 3.702993e-04
  1993 4.153996e-04
  1994 4.016843e-04
  1995 3.588832e-04
  1996 3.826904e-04
  1997 3.773662e-04
  2000 3.870265e-04
  2001 4.045707e-04
  2002 4.036960e-04
  2004 3.769686e-04
  2005 3.684377e-04
  2006 3.691482e-04
  2007 3.466169e-04
  2008 4.000168e-04
  2009 3.960332e-04
  2010 3.541102e-04
  2012 3.769340e-04
  2019 4.139538e-04
  2020 3.730052e-04
  2022 3.567498e-04
  2023 3.648049e-04
  2026 4.280039e-04
  2027 3.375815e-04
  2028 4.086310e-04
  2031 3.593278e-04
  2032 3.850162e-04
  2035 3.445756e-04
  2036 3.758019e-04
  2038 3.940821e-04
  2040 3.387299e-04
  2041 3.757670e-04
  2043 3.611438e-04
  2044 3.735411e-04
  2047 3.833843e-04
  2050 3.794113e-04
  2053 3.755648e-04
  2054 3.796795e-04
  2057 3.536057e-04
  2058 3.826401e-04
  2062 3.888224e-04
  2063 3.867422e-04
  2064 4.139113e-04
  2066 4.172956e-04
  2068 3.580608e-04
  2069 3.718169e-04
  2070 3.660841e-04
  2072 3.858362e-04
  2074 3.738275e-04
  2075 3.844942e-04
  2076 3.729552e-04
  2077 3.797448e-04
  2078 3.846056e-04
  2079 3.657130e-04
  2081 3.672772e-04
  2085 3.906027e-04
  2087 3.731086e-04
  2091 3.930672e-04
  2092 4.030944e-04
  2093 3.533097e-04
  2094 3.877200e-04
  2095 3.921363e-04
  2096 3.873267e-04
  2100 3.708858e-04
  2101 3.716709e-04
  2102 3.936819e-04
  2104 3.940611e-04
  2105 4.007255e-04
  2107 4.088753e-04
  2108 3.562743e-04
  2114 3.967035e-04
  2115 3.627383e-04
  2119 3.457008e-04
  2120 3.676360e-04
  2124 3.932849e-04
  2125 3.658229e-04
  2126 3.604448e-04
  2129 3.856322e-04
  2130 3.752377e-04
  2131 3.784041e-04
  2132 3.777269e-04
  2133 3.476989e-04
  2135 4.044906e-04
  2139 4.058461e-04
  2140 4.022696e-04
  2142 3.895604e-04
  2147 3.710768e-04
  2148 3.669657e-04
  2150 3.815536e-04
  2151 4.396250e-04
  2156 3.917110e-04
  2157 3.792474e-04
  2161 3.879885e-04
  2162 3.594096e-04
  2163 3.598389e-04
  2164 3.934092e-04
  2167 3.888403e-04
  2168 3.888294e-04
  2169 3.971670e-04
  2170 3.924874e-04
  2171 3.689888e-04
  2176 4.067253e-04
  2177 3.625368e-04
  2178 3.916424e-04
  2181 4.043166e-04
  2184 3.675114e-04
  2186 3.696833e-04
  2187 3.518201e-04
  2188 3.729418e-04
  2194 3.674393e-04
  2197 3.889631e-04
  2198 3.793821e-04
  2200 3.571464e-04
  2201 3.515021e-04
  2206 3.770244e-04
  2207 3.869810e-04
  2212 3.600586e-04
  2215 3.567074e-04
  2217 4.132416e-04
  2219 4.082428e-04
  2220 3.757160e-04
  2228 3.679545e-04
  2229 3.653212e-04
  2230 3.723871e-04
  2233 3.510949e-04
  2236 3.710243e-04
  2237 3.632988e-04
  2242 3.696715e-04
  2243 3.982929e-04
  2244 3.696231e-04
  2246 3.674509e-04
  2247 3.781797e-04
  2248 3.943606e-04
  2250 4.083977e-04
  2252 3.802390e-04
  2253 3.687962e-04
  2254 3.913786e-04
  2256 3.611911e-04
  2257 3.680714e-04
  2263 3.575357e-04
  2264 3.492849e-04
  2265 3.966079e-04
  2266 3.939608e-04
  2268 3.806593e-04
  2271 3.906830e-04
  2272 3.507296e-04
  2274 3.876696e-04
  2275 3.597303e-04
  2279 3.681416e-04
  2282 3.572751e-04
  2283 3.740633e-04
  2285 4.085445e-04
  2288 3.955548e-04
  2289 3.854095e-04
  2290 3.957516e-04
  2291 3.732044e-04
  2292 3.534318e-04
  2293 4.133822e-04
  2294 3.662463e-04
  2296 3.871121e-04
  2304 3.986559e-04
  2306 3.790559e-04
  2308 3.506294e-04
  2309 3.537780e-04
  2310 3.810281e-04
  2311 3.735541e-04
  2312 3.603285e-04
  2315 3.388605e-04
  2317 3.808085e-04
  2319 3.818920e-04
  2321 3.896689e-04
  2322 3.847036e-04
  2323 3.709340e-04
  2330 3.804447e-04
  2336 3.761451e-04
  2339 3.721045e-04
  2340 3.682113e-04
  2341 3.405107e-04
  2342 3.801277e-04
  2343 3.989719e-04
  2345 3.538521e-04
  2346 3.508804e-04
  2347 3.745047e-04
  2348 3.760147e-04
  2350 3.970188e-04
  2351 3.781290e-04
  2354 3.846194e-04
  2360 4.095993e-04
  2369 4.046863e-04
  2371 4.133018e-04
  2374 3.618491e-04
  2375 4.260198e-04
  2378 3.896569e-04
  2379 3.938207e-04
  2385 3.538883e-04
  2388 3.677532e-04
  2401 3.649800e-04
  2406 3.823922e-04
  2407 3.766498e-04
  2408 3.828346e-04
  2409 3.687036e-04
  2411 3.507537e-04
  2419 3.468304e-04
  2420 3.631397e-04
  2421 3.736340e-04
  2434 4.037168e-04
  2439 3.736380e-04
  2441 3.891960e-04
  2444 3.777785e-04
  2445 3.849569e-04
  2446 3.899853e-04
  2447 3.850685e-04
  2448 3.856499e-04
  2450 3.646834e-04
  2451 3.684019e-04
  2456 3.961128e-04
  2461 3.804170e-04
  2465 4.114792e-04
  2467 3.924724e-04
  2470 3.741989e-04
  2471 3.816123e-04
  2472 3.828045e-04
  2477 3.830969e-04
  2480 3.922509e-04
  2487 3.658391e-04
  2488 4.012145e-04
  2489 3.899395e-04
  2495 3.490903e-04
  2496 3.762359e-04
  2498 3.946465e-04
  2500 3.685447e-04
  2501 4.084249e-04
  2508 3.950807e-04
  2509 3.833159e-04
  2515 3.854711e-04
  2516 3.858434e-04
  2518 3.368426e-04
  2528 3.794012e-04
  2531 3.922484e-04
  2533 4.209240e-04
  2537 3.920709e-04
  2538 3.664609e-04
  2539 3.776463e-04
  2541 3.675786e-04
  2542 3.714608e-04
  2546 3.377250e-04
  2552 3.506087e-04
  2553 3.836426e-04
  2558 4.153995e-04
  2561 3.933152e-04
  2568 3.986253e-04
  2570 3.920684e-04
  2571 3.659842e-04
  2573 3.650671e-04
  2576 4.038333e-04
  2579 3.850548e-04
  2582 4.030330e-04
  2588 3.835806e-04
  2589 3.851891e-04
  2595 3.778007e-04
  2596 3.819601e-04
  2599 3.741009e-04
  2600 3.823499e-04
  2603 3.697310e-04
  2606 4.358674e-04
  2610 3.819347e-04
  2614 3.561607e-04
  2623 3.431205e-04
  2630 3.565745e-04
  2640 3.666320e-04
  2643 3.823908e-04
  2644 3.894442e-04
  2645 3.752447e-04
  2647 3.635442e-04
  2648 3.735645e-04
  2651 3.822184e-04
  2653 3.812244e-04
  2658 3.854596e-04
  2660 3.858006e-04
  2661 3.729308e-04
  2663 3.863228e-04
  2664 3.603125e-04
  2671 3.984773e-04
  2672 3.680438e-04
  2676 3.819962e-04
  2684 3.713117e-04
  2685 3.735000e-04
  2687 3.666468e-04
  2693 3.747730e-04
  2701 3.826777e-04
  2702 3.965734e-04
  2711 3.765399e-04
  2712 3.840356e-04
  2723 4.055328e-04
  2730 3.456044e-04
  2731 3.908070e-04
  2734 3.656157e-04
  2736 4.193879e-04
  2737 3.778242e-04
  2739 4.062183e-04
  2744 3.838750e-04
  2757 3.718519e-04
  2761 3.655728e-04
  2763 3.792954e-04
  2766 3.542639e-04
  2769 3.866570e-04
  2770 3.821385e-04
  2772 3.843010e-04
  2776 3.716105e-04
  2777 3.812955e-04
  2778 4.071500e-04
  2785 4.058514e-04
  2792 3.710885e-04
  2795 3.887408e-04
  2803 4.037859e-04
  2808 3.680387e-04
  2809 3.714622e-04
  2812 3.779959e-04
  2821 4.176403e-04
  2828 3.716949e-04
  2832 3.922571e-04
  2838 3.660434e-04
  2853 3.902735e-04
  2858 3.821975e-04
  2859 4.180835e-04
  2883 3.699116e-04
  2885 3.751651e-04
  2886 3.663780e-04
  2889 3.748770e-04
  2890 3.773799e-04
  2891 3.794637e-04
  2900 3.767312e-04
  2901 3.544139e-04
  2905 3.752892e-04
  2906 3.764687e-04
  2908 3.640302e-04
  2910 3.722828e-04
  2911 3.735934e-04
  2915 3.768219e-04
  2916 3.842748e-04
  2917 3.700820e-04
  2920 3.605577e-04
  2921 3.837827e-04
  2927 3.887854e-04
  2930 3.608964e-04
  2947 3.517843e-04
  2948 3.932844e-04
  2951 3.689844e-04
  2954 3.687079e-04
  2968 4.000525e-04
  2971 4.333463e-04
  2982 3.680249e-04
  2987 3.521376e-04
  3010 4.055186e-04
  3014 3.554169e-04
  3036 3.762828e-04
  3040 3.875403e-04
  3043 3.675550e-04
  3051 3.801834e-04
  3054 3.797851e-04
  3058 3.936327e-04
  3069 3.895229e-04
  3071 3.788338e-04
  3073 3.994401e-04
  3074 3.936101e-04
  3078 3.805944e-04
  3079 3.703175e-04
  3083 3.738739e-04
  3085 3.721573e-04
  3093 3.573071e-04
  3096 4.034547e-04
  3110 3.387896e-04
  3113 3.591799e-04
  3119 3.708572e-04
  3121 3.820373e-04
  3122 3.813681e-04
  3127 3.716283e-04
  3130 3.726005e-04
  3131 3.601250e-04
  3134 3.559818e-04
  3140 3.826085e-04
  3143 3.923100e-04
  3144 4.115459e-04
  3147 3.947919e-04
  3148 3.943609e-04
  3159 3.745658e-04
  3161 3.658902e-04
  3163 3.578776e-04
  3164 3.917119e-04
  3166 3.837420e-04
  3174 3.719670e-04
  3182 3.902020e-04
  3198 4.016201e-04
  3208 4.003758e-04
  3210 3.629601e-04
  3214 3.817849e-04
  3231 3.787720e-04
  3240 3.596500e-04
  3250 3.736025e-04
  3252 3.842125e-04
  3255 3.844522e-04
  3257 3.937454e-04
  3264 3.815497e-04
  3279 3.513234e-04
  3280 3.947761e-04
  3285 3.615275e-04
  3293 3.765670e-04
  3306 3.947977e-04
  3314 4.112998e-04
  3318 3.607464e-04
  3331 3.951112e-04
  3335 3.717668e-04
  3336 3.863225e-04
  3338 3.766649e-04
  3340 3.787705e-04
  3342 3.863458e-04
  3343 3.717601e-04
  3345 3.774033e-04
  3346 3.794975e-04
  3352 3.405966e-04
  3354 3.941869e-04
  3358 3.916201e-04
  3363 3.804586e-04
  3378 3.831707e-04
  3385 3.819246e-04
  3387 3.986797e-04
  3390 3.656018e-04
  3401 3.635212e-04
  3408 3.659718e-04
  3412 3.523569e-04
  3413 3.870774e-04
  3417 3.610892e-04
  3418 3.757090e-04
  3419 4.058388e-04
  3425 3.729271e-04
  3436 3.795440e-04
  3439 3.949909e-04
  3445 3.716258e-04
  3446 3.898403e-04
  3455 3.661869e-04
  3456 3.688409e-04
  3467 3.665223e-04
  3480 3.760966e-04
  3487 3.802082e-04
  3497 3.827856e-04
  3499 3.755502e-04
  3508 4.040926e-04
  3523 3.722356e-04
  3526 3.818369e-04
  3535 3.687040e-04
  3553 3.845503e-04
  3566 3.814140e-04
  3579 3.965725e-04
  3587 3.608464e-04
  3588 3.985684e-04
  3610 3.683102e-04
  3612 3.757741e-04
  3614 3.787044e-04
  3616 3.835280e-04
  3617 3.609000e-04
  3620 3.897803e-04
  3621 3.744144e-04
  3638 3.684815e-04
  3657 3.760788e-04
  3660 3.759413e-04
  3668 3.659469e-04
  3675 3.794218e-04
  3677 3.608231e-04
  3683 3.731260e-04
  3699 4.067024e-04
  3710 4.044641e-04
  3711 3.873828e-04
  3713 3.859674e-04
  3721 3.694797e-04
  3734 3.842599e-04
  3736 3.692919e-04
  3744 3.794465e-04
  3745 3.721245e-04
  3748 3.855513e-04
  3750 3.541865e-04
  3760 3.580020e-04
  3762 3.853497e-04
  3764 3.879745e-04
  3773 3.893520e-04
  3828 3.841726e-04
  3843 3.596995e-04
  3844 3.647923e-04
  3853 3.789769e-04
  3863 4.122773e-04
  3867 3.879128e-04
  3871 3.841299e-04
  3901 4.018218e-04
  3906 3.849617e-04
  3907 3.547679e-04
  3913 3.972888e-04
  3921 3.644296e-04
  3923 3.737499e-04
  3936 3.899551e-04
  3941 3.815972e-04
  3945 3.774075e-04
  3948 3.684356e-04
  3949 3.663655e-04
  3954 3.788985e-04
  3972 3.716111e-04
  3979 3.700090e-04
  3980 3.721649e-04
  3981 3.853062e-04
  3983 3.907621e-04
  4024 3.386300e-04
  4027 3.683444e-04
  4032 3.738748e-04
  4039 3.736826e-04
  4044 3.724978e-04
  4049 3.740669e-04
  4052 3.825218e-04
  4058 3.796803e-04
  4059 3.908243e-04
  4079 3.926355e-04
  4094 3.536669e-04
  4097 3.861022e-04
  4112 3.957019e-04
  4129 4.010221e-04
  4135 3.833673e-04
  4154 3.844095e-04
  4182 3.669074e-04
  4187 3.693758e-04
  4204 3.822337e-04
  4220 3.914745e-04
  4223 3.555298e-04
  4270 3.796277e-04
  4271 3.595690e-04
  4275 3.856626e-04
  4278 3.569545e-04
  4293 3.855485e-04
  4310 3.902536e-04
  4313 3.704435e-04
  4328 3.980554e-04
  4356 3.687716e-04
  4368 3.485912e-04
  4383 3.632546e-04
  4398 3.795225e-04
  4407 3.646702e-04
  4420 3.575766e-04
  4441 3.839886e-04
  4445 3.756144e-04
  4446 3.516192e-04
  4453 4.121422e-04
  4475 3.747165e-04
  4505 3.476911e-04
  4537 3.862905e-04
  4548 3.825501e-04
  4561 3.889649e-04
  4587 3.748393e-04
  4589 3.741348e-04
  4604 3.565322e-04
  4622 3.731858e-04
  4637 3.492676e-04
  4642 3.785766e-04
  4644 3.539181e-04
  4647 3.638669e-04
  4655 4.005198e-04
  4681 3.831888e-04
  4704 3.888426e-04
  4705 3.854614e-04
  4725 3.839778e-04
  4726 3.776819e-04
  4736 3.621000e-04
  4740 3.788873e-04
  4747 3.663677e-04
  4822 3.660043e-04
  4858 3.441867e-04
  4863 3.507960e-04
  4875 3.584360e-04
  4880 3.657960e-04
  4891 3.897196e-04
  4910 4.097903e-04
  4924 3.691621e-04
  4931 3.768048e-04
  4934 3.698287e-04
  4952 3.642262e-04
  4956 3.923362e-04
  5019 3.554985e-04
  5027 3.655365e-04
  5038 3.893742e-04
  5065 3.631610e-04
  5066 4.026867e-04
  5069 3.821650e-04
  5073 4.005959e-04
  5102 3.799911e-04
  5113 3.812566e-04
  5130 4.003989e-04
  5147 3.755906e-04
  5186 3.764639e-04
  5188 3.606921e-04
  5209 3.674677e-04
  5211 3.552816e-04
  5219 3.497910e-04
  5222 3.597450e-04
  5253 3.824233e-04
  5299 3.592699e-04
  5304 3.705589e-04
  5309 3.607431e-04
  5337 3.812304e-04
  5433 3.817982e-04
  5450 3.627780e-04
  5452 3.805760e-04
  5507 3.631525e-04
  5571 3.552807e-04
  5584 3.482158e-04
  5598 3.701078e-04
  5640 3.942685e-04
  5670 3.767623e-04
  5733 3.881370e-04
  5740 3.666859e-04
  5743 3.630976e-04
  5758 3.697653e-04
  5778 3.673729e-04
  5787 3.834400e-04
  5820 3.864640e-04
  5822 3.600378e-04
  5830 3.742783e-04
  5876 3.838764e-04
  5880 3.590734e-04
  5905 3.899187e-04
  5921 4.001231e-04
  5936 3.555962e-04
  5947 3.741353e-04
  5991 3.725565e-04
  6090 3.784187e-04
  6122 3.831260e-04
  6179 3.689511e-04
  6183 3.672789e-04
  6192 3.721692e-04
  6213 3.825312e-04
  6217 3.533350e-04
  6223 3.724004e-04
  6296 3.826487e-04
  6307 3.639825e-04
  6354 3.639272e-04
  6429 3.766785e-04
  6441 3.858258e-04
  6444 3.860625e-04
  6455 3.728570e-04
  6472 3.747601e-04
  6542 3.708022e-04
  6562 3.956677e-04
  6567 3.776596e-04
  6605 3.767500e-04
  6619 3.945575e-04
  6635 3.773153e-04
  6638 3.772708e-04
  6671 3.792779e-04
  6769 3.828209e-04
  6772 3.807851e-04
  6867 3.766911e-04
  6969 3.683921e-04
  6973 3.852707e-04
  7047 3.794805e-04
  7140 3.802558e-04
  7236 3.825001e-04
  7262 3.758054e-04
  7421 3.716418e-04
  7481 3.723050e-04
  7539 3.708556e-04
  7575 3.796527e-04
  7669 3.797729e-04
  7674 3.715151e-04
  8035 3.767781e-04
  8256 3.716819e-04
  8361 3.702284e-04
  8457 3.691829e-04
  8793 3.744306e-04
  8826 3.851399e-04
  8851 3.768490e-04
  8931 3.717745e-04
  9124 3.647150e-04
  9417 3.782580e-04
  9551 3.694228e-04
  9633 3.681900e-04
 10839 3.564875e-04
 11720 3.571124e-04
 11749 3.634655e-04
 11798 3.617287e-04
 12182 3.696679e-04
 12202 3.694820e-04
 12312 3.521355e-04
 12552 3.599574e-04
 12808 3.670570e-04
 13037 3.605754e-04
 14094 3.658750e-04
 15533 3.610674e-04
 19496 3.580364e-04


==> data/Peer2Peer-CL-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.905581e-04
     3 3.802029e-04
     4 3.862195e-04
     5 3.879900e-04
     6 3.887475e-04
     7 3.852985e-04
     8 3.861457e-04
     9 3.872903e-04
    10 3.846746e-04
    11 3.869894e-04
    12 3.849573e-04
    13 3.858101e-04
    14 3.852811e-04
    15 3.859194e-04
    16 3.849455e-04
    17 3.885732e-04
    18 3.855455e-04
    19 3.868895e-04
    20 3.865350e-04
    21 3.838798e-04
    22 3.869831e-04
    23 3.839784e-04
    24 3.853807e-04
    25 3.849618e-04
    26 3.872713e-04
    27 3.859412e-04
    28 3.857385e-04
    29 3.829606e-04
    30 3.856659e-04
    31 3.838346e-04
    32 3.843756e-04
    33 3.849908e-04
    34 3.860378e-04
    35 3.849460e-04
    36 3.837221e-04
    37 3.882266e-04
    38 3.836351e-04
    39 3.818386e-04
    40 3.842324e-04
    41 3.853221e-04
    42 3.863216e-04
    43 3.835202e-04
    44 3.874740e-04
    45 3.840727e-04
    46 3.867042e-04
    47 3.867368e-04
    48 3.843773e-04
    49 3.873548e-04
    50 3.821422e-04
    51 3.835472e-04
    52 3.853508e-04
    53 3.884502e-04
    54 3.853111e-04
    55 3.873056e-04
    56 3.824962e-04
    57 3.892161e-04
    58 3.854131e-04
    59 3.874222e-04
    60 3.858773e-04
    61 3.834386e-04
    62 3.819555e-04
    63 3.826460e-04
    64 3.855166e-04
    65 3.862228e-04
    66 3.851473e-04
    67 3.880038e-04
    68 3.836070e-04
    69 3.848911e-04
    70 3.859721e-04
    71 3.825361e-04
    72 3.820450e-04
    73 3.857245e-04
    74 3.814662e-04
    75 3.888648e-04
    76 3.830625e-04
    77 3.823440e-04
    78 3.776080e-04
    79 3.879312e-04
    80 3.856340e-04
    81 3.833035e-04
    82 3.859855e-04
    83 3.812904e-04
    84 3.791709e-04
    85 3.852985e-04
    86 3.866008e-04
    87 3.828231e-04
    88 3.913569e-04
    89 3.814042e-04
    90 3.849441e-04
    91 3.851474e-04
    92 3.869103e-04
    93 3.865101e-04
    94 3.811792e-04
    95 3.887705e-04
    96 3.903993e-04
    97 3.808457e-04
    98 3.872500e-04
    99 3.908553e-04
   100 3.804943e-04
   101 3.796261e-04
   102 3.884609e-04
   103 3.853023e-04
   104 3.834326e-04
   105 3.853382e-04
   106 3.838551e-04
   107 3.825087e-04
   108 3.889585e-04
   109 3.828592e-04
   110 3.840013e-04
   111 3.865567e-04
   112 3.844596e-04
   113 3.829838e-04
   114 3.902984e-04
   115 3.789455e-04
   116 3.838440e-04
   117 3.822050e-04
   118 3.898697e-04
   119 3.868153e-04
   120 3.805656e-04
   121 3.854356e-04
   122 3.872189e-04
   123 3.868535e-04
   124 3.845594e-04
   125 3.838660e-04
   126 3.815469e-04
   127 3.799434e-04
   128 3.905669e-04
   129 3.790953e-04
   130 3.891402e-04
   131 3.858253e-04
   132 3.899539e-04
   133 3.893982e-04
   134 3.725971e-04
   135 3.889414e-04
   136 3.917631e-04
   137 3.834636e-04
   138 3.931058e-04
   139 3.750954e-04
   140 3.759763e-04
   141 3.834647e-04
   142 3.922297e-04
   143 3.824556e-04
   144 3.762594e-04
   145 3.776149e-04
   146 3.853622e-04
   147 3.742622e-04
   148 3.881892e-04
   149 3.855627e-04
   150 3.699360e-04
   151 3.804579e-04
   152 3.855880e-04
   153 3.821597e-04
   154 3.917232e-04
   155 3.750909e-04
   156 3.854595e-04
   157 3.891619e-04
   158 3.858211e-04
   159 3.832080e-04
   160 3.867716e-04
   161 3.789507e-04
   162 3.838811e-04
   163 3.754276e-04
   164 3.813035e-04
   165 3.809666e-04
   166 3.893945e-04
   167 3.901123e-04
   168 3.806692e-04
   169 3.908302e-04
   170 3.741027e-04
   171 3.779145e-04
   172 3.902212e-04
   173 3.807730e-04
   174 3.857459e-04
   175 3.892661e-04
   176 3.830816e-04
   177 3.865155e-04
   178 3.698194e-04
   179 3.777971e-04
   180 3.910042e-04
   181 3.869670e-04
   182 3.909194e-04
   183 3.931909e-04
   184 3.896724e-04
   185 3.731882e-04
   186 3.805783e-04
   187 3.939796e-04
   188 3.758527e-04
   189 3.824002e-04
   190 3.932246e-04
   191 3.977186e-04
   192 4.000888e-04
   193 3.863882e-04
   194 3.835819e-04
   195 3.832706e-04
   196 3.793877e-04
   197 3.778921e-04
   198 3.911565e-04
   199 3.783772e-04
   200 3.804222e-04
   201 3.835439e-04
   202 3.780912e-04
   203 3.813985e-04
   204 3.878976e-04
   205 3.729498e-04
   206 3.823363e-04
   207 3.900328e-04
   208 3.793108e-04
   209 3.848286e-04
   210 3.939364e-04
   211 3.677790e-04
   212 3.679638e-04
   213 3.798580e-04
   214 3.819395e-04
   215 3.971318e-04
   216 3.742214e-04
   217 3.861962e-04
   218 3.892449e-04
   219 3.824074e-04
   220 3.930312e-04
   221 3.978094e-04
   222 3.970801e-04
   223 3.858817e-04
   224 3.987869e-04
   225 3.969859e-04
   226 3.887581e-04
   227 3.669617e-04
   228 3.959475e-04
   229 3.845876e-04
   230 3.882639e-04
   231 3.915751e-04
   232 3.888923e-04
   233 3.896457e-04
   234 3.640280e-04
   235 3.919251e-04
   236 3.692643e-04
   237 3.812763e-04
   238 3.770882e-04
   239 3.850075e-04
   240 3.724416e-04
   241 3.790373e-04
   242 3.976259e-04
   243 3.727293e-04
   244 3.899068e-04
   245 3.749056e-04
   246 3.727518e-04
   247 3.762735e-04
   248 3.861660e-04
   249 3.806000e-04
   250 3.747606e-04
   251 3.703993e-04
   252 3.705190e-04
   253 3.795952e-04
   254 4.000152e-04
   255 3.673515e-04
   256 3.782548e-04
   257 4.041237e-04
   258 3.900498e-04
   259 3.836063e-04
   260 3.789028e-04
   261 3.590030e-04
   262 3.827389e-04
   263 3.797729e-04
   264 3.767999e-04
   265 3.710877e-04
   266 3.641850e-04
   267 3.791367e-04
   268 3.978178e-04
   269 3.754081e-04
   270 3.891408e-04
   271 3.988617e-04
   272 3.786085e-04
   273 3.693764e-04
   274 3.874640e-04
   275 3.923743e-04
   276 3.968948e-04
   277 3.802480e-04
   278 3.871985e-04
   279 3.760971e-04
   280 3.762918e-04
   281 4.000352e-04
   282 3.874505e-04
   283 3.801862e-04
   284 4.045600e-04
   285 3.938270e-04
   286 3.780533e-04
   287 3.877087e-04
   288 3.750876e-04
   289 3.647085e-04
   290 3.742737e-04
   291 3.802305e-04
   292 3.577796e-04
   293 3.893255e-04
   294 3.659662e-04
   295 3.799986e-04
   296 3.962713e-04
   297 4.056212e-04
   298 3.790769e-04
   299 3.691232e-04
   300 3.965681e-04
   301 3.921341e-04
   302 3.798007e-04
   303 3.656902e-04
   304 3.779355e-04
   305 3.926177e-04
   306 3.781577e-04
   307 3.744670e-04
   308 3.732013e-04
   309 3.741914e-04
   310 4.019528e-04
   311 3.944440e-04
   312 3.964059e-04
   313 3.830400e-04
   314 3.797077e-04
   315 3.731449e-04
   316 4.038903e-04
   317 3.945640e-04
   318 3.700845e-04
   319 4.014421e-04
   320 3.946028e-04
   321 3.651906e-04
   322 3.713110e-04
   323 3.696322e-04
   324 3.869496e-04
   325 3.593741e-04
   326 3.666641e-04
   327 3.517333e-04
   328 3.664733e-04
   329 3.780829e-04
   330 3.925387e-04
   331 3.952343e-04
   332 3.622705e-04
   333 3.812449e-04
   334 3.627927e-04
   335 4.067923e-04
   336 3.746987e-04
   337 3.738056e-04
   338 3.802084e-04
   339 3.921297e-04
   340 3.690361e-04
   341 3.904987e-04
   342 3.671826e-04
   343 3.881912e-04
   344 3.914130e-04
   345 3.892163e-04
   346 3.563900e-04
   347 3.904629e-04
   348 3.909415e-04
   349 3.899576e-04
   350 3.594219e-04
   351 3.862080e-04
   352 4.007012e-04
   353 3.661348e-04
   354 3.569724e-04
   355 3.760774e-04
   356 4.001147e-04
   357 3.855077e-04
   358 4.056746e-04
   359 3.830845e-04
   360 3.802214e-04
   361 3.715303e-04
   362 3.763742e-04
   363 3.899692e-04
   364 3.808573e-04
   365 3.797885e-04
   366 3.396633e-04
   367 3.732718e-04
   368 3.677593e-04
   369 3.574372e-04
   370 3.756790e-04
   371 4.150375e-04
   372 3.687760e-04
   373 3.772532e-04
   374 3.926555e-04
   375 3.471661e-04
   376 3.563836e-04
   377 3.661804e-04
   378 3.556742e-04
   379 3.744241e-04
   380 3.931241e-04
   381 3.931847e-04
   382 3.820727e-04
   383 3.968961e-04
   384 3.735800e-04
   385 3.580964e-04
   386 3.761613e-04
   387 3.776392e-04
   388 3.657919e-04
   389 4.137784e-04
   390 3.788300e-04
   391 3.444468e-04
   392 3.809477e-04
   393 3.978364e-04
   394 3.858146e-04
   395 3.893617e-04
   396 3.969905e-04
   397 3.710436e-04
   398 4.115677e-04
   399 4.334944e-04
   400 3.970975e-04
   401 3.892519e-04
   402 3.954231e-04
   403 4.135998e-04
   404 3.839532e-04
   405 3.786420e-04
   406 4.097156e-04
   407 3.758617e-04
   408 3.936044e-04
   409 3.592276e-04
   410 4.082335e-04
   411 3.806712e-04
   412 3.985010e-04
   413 3.488655e-04
   414 3.761226e-04
   415 3.907883e-04
   416 3.487649e-04
   417 3.760451e-04
   418 4.399374e-04
   419 4.013255e-04
   420 3.809517e-04
   421 3.734901e-04
   422 3.820851e-04
   423 3.724085e-04
   424 3.709847e-04
   425 3.726649e-04
   426 3.618636e-04
   427 3.891559e-04
   428 3.788222e-04
   429 3.849301e-04
   430 3.880453e-04
   431 4.181387e-04
   432 3.812842e-04
   433 3.751760e-04
   434 3.705862e-04
   435 3.678231e-04
   436 3.759084e-04
   437 3.432696e-04
   438 3.513932e-04
   439 3.802809e-04
   440 3.633348e-04
   441 4.345206e-04
   442 3.868373e-04
   443 3.923522e-04
   444 3.898330e-04
   445 3.708862e-04
   446 3.716577e-04
   447 3.443576e-04
   448 3.635959e-04
   449 3.556876e-04
   450 3.713754e-04
   451 3.638499e-04
   452 3.935386e-04
   453 3.727885e-04
   454 3.700604e-04
   455 3.903195e-04
   456 3.944375e-04
   457 3.874942e-04
   458 3.604154e-04
   459 4.001318e-04
   460 3.209591e-04
   461 3.896385e-04
   462 4.135357e-04
   463 4.393675e-04
   464 3.723144e-04
   465 3.784352e-04
   466 3.460974e-04
   467 4.008435e-04
   468 4.040282e-04
   469 3.925309e-04
   470 3.520818e-04
   471 3.453003e-04
   472 3.948017e-04
   473 4.137654e-04
   474 3.237608e-04
   475 3.614883e-04
   476 3.323852e-04
   477 3.772733e-04
   478 3.857546e-04
   479 3.178778e-04
   480 3.430156e-04
   481 3.592467e-04
   482 4.285834e-04
   483 3.626670e-04
   484 3.612085e-04
   485 3.218097e-04
   486 3.631712e-04
   487 3.338384e-04
   488 3.690048e-04
   489 3.981697e-04
   490 4.116330e-04
   491 3.775953e-04
   492 3.907062e-04
   493 3.906830e-04
   494 4.140807e-04
   496 3.732005e-04
   497 3.810405e-04
   498 4.165603e-04
   499 3.474493e-04
   500 3.544958e-04
   501 4.485307e-04
   502 3.616223e-04
   503 3.725466e-04
   504 3.791269e-04
   505 4.052592e-04
   506 3.698449e-04
   507 3.834936e-04
   508 3.794171e-04
   509 4.017449e-04
   510 3.991712e-04
   511 4.104222e-04
   512 3.561339e-04
   513 3.742680e-04
   514 3.590774e-04
   515 4.058321e-04
   516 3.789576e-04
   517 3.378551e-04
   518 3.851062e-04
   519 3.717965e-04
   520 3.677190e-04
   521 4.932621e-04
   522 3.708309e-04
   523 3.379466e-04
   524 3.498787e-04
   526 3.239579e-04
   527 4.369126e-04
   528 3.848554e-04
   529 4.339588e-04
   530 4.054460e-04
   531 3.875839e-04
   532 3.671121e-04
   533 3.739719e-04
   534 4.034565e-04
   535 4.315041e-04
   536 3.954613e-04
   537 3.789515e-04
   538 4.060187e-04
   539 3.755764e-04
   540 3.399923e-04
   541 3.639290e-04
   543 3.907083e-04
   544 4.098755e-04
   545 3.824016e-04
   546 3.474685e-04
   547 4.231992e-04
   548 3.674263e-04
   549 3.603834e-04
   552 3.254667e-04
   553 3.750056e-04
   554 3.614487e-04
   555 3.924829e-04
   556 4.280487e-04
   557 3.919905e-04
   558 3.258424e-04
   559 3.809621e-04
   560 4.036996e-04
   561 3.358467e-04
   562 3.790808e-04
   563 3.721971e-04
   564 3.406901e-04
   565 3.623872e-04
   566 4.384830e-04
   567 3.966902e-04
   568 3.977334e-04
   569 3.796353e-04
   570 4.075323e-04
   571 3.993275e-04
   572 3.217569e-04
   573 4.208278e-04
   574 3.981484e-04
   575 3.876535e-04
   576 3.942908e-04
   577 3.768975e-04
   578 3.668797e-04
   579 3.681155e-04
   580 3.901869e-04
   581 3.977714e-04
   583 4.538695e-04
   584 3.753990e-04
   585 3.924603e-04
   586 3.498744e-04
   587 3.941053e-04
   588 3.449111e-04
   589 4.208107e-04
   590 3.625976e-04
   591 3.228280e-04
   592 4.536267e-04
   593 3.383190e-04
   594 3.899521e-04
   595 3.755915e-04
   596 3.355557e-04
   597 4.014500e-04
   598 3.448010e-04
   600 3.904298e-04
   601 4.439170e-04
   602 3.666680e-04
   603 3.647216e-04
   605 4.117622e-04
   606 3.546925e-04
   607 3.398073e-04
   608 3.764987e-04
   609 3.818925e-04
   610 4.026372e-04
   611 3.997586e-04
   612 3.909474e-04
   613 3.836286e-04
   614 3.762318e-04
   615 3.622464e-04
   616 3.528644e-04
   617 3.796062e-04
   618 3.977445e-04
   619 3.536336e-04
   620 3.466797e-04
   621 3.629286e-04
   622 4.084698e-04
   623 3.868133e-04
   625 3.625609e-04
   626 3.922821e-04
   627 4.398181e-04
   628 3.731650e-04
   629 3.691033e-04
   630 3.793076e-04
   631 3.747764e-04
   633 3.700459e-04
   634 3.990348e-04
   635 3.703179e-04
   636 3.995831e-04
   637 3.317340e-04
   638 4.326581e-04
   640 3.701214e-04
   641 3.785292e-04
   642 3.950535e-04
   644 3.742357e-04
   645 3.521097e-04
   646 3.622678e-04
   647 4.694677e-04
   648 3.836530e-04
   649 3.691832e-04
   650 3.985487e-04
   651 3.604416e-04
   653 3.689680e-04
   654 3.621588e-04
   656 3.728428e-04
   658 3.712579e-04
   660 3.955886e-04
   661 4.139620e-04
   662 4.049859e-04
   664 3.627040e-04
   665 3.406519e-04
   667 3.898392e-04
   668 3.391097e-04
   670 3.769872e-04
   673 3.937581e-04
   674 3.981166e-04
   675 3.092158e-04
   676 3.836316e-04
   680 3.583942e-04
   682 3.303198e-04
   683 3.814356e-04
   685 3.857417e-04
   686 4.574355e-04
   688 3.472640e-04
   689 3.868084e-04
   690 3.704716e-04
   691 4.361831e-04
   692 4.422784e-04
   693 4.111986e-04
   694 3.572721e-04
   698 3.536858e-04
   699 3.846772e-04
   702 3.942704e-04
   703 4.461930e-04
   704 3.652010e-04
   708 3.252508e-04
   709 3.655613e-04
   713 3.859060e-04
   714 3.925983e-04
   717 3.075740e-04
   721 3.956518e-04
   722 3.179954e-04
   723 3.240584e-04
   725 3.810558e-04
   726 3.120838e-04
   727 3.525460e-04
   728 3.773694e-04
   730 4.047795e-04
   731 4.346924e-04
   732 3.887668e-04
   733 3.483451e-04
   734 4.640740e-04
   735 3.883003e-04
   737 3.888228e-04
   738 3.592198e-04
   741 4.139375e-04
   743 3.883277e-04
   744 3.174449e-04
   746 3.748295e-04
   747 4.551498e-04
   749 3.379228e-04
   751 3.791218e-04
   753 4.167382e-04
   755 3.828804e-04
   756 3.496938e-04
   757 3.785990e-04
   758 3.844972e-04
   759 3.643461e-04
   761 4.601222e-04
   762 3.583907e-04
   764 3.526943e-04
   765 4.111592e-04
   768 3.912195e-04
   769 3.658624e-04
   770 3.453922e-04
   771 3.538895e-04
   772 3.905108e-04
   774 3.671377e-04
   776 3.932964e-04
   777 3.953374e-04
   779 3.482201e-04
   780 3.507903e-04
   783 3.804317e-04
   786 3.708469e-04
   790 3.023072e-04
   791 4.011406e-04
   792 3.924650e-04
   794 3.809581e-04
   797 3.924156e-04
   799 3.513544e-04
   801 3.306836e-04
   802 3.473290e-04
   803 3.854742e-04
   805 3.541973e-04
   806 3.609334e-04
   809 3.936880e-04
   816 3.171486e-04
   817 3.628662e-04
   818 4.393484e-04
   822 3.712762e-04
   823 3.116480e-04
   824 3.508535e-04
   825 3.501528e-04
   826 4.232403e-04
   827 3.395086e-04
   828 3.511275e-04
   829 3.695026e-04
   830 3.668826e-04
   833 3.845373e-04
   834 3.233107e-04
   835 3.836646e-04
   837 3.568311e-04
   838 3.564968e-04
   842 3.832870e-04
   843 3.856164e-04
   848 3.204436e-04
   852 3.983250e-04
   855 3.726571e-04
   860 3.684552e-04
   861 3.858206e-04
   862 3.951619e-04
   863 3.693082e-04
   866 4.262280e-04
   868 3.225386e-04
   869 3.494323e-04
   870 3.712763e-04
   871 3.881072e-04
   877 3.718720e-04
   880 3.349366e-04
   884 4.106635e-04
   885 3.319992e-04
   886 4.257619e-04
   888 3.856234e-04
   893 3.524685e-04
   895 3.840759e-04
   906 3.934433e-04
   919 3.625175e-04
   922 3.252703e-04
   926 3.598192e-04
   935 3.598876e-04
   939 3.677801e-04
   944 3.843032e-04
   953 3.810103e-04
   954 3.519467e-04
   959 4.081861e-04
   962 4.619620e-04
   963 4.188703e-04
   968 4.068640e-04
   969 4.411545e-04
   972 3.605898e-04
   975 4.232957e-04
   976 3.595315e-04
   980 3.526658e-04
   981 3.591370e-04
   983 3.858188e-04
   984 3.414133e-04
   985 3.873549e-04
   987 3.275065e-04
   989 3.688667e-04
   999 4.166874e-04
  1000 3.107458e-04
  1001 3.652355e-04
  1009 3.618383e-04
  1018 3.664162e-04
  1031 3.532817e-04
  1032 3.725153e-04
  1038 4.026966e-04
  1039 3.421970e-04
  1043 3.775179e-04
  1045 3.664870e-04
  1046 3.382806e-04
  1050 3.845276e-04
  1051 3.631871e-04
  1072 3.822259e-04
  1076 3.641210e-04
  1081 4.053634e-04
  1085 3.227531e-04
  1088 3.815450e-04
  1092 3.586002e-04
  1094 3.397024e-04
  1101 3.538866e-04
  1112 4.024489e-04
  1115 3.527156e-04
  1126 3.694437e-04
  1133 4.119155e-04
  1135 3.675144e-04
  1138 3.403161e-04
  1139 3.570592e-04
  1144 3.725580e-04
  1151 3.648504e-04
  1160 3.685122e-04
  1169 3.499464e-04
  1182 3.851113e-04
  1187 3.750569e-04
  1190 4.033659e-04
  1191 3.727296e-04
  1195 4.072435e-04
  1199 3.578714e-04
  1200 3.826616e-04
  1205 3.599833e-04
  1206 4.235113e-04
  1210 3.803612e-04
  1215 3.484827e-04
  1226 3.546621e-04
  1228 4.006077e-04
  1232 3.863700e-04
  1238 3.554094e-04
  1241 3.415267e-04
  1250 3.718996e-04
  1278 3.707689e-04
  1294 3.739089e-04
  1314 3.500735e-04
  1318 3.665352e-04
  1321 3.702242e-04
  1329 3.647218e-04
  1335 3.566022e-04
  1354 3.411470e-04
  1371 3.446919e-04
  1419 3.684214e-04
  1424 3.641776e-04
  1439 3.771606e-04
  1466 3.901915e-04
  1492 3.699002e-04
  1514 4.096468e-04
  1519 3.750733e-04
  1523 3.506086e-04
  1551 3.655112e-04
  1553 3.554885e-04
  1566 3.262934e-04
  1567 3.744542e-04
  1575 4.123863e-04
  1578 3.645335e-04
  1601 3.661311e-04
  1611 3.465944e-04
  1613 3.658490e-04
  1615 4.124615e-04
  1648 3.481086e-04
  1727 3.854758e-04
  1790 3.560248e-04
  1810 3.765551e-04
  1813 3.269937e-04
  1867 3.937425e-04
  1908 3.310927e-04
  1932 3.446169e-04
  1943 4.060277e-04
  1984 3.473624e-04
  2045 3.688292e-04
  2054 3.443651e-04
  2215 3.762384e-04
  2416 3.615113e-04
  2561 3.726282e-04
  2877 3.485151e-04
  2931 3.620286e-04
  3014 3.413001e-04
  3044 3.536700e-04
  3225 3.565528e-04
  3396 3.411359e-04


==> data/Peer2Peer-Orig-dd-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   2165
     2 533998
     3 188757
     4 143602
     5  99077
     6  78651
     7  63946
     8  53236
     9  45937
    10  39675
    11  35201
    12  31391
    13  28569
    14  25565
    15  23612
    16  21557
    17  19714
    18  18617
    19  17073
    20  15615
    21  14814
    22  13830
    23  13146
    24  12383
    25  11651
    26  11076
    27  10376
    28  10047
    29   9289
    30   9001
    31   8596
    32   8213
    33   7760
    34   7545
    35   7246
    36   6914
    37   6662
    38   6510
    39   6125
    40   6119
    41   5686
    42   5689
    43   5347
    44   5263
    45   5143
    46   4874
    47   4789
    48   4589
    49   4421
    50   4168
    51   4267
    52   4054
    53   3997
    54   3921
    55   3955
    56   3773
    57   3675
    58   3550
    59   3468
    60   3338
    61   3331
    62   3177
    63   3162
    64   3016
    65   3083
    66   2895
    67   2941
    68   2892
    69   2853
    70   2693
    71   2654
    72   2666
    73   2629
    74   2452
    75   2524
    76   2445
    77   2406
    78   2431
    79   2342
    80   2407
    81   2254
    82   2181
    83   2248
    84   2254
    85   2129
    86   2063
    87   2135
    88   2059
    89   2036
    90   2017
    91   2083
    92   1919
    93   1964
    94   1881
    95   1863
    96   1728
    97   1860
    98   1719
    99   1751
   100   1692
   101   1680
   102   1681
   103   1644
   104   1621
   105   1655
   106   1661
   107   1587
   108   1566
   109   1486
   110   1482
   111   1446
   112   1479
   113   1399
   114   1451
   115   1355
   116   1384
   117   1360
   118   1384
   119   1376
   120   1374
   121   1246
   122   1269
   123   1278
   124   1189
   125   1235
   126   1230
   127   1181
   128   1150
   129   1162
   130   1120
   131   1167
   132   1107
   133   1108
   134   1062
   135   1075
   136   1093
   137    991
   138   1041
   139    994
   140    969
   141    970
   142    959
   143    897
   144    947
   145    943
   146    863
   147    866
   148    836
   149    839
   150    804
   151    769
   152    858
   153    783
   154    799
   155    787
   156    746
   157    769
   158    775
   159    751
   160    724
   161    655
   162    749
   163    646
   164    688
   165    718
   166    647
   167    673
   168    618
   169    651
   170    611
   171    639
   172    601
   173    620
   174    601
   175    529
   176    589
   177    557
   178    547
   179    527
   180    536
   181    547
   182    558
   183    532
   184    504
   185    537
   186    505
   187    515
   188    492
   189    482
   190    423
   191    488
   192    449
   193    461
   194    458
   195    452
   196    449
   197    418
   198    403
   199    426
   200    371
   201    408
   202    412
   203    350
   204    407
   205    356
   206    358
   207    345
   208    347
   209    370
   210    332
   211    336
   212    376
   213    326
   214    297
   215    314
   216    332
   217    307
   218    322
   219    285
   220    310
   221    278
   222    288
   223    280
   224    258
   225    270
   226    289
   227    280
   228    260
   229    274
   230    267
   231    265
   232    266
   233    270
   234    248
   235    260
   236    248
   237    246
   238    236
   239    232
   240    192
   241    215
   242    218
   243    254
   244    220
   245    229
   246    191
   247    210
   248    218
   249    213
   250    180
   251    187
   252    212
   253    161
   254    178
   255    180
   256    184
   257    190
   258    198
   259    165
   260    187
   261    141
   262    176
   263    173
   264    188
   265    182
   266    160
   267    119
   268    167
   269    153
   270    150
   271    159
   272    160
   273    139
   274    116
   275    170
   276    154
   277    127
   278    124
   279    133
   280    133
   281    110
   282    128
   283    131
   284    122
   285    151
   286    131
   287    109
   288    124
   289    135
   290    111
   291    119
   292    119
   293    139
   294     98
   295    110
   296     99
   297     93
   298    106
   299    108
   300    123
   301    114
   302     98
   303    110
   304    105
   305    111
   306     96
   307     84
   308    106
   309     98
   310     86
   311    104
   312     82
   313     91
   314    103
   315    105
   316     78
   317     81
   318     88
   319     92
   320     76
   321     94
   322     94
   323     83
   324     84
   325     99
   326     67
   327     83
   328     82
   329     82
   330     92
   331     78
   332     77
   333     69
   334     78
   335     72
   336     67
   337     76
   338     76
   339     69
   340     66
   341     61
   342     69
   343     54
   344     77
   345     59
   346     67
   347     81
   348     62
   349     44
   350     58
   351     58
   352     67
   353     74
   354     61
   355     59
   356     53
   357     57
   358     55
   359     59
   360     41
   361     71
   362     60
   363     57
   364     58
   365     68
   366     53
   367     45
   368     57
   369     45
   370     61
   371     47
   372     46
   373     47
   374     53
   375     60
   376     55
   377     53
   378     61
   379     50
   380     47
   381     49
   382     59
   383     56
   384     49
   385     51
   386     51
   387     56
   388     51
   389     36
   390     43
   391     36
   392     41
   393     49
   394     36
   395     45
   396     42
   397     43
   398     45
   399     35
   400     45
   401     34
   402     36
   403     31
   404     46
   405     40
   406     44
   407     40
   408     44
   409     45
   410     39
   411     50
   412     51
   413     34
   414     39
   415     40
   416     34
   417     51
   418     56
   419     45
   420     32
   421     34
   422     37
   423     45
   424     31
   425     34
   426     32
   427     27
   428     41
   429     37
   430     35
   431     32
   432     31
   433     40
   434     40
   435     43
   436     33
   437     42
   438     42
   439     34
   440     35
   441     43
   442     33
   443     32
   444     22
   445     34
   446     30
   447     39
   448     29
   449     22
   450     31
   451     34
   452     34
   453     18
   454     27
   455     32
   456     31
   457     27
   458     38
   459     21
   460     32
   461     29
   462     36
   463     40
   464     33
   465     29
   466     23
   467     33
   468     29
   469     31
   470     25
   471     31
   472     28
   473     25
   474     33
   475     26
   476     27
   477     30
   478     29
   479     27
   480     27
   481     19
   482     23
   483     24
   484     26
   485     16
   486     21
   487     33
   488     23
   489     19
   490     22
   491     32
   492     27
   493     26
   494     22
   495     23
   496     21
   497     24
   498     19
   499     20
   500     28
   501     25
   502     21
   503     25
   504     25
   505     30
   506     19
   507     28
   508     20
   509     26
   510     19
   511     27
   512     24
   513     16
   514     17
   515     21
   516     24
   517     20
   518     26
   519     24
   520     24
   521     17
   522     24
   523     17
   524     21
   525     12
   526     20
   527     24
   528     20
   529     16
   530     18
   531     20
   532     21
   533     21
   534     20
   535     23
   536     19
   537     21
   538     13
   539     15
   540     21
   541     15
   542     22
   543     20
   544     23
   545     19
   546     20
   547     21
   548     13
   549     23
   550     21
   551     16
   552     17
   553     15
   554     14
   555     16
   556     17
   557     17
   558     20
   559     23
   560     17
   561     15
   562     16
   563     14
   564     14
   565     21
   566     14
   567      9
   568     23
   569     11
   570     20
   571     18
   572     21
   573     20
   574     15
   575     25
   576     12
   577     18
   578     23
   579     14
   580     11
   581     21
   582     19
   583     13
   584      5
   585     11
   586     19
   587     13
   588     14
   589     19
   590     16
   591     13
   592     10
   593     13
   594     18
   595     19
   596     15
   597     13
   598     18
   599     16
   600     19
   601     10
   602     20
   603     20
   604     11
   605     17
   606     16
   607     14
   608     15
   609     19
   610     12
   611     14
   612     12
   613     15
   614     14
   615     11
   616     17
   617     14
   618     13
   619      9
   620     18
   621      9
   622     15
   623     18
   624      8
   625      8
   626     15
   627     24
   628     15
   629     14
   630      8
   631     11
   632     14
   633      6
   634     15
   635     19
   636      8
   637     14
   638     17
   639     11
   640      9
   641     10
   642     11
   643     18
   644     10
   645      5
   646     13
   647      7
   648     11
   649      7
   650      6
   651      5
   652      9
   653     10
   654      7
   655     10
   656     13
   657      8
   658     10
   659     15
   660      9
   661     11
   662     13
   663      8
   664     10
   665      8
   666     13
   667     11
   668     13
   669     17
   670     11
   671     13
   672      8
   673      9
   674     11
   675     10
   676     10
   677      9
   678     14
   679     10
   680      9
   681     15
   682     12
   683      3
   684     12
   685      4
   686     14
   687      8
   688     10
   689      9
   690      8
   691     12
   692      3
   693     14
   694     11
   695     11
   696      9
   697      8
   698     12
   699      8
   700      7
   701      6
   702     18
   703     12
   704      5
   705     14
   706     12
   707     17
   708     15
   709      9
   710     11
   711     14
   712     10
   713     11
   714      3
   715     12
   716      9
   717      6
   718     10
   719      9
   720     10
   721     10
   722     13
   723     10
   724      6
   725      7
   726      5
   727      5
   728      4
   729      6
   730      1
   731      6
   732     13
   733      6
   734     10
   735      8
   736      7
   737      9
   738     13
   739     11
   740     10
   741     13
   742     14
   743      8
   744      4
   745      6
   746     14
   747      7
   748      6
   749      5
   750      9
   751      8
   752      5
   753      7
   754     13
   755      6
   756     11
   757     10
   758      8
   759      6
   760     11
   761      7
   762      9
   763      8
   764      7
   765      4
   766      3
   767     12
   768      9
   769      4
   770      8
   771      3
   772      7
   773      7
   774      7
   775      3
   776     13
   777     10
   778      6
   779     11
   780      7
   781      7
   782      4
   783      6
   784      5
   785      9
   786     13
   787      9
   788      8
   789      5
   790      5
   791      6
   792      8
   793      8
   794      4
   795      7
   796      4
   797      5
   798      3
   799      7
   800      8
   801      7
   802     10
   803      9
   804      4
   805      8
   806      3
   807      4
   808      9
   809      4
   810      2
   811      6
   812      5
   813      6
   814     13
   815     13
   816     11
   817      6
   818      5
   819      8
   820      8
   821      6
   822      7
   823      8
   824      9
   825      7
   826      2
   827      4
   828      4
   829      3
   830      7
   831      8
   832      5
   833      6
   834     14
   835     11
   836      6
   837      6
   838      7
   839      5
   840      5
   841      9
   842      3
   843      8
   844      7
   845      4
   846      7
   847     10
   848      2
   849      8
   850      9
   851      2
   852      7
   853      6
   854      9
   855      7
   856      7
   857      4
   858      7
   859      2
   860      9
   861      3
   862      7
   863      4
   864      8
   865     13
   866      2
   867      6
   868      3
   869      5
   870      9
   871      5
   872     11
   873      4
   874      8
   875      7
   876      8
   877      3
   878      6
   879      2
   880      7
   881      8
   882     12
   883      9
   884      3
   885      6
   886      3
   887     11
   888      6
   889      5
   890      4
   891      2
   892      3
   893      6
   894      2
   895      5
   896      6
   897      6
   898      5
   899      7
   900      8
   901      7
   902      3
   903      6
   904      4
   905      4
   906      7
   907      4
   908      4
   909     10
   910      9
   911      5
   912      8
   913      4
   914      4
   915      5
   916      5
   917      3
   918      3
   919      1
   920      6
   921      6
   922      3
   923      4
   924      6
   925      3
   926      4
   927      4
   928      4
   929      6
   930      3
   931      3
   932      7
   933      4
   934      4
   935      5
   936      6
   937      6
   938      9
   939      7
   940      4
   941      4
   942      6
   943      7
   944      2
   945      6
   946      2
   947      5
   948      3
   949      2
   950      5
   951      7
   952      5
   953      2
   954      4
   955      5
   956      7
   957      2
   958      6
   959      6
   960      6
   961      7
   962      3
   963      5
   964      4
   965      2
   966      3
   967      2
   968      7
   969      4
   970      5
   971      7
   972      8
   973      1
   974      6
   975      2
   976      4
   977      2
   978      4
   979      4
   980      3
   981      5
   982      6
   983      5
   984      8
   985      5
   986      6
   987      3
   988      6
   989      3
   990      5
   991      8
   992      8
   993      8
   994      5
   995      3
   996      7
   997      3
   998      6
  1000      5
  1001      2
  1002      2
  1003      5
  1004      3
  1005      3
  1006      6
  1007      4
  1008      4
  1009      9
  1010      5
  1011      3
  1012      1
  1013      4
  1014      6
  1015      8
  1016      3
  1017      1
  1018      9
  1019      4
  1020      5
  1021      2
  1022      8
  1023      1
  1024      3
  1025      2
  1027      7
  1028      2
  1029      4
  1030      2
  1031      5
  1032      3
  1033      6
  1034      8
  1035      3
  1036      3
  1037      7
  1038      9
  1039      5
  1040      3
  1041      6
  1042      4
  1043      4
  1044      4
  1045      2
  1046      5
  1047      7
  1048      2
  1049      3
  1050      2
  1051      2
  1052      4
  1053      1
  1054      3
  1055      3
  1056      4
  1057      5
  1058      3
  1059      3
  1060      7
  1061      4
  1062      8
  1063      6
  1064      2
  1065      4
  1066      7
  1067      6
  1068      3
  1069      2
  1070      4
  1071      4
  1072      2
  1073      2
  1074      4
  1075      3
  1076      5
  1077      3
  1078      6
  1079      1
  1080      1
  1081      2
  1082      6
  1083      5
  1085      2
  1086      4
  1087      2
  1088      2
  1089      3
  1090      5
  1091      1
  1092      5
  1093      4
  1094      5
  1095      3
  1096      4
  1097      4
  1098      2
  1099      2
  1100      8
  1101      5
  1102      5
  1103      2
  1104      2
  1105      3
  1106      2
  1107      3
  1108      4
  1109      1
  1110      5
  1111      4
  1113      4
  1114      4
  1115      4
  1116      4
  1117      4
  1118      1
  1119      3
  1120      3
  1121      1
  1122      1
  1123      3
  1124      6
  1125      3
  1126      4
  1127      1
  1128      1
  1129      2
  1130      6
  1131      4
  1132      3
  1133      3
  1134      3
  1135      6
  1137      3
  1138      4
  1139      2
  1140      1
  1141      5
  1142      9
  1143      4
  1144      3
  1146      5
  1147      3
  1148      2
  1149      2
  1150      4
  1151      4
  1152      2
  1153      1
  1154      5
  1155      2
  1156      4
  1157      1
  1158      2
  1159      4
  1160      5
  1161      4
  1162      1
  1163      2
  1164      7
  1167      5
  1168      7
  1171      1
  1172      2
  1173      3
  1174      3
  1175      5
  1176      2
  1177      3
  1179      3
  1180      4
  1181      3
  1182      4
  1183      6
  1184      1
  1185      2
  1186      1
  1187      2
  1188      2
  1189      1
  1190      5
  1191      4
  1192      1
  1193      5
  1194      3
  1195      4
  1196      3
  1197      3
  1198      3
  1199      2
  1200      2
  1201      3
  1202      1
  1203      3
  1204      1
  1205      3
  1206      2
  1207      3
  1208      2
  1209      4
  1210      1
  1211      4
  1212      2
  1213      1
  1214      4
  1215      2
  1216      2
  1217      5
  1218      5
  1219      1
  1220      2
  1221      3
  1222      2
  1223      2
  1225      2
  1226      3
  1227      4
  1228      3
  1229      1
  1230      1
  1231      1
  1232      4
  1233      2
  1234      2
  1235      2
  1237      1
  1238      1
  1239      1
  1240      1
  1241      1
  1242      1
  1243      1
  1244      2
  1245      1
  1246      5
  1247      3
  1248      1
  1249      1
  1250      3
  1251      1
  1252      5
  1253      1
  1254      2
  1256      1
  1257      5
  1258      2
  1259      1
  1260      3
  1261      4
  1263      2
  1264      5
  1265      2
  1266      1
  1268      1
  1269      2
  1270      2
  1271      1
  1272      4
  1273      3
  1274      8
  1275      2
  1276      1
  1277      4
  1278      1
  1279      4
  1280      3
  1282      2
  1284      1
  1285      3
  1286      3
  1287      2
  1288      2
  1289      2
  1291      4
  1293      2
  1294      1
  1296      2
  1297      1
  1298      3
  1299      2
  1300      1
  1301      3
  1303      3
  1304      1
  1305      4
  1306      3
  1307      1
  1309      1
  1310      4
  1311      1
  1312      3
  1313      3
  1314      2
  1315      2
  1317      1
  1319      1
  1320      3
  1321      4
  1322      3
  1323      1
  1324      5
  1325      5
  1326      4
  1327      3
  1328      2
  1329      2
  1330      2
  1331      3
  1332      3
  1333      4
  1334      5
  1335      4
  1336      6
  1337      3
  1339      2
  1340      3
  1342      1
  1343      4
  1344      1
  1346      1
  1347      4
  1348      2
  1350      7
  1352      3
  1354      1
  1356      1
  1357      7
  1358      3
  1359      4
  1360      1
  1361      2
  1362      1
  1363      4
  1364      2
  1365      1
  1366      2
  1367      1
  1368      2
  1369      3
  1370      1
  1371      2
  1372      2
  1373      2
  1375      3
  1376      2
  1377      1
  1378      3
  1379      1
  1380      1
  1381      3
  1382      7
  1383      3
  1385      3
  1386      3
  1387      2
  1388      2
  1390      2
  1391      1
  1393      2
  1395      1
  1396      2
  1397      1
  1398      2
  1401      3
  1402      1
  1403      3
  1404      3
  1405      3
  1406      2
  1407      3
  1408      3
  1409      2
  1412      2
  1414      3
  1417      3
  1419      1
  1420      4
  1421      2
  1422      1
  1423      3
  1424      1
  1425      2
  1426      1
  1427      1
  1428      2
  1429      1
  1430      2
  1431      3
  1432      4
  1433      2
  1434      2
  1435      4
  1438      1
  1440      1
  1441      1
  1442      3
  1443      2
  1444      1
  1445      2
  1446      1
  1447      3
  1449      2
  1451      2
  1452      1
  1453      4
  1454      2
  1455      2
  1456      1
  1457      5
  1458      1
  1459      3
  1460      2
  1461      2
  1463      4
  1465      2
  1466      1
  1467      3
  1469      2
  1470      2
  1472      1
  1473      1
  1474      3
  1475      1
  1476      1
  1478      2
  1479      1
  1480      1
  1481      1
  1482      1
  1483      1
  1484      1
  1486      1
  1487      4
  1489      1
  1490      2
  1491      2
  1492      1
  1494      1
  1495      2
  1496      1
  1497      1
  1498      4
  1499      2
  1500      1
  1502      2
  1503      1
  1504      4
  1505      1
  1506      2
  1508      2
  1510      2
  1511      1
  1514      1
  1515      1
  1516      2
  1517      1
  1518      2
  1519      5
  1520      1
  1521      1
  1522      1
  1523      1
  1524      4
  1525      1
  1526      1
  1527      1
  1528      3
  1530      2
  1532      3
  1533      4
  1534      2
  1535      1
  1537      2
  1538      4
  1543      3
  1544      1
  1545      1
  1548      3
  1549      1
  1550      4
  1551      1
  1553      1
  1555      2
  1557      2
  1558      1
  1559      1
  1560      3
  1562      1
  1565      2
  1566      3
  1567      3
  1568      3
  1570      1
  1571      2
  1573      2
  1575      1
  1576      1
  1577      3
  1578      2
  1580      1
  1581      4
  1582      3
  1583      2
  1586      3
  1587      1
  1588      1
  1590      1
  1591      1
  1593      1
  1595      1
  1596      3
  1597      1
  1598      1
  1600      1
  1601      1
  1602      2
  1603      1
  1604      2
  1605      1
  1606      1
  1607      1
  1609      2
  1611      1
  1612      1
  1613      4
  1614      1
  1615      2
  1617      2
  1618      1
  1619      2
  1620      1
  1621      1
  1622      1
  1623      2
  1624      2
  1625      1
  1628      4
  1630      1
  1631      2
  1635      1
  1636      1
  1637      1
  1638      2
  1639      1
  1641      1
  1642      3
  1643      1
  1644      1
  1645      2
  1647      5
  1648      2
  1649      5
  1650      1
  1652      2
  1653      1
  1654      1
  1655      2
  1656      1
  1657      3
  1658      2
  1659      1
  1660      2
  1661      1
  1662      1
  1664      1
  1665      1
  1666      2
  1667      1
  1668      2
  1669      3
  1670      2
  1672      1
  1673      2
  1676      1
  1678      1
  1682      2
  1683      2
  1684      2
  1685      1
  1686      1
  1687      1
  1689      2
  1691      2
  1692      2
  1693      1
  1695      1
  1696      2
  1697      2
  1700      1
  1708      2
  1709      1
  1710      2
  1711      2
  1714      1
  1715      2
  1716      1
  1718      1
  1719      2
  1720      2
  1721      2
  1722      2
  1723      2
  1724      3
  1729      1
  1730      3
  1732      1
  1733      1
  1735      3
  1736      2
  1737      2
  1738      3
  1739      1
  1740      3
  1741      1
  1742      2
  1743      2
  1747      2
  1748      2
  1749      2
  1750      2
  1751      2
  1752      1
  1754      1
  1755      1
  1756      1
  1757      2
  1758      1
  1760      1
  1761      3
  1762      2
  1764      1
  1765      1
  1766      4
  1767      2
  1769      1
  1770      1
  1771      2
  1773      1
  1777      2
  1779      1
  1780      1
  1782      3
  1784      2
  1786      2
  1787      1
  1788      2
  1789      2
  1790      1
  1791      1
  1792      2
  1793      2
  1794      1
  1795      2
  1796      1
  1797      2
  1802      1
  1803      1
  1804      1
  1805      1
  1806      2
  1808      2
  1809      1
  1810      1
  1811      1
  1812      1
  1813      1
  1815      2
  1816      1
  1818      2
  1819      1
  1820      1
  1822      1
  1823      2
  1824      2
  1825      1
  1826      1
  1828      2
  1829      1
  1830      1
  1831      2
  1835      2
  1836      3
  1838      1
  1841      1
  1842      1
  1843      2
  1845      2
  1847      1
  1848      1
  1849      1
  1850      1
  1852      2
  1855      3
  1857      1
  1859      1
  1860      2
  1862      2
  1863      3
  1864      2
  1865      1
  1866      1
  1867      3
  1868      1
  1869      2
  1872      1
  1877      2
  1878      4
  1879      1
  1883      3
  1884      1
  1885      1
  1886      2
  1887      1
  1888      1
  1889      3
  1890      1
  1891      1
  1892      1
  1893      1
  1894      2
  1895      1
  1897      2
  1898      2
  1900      1
  1901      2
  1902      1
  1903      1
  1904      1
  1905      1
  1908      1
  1909      1
  1910      1
  1915      1
  1916      1
  1920      2
  1922      1
  1923      1
  1928      3
  1930      3
  1932      1
  1934      1
  1935      2
  1936      4
  1938      1
  1939      1
  1940      1
  1941      1
  1942      2
  1943      1
  1945      1
  1949      1
  1951      1
  1952      1
  1954      1
  1955      1
  1956      1
  1957      2
  1959      1
  1960      1
  1961      3
  1962      1
  1963      1
  1965      1
  1966      2
  1967      1
  1969      1
  1971      2
  1973      1
  1974      1
  1975      2
  1976      1
  1986      1
  1990      1
  1992      2
  1993      1
  1994      1
  1996      2
  1998      1
  1999      1
  2000      1
  2001      3
  2002      1
  2003      1
  2004      1
  2005      1
  2008      1
  2009      1
  2011      3
  2012      1
  2013      1
  2016      1
  2021      1
  2025      1
  2027      2
  2028      1
  2030      3
  2031      1
  2032      2
  2033      1
  2035      1
  2036      1
  2038      1
  2039      1
  2040      1
  2042      1
  2043      2
  2044      2
  2045      1
  2047      1
  2048      1
  2051      1
  2052      2
  2056      2
  2060      2
  2061      1
  2062      1
  2063      1
  2064      1
  2069      3
  2074      1
  2076      1
  2077      1
  2081      1
  2086      1
  2089      1
  2091      1
  2094      3
  2095      2
  2097      3
  2098      1
  2100      1
  2101      3
  2107      2
  2109      1
  2110      1
  2112      1
  2115      1
  2119      1
  2122      1
  2123      1
  2124      1
  2125      1
  2126      2
  2127      1
  2128      2
  2130      3
  2131      1
  2134      2
  2136      1
  2137      2
  2138      3
  2140      1
  2141      1
  2145      3
  2146      2
  2149      2
  2150      2
  2158      1
  2159      1
  2160      1
  2163      2
  2164      3
  2166      1
  2169      1
  2170      1
  2171      1
  2173      1
  2174      1
  2175      2
  2176      1
  2179      1
  2182      1
  2183      1
  2185      2
  2186      1
  2188      1
  2189      4
  2190      2
  2195      1
  2198      1
  2200      1
  2202      1
  2203      3
  2204      1
  2206      1
  2210      2
  2212      1
  2213      4
  2215      1
  2220      1
  2221      1
  2227      2
  2231      1
  2232      2
  2234      1
  2236      1
  2238      1
  2239      1
  2242      1
  2243      3
  2244      1
  2248      2
  2253      1
  2256      1
  2263      2
  2265      1
  2266      3
  2267      1
  2268      2
  2269      1
  2279      2
  2280      2
  2281      1
  2282      1
  2284      1
  2286      1
  2287      2
  2298      1
  2299      2
  2300      1
  2301      1
  2302      1
  2304      1
  2305      2
  2306      1
  2307      1
  2308      3
  2309      1
  2311      1
  2318      3
  2321      1
  2324      1
  2325      2
  2326      2
  2328      1
  2329      1
  2331      3
  2338      2
  2340      1
  2343      3
  2345      1
  2350      1
  2357      1
  2359      1
  2360      2
  2361      1
  2363      2
  2365      1
  2366      2
  2370      1
  2373      2
  2380      1
  2388      1
  2390      1
  2393      1
  2400      1
  2403      1
  2404      1
  2405      2
  2408      1
  2415      1
  2420      1
  2421      1
  2422      1
  2424      1
  2425      1
  2428      1
  2435      1
  2441      1
  2443      2
  2446      1
  2447      2
  2448      3
  2451      1
  2452      3
  2454      2
  2457      1
  2461      1
  2462      2
  2463      1
  2467      1
  2468      1
  2472      1
  2477      1
  2479      1
  2480      2
  2481      1
  2485      1
  2486      2
  2492      1
  2498      1
  2509      1
  2512      1
  2514      1
  2516      1
  2518      1
  2519      1
  2520      2
  2524      1
  2525      1
  2528      1
  2531      1
  2545      1
  2546      1
  2547      1
  2548      1
  2550      1
  2552      1
  2553      1
  2557      2
  2560      1
  2565      1
  2567      1
  2572      1
  2575      1
  2577      1
  2578      1
  2579      1
  2581      1
  2585      2
  2591      1
  2592      1
  2593      1
  2595      1
  2598      2
  2600      1
  2609      1
  2611      1
  2615      1
  2616      1
  2617      1
  2625      1
  2628      1
  2635      1
  2637      1
  2638      1
  2639      1
  2647      1
  2649      2
  2653      1
  2663      1
  2664      1
  2666      2
  2672      1
  2679      1
  2680      2
  2681      2
  2684      1
  2687      1
  2689      1
  2691      1
  2693      3
  2695      1
  2697      1
  2698      1
  2699      1
  2700      2
  2704      1
  2709      1
  2713      1
  2717      1
  2721      2
  2723      1
  2724      1
  2730      1
  2735      1
  2736      1
  2737      1
  2742      1
  2743      1
  2750      1
  2751      1
  2760      1
  2765      1
  2771      1
  2784      1
  2786      2
  2789      1
  2795      1
  2797      2
  2798      2
  2800      1
  2804      1
  2816      1
  2817      2
  2822      1
  2823      1
  2826      1
  2836      1
  2839      1
  2842      1
  2843      1
  2846      2
  2852      2
  2858      1
  2864      1
  2871      1
  2873      1
  2879      1
  2880      1
  2884      1
  2885      1
  2888      1
  2892      2
  2897      1
  2899      1
  2901      1
  2905      1
  2917      1
  2925      2
  2926      1
  2935      1
  2936      1
  2938      1
  2941      1
  2953      1
  2966      1
  2967      1
  2974      1
  2976      1
  2992      1
  3000      1
  3002      1
  3006      1
  3007      1
  3011      1
  3017      1
  3022      1
  3031      1
  3035      1
  3041      1
  3042      1
  3046      1
  3054      1
  3055      1
  3058      1
  3062      1
  3065      1
  3067      1
  3072      1
  3078      1
  3079      1
  3082      1
  3091      1
  3103      1
  3105      1
  3109      1
  3111      1
  3113      1
  3118      1
  3124      3
  3127      1
  3129      1
  3131      1
  3137      1
  3141      1
  3148      1
  3152      1
  3159      1
  3163      2
  3164      2
  3172      1
  3176      1
  3191      1
  3192      1
  3195      1
  3197      2
  3202      1
  3204      1
  3205      1
  3210      1
  3217      1
  3219      1
  3235      1
  3236      1
  3238      1
  3242      1
  3243      1
  3244      1
  3250      1
  3256      1
  3263      1
  3272      1
  3281      1
  3284      2
  3285      1
  3289      2
  3293      1
  3296      1
  3298      1
  3316      1
  3325      1
  3326      2
  3330      1
  3340      1
  3350      1
  3353      1
  3359      1
  3364      1
  3366      1
  3371      1
  3376      1
  3386      1
  3388      1
  3391      2
  3398      1
  3400      1
  3405      1
  3406      1
  3411      1
  3420      1
  3421      1
  3424      1
  3431      1
  3436      1
  3437      1
  3438      2
  3441      1
  3443      1
  3480      1
  3482      1
  3487      1
  3495      1
  3498      1
  3508      1
  3510      1
  3516      1
  3525      1
  3526      2
  3529      1
  3537      1
  3538      1
  3539      1
  3545      1
  3554      1
  3559      1
  3560      2
  3582      1
  3591      1
  3594      1
  3609      1
  3632      1
  3646      2
  3648      1
  3651      1
  3655      1
  3656      1
  3657      1
  3663      1
  3672      1
  3690      1
  3700      1
  3703      1
  3704      1
  3708      1
  3713      1
  3729      1
  3732      1
  3733      1
  3735      1
  3743      1
  3755      1
  3756      1
  3757      1
  3763      1
  3766      1
  3779      1
  3781      1
  3782      1
  3804      1
  3827      1
  3830      1
  3831      1
  3836      1
  3840      1
  3858      1
  3861      1
  3866      1
  3875      1
  3883      2
  3888      1
  3889      1
  3894      1
  3898      1
  3928      1
  3935      1
  3940      1
  3941      1
  3946      1
  3970      1
  3973      1
  4003      1
  4015      1
  4016      1
  4032      1
  4033      1
  4035      1
  4037      1
  4040      1
  4042      1
  4053      1
  4054      1
  4056      1
  4059      1
  4074      1
  4093      1
  4107      1
  4113      1
  4114      1
  4132      1
  4139      1
  4144      1
  4174      1
  4212      1
  4222      1
  4234      1
  4237      1
  4241      1
  4243      1
  4298      1
  4306      1
  4308      1
  4310      1
  4311      1
  4321      1
  4323      1
  4327      1
  4328      1
  4331      1
  4337      1
  4404      1
  4416      1
  4423      1
  4428      1
  4434      1
  4454      1
  4505      1
  4534      1
  4540      1
  4552      1
  4568      1
  4582      2
  4585      1
  4586      1
  4614      1
  4634      1
  4666      1
  4686      1
  4687      1
  4697      1
  4729      1
  4763      1
  4786      1
  4788      1
  4796      1
  4802      1
  4803      1
  4810      1
  4831      1
  4834      1
  4841      1
  4887      1
  4913      1
  4920      1
  4931      1
  4944      1
  4965      1
  4977      1
  4996      1
  5006      1
  5019      2
  5021      1
  5022      2
  5025      1
  5061      1
  5062      2
  5104      1
  5113      1
  5143      1
  5167      1
  5179      1
  5196      1
  5209      1
  5216      1
  5273      1
  5286      1
  5295      1
  5318      1
  5348      1
  5351      1
  5463      1
  5479      1
  5494      1
  5523      1
  5565      1
  5574      1
  5614      1
  5627      1
  5649      1
  5699      1
  5712      1
  5736      1
  5765      1
  5769      1
  5781      1
  5792      1
  5818      1
  5823      1
  5850      1
  5888      1
  5926      1
  5930      1
  5982      1
  5995      1
  6010      1
  6032      1
  6080      1
  6138      1
  6168      1
  6179      1
  6203      1
  6234      1
  6253      1
  6258      1
  6285      1
  6299      1
  6415      1
  6432      1
  6443      1
  6456      1
  6515      1
  6529      1
  6531      1
  6556      1
  6564      1
  6595      1
  6617      1
  6632      1
  6712      1
  6791      1
  6798      1
  6801      1
  6805      1
  6826      1
  6988      1
  7036      1
  7297      1
  7334      1
  7366      1
  7368      1
  7517      1
  7524      1
  7565      1
  7636      1
  7721      1
  8095      1
  8263      1
  8287      1
  8502      1
  8751      1
  8904      1
  8917      1
  8935      1
  9074      1
  9426      1
  9624      1
  9778      1
 10819      1
 11698      1
 11755      1
 11790      1
 12307      1
 12342      1
 12471      1
 12839      1
 12855      1
 12924      1
 14213      1
 15620      1
 19723      1


==> data/Peer2Peer-Orig-dd-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 917372
     2 667765
     3 509134
     4 407054
     5 332637
     6 278223
     7 236310
     8 202864
     9 175329
    10 153867
    11 135503
    12 119203
    13 105974
    14  94287
    15  84519
    16  75582
    17  68106
    18  61382
    19  54637
    20  50182
    21  45711
    22  41351
    23  37750
    24  34291
    25  31220
    26  28722
    27  26265
    28  23991
    29  22011
    30  20301
    31  18798
    32  17171
    33  16200
    34  14825
    35  13812
    36  12826
    37  11884
    38  11043
    39  10262
    40   9514
    41   8954
    42   8453
    43   7972
    44   7467
    45   6807
    46   6691
    47   6187
    48   5672
    49   5331
    50   5121
    51   4942
    52   4663
    53   4399
    54   4065
    55   3827
    56   3750
    57   3469
    58   3340
    59   3256
    60   3069
    61   2875
    62   2835
    63   2670
    64   2577
    65   2491
    66   2353
    67   2317
    68   2185
    69   2121
    70   2060
    71   1957
    72   1827
    73   1728
    74   1693
    75   1611
    76   1572
    77   1505
    78   1443
    79   1521
    80   1412
    81   1333
    82   1300
    83   1291
    84   1175
    85   1132
    86   1126
    87   1162
    88   1024
    89   1015
    90   1049
    91    979
    92    962
    93    896
    94    931
    95    864
    96    805
    97    821
    98    812
    99    779
   100    780
   101    723
   102    682
   103    683
   104    611
   105    636
   106    582
   107    558
   108    628
   109    575
   110    536
   111    557
   112    526
   113    558
   114    511
   115    522
   116    461
   117    450
   118    452
   119    485
   120    372
   121    421
   122    426
   123    368
   124    386
   125    349
   126    383
   127    344
   128    376
   129    336
   130    326
   131    358
   132    323
   133    345
   134    314
   135    324
   136    305
   137    268
   138    265
   139    312
   140    279
   141    265
   142    234
   143    255
   144    240
   145    225
   146    241
   147    208
   148    225
   149    233
   150    196
   151    213
   152    206
   153    182
   154    219
   155    191
   156    192
   157    181
   158    170
   159    179
   160    179
   161    164
   162    158
   163    150
   164    157
   165    154
   166    157
   167    160
   168    154
   169    158
   170    142
   171    155
   172    128
   173    142
   174    141
   175    131
   176    119
   177    138
   178    134
   179    116
   180    121
   181    131
   182    107
   183    110
   184    111
   185    105
   186    120
   187    117
   188     94
   189    110
   190     91
   191     98
   192    100
   193     97
   194     93
   195     73
   196     96
   197     85
   198     85
   199     86
   200     78
   201     74
   202     82
   203     91
   204     87
   205     79
   206     79
   207     86
   208     69
   209     71
   210     69
   211     84
   212     74
   213     68
   214     48
   215     72
   216     62
   217     73
   218     63
   219     58
   220     73
   221     66
   222     48
   223     59
   224     63
   225     53
   226     51
   227     59
   228     57
   229     48
   230     54
   231     69
   232     43
   233     42
   234     56
   235     56
   236     56
   237     46
   238     62
   239     47
   240     43
   241     43
   242     55
   243     43
   244     40
   245     52
   246     51
   247     46
   248     34
   249     50
   250     41
   251     40
   252     33
   253     53
   254     39
   255     43
   256     43
   257     37
   258     39
   259     42
   260     28
   261     32
   262     30
   263     37
   264     42
   265     29
   266     28
   267     27
   268     36
   269     33
   270     34
   271     32
   272     32
   273     36
   274     46
   275     31
   276     29
   277     27
   278     28
   279     27
   280     30
   281     19
   282     24
   283     31
   284     25
   285     22
   286     23
   287     20
   288     31
   289     28
   290     16
   291     31
   292     26
   293     25
   294     29
   295     29
   296     30
   297     24
   298     18
   299     25
   300     25
   301     21
   302     22
   303     23
   304     27
   305     25
   306     18
   307     19
   308     30
   309     18
   310     23
   311     21
   312     23
   313     19
   314     19
   315     24
   316     18
   317     18
   318     18
   319     16
   320     25
   321     19
   322     19
   323     16
   324     18
   325     16
   326      8
   327     15
   328     12
   329     14
   330     10
   331     27
   332     23
   333     19
   334     16
   335     24
   336      9
   337     18
   338     15
   339     16
   340     10
   341     14
   342     15
   343     18
   344      7
   345     16
   346     24
   347     13
   348     11
   349     14
   350     12
   351     14
   352     16
   353     17
   354     12
   355      9
   356     10
   357     12
   358     13
   359     12
   360     16
   361     11
   362     14
   363      6
   364      3
   365      6
   366     15
   367     15
   368      7
   369     11
   370      9
   371     14
   372     11
   373     21
   374     17
   375     13
   376      5
   377      8
   378     14
   379     11
   380     10
   381     12
   382      7
   383     10
   384     11
   385     13
   386      4
   387      9
   388      8
   389     10
   390     11
   391     11
   392     12
   393      3
   394      9
   395     11
   396      9
   397      9
   398      6
   399      3
   400      3
   401      9
   402     16
   403      4
   404      5
   405      9
   406      9
   407      6
   408     15
   409      8
   410      8
   411      9
   412      5
   413      9
   414      9
   415      9
   416      5
   417      8
   418      5
   419      6
   420      7
   421      4
   422     11
   423      9
   424      5
   425      7
   426     11
   427      8
   428      8
   429      8
   430      8
   431      8
   432      5
   433      9
   434      4
   435      6
   436      5
   437      7
   438      9
   439      6
   440      6
   441      7
   442      7
   443      7
   444      6
   445      6
   446      5
   447     10
   448      5
   449      3
   450      3
   451      6
   452      6
   453      7
   454      9
   455      8
   456      3
   457      5
   458      6
   459      7
   460      5
   461      4
   462      5
   463      6
   465      6
   466      7
   467      4
   468      7
   469      4
   470      3
   471      5
   472      2
   473      3
   474      5
   475      1
   476      4
   477      1
   478      3
   479      2
   480      1
   481      2
   482      1
   483      5
   484      1
   485      3
   486      3
   488      3
   489      1
   490      4
   491      3
   492      5
   493      4
   494      4
   495      6
   496      8
   497      2
   498      2
   499      2
   500      4
   502      4
   503      2
   504      5
   505      7
   507      2
   508      6
   509      4
   510      2
   511      4
   512      4
   513      4
   514      2
   515      8
   516      5
   517      3
   518      4
   519      4
   520      1
   521      3
   522      1
   523      1
   524      6
   525      1
   526      1
   527      6
   528      3
   529      3
   530      4
   531      2
   532      5
   533      6
   534      4
   535      2
   536      3
   537      4
   538      2
   539      2
   540      5
   541      4
   542      1
   543      3
   544      2
   545      2
   546      5
   547      1
   548      1
   550      3
   551      2
   552      5
   553      2
   554      3
   555      6
   556      2
   558      3
   561      1
   562      4
   563      3
   564      2
   565      4
   566      6
   567      2
   568      1
   570      3
   571      4
   572      2
   573      4
   574      4
   575      1
   576      3
   577      2
   578      1
   579      1
   580      5
   581      4
   582      1
   583      3
   585      2
   586      3
   587      1
   588      5
   589      1
   590      3
   591      2
   592      3
   593      5
   595      2
   596      1
   597      3
   598      2
   599      2
   600      4
   601      2
   602      3
   603      4
   605      4
   606      1
   607      3
   608      3
   609      5
   610      2
   611      2
   612      3
   613      6
   614      2
   616      4
   617      1
   618      1
   619      3
   621      2
   622      3
   623      1
   624      2
   625      3
   626      1
   627      4
   628      3
   629      2
   630      2
   632      1
   635      2
   636      1
   637      2
   639      2
   641      2
   642      1
   643      1
   644      4
   645      1
   647      1
   648      3
   649      1
   650      1
   652      1
   654      1
   655      3
   656      3
   657      1
   659      2
   660      1
   663      1
   664      2
   665      3
   667      2
   668      3
   669      3
   672      2
   673      1
   674      1
   675      1
   676      2
   677      1
   678      1
   682      1
   683      1
   686      1
   687      1
   691      1
   692      2
   694      1
   696      2
   697      1
   698      1
   699      1
   700      1
   701      2
   702      2
   706      2
   707      1
   708      1
   710      1
   714      2
   715      3
   718      1
   719      2
   721      1
   722      1
   725      3
   729      1
   730      1
   732      1
   734      1
   735      1
   737      1
   738      2
   739      3
   740      2
   741      2
   742      2
   744      1
   745      2
   746      1
   749      2
   750      4
   751      1
   752      2
   756      1
   758      2
   759      2
   761      1
   764      1
   765      2
   766      1
   768      1
   770      1
   771      1
   774      2
   775      2
   776      1
   777      1
   778      1
   779      2
   783      1
   785      1
   786      1
   787      2
   788      1
   790      2
   791      1
   795      1
   796      1
   799      1
   800      2
   801      1
   803      1
   805      3
   807      1
   812      1
   816      2
   817      1
   818      1
   819      1
   822      1
   824      1
   825      2
   827      1
   828      1
   829      1
   831      2
   833      2
   837      1
   838      1
   839      2
   842      1
   844      1
   846      2
   848      2
   849      3
   850      1
   851      1
   852      2
   856      1
   857      1
   858      1
   859      1
   860      1
   862      1
   865      1
   868      1
   869      1
   870      1
   873      2
   875      1
   876      2
   882      1
   884      1
   885      2
   887      1
   899      1
   908      1
   912      1
   917      2
   922      2
   924      2
   932      1
   933      1
   935      1
   936      1
   937      1
   938      1
   953      1
   961      1
   962      2
   963      1
   968      1
   969      1
   970      1
   972      1
   973      1
   975      1
   977      1
   980      1
   989      1
   990      1
   994      2
   999      2
  1003      1
  1007      1
  1016      1
  1020      1
  1021      1
  1023      1
  1024      1
  1029      1
  1030      1
  1032      1
  1036      2
  1037      1
  1046      1
  1049      1
  1055      1
  1058      1
  1071      1
  1086      1
  1091      1
  1092      1
  1093      1
  1110      1
  1114      2
  1121      4
  1125      1
  1131      1
  1136      1
  1140      1
  1152      1
  1154      3
  1157      1
  1172      1
  1173      1
  1182      1
  1193      1
  1194      1
  1201      1
  1213      1
  1216      1
  1218      1
  1225      1
  1233      1
  1236      1
  1239      1
  1251      1
  1252      1
  1260      1
  1261      1
  1279      1
  1282      1
  1322      1
  1337      1
  1356      1
  1363      1
  1380      1
  1382      1
  1410      1
  1424      1
  1450      1
  1461      1
  1480      1
  1485      1
  1505      1
  1510      1
  1535      1
  1546      1
  1547      1
  1558      1
  1567      1
  1569      1
  1583      1
  1592      1
  1624      1
  1640      1
  1655      1
  1666      1
  1719      1
  1749      1
  1786      1
  1794      1
  1893      1
  1920      1
  1956      1
  1958      1
  1973      2
  2125      1
  2261      1
  2473      1
  2674      1
  2853      1
  2922      1
  2971      1
  3077      1
  3272      1
  3412      1


==> data/Peer2Peer-Orig-ddbm-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   2165
     2 3.613775e+05
     4  96319
     8 3.539825e+04
    16 1.354906e+04
    32 5.022844e+03
    64 1.935375e+03
   128 5.293672e+02
   256 6.455859e+01
   512 9.318359e+00
  1024 1.713867e+00
  2048 2.988281e-01
  4096 3.759766e-02
  8192 2.807617e-03
 16384 6.103516e-05


==> data/Peer2Peer-Orig-ddbm-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 917372
     2 5.884495e+05
     4 313556
     8 1.339432e+05
    16 4.001875e+04
    32 7.292250e+03
    64 1.037406e+03
   128 1.283906e+02
   256 1.309375e+01
   512 1.125000e+00
  1024 8.496094e-02
  2048 4.882812e-03


==> data/Peer2Peer-Orig-ddbs-1.dat <==
#
#
#
#
#
#
#
Degree  Count
     1   2165
     2 722755
     4 385276
     8 283186
    16 216785
    32 160731
    64 123864
   128  67759
   256  16527
   512   4771
  1024   1755
  2048    612
  4096    154
  8192     23
 16384      1


==> data/Peer2Peer-Orig-ddbs-2.dat <==
#
#
#
#
#
#
#
Degree  Count
     1 917372
     2 1176899
     4 1254224
     8 1071546
    16 640300
    32 233352
    64  66394
   128  16434
   256   3352
   512    576
  1024     87
  2048     10


==> data/Peer2Peer-Orig-info.dat <==
#
#
#
#
#
Size: 1986588 x 5380546
Edges: 55829168
Caterpillars: 818113992662
Butterflies: 3804659243
Metamorphossis: 1.860210e-02


==> data/Peer2Peer-Orig-mbalt-1.dat <==
#
#
#
#
Degree  Meta
     2 5.365910e-02
     4 6.403902e-02
     8 4.914164e-02
    16 4.276362e-02
    32 4.214986e-02
    64 4.131789e-02
   128 4.032702e-02
   256 3.280517e-02
   512 2.087729e-02
  1024 1.781331e-02
  2048 2.240647e-02
  4096 3.197680e-02
  8192 6.134824e-02
 16384 6.571369e-02


==> data/Peer2Peer-Orig-mbalt-2.dat <==
#
#
#
#
Degree  Meta
     2 8.476408e-02
     4 6.130673e-02
     8 4.672633e-02
    16 3.572468e-02
    32 2.798324e-02
    64 2.364371e-02
   128 2.060797e-02
   256 1.763972e-02
   512 1.456693e-02
  1024 2.131174e-02
  2048 1.527906e-02


==> data/Peer2Peer-Orig-mbin-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 5.365910e-02
     4 6.403902e-02
     8 4.914164e-02
    16 4.276362e-02
    32 4.214986e-02
    64 4.131789e-02
   128 4.032702e-02
   256 3.280517e-02
   512 2.083651e-02
  1024 1.365571e-02
  2048 5.437508e-03
  4096 1.171025e-03
  8192 1.722424e-04
 16384 4.010845e-06


==> data/Peer2Peer-Orig-mbin-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 8.476408e-02
     4 6.130673e-02
     8 4.672632e-02
    16 3.572468e-02
    32 2.798324e-02
    64 2.364371e-02
   128 2.060796e-02
   256 1.736410e-02
   512 8.307701e-03
  1024 1.644167e-03
  2048 7.460476e-05


==> data/Peer2Peer-Orig-meta-1.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 3.795890e-02
     3 6.935930e-02
     4 7.111865e-02
     5 6.608734e-02
     6 6.171866e-02
     7 5.723144e-02
     8 5.500751e-02
     9 5.222201e-02
    10 5.086981e-02
    11 4.927577e-02
    12 4.766133e-02
    13 4.692590e-02
    14 4.599755e-02
    15 4.517322e-02
    16 4.436184e-02
    17 4.460605e-02
    18 4.391480e-02
    19 4.355862e-02
    20 4.335247e-02
    21 4.259874e-02
    22 4.321193e-02
    23 4.264969e-02
    24 4.167727e-02
    25 4.198028e-02
    26 4.257608e-02
    27 4.179044e-02
    28 4.189843e-02
    29 4.254398e-02
    30 4.150800e-02
    31 4.198931e-02
    32 4.250314e-02
    33 4.210977e-02
    34 4.133047e-02
    35 4.176652e-02
    36 4.186375e-02
    37 4.291569e-02
    38 4.290748e-02
    39 4.202907e-02
    40 4.315572e-02
    41 4.191083e-02
    42 4.185822e-02
    43 4.255868e-02
    44 4.252799e-02
    45 4.246407e-02
    46 4.234100e-02
    47 4.198577e-02
    48 4.180608e-02
    49 4.261914e-02
    50 4.211407e-02
    51 4.334245e-02
    52 4.215682e-02
    53 4.256584e-02
    54 4.130212e-02
    55 4.174388e-02
    56 4.120271e-02
    57 4.310567e-02
    58 4.069553e-02
    59 4.190714e-02
    60 4.121954e-02
    61 4.189928e-02
    62 4.211087e-02
    63 4.277625e-02
    64 4.233393e-02
    65 4.292915e-02
    66 4.100927e-02
    67 4.252861e-02
    68 4.143496e-02
    69 4.332363e-02
    70 4.108261e-02
    71 4.165665e-02
    72 4.118490e-02
    73 4.033463e-02
    74 4.161007e-02
    75 4.137227e-02
    76 4.112405e-02
    77 4.076879e-02
    78 4.164095e-02
    79 4.211671e-02
    80 4.139852e-02
    81 4.202481e-02
    82 4.171757e-02
    83 4.072067e-02
    84 4.024307e-02
    85 4.172506e-02
    86 4.230038e-02
    87 4.181854e-02
    88 4.113177e-02
    89 4.207667e-02
    90 4.066292e-02
    91 4.069819e-02
    92 4.098826e-02
    93 3.929949e-02
    94 3.936870e-02
    95 4.261685e-02
    96 4.196478e-02
    97 4.090627e-02
    98 4.040443e-02
    99 4.011803e-02
   100 4.096834e-02
   101 4.077275e-02
   102 4.225379e-02
   103 4.224530e-02
   104 4.024484e-02
   105 4.005023e-02
   106 3.995197e-02
   107 4.291685e-02
   108 4.139287e-02
   109 4.241073e-02
   110 4.179496e-02
   111 4.139187e-02
   112 4.060738e-02
   113 4.104413e-02
   114 4.138694e-02
   115 4.325120e-02
   116 4.212507e-02
   117 4.018390e-02
   118 4.285882e-02
   119 4.201020e-02
   120 4.164553e-02
   121 3.889222e-02
   122 3.973244e-02
   123 3.910344e-02
   124 4.129673e-02
   125 4.278394e-02
   126 4.184716e-02
   127 4.054507e-02
   128 4.157177e-02
   129 4.290448e-02
   130 4.134565e-02
   131 4.305013e-02
   132 4.235048e-02
   133 4.277108e-02
   134 3.964583e-02
   135 4.554157e-02
   136 3.910671e-02
   137 3.940171e-02
   138 4.205769e-02
   139 4.532378e-02
   140 4.046542e-02
   141 4.120847e-02
   142 4.135182e-02
   143 3.695924e-02
   144 4.008291e-02
   145 3.912178e-02
   146 4.220236e-02
   147 4.126819e-02
   148 4.047337e-02
   149 4.189741e-02
   150 4.185989e-02
   151 3.957405e-02
   152 4.110795e-02
   153 4.162040e-02
   154 4.029378e-02
   155 4.024953e-02
   156 4.119129e-02
   157 3.959421e-02
   158 4.033687e-02
   159 4.196417e-02
   160 4.419597e-02
   161 4.221927e-02
   162 4.228669e-02
   163 4.347671e-02
   164 4.190691e-02
   165 4.030520e-02
   166 3.857956e-02
   167 4.470459e-02
   168 4.323448e-02
   169 4.112457e-02
   170 3.927465e-02
   171 4.166835e-02
   172 4.203278e-02
   173 4.154947e-02
   174 4.044704e-02
   175 4.169882e-02
   176 4.441031e-02
   177 3.884655e-02
   178 4.135430e-02
   179 3.825290e-02
   180 4.032189e-02
   181 3.747744e-02
   182 4.263150e-02
   183 3.957219e-02
   184 3.906735e-02
   185 4.065645e-02
   186 3.869307e-02
   187 3.931122e-02
   188 4.039549e-02
   189 3.997024e-02
   190 4.079146e-02
   191 3.967111e-02
   192 4.481003e-02
   193 4.015044e-02
   194 4.047698e-02
   195 4.291146e-02
   196 3.760592e-02
   197 3.855038e-02
   198 3.924077e-02
   199 4.290413e-02
   200 4.305757e-02
   201 4.302607e-02
   202 3.999589e-02
   203 3.561157e-02
   204 4.354720e-02
   205 3.525258e-02
   206 3.999346e-02
   207 4.342656e-02
   208 3.896389e-02
   209 4.140993e-02
   210 4.059162e-02
   211 3.898506e-02
   212 3.535046e-02
   213 3.665120e-02
   214 3.556505e-02
   215 4.425610e-02
   216 4.113151e-02
   217 4.080832e-02
   218 4.518334e-02
   219 3.810669e-02
   220 3.474957e-02
   221 4.798948e-02
   222 3.767831e-02
   223 3.637004e-02
   224 3.862088e-02
   225 4.327392e-02
   226 4.203165e-02
   227 3.612106e-02
   228 4.118502e-02
   229 4.330842e-02
   230 4.202164e-02
   231 4.077610e-02
   232 3.616173e-02
   233 4.465223e-02
   234 3.531071e-02
   235 4.022855e-02
   236 4.135666e-02
   237 4.041137e-02
   238 3.953688e-02
   239 3.420026e-02
   240 3.772740e-02
   241 3.496491e-02
   242 3.925758e-02
   243 3.471372e-02
   244 4.002236e-02
   245 4.121634e-02
   246 3.939920e-02
   247 3.523239e-02
   248 3.976482e-02
   249 3.365137e-02
   250 4.171326e-02
   251 3.521913e-02
   252 3.921532e-02
   253 4.011549e-02
   254 4.320529e-02
   255 3.486832e-02
   256 3.585804e-02
   257 3.678006e-02
   258 3.694642e-02
   259 3.711937e-02
   260 4.217185e-02
   261 4.976211e-02
   262 3.930202e-02
   263 3.902748e-02
   264 3.813604e-02
   265 4.533257e-02
   266 3.948315e-02
   267 3.808148e-02
   268 4.222875e-02
   269 4.442854e-02
   270 4.342609e-02
   271 4.136580e-02
   272 3.950664e-02
   273 4.593140e-02
   274 4.304321e-02
   275 3.940996e-02
   276 3.895120e-02
   277 3.809895e-02
   278 4.206116e-02
   279 3.239219e-02
   280 3.749889e-02
   281 4.076612e-02
   282 3.467607e-02
   283 3.509270e-02
   284 4.333630e-02
   285 3.878030e-02
   286 4.161026e-02
   287 4.974243e-02
   288 3.488538e-02
   289 3.151943e-02
   290 3.129803e-02
   291 3.874924e-02
   292 3.110014e-02
   293 3.997125e-02
   294 4.984028e-02
   295 4.522362e-02
   296 3.169766e-02
   297 3.553902e-02
   298 3.339562e-02
   299 4.502426e-02
   300 4.820727e-02
   301 4.179905e-02
   302 3.845452e-02
   303 2.988659e-02
   304 4.079822e-02
   305 3.139518e-02
   306 3.895391e-02
   307 3.714404e-02
   308 3.105520e-02
   309 3.550911e-02
   310 3.033493e-02
   311 3.194937e-02
   312 3.313075e-02
   313 4.117913e-02
   314 4.080114e-02
   315 3.570348e-02
   316 3.906347e-02
   317 3.368791e-02
   318 3.432666e-02
   319 3.812047e-02
   320 3.487939e-02
   321 3.171598e-02
   322 4.055928e-02
   323 3.397875e-02
   324 3.698113e-02
   325 3.861083e-02
   326 4.171547e-02
   327 5.066709e-02
   328 3.913870e-02
   329 3.682063e-02
   330 2.790307e-02
   331 3.369590e-02
   332 3.343903e-02
   333 3.575303e-02
   334 2.529728e-02
   335 2.990656e-02
   336 4.226639e-02
   337 3.728059e-02
   338 3.744314e-02
   339 6.611850e-02
   340 4.154116e-02
   341 3.482404e-02
   342 2.585353e-02
   343 4.144504e-02
   344 4.118538e-02
   345 2.534474e-02
   346 4.720708e-02
   347 3.157699e-02
   348 4.703927e-02
   349 4.150729e-02
   350 4.148632e-02
   351 4.730410e-02
   352 3.536476e-02
   353 3.510745e-02
   354 3.231409e-02
   355 4.865816e-02
   356 4.143586e-02
   357 2.711733e-02
   358 3.258754e-02
   359 4.035908e-02
   360 2.809296e-02
   361 4.299708e-02
   362 3.668655e-02
   363 3.518420e-02
   364 2.731705e-02
   365 4.318094e-02
   366 2.892037e-02
   367 3.950925e-02
   368 3.384435e-02
   369 3.492723e-02
   370 2.633446e-02
   371 3.797204e-02
   372 2.642208e-02
   373 2.554580e-02
   374 2.807670e-02
   375 4.491523e-02
   376 4.281958e-02
   377 2.999189e-02
   378 3.267369e-02
   379 3.363805e-02
   380 4.516289e-02
   381 3.205532e-02
   382 4.087822e-02
   383 2.287805e-02
   384 4.249892e-02
   385 3.429434e-02
   386 4.891876e-02
   387 3.512251e-02
   388 3.029382e-02
   389 2.709370e-02
   390 3.203184e-02
   391 2.621017e-02
   392 2.871684e-02
   393 2.701800e-02
   394 3.416549e-02
   395 2.592317e-02
   396 2.797229e-02
   397 3.693833e-02
   398 3.063122e-02
   399 3.304810e-02
   400 3.547782e-02
   401 3.191985e-02
   402 4.279232e-02
   403 2.664015e-02
   404 2.072571e-02
   405 4.059409e-02
   406 2.755105e-02
   407 2.076309e-02
   408 2.005884e-02
   409 3.166511e-02
   410 4.975853e-02
   411 3.481216e-02
   412 2.750528e-02
   413 2.850113e-02
   414 2.990428e-02
   415 3.561688e-02
   416 2.152368e-02
   417 2.362746e-02
   418 2.450693e-02
   419 3.354320e-02
   420 3.636355e-02
   421 3.304542e-02
   422 2.219094e-02
   423 3.247701e-02
   424 1.502020e-02
   425 2.580290e-02
   426 1.919234e-02
   427 3.015382e-02
   428 3.278836e-02
   429 2.971544e-02
   430 3.118101e-02
   431 3.241093e-02
   432 2.819029e-02
   433 3.054695e-02
   434 1.723106e-02
   435 3.866621e-02
   436 2.117209e-02
   437 3.219766e-02
   438 1.781598e-02
   439 2.398625e-02
   440 1.833391e-02
   441 3.233121e-02
   442 3.197462e-02
   443 4.330726e-02
   444 2.922443e-02
   445 3.025760e-02
   446 1.581531e-02
   447 2.298877e-02
   448 2.260214e-02
   449 1.443256e-02
   450 2.129219e-02
   451 3.812756e-02
   452 2.235572e-02
   453 3.506600e-02
   454 3.255380e-02
   455 3.155673e-02
   456 1.755862e-02
   457 2.860575e-02
   458 3.205229e-02
   459 3.741613e-02
   460 3.666505e-02
   461 3.024707e-02
   462 2.467313e-02
   463 4.193522e-02
   464 2.646470e-02
   465 1.878348e-02
   466 1.958675e-02
   467 3.003203e-02
   468 3.589624e-02
   469 2.672762e-02
   470 2.323914e-02
   471 2.338301e-02
   472 2.430347e-02
   473 2.183754e-02
   474 4.496892e-02
   475 2.092260e-02
   476 3.247546e-02
   477 1.922679e-02
   478 2.954843e-02
   479 2.736480e-02
   480 2.565226e-02
   481 2.136597e-02
   482 2.218103e-02
   483 2.881937e-02
   484 1.583671e-02
   485 3.278445e-02
   486 1.247717e-02
   487 2.638301e-02
   488 3.027364e-02
   489 2.892490e-02
   490 3.166987e-02
   491 2.631425e-02
   492 2.896112e-02
   493 2.708948e-02
   494 2.288835e-02
   495 2.587681e-02
   496 2.959789e-02
   497 1.848021e-02
   498 2.407072e-02
   499 1.154973e-02
   500 2.746851e-02
   501 3.082085e-02
   502 2.004899e-02
   503 3.632437e-02
   504 2.272811e-02
   505 2.173147e-02
   506 1.740938e-02
   507 3.155148e-02
   508 1.578985e-02
   509 3.592209e-02
   510 2.417843e-02
   511 2.475995e-02
   512 2.813264e-02
   513 2.716597e-02
   514 3.244362e-02
   515 3.759697e-02
   516 1.878877e-02
   517 1.780710e-02
   518 3.123748e-02
   519 2.697305e-02
   520 3.306963e-02
   521 2.803742e-02
   522 2.029695e-02
   523 1.805417e-02
   524 2.457136e-02
   525 8.184236e-03
   526 1.416329e-02
   527 3.404558e-02
   528 3.017682e-02
   529 2.976138e-02
   530 1.955764e-02
   531 2.516380e-02
   532 2.376553e-02
   533 1.811177e-02
   534 2.911105e-02
   535 3.710717e-02
   536 4.212121e-02
   537 7.249352e-03
   538 2.207740e-02
   539 2.156606e-02
   540 2.645208e-02
   541 3.110154e-02
   542 1.196855e-02
   543 2.127766e-02
   544 1.452437e-02
   545 9.337639e-03
   546 1.689306e-02
   547 2.137634e-02
   548 2.366090e-02
   549 1.940629e-02
   550 3.241677e-02
   551 3.286928e-02
   552 3.829901e-02
   553 2.212053e-02
   554 2.268386e-02
   555 4.198107e-02
   556 1.545452e-02
   557 3.630812e-02
   558 1.649989e-02
   559 2.114732e-02
   560 1.943647e-02
   561 2.519413e-02
   562 2.593084e-02
   563 1.523835e-02
   564 2.995914e-02
   565 2.416084e-02
   566 1.485765e-02
   567 1.243579e-02
   568 2.004442e-02
   569 2.695285e-02
   570 2.514060e-02
   571 2.787788e-02
   572 1.561793e-02
   573 4.064048e-02
   574 1.559460e-02
   575 2.354905e-02
   576 3.260460e-02
   577 1.719329e-02
   578 2.571936e-02
   579 4.016099e-02
   580 2.563060e-02
   581 1.252088e-02
   582 2.339470e-02
   583 1.881413e-02
   584 1.963964e-02
   585 2.250979e-02
   586 2.261333e-02
   587 3.506879e-02
   588 1.561104e-02
   589 2.621671e-02
   590 1.414396e-02
   591 1.816146e-02
   592 6.344174e-02
   593 2.266703e-02
   594 2.445894e-02
   595 1.199871e-02
   596 7.236093e-03
   597 2.686363e-02
   598 2.081578e-02
   599 1.626647e-02
   600 1.810358e-02
   601 4.834686e-02
   602 2.007340e-02
   603 1.698826e-02
   604 2.590447e-02
   605 2.010047e-02
   606 2.017451e-02
   607 2.770699e-02
   608 1.737566e-02
   609 2.151878e-02
   610 3.191608e-02
   611 1.755542e-02
   612 1.799734e-02
   613 2.093858e-02
   614 1.190855e-02
   615 2.220006e-02
   616 1.451256e-02
   617 2.532227e-02
   618 3.982311e-02
   619 3.392267e-02
   620 2.760718e-02
   621 4.486089e-02
   622 1.750230e-02
   623 2.080051e-02
   624 2.761989e-02
   625 3.580598e-02
   626 2.142258e-02
   627 2.577652e-02
   628 2.837137e-02
   629 1.627340e-02
   630 3.029736e-02
   631 1.632496e-02
   632 3.147150e-02
   633 1.515058e-02
   634 1.477282e-02
   635 2.809478e-02
   636 1.105449e-02
   637 4.676783e-02
   638 3.266636e-02
   639 1.100353e-02
   640 2.823566e-02
   641 2.150940e-02
   642 1.240002e-02
   643 2.836491e-02
   644 1.104322e-02
   645 2.820063e-02
   646 1.788541e-02
   647 3.646869e-02
   648 1.405316e-02
   649 1.376287e-02
   650 2.903765e-02
   651 5.015515e-03
   652 2.918221e-02
   653 3.171511e-02
   654 3.305763e-02
   655 5.612217e-03
   656 2.481888e-02
   657 9.030530e-03
   658 2.308318e-02
   659 1.557542e-02
   660 2.257302e-02
   661 2.999731e-02
   662 2.140813e-02
   663 2.563417e-02
   664 8.049978e-03
   665 3.149596e-02
   666 1.126597e-02
   667 1.230165e-02
   668 1.347276e-02
   669 1.279277e-02
   670 3.143692e-02
   671 2.538525e-02
   672 1.635273e-02
   673 2.717575e-02
   674 1.878987e-02
   675 1.692447e-02
   676 8.000528e-03
   677 1.156185e-02
   678 4.437469e-02
   679 1.733189e-02
   680 4.667308e-02
   681 3.704518e-02
   682 2.368755e-02
   683 1.498656e-02
   684 3.722901e-02
   685 2.043664e-02
   686 1.071514e-02
   687 1.587699e-02
   688 1.889561e-02
   689 2.548446e-02
   690 3.500780e-02
   691 1.616400e-02
   692 6.375002e-03
   693 2.261122e-02
   694 2.811855e-02
   695 1.177839e-02
   696 1.984811e-02
   697 3.271160e-02
   698 3.052817e-02
   699 3.565857e-02
   700 3.125162e-02
   701 5.318358e-03
   702 1.927515e-02
   703 1.699221e-02
   704 1.327381e-02
   705 2.717474e-02
   706 7.205538e-03
   707 2.498519e-02
   708 2.390794e-02
   709 2.102044e-02
   710 1.657012e-02
   711 1.852567e-02
   712 1.655360e-02
   713 3.168251e-02
   714 1.434426e-02
   715 1.542728e-02
   716 9.875653e-03
   717 3.439976e-02
   718 1.831200e-02
   719 3.080338e-02
   720 1.745194e-02
   721 1.347650e-02
   722 1.336782e-02
   723 2.573932e-02
   724 4.857013e-03
   725 3.253910e-02
   726 4.661166e-03
   727 4.420057e-02
   728 1.298790e-02
   729 2.010020e-02
   730 4.807887e-03
   731 9.041671e-03
   732 2.319566e-02
   733 1.392729e-02
   734 1.007679e-02
   735 1.214141e-02
   736 1.919393e-02
   737 1.372223e-02
   738 1.332876e-02
   739 2.014397e-02
   740 1.752279e-02
   741 1.735641e-02
   742 3.274611e-02
   743 2.345337e-02
   744 9.672068e-03
   745 2.961138e-02
   746 3.005550e-02
   747 4.971238e-03
   748 1.041571e-02
   749 3.302399e-02
   750 1.770063e-02
   751 2.741136e-02
   752 6.406196e-03
   753 4.466699e-02
   754 3.189541e-02
   755 9.573635e-03
   756 3.075486e-02
   757 1.940760e-02
   758 2.226912e-02
   759 9.741192e-03
   760 1.088116e-02
   761 5.375418e-02
   762 4.375127e-02
   763 1.187751e-02
   764 1.704926e-02
   765 1.540821e-02
   766 1.241287e-02
   767 1.205294e-02
   768 1.323912e-02
   769 1.985599e-02
   770 6.841760e-03
   771 2.799053e-02
   772 1.154613e-02
   773 9.167518e-03
   774 3.286412e-02
   775 4.386805e-03
   776 2.303975e-02
   777 1.874317e-02
   778 9.426646e-03
   779 2.319931e-02
   780 1.236042e-02
   781 2.173111e-02
   782 1.487363e-02
   783 2.506428e-02
   784 5.748020e-02
   785 1.048478e-02
   786 2.796819e-02
   787 2.016225e-02
   788 1.200208e-02
   789 2.124529e-02
   790 4.963214e-03
   791 4.605693e-02
   792 6.009668e-03
   793 3.648958e-02
   794 5.254800e-03
   795 1.045159e-02
   796 6.619407e-03
   797 1.385196e-02
   798 1.124062e-02
   799 6.938933e-03
   800 3.057357e-02
   801 1.290377e-02
   802 1.431990e-02
   803 1.608958e-02
   804 5.733814e-03
   805 2.220026e-02
   806 1.028959e-02
   807 2.907231e-02
   808 1.375172e-02
   809 6.284570e-03
   810 1.073681e-02
   811 4.193053e-03
   812 6.164534e-03
   813 2.182493e-02
   814 1.847572e-02
   815 3.003328e-02
   816 1.887155e-02
   817 9.234454e-03
   818 5.173507e-03
   819 1.816961e-02
   820 2.559417e-02
   821 7.068486e-03
   822 5.310465e-02
   823 6.393485e-03
   824 2.600507e-02
   825 7.035809e-03
   826 5.003204e-03
   827 1.717161e-02
   828 7.088603e-03
   829 1.150308e-02
   830 2.969666e-02
   831 1.776221e-02
   832 2.493352e-02
   833 4.022272e-03
   834 1.230585e-02
   835 1.310430e-02
   836 5.141712e-02
   837 2.157913e-02
   838 2.652878e-02
   839 9.126496e-03
   840 2.409848e-02
   841 2.635580e-02
   842 1.020116e-02
   843 1.209861e-02
   844 4.088201e-03
   845 1.041387e-02
   846 1.399470e-02
   847 1.593704e-02
   848 5.976182e-02
   849 2.421760e-02
   850 2.669391e-02
   851 4.389040e-03
   852 1.396618e-02
   853 1.134630e-02
   854 9.588409e-03
   855 1.728433e-02
   856 1.545474e-02
   857 4.550005e-02
   858 1.658798e-02
   859 4.880585e-02
   860 9.051422e-03
   861 3.703134e-02
   862 8.777178e-03
   863 7.051940e-03
   864 1.263095e-02
   865 2.511500e-02
   866 3.680292e-02
   867 1.836573e-02
   868 2.550732e-02
   869 6.239706e-02
   870 1.130405e-02
   871 1.152770e-02
   872 1.512694e-02
   873 3.148373e-02
   874 2.212336e-02
   875 2.448523e-02
   876 1.689282e-02
   877 6.894116e-03
   878 5.634021e-03
   879 6.189829e-03
   880 1.023821e-02
   881 1.937936e-02
   882 1.695246e-02
   883 1.487408e-02
   884 8.522164e-03
   885 9.233331e-03
   886 1.847028e-02
   887 1.610780e-02
   888 5.187607e-02
   889 6.616752e-03
   890 4.674698e-03
   891 3.169291e-02
   892 6.145995e-03
   893 2.004351e-02
   894 5.894857e-03
   895 7.244489e-03
   896 2.501934e-02
   897 2.808697e-02
   898 1.548425e-02
   899 3.000472e-02
   900 1.450862e-02
   901 1.281496e-02
   902 2.902686e-02
   903 5.953999e-03
   904 1.336051e-02
   905 1.448406e-02
   906 1.608594e-02
   907 4.930295e-03
   908 2.659067e-02
   909 1.520394e-02
   910 2.073932e-02
   911 2.125342e-02
   912 1.732441e-02
   913 2.512991e-02
   914 2.509818e-02
   915 5.368311e-02
   916 3.761300e-02
   917 4.544232e-02
   918 3.720949e-02
   919 5.770974e-02
   920 1.502063e-02
   921 7.241301e-03
   922 5.119956e-03
   923 1.077730e-02
   924 1.564978e-02
   925 5.323364e-03
   926 4.403242e-03
   927 2.340312e-02
   928 6.498158e-03
   929 5.402897e-03
   930 3.958098e-03
   931 2.687017e-02
   932 6.823672e-03
   933 7.717178e-03
   934 5.075869e-03
   935 2.690483e-02
   936 6.502546e-03
   937 2.476231e-02
   938 4.569424e-03
   939 1.320683e-02
   940 7.216094e-03
   941 9.156093e-03
   942 1.545235e-02
   943 2.645564e-02
   944 5.764613e-03
   945 2.484557e-02
   946 8.194376e-03
   947 1.245330e-02
   948 5.004550e-03
   949 5.786296e-03
   950 3.259064e-03
   951 1.154817e-02
   952 5.184193e-02
   953 9.042241e-03
   954 8.024485e-03
   955 7.023405e-03
   956 3.113117e-02
   957 7.119057e-02
   958 2.326106e-02
   959 1.271469e-02
   960 1.882743e-02
   961 5.743305e-03
   962 7.252249e-02
   963 2.401836e-02
   964 3.062082e-02
   965 4.648087e-03
   966 4.780109e-02
   967 7.307105e-03
   968 5.579229e-03
   969 3.001198e-02
   970 5.634034e-03
   971 9.936793e-03
   972 4.255741e-02
   973 3.293934e-03
   974 1.582466e-02
   975 9.770139e-03
   976 1.782364e-02
   977 4.341706e-02
   978 5.723261e-02
   979 5.158071e-03
   980 3.273721e-03
   981 7.753004e-03
   982 9.050575e-03
   983 1.665164e-02
   984 2.068901e-02
   985 5.615404e-03
   986 1.487289e-02
   987 3.914418e-02
   988 6.291355e-03
   989 2.427186e-02
   990 2.733463e-02
   991 6.955131e-03
   992 2.948264e-02
   993 1.122783e-02
   994 1.131410e-02
   995 1.151943e-02
   996 4.292563e-02
   997 3.859455e-02
   998 3.107984e-02
  1000 3.500302e-02
  1001 4.292540e-03
  1002 3.258428e-03
  1003 2.351883e-02
  1004 3.557041e-03
  1005 2.810302e-02
  1006 2.039264e-02
  1007 4.428139e-03
  1008 2.346670e-02
  1009 1.851648e-02
  1010 4.869655e-02
  1011 3.443783e-02
  1012 2.213236e-01
  1013 5.509157e-03
  1014 1.876717e-02
  1015 1.388524e-02
  1016 1.809950e-02
  1017 4.024066e-03
  1018 1.173048e-02
  1019 4.550372e-02
  1020 1.767605e-02
  1021 1.718181e-02
  1022 1.881838e-02
  1023 9.292675e-03
  1024 1.266213e-02
  1025 7.399287e-02
  1027 1.830990e-02
  1028 4.407965e-03
  1029 1.567542e-02
  1030 3.751971e-02
  1031 6.493010e-03
  1032 5.983415e-02
  1033 4.051045e-02
  1034 1.820057e-02
  1035 1.157737e-02
  1036 7.157267e-03
  1037 3.424372e-02
  1038 1.939782e-02
  1039 6.196115e-03
  1040 9.992777e-02
  1041 1.206006e-02
  1042 1.154609e-02
  1043 1.582748e-02
  1044 6.920350e-03
  1045 1.119482e-02
  1046 1.465105e-02
  1047 1.021958e-02
  1048 7.451793e-02
  1049 6.027115e-02
  1050 4.465056e-03
  1051 1.398569e-02
  1052 6.369597e-03
  1053 2.203099e-03
  1054 6.394593e-03
  1055 6.670261e-03
  1056 4.245904e-02
  1057 1.125043e-02
  1058 9.459106e-03
  1059 6.206922e-02
  1060 2.492629e-02
  1061 5.877409e-03
  1062 1.669505e-02
  1063 4.071540e-02
  1064 4.754998e-03
  1065 6.444288e-03
  1066 1.757175e-02
  1067 9.316096e-03
  1068 4.627124e-03
  1069 3.173954e-03
  1070 7.809585e-03
  1071 2.574154e-02
  1072 1.755777e-02
  1073 5.359968e-03
  1074 3.834595e-02
  1075 2.891891e-02
  1076 2.146579e-02
  1077 5.583810e-03
  1078 5.669556e-03
  1079 2.070209e-03
  1080 7.339634e-03
  1081 5.711297e-03
  1082 1.725959e-02
  1083 3.372709e-02
  1085 2.477398e-03
  1086 4.861024e-03
  1087 4.388480e-02
  1088 4.335819e-02
  1089 6.757517e-02
  1090 1.995147e-02
  1091 3.312544e-02
  1092 1.306117e-02
  1093 1.788061e-02
  1094 8.451099e-03
  1095 2.164712e-02
  1096 2.009603e-02
  1097 9.590602e-03
  1098 6.769098e-03
  1099 4.553921e-03
  1100 1.762758e-02
  1101 4.353357e-02
  1102 4.617235e-02
  1103 8.704476e-03
  1104 4.241023e-03
  1105 4.996574e-03
  1106 4.642118e-03
  1107 3.381070e-02
  1108 2.051463e-02
  1109 8.683496e-03
  1110 2.653492e-02
  1111 2.627420e-02
  1113 4.628668e-03
  1114 9.114593e-03
  1115 3.036665e-02
  1116 1.713769e-02
  1117 4.965859e-03
  1118 1.796017e-02
  1119 1.893101e-02
  1120 4.020823e-02
  1121 3.655700e-03
  1122 1.626662e-02
  1123 7.395655e-03
  1124 1.467633e-02
  1125 1.133045e-02
  1126 2.993512e-02
  1127 4.540450e-03
  1128 1.325240e-02
  1129 8.874704e-03
  1130 1.068632e-02
  1131 6.758749e-03
  1132 2.140585e-02
  1133 7.268213e-03
  1134 1.953627e-02
  1135 1.368312e-02
  1137 2.032371e-02
  1138 2.881875e-02
  1139 7.647744e-03
  1140 1.646318e-02
  1141 5.076732e-02
  1142 1.108039e-02
  1143 9.982067e-02
  1144 1.672006e-02
  1146 3.951779e-02
  1147 9.619781e-03
  1148 2.773919e-03
  1149 6.440890e-03
  1150 2.648664e-02
  1151 1.039876e-02
  1152 6.846599e-03
  1153 6.249444e-03
  1154 1.005022e-02
  1155 5.449603e-03
  1156 9.736744e-03
  1157 5.203251e-03
  1158 3.297468e-02
  1159 2.008406e-02
  1160 3.470720e-02
  1161 3.957864e-02
  1162 7.159974e-02
  1163 8.872485e-02
  1164 2.444584e-02
  1167 1.273786e-02
  1168 1.101612e-02
  1171 1.094271e-02
  1172 9.339157e-03
  1173 7.117168e-03
  1174 5.039517e-03
  1175 2.784642e-02
  1176 6.992245e-03
  1177 3.446046e-03
  1179 4.420238e-03
  1180 2.794688e-02
  1181 4.751969e-03
  1182 6.052421e-03
  1183 6.248345e-03
  1184 5.598524e-03
  1185 4.088745e-02
  1186 5.955876e-02
  1187 4.703299e-03
  1188 6.135150e-03
  1189 4.239266e-03
  1190 4.209824e-02
  1191 4.347085e-02
  1192 2.968215e-03
  1193 2.428049e-02
  1194 1.999011e-02
  1195 5.471307e-03
  1196 1.245011e-02
  1197 8.573513e-03
  1198 1.621006e-02
  1199 3.375492e-03
  1200 3.358701e-03
  1201 4.491013e-03
  1202 7.079234e-03
  1203 5.349179e-03
  1204 7.632887e-03
  1205 1.877402e-02
  1206 3.518630e-02
  1207 6.847260e-03
  1208 3.611941e-02
  1209 2.300673e-02
  1210 2.437330e-03
  1211 2.382950e-02
  1212 3.995376e-02
  1213 5.909251e-03
  1214 6.220961e-03
  1215 8.635567e-03
  1216 1.131287e-02
  1217 5.558541e-03
  1218 2.000862e-02
  1219 1.543753e-02
  1220 3.306210e-02
  1221 4.008142e-03
  1222 2.672762e-02
  1223 3.279566e-03
  1225 1.817316e-02
  1226 1.149849e-02
  1227 3.098238e-02
  1228 4.978695e-02
  1229 5.008583e-03
  1230 7.063927e-03
  1231 6.836564e-03
  1232 1.616968e-02
  1233 4.331962e-03
  1234 4.630767e-03
  1235 4.619136e-03
  1237 1.006306e-01
  1238 1.850028e-03
  1239 7.788365e-03
  1240 1.969780e-02
  1241 4.998562e-03
  1242 1.365227e-02
  1243 7.264659e-03
  1244 6.035146e-03
  1245 9.682463e-02
  1246 2.588483e-02
  1247 5.246643e-03
  1248 1.414385e-01
  1249 7.492460e-02
  1250 1.841606e-02
  1251 2.160851e-02
  1252 2.538700e-02
  1253 6.559262e-03
  1254 3.768870e-03
  1256 1.991806e-03
  1257 2.547017e-02
  1258 9.678224e-02
  1259 5.233046e-03
  1260 2.494673e-02
  1261 5.725753e-03
  1263 4.645403e-03
  1264 4.756542e-03
  1265 4.139657e-03
  1266 1.861240e-02
  1268 7.950127e-03
  1269 5.401330e-02
  1270 5.138772e-02
  1271 4.225965e-03
  1272 1.752342e-02
  1273 4.154655e-03
  1274 1.441158e-02
  1275 5.693631e-03
  1276 2.228092e-03
  1277 3.035391e-02
  1278 3.460210e-03
  1279 4.539143e-02
  1280 5.463202e-03
  1282 2.725768e-02
  1284 1.981871e-03
  1285 1.278139e-02
  1286 3.039513e-02
  1287 1.656119e-02
  1288 1.160260e-02
  1289 1.081254e-02
  1291 3.063882e-02
  1293 4.652393e-02
  1294 6.996022e-03
  1296 4.918305e-03
  1297 6.239781e-03
  1298 9.509303e-03
  1299 7.086110e-03
  1300 4.416277e-03
  1301 1.038306e-02
  1303 1.148545e-02
  1304 1.965497e-02
  1305 2.466920e-02
  1306 1.054544e-02
  1307 5.855829e-03
  1309 2.103219e-03
  1310 2.672443e-02
  1311 3.511591e-03
  1312 3.560583e-02
  1313 9.439648e-03
  1314 3.192687e-02
  1315 4.736833e-03
  1317 9.737190e-02
  1319 4.016702e-02
  1320 4.107672e-02
  1321 8.720804e-03
  1322 3.095801e-02
  1323 4.338322e-02
  1324 7.149840e-03
  1325 1.484463e-02
  1326 4.660691e-02
  1327 4.426876e-03
  1328 1.094018e-02
  1329 3.273619e-03
  1330 5.863344e-03
  1331 4.802612e-03
  1332 8.268271e-03
  1333 5.190776e-03
  1334 3.246341e-02
  1335 2.103989e-02
  1336 1.915599e-02
  1337 5.279147e-03
  1339 8.305740e-03
  1340 1.053142e-02
  1342 3.287057e-02
  1343 2.393022e-02
  1344 1.876284e-03
  1346 5.252536e-02
  1347 2.147432e-02
  1348 1.981141e-02
  1350 2.363759e-02
  1352 9.450840e-03
  1354 2.975080e-03
  1356 9.492823e-03
  1357 2.124224e-02
  1358 5.872441e-02
  1359 4.161042e-02
  1360 8.631309e-03
  1361 3.924603e-03
  1362 4.715994e-03
  1363 4.050300e-03
  1364 4.381319e-02
  1365 2.145466e-02
  1366 5.738775e-02
  1367 2.066840e-03
  1368 2.323088e-02
  1369 2.155448e-02
  1370 6.553331e-03
  1371 2.816013e-02
  1372 4.978887e-02
  1373 4.729937e-02
  1375 4.725041e-03
  1376 5.467545e-02
  1377 6.072135e-03
  1378 8.848685e-03
  1379 6.064994e-03
  1380 7.173346e-02
  1381 8.756399e-03
  1382 4.877763e-03
  1383 3.977101e-03
  1385 2.260041e-02
  1386 5.032535e-03
  1387 2.289760e-02
  1388 2.486064e-03
  1390 6.825518e-03
  1391 1.267056e-02
  1393 8.411406e-03
  1395 7.156383e-03
  1396 7.533125e-03
  1397 5.050666e-03
  1398 1.568037e-02
  1401 1.145954e-02
  1402 5.971997e-03
  1403 1.963633e-02
  1404 4.640111e-03
  1405 2.594761e-02
  1406 5.037080e-03
  1407 3.966092e-03
  1408 1.815336e-02
  1409 1.230567e-02
  1412 6.053301e-03
  1414 7.195496e-03
  1417 9.606909e-03
  1419 1.033366e-02
  1420 4.671781e-03
  1421 1.366786e-02
  1422 6.268891e-03
  1423 1.624961e-02
  1424 6.302708e-02
  1425 6.403394e-03
  1426 1.983006e-03
  1427 2.701019e-03
  1428 5.746435e-03
  1429 6.021619e-03
  1430 3.117167e-02
  1431 8.506477e-03
  1432 2.677148e-02
  1433 6.382088e-03
  1434 2.780420e-02
  1435 1.713167e-02
  1438 5.210322e-02
  1440 4.746420e-03
  1441 5.150467e-03
  1442 6.995035e-03
  1443 8.132934e-03
  1444 1.167818e-02
  1445 4.315688e-02
  1446 9.789691e-03
  1447 2.272351e-02
  1449 2.734568e-02
  1451 3.911514e-02
  1452 4.202220e-03
  1453 6.032548e-03
  1454 4.002399e-03
  1455 7.512239e-03
  1456 4.338111e-03
  1457 2.684836e-02
  1458 7.417689e-03
  1459 5.310534e-02
  1460 1.035587e-02
  1461 8.945771e-03
  1463 5.569666e-03
  1465 4.411985e-03
  1466 3.231667e-02
  1467 3.006975e-02
  1469 7.313363e-03
  1470 2.930188e-02
  1472 5.387998e-03
  1473 5.801085e-03
  1474 5.702909e-03
  1475 3.237039e-03
  1476 2.222939e-03
  1478 1.925541e-02
  1479 4.875357e-03
  1480 1.182896e-01
  1481 4.163742e-03
  1482 4.627949e-03
  1483 9.618632e-02
  1484 6.679820e-03
  1486 2.221401e-03
  1487 1.499900e-02
  1489 7.266602e-03
  1490 2.081933e-02
  1491 1.643575e-02
  1492 2.100551e-03
  1494 1.356349e-02
  1495 2.177165e-02
  1496 7.669070e-03
  1497 9.198208e-02
  1498 1.623229e-02
  1499 1.577605e-02
  1500 8.781630e-03
  1502 2.298001e-02
  1503 9.001429e-03
  1504 6.010687e-03
  1505 6.173132e-03
  1506 5.167055e-03
  1508 1.249009e-02
  1510 1.168473e-02
  1511 5.561841e-02
  1514 2.565832e-02
  1515 5.911067e-03
  1516 4.239197e-03
  1517 3.774810e-03
  1518 7.781373e-03
  1519 5.570865e-03
  1520 3.779835e-03
  1521 7.755302e-03
  1522 6.671269e-03
  1523 3.074042e-03
  1524 2.374813e-02
  1525 1.331024e-02
  1526 5.914974e-03
  1527 2.034492e-02
  1528 1.072624e-02
  1530 3.643807e-03
  1532 7.761888e-03
  1533 5.112072e-03
  1534 3.740494e-03
  1535 8.336842e-04
  1537 1.577598e-02
  1538 5.462630e-03
  1543 1.473208e-02
  1544 1.484158e-02
  1545 5.335684e-03
  1548 5.537985e-03
  1549 1.684873e-02
  1550 6.648485e-03
  1551 2.559416e-02
  1553 7.322360e-03
  1555 3.724764e-03
  1557 9.118912e-03
  1558 1.148376e-02
  1559 7.120490e-03
  1560 7.641859e-03
  1562 5.559100e-03
  1565 3.821132e-03
  1566 2.551965e-02
  1567 8.240613e-03
  1568 2.150869e-02
  1570 9.001765e-03
  1571 5.299409e-03
  1573 3.357741e-02
  1575 1.258652e-02
  1576 6.057201e-03
  1577 6.628792e-03
  1578 2.714344e-02
  1580 1.657399e-02
  1581 1.617998e-02
  1582 5.359909e-02
  1583 1.190004e-02
  1586 1.567489e-02
  1587 4.767310e-02
  1588 1.014418e-02
  1590 3.821221e-03
  1591 5.825698e-02
  1593 5.115224e-02
  1595 3.307305e-02
  1596 8.827334e-03
  1597 8.059902e-03
  1598 5.733748e-03
  1600 7.897481e-03
  1601 5.287617e-03
  1602 7.039068e-03
  1603 4.010337e-03
  1604 4.195854e-02
  1605 1.082940e-02
  1606 3.401886e-03
  1607 6.697868e-02
  1609 6.404369e-03
  1611 2.452289e-03
  1612 1.826429e-02
  1613 8.224650e-03
  1614 2.583742e-03
  1615 4.455209e-03
  1617 1.000823e-02
  1618 6.011662e-03
  1619 3.512654e-02
  1620 3.211502e-02
  1621 7.871737e-03
  1622 6.009845e-02
  1623 4.117361e-02
  1624 7.712289e-03
  1625 6.636867e-02
  1628 4.551309e-02
  1630 5.647452e-03
  1631 6.961696e-02
  1635 1.310179e-02
  1636 4.941227e-03
  1637 2.620597e-02
  1638 3.638749e-02
  1639 4.188146e-03
  1641 7.307087e-03
  1642 2.014685e-02
  1643 5.489179e-03
  1644 3.009911e-03
  1645 6.763953e-03
  1647 2.552501e-02
  1648 2.586943e-02
  1649 7.099637e-03
  1650 5.373018e-03
  1652 6.136701e-03
  1653 2.598135e-02
  1654 3.763821e-03
  1655 8.879752e-03
  1656 1.120338e-02
  1657 5.572636e-03
  1658 2.325157e-02
  1659 9.617144e-03
  1660 3.355845e-02
  1661 3.177853e-03
  1662 4.726898e-03
  1664 3.293889e-03
  1665 4.590237e-03
  1666 7.454092e-03
  1667 4.534605e-03
  1668 2.474860e-02
  1669 3.856733e-02
  1670 5.102749e-03
  1672 2.161317e-03
  1673 7.538758e-03
  1676 1.323169e-02
  1678 8.282191e-03
  1682 1.511304e-02
  1683 9.484953e-03
  1684 3.837945e-03
  1685 4.003675e-03
  1686 1.343134e-02
  1687 8.831790e-03
  1689 1.016344e-02
  1691 4.736337e-03
  1692 7.176220e-03
  1693 7.752111e-03
  1695 4.550262e-03
  1696 6.002770e-03
  1697 7.727587e-03
  1700 1.158666e-01
  1708 2.657572e-02
  1709 7.300285e-03
  1710 1.129411e-02
  1711 1.896313e-02
  1714 2.013442e-02
  1715 1.181036e-02
  1716 2.690299e-03
  1718 5.749786e-03
  1719 1.296035e-02
  1720 2.874858e-02
  1721 4.360028e-03
  1722 2.449324e-02
  1723 2.813305e-02
  1724 8.517229e-03
  1729 1.859410e-02
  1730 7.430108e-03
  1732 3.936317e-03
  1733 1.050892e-02
  1735 1.697779e-02
  1736 6.346425e-03
  1737 2.123689e-02
  1738 3.804329e-02
  1739 1.633167e-02
  1740 5.658749e-03
  1741 6.922064e-03
  1742 6.085705e-03
  1743 9.174253e-03
  1747 6.444951e-03
  1748 1.168818e-02
  1749 2.747839e-02
  1750 2.946585e-02
  1751 1.038194e-01
  1752 8.102666e-03
  1754 3.833271e-03
  1755 4.825192e-02
  1756 7.493556e-03
  1757 7.411469e-03
  1758 1.742105e-02
  1760 5.671183e-03
  1761 1.640519e-02
  1762 3.215111e-03
  1764 6.713488e-03
  1765 8.066844e-03
  1766 5.352915e-03
  1767 5.345395e-03
  1769 7.019539e-03
  1770 7.385585e-03
  1771 7.302062e-03
  1773 4.074513e-03
  1777 3.153141e-03
  1779 5.060416e-02
  1780 1.145431e-02
  1782 3.238044e-02
  1784 3.088175e-02
  1786 1.183392e-02
  1787 5.716530e-03
  1788 2.484579e-02
  1789 1.069419e-02
  1790 5.319126e-02
  1791 5.371693e-03
  1792 5.172675e-03
  1793 2.736839e-02
  1794 7.085116e-03
  1795 4.346541e-03
  1796 4.663591e-03
  1797 7.804263e-03
  1802 4.888503e-02
  1803 8.768784e-03
  1804 1.334640e-02
  1805 5.752504e-03
  1806 7.693318e-03
  1808 9.013922e-03
  1809 1.084432e-01
  1810 4.501298e-02
  1811 5.615351e-03
  1812 6.734414e-03
  1813 1.788883e-03
  1815 8.164644e-03
  1816 3.182836e-03
  1818 5.922762e-02
  1819 4.275265e-03
  1820 5.741174e-03
  1822 4.671162e-02
  1823 5.011846e-03
  1824 6.767692e-03
  1825 1.425725e-02
  1826 7.931932e-03
  1828 5.576552e-02
  1829 9.172958e-03
  1830 5.457665e-03
  1831 1.346999e-02
  1835 5.981146e-03
  1836 2.819558e-02
  1838 1.855473e-01
  1841 2.046086e-03
  1842 8.920368e-03
  1843 4.277032e-02
  1845 3.018944e-02
  1847 5.896862e-03
  1848 3.715289e-03
  1849 2.343228e-02
  1850 5.459993e-03
  1852 1.033075e-02
  1855 1.505614e-02
  1857 6.595663e-03
  1859 8.463810e-03
  1860 1.357371e-02
  1862 3.495557e-03
  1863 1.241861e-02
  1864 1.753431e-02
  1865 4.421913e-03
  1866 6.755946e-02
  1867 3.190749e-02
  1868 5.228747e-03
  1869 5.076170e-03
  1872 6.468592e-03
  1877 9.600796e-03
  1878 2.748671e-02
  1879 1.880013e-03
  1883 3.949093e-03
  1884 4.485563e-03
  1885 1.948530e-03
  1886 3.905533e-03
  1887 1.469532e-02
  1888 5.298581e-03
  1889 3.519480e-02
  1890 8.855280e-03
  1891 3.832337e-02
  1892 5.465290e-03
  1893 8.580566e-03
  1894 8.525701e-03
  1895 6.777651e-03
  1897 1.596222e-02
  1898 2.057616e-02
  1900 5.731789e-03
  1901 8.142205e-03
  1902 2.747435e-03
  1903 3.528489e-03
  1904 4.379572e-03
  1905 8.652433e-03
  1908 4.594663e-03
  1909 6.941390e-03
  1910 5.750859e-02
  1915 4.448177e-03
  1916 4.429949e-03
  1920 1.920180e-02
  1922 1.145316e-02
  1923 8.028307e-02
  1928 1.127124e-02
  1930 6.081568e-03
  1932 3.265804e-02
  1934 3.359552e-02
  1935 2.491778e-02
  1936 4.283572e-03
  1938 4.375413e-03
  1939 5.331436e-03
  1940 4.809774e-03
  1941 6.007254e-02
  1942 3.292217e-02
  1943 3.969024e-03
  1945 8.169906e-03
  1949 4.877216e-02
  1951 2.131980e-03
  1952 5.604307e-03
  1954 5.295585e-03
  1955 1.087360e-01
  1956 4.397691e-03
  1957 6.160649e-03
  1959 8.978286e-03
  1960 4.051351e-02
  1961 5.670633e-03
  1962 4.128299e-03
  1963 3.982675e-03
  1965 4.723491e-03
  1966 3.774358e-03
  1967 4.198115e-03
  1969 7.067175e-03
  1971 4.623964e-03
  1973 2.134493e-03
  1974 4.430841e-03
  1975 6.858801e-03
  1976 3.508032e-02
  1986 6.272908e-03
  1990 1.726941e-01
  1992 2.453441e-02
  1993 6.661416e-03
  1994 4.094589e-02
  1996 5.581946e-03
  1998 9.598706e-03
  1999 7.160975e-03
  2000 3.835837e-03
  2001 6.457180e-03
  2002 8.460678e-03
  2003 4.225330e-02
  2004 3.575749e-02
  2005 9.350888e-03
  2008 3.381674e-03
  2009 3.852260e-03
  2011 1.129021e-02
  2012 1.138388e-02
  2013 3.185675e-03
  2016 9.299704e-03
  2021 8.811647e-02
  2025 3.405641e-03
  2027 7.329370e-03
  2028 3.056636e-02
  2030 2.425498e-02
  2031 9.848432e-03
  2032 3.935669e-03
  2033 3.020255e-03
  2035 1.654435e-02
  2036 4.528131e-03
  2038 3.132773e-02
  2039 4.105313e-03
  2040 1.219643e-02
  2042 3.715614e-03
  2043 3.411700e-02
  2044 6.791477e-03
  2045 1.508003e-02
  2047 8.287538e-03
  2048 5.841154e-03
  2051 3.253247e-03
  2052 6.525602e-03
  2056 7.060665e-03
  2060 9.101863e-03
  2061 5.615929e-03
  2062 5.947564e-03
  2063 4.758465e-03
  2064 8.505728e-03
  2069 1.156888e-02
  2074 6.792645e-03
  2076 1.054518e-02
  2077 5.534746e-03
  2081 1.237239e-01
  2086 4.812325e-03
  2089 3.527282e-03
  2091 2.402106e-03
  2094 9.900157e-03
  2095 4.787706e-02
  2097 8.170804e-03
  2098 6.579237e-03
  2100 4.969383e-03
  2101 2.360856e-02
  2107 6.414423e-03
  2109 6.540883e-03
  2110 6.062128e-03
  2112 6.492595e-03
  2115 4.649084e-03
  2119 3.717140e-03
  2122 1.404047e-02
  2123 1.233854e-01
  2124 9.726127e-02
  2125 5.884585e-03
  2126 9.663162e-03
  2127 3.201116e-02
  2128 2.258881e-02
  2130 9.430119e-03
  2131 6.793492e-02
  2134 5.961779e-03
  2136 5.233370e-02
  2137 7.901470e-03
  2138 5.297278e-03
  2140 4.809861e-02
  2141 5.563903e-03
  2145 1.351898e-02
  2146 6.172257e-02
  2149 5.474935e-02
  2150 1.467461e-02
  2158 3.858509e-03
  2159 5.744190e-03
  2160 1.854830e-02
  2163 6.789412e-03
  2164 8.212099e-03
  2166 1.000490e-02
  2169 1.899688e-02
  2170 1.130011e-02
  2171 1.127914e-02
  2173 1.203494e-02
  2174 2.910320e-03
  2175 4.983917e-02
  2176 8.393002e-03
  2179 1.497462e-01
  2182 6.243253e-03
  2183 6.723135e-03
  2185 1.396749e-02
  2186 1.205889e-02
  2188 6.871796e-03
  2189 1.149090e-02
  2190 4.110029e-03
  2195 6.267147e-03
  2198 8.368897e-03
  2200 1.085109e-01
  2202 6.844397e-03
  2203 5.165717e-03
  2204 5.476849e-03
  2206 6.676144e-03
  2210 4.788277e-03
  2212 4.352333e-02
  2213 5.795122e-03
  2215 1.516324e-02
  2220 1.884031e-02
  2221 6.987274e-02
  2227 4.552406e-03
  2231 2.574284e-03
  2232 2.964522e-02
  2234 4.796677e-03
  2236 2.490155e-02
  2238 5.371337e-03
  2239 9.144790e-03
  2242 4.349834e-03
  2243 1.420731e-02
  2244 5.254126e-03
  2248 4.775815e-02
  2253 5.292983e-03
  2256 1.048695e-02
  2263 5.184503e-03
  2265 7.409590e-03
  2266 3.030477e-02
  2267 8.978072e-03
  2268 4.419754e-03
  2269 2.714019e-02
  2279 4.297889e-03
  2280 6.058240e-03
  2281 3.059862e-02
  2282 7.958449e-03
  2284 5.941727e-03
  2286 5.645763e-03
  2287 3.997682e-02
  2298 5.667419e-02
  2299 1.164715e-02
  2300 2.847922e-02
  2301 6.893283e-03
  2302 1.154783e-01
  2304 6.355601e-02
  2305 6.862030e-03
  2306 6.596567e-02
  2307 4.252081e-02
  2308 1.018085e-02
  2309 5.045426e-03
  2311 1.511611e-02
  2318 2.026971e-02
  2321 4.480808e-02
  2324 2.220383e-02
  2325 8.031582e-03
  2326 1.882091e-02
  2328 5.321748e-02
  2329 4.347996e-02
  2331 1.318691e-02
  2338 6.481383e-03
  2340 4.550529e-03
  2343 2.187405e-02
  2345 2.101114e-02
  2350 9.697359e-03
  2357 3.889833e-03
  2359 7.354369e-03
  2360 8.094881e-03
  2361 1.097799e-02
  2363 6.131093e-03
  2365 6.619091e-02
  2366 6.786951e-03
  2370 8.389222e-03
  2373 5.462119e-03
  2380 3.993846e-02
  2388 2.266420e-02
  2390 1.926630e-02
  2393 1.167582e-02
  2400 1.500332e-02
  2403 7.205640e-02
  2404 5.076985e-03
  2405 5.975570e-03
  2408 4.727257e-03
  2415 8.082623e-02
  2420 3.908890e-02
  2421 6.896039e-03
  2422 1.675042e-03
  2424 7.408592e-03
  2425 4.914465e-03
  2428 2.409544e-02
  2435 1.130861e-02
  2441 5.458083e-02
  2443 7.257135e-02
  2446 2.756325e-02
  2447 1.074715e-02
  2448 6.598946e-03
  2451 9.447323e-03
  2452 1.628102e-02
  2454 3.117011e-03
  2457 8.550800e-03
  2461 9.457382e-02
  2462 1.157684e-02
  2463 6.104772e-03
  2467 1.097764e-01
  2468 5.844092e-03
  2472 2.204086e-02
  2477 4.569245e-03
  2479 5.266310e-03
  2480 4.597050e-03
  2481 1.385379e-02
  2485 1.416566e-02
  2486 6.220682e-03
  2492 4.068251e-02
  2498 7.655176e-03
  2509 6.003945e-02
  2512 1.426084e-02
  2514 4.046330e-03
  2516 1.069451e-02
  2518 7.573485e-03
  2519 3.257920e-02
  2520 5.726439e-02
  2524 1.286743e-02
  2525 6.375208e-03
  2528 4.151632e-03
  2531 1.329692e-01
  2545 2.386280e-03
  2546 1.048912e-02
  2547 3.751206e-02
  2548 3.869626e-03
  2550 6.455159e-02
  2552 5.528747e-03
  2553 6.580685e-03
  2557 6.214670e-02
  2560 1.085969e-01
  2565 1.006155e-01
  2567 1.131104e-02
  2572 4.816038e-03
  2575 3.966817e-03
  2577 5.597513e-02
  2578 5.272817e-03
  2579 7.481435e-03
  2581 4.127662e-03
  2585 5.019808e-03
  2591 7.477728e-03
  2592 4.999562e-03
  2593 6.729814e-03
  2595 7.719809e-03
  2598 1.783218e-02
  2600 3.064648e-03
  2609 6.615029e-03
  2611 6.740106e-03
  2615 2.944342e-03
  2616 5.767279e-02
  2617 2.343541e-02
  2625 4.367905e-03
  2628 2.121221e-02
  2635 7.057102e-03
  2637 7.145600e-03
  2638 7.262497e-03
  2639 7.365939e-03
  2647 1.683281e-02
  2649 2.979555e-02
  2653 7.606125e-02
  2663 1.188725e-02
  2664 4.930309e-02
  2666 3.119048e-02
  2672 1.400845e-02
  2679 3.707876e-03
  2680 5.313048e-03
  2681 6.150121e-02
  2684 2.496895e-02
  2687 6.936956e-03
  2689 4.968587e-03
  2691 5.551233e-02
  2693 1.842324e-02
  2695 1.042817e-02
  2697 5.207937e-03
  2698 7.875694e-03
  2699 4.239117e-02
  2700 5.777431e-03
  2704 1.475984e-02
  2709 4.506142e-03
  2713 1.195644e-01
  2717 7.772116e-03
  2721 6.347217e-03
  2723 1.149971e-02
  2724 4.649444e-03
  2730 3.454976e-02
  2735 5.946582e-03
  2736 6.985449e-03
  2737 1.856490e-03
  2742 5.499606e-02
  2743 6.970398e-03
  2750 5.415406e-03
  2751 2.085844e-02
  2760 6.734113e-03
  2765 1.544816e-02
  2771 1.058195e-02
  2784 8.091109e-02
  2786 4.418659e-02
  2789 7.511601e-03
  2795 1.094309e-02
  2797 1.895408e-02
  2798 1.002538e-02
  2800 7.954422e-02
  2804 7.041437e-03
  2816 5.736522e-02
  2817 4.226440e-02
  2822 1.917186e-02
  2823 9.702677e-03
  2826 1.177426e-02
  2836 6.880351e-02
  2839 4.757468e-02
  2842 7.784674e-03
  2843 1.796982e-02
  2846 5.104366e-03
  2852 5.524922e-03
  2858 4.188589e-03
  2864 1.965106e-02
  2871 4.397296e-03
  2873 6.406314e-03
  2879 9.601229e-03
  2880 4.786956e-03
  2884 4.667352e-02
  2885 7.503415e-03
  2888 1.178096e-02
  2892 4.850549e-03
  2897 5.815788e-03
  2899 1.105419e-01
  2901 6.450476e-03
  2905 2.059775e-02
  2917 5.298126e-03
  2925 4.181877e-03
  2926 4.973336e-02
  2935 8.944737e-02
  2936 4.367160e-03
  2938 4.878287e-03
  2941 3.435654e-03
  2953 6.465652e-02
  2966 3.637336e-03
  2967 5.648361e-03
  2974 5.999472e-03
  2976 7.877543e-03
  2992 9.376124e-02
  3000 7.263862e-02
  3002 7.868305e-02
  3006 9.918250e-03
  3007 4.748857e-02
  3011 1.346189e-02
  3017 5.576317e-03
  3022 7.193708e-03
  3031 6.759579e-03
  3035 5.605611e-03
  3041 1.902517e-02
  3042 4.732947e-03
  3046 7.624423e-03
  3054 1.136872e-02
  3055 2.186877e-03
  3058 2.631403e-02
  3062 1.659879e-02
  3065 2.976495e-03
  3067 3.788966e-03
  3072 1.429276e-02
  3078 5.759567e-03
  3079 7.336983e-03
  3082 6.331455e-02
  3091 7.213981e-03
  3103 9.355915e-03
  3105 5.437990e-03
  3109 5.021575e-03
  3111 1.570728e-02
  3113 4.008935e-03
  3118 3.397809e-03
  3124 4.117367e-02
  3127 6.207958e-02
  3129 4.462471e-02
  3131 4.138999e-02
  3137 6.006266e-02
  3141 7.999032e-03
  3148 3.896716e-02
  3152 1.110675e-02
  3159 6.554151e-03
  3163 1.043569e-02
  3164 1.154095e-02
  3172 6.470601e-03
  3176 6.604475e-03
  3191 6.134226e-03
  3192 6.561890e-03
  3195 1.681826e-02
  3197 1.117683e-02
  3202 6.681608e-03
  3204 1.843807e-02
  3205 4.327129e-03
  3210 4.484129e-03
  3217 6.184182e-02
  3219 5.636622e-03
  3235 1.270757e-02
  3236 1.185025e-02
  3238 5.868306e-03
  3242 1.029225e-01
  3243 6.066980e-03
  3244 5.201474e-03
  3250 5.287422e-03
  3256 5.078727e-03
  3263 6.891497e-03
  3272 1.043062e-01
  3281 6.795272e-02
  3284 5.675279e-02
  3285 8.845869e-03
  3289 3.233222e-03
  3293 8.167648e-02
  3296 5.678600e-03
  3298 5.136175e-02
  3316 7.934240e-03
  3325 2.966598e-02
  3326 4.603503e-03
  3330 3.869649e-02
  3340 6.637275e-03
  3350 4.878380e-03
  3353 4.708700e-03
  3359 2.232380e-02
  3364 1.032791e-02
  3366 7.988815e-03
  3371 5.416422e-03
  3376 2.892066e-03
  3386 7.331188e-03
  3388 7.177911e-03
  3391 2.121695e-02
  3398 5.028253e-03
  3400 4.632795e-02
  3405 1.226634e-02
  3406 5.934274e-02
  3411 8.174751e-02
  3420 1.044749e-02
  3421 7.302363e-02
  3424 7.482508e-02
  3431 5.848000e-03
  3436 4.793368e-03
  3437 1.482294e-02
  3438 2.763684e-02
  3441 1.192345e-02
  3443 6.602606e-03
  3480 4.067462e-03
  3482 7.278092e-02
  3487 8.203863e-03
  3495 7.341542e-03
  3498 3.387999e-03
  3508 6.188976e-02
  3510 1.191379e-02
  3516 9.020485e-03
  3525 9.148588e-03
  3526 1.561232e-02
  3529 6.322543e-03
  3537 1.642614e-02
  3538 1.227866e-03
  3539 5.644933e-03
  3545 7.275151e-03
  3554 7.321824e-03
  3559 8.776016e-02
  3560 1.971795e-02
  3582 6.175844e-03
  3591 9.126650e-03
  3594 8.963055e-02
  3609 1.561281e-02
  3632 2.193940e-02
  3646 3.498046e-02
  3648 2.650511e-02
  3651 6.627799e-03
  3655 3.734826e-03
  3656 1.074333e-02
  3657 3.660571e-02
  3663 3.171984e-02
  3672 1.719064e-02
  3690 3.664420e-03
  3700 5.693714e-03
  3703 6.314230e-03
  3704 6.658066e-02
  3708 5.737159e-03
  3713 8.110016e-03
  3729 6.128631e-02
  3732 5.700491e-03
  3733 5.301822e-03
  3735 4.893234e-02
  3743 3.870124e-02
  3755 3.565046e-02
  3756 5.026969e-03
  3757 1.566049e-02
  3763 2.144836e-02
  3766 1.288725e-02
  3779 2.122081e-02
  3781 2.072221e-03
  3782 1.037040e-02
  3804 3.756254e-02
  3827 5.994365e-02
  3830 6.526291e-03
  3831 1.481389e-02
  3836 7.471494e-03
  3840 5.982892e-02
  3858 4.640919e-03
  3861 7.302932e-03
  3866 6.438986e-02
  3875 4.445489e-02
  3883 8.895364e-03
  3888 3.038507e-02
  3889 5.403789e-03
  3894 8.262928e-03
  3898 1.149940e-02
  3928 4.296049e-02
  3935 1.584075e-02
  3940 5.266011e-03
  3941 8.620806e-03
  3946 1.525827e-02
  3970 5.118243e-02
  3973 4.265988e-03
  4003 3.827740e-03
  4015 4.339573e-03
  4016 6.420278e-03
  4032 1.061449e-01
  4033 9.623542e-02
  4035 7.061869e-02
  4037 5.606775e-02
  4040 2.004326e-02
  4042 2.465190e-02
  4053 6.243744e-02
  4054 1.335605e-02
  4056 1.104740e-02
  4059 4.967381e-03
  4074 7.083262e-02
  4093 5.214559e-02
  4107 4.805894e-03
  4113 1.884527e-02
  4114 7.276833e-03
  4132 5.279523e-02
  4139 4.560325e-03
  4144 3.007673e-03
  4174 7.765134e-03
  4212 6.325612e-02
  4222 6.210694e-03
  4234 2.877623e-02
  4237 6.570001e-03
  4241 6.824982e-02
  4243 5.735462e-03
  4298 4.712109e-03
  4306 7.447287e-03
  4308 1.005934e-01
  4310 5.800917e-03
  4311 4.679928e-02
  4321 4.478509e-03
  4323 4.288018e-02
  4327 9.792457e-03
  4328 9.829353e-02
  4331 1.026823e-01
  4337 2.213929e-02
  4404 7.036829e-02
  4416 9.014734e-03
  4423 7.291713e-03
  4428 5.967557e-02
  4434 9.222775e-03
  4454 4.878804e-02
  4505 5.174466e-03
  4534 3.746636e-02
  4540 6.157094e-03
  4552 4.452030e-02
  4568 6.145926e-03
  4582 2.975950e-02
  4585 9.221224e-03
  4586 7.797162e-02
  4614 5.718783e-03
  4634 4.974908e-02
  4666 7.727462e-03
  4686 3.330755e-04
  4687 7.144207e-03
  4697 1.550678e-02
  4729 6.190063e-03
  4763 6.884507e-02
  4786 7.210040e-03
  4788 6.406202e-03
  4796 1.152882e-02
  4802 8.676352e-03
  4803 2.717079e-03
  4810 7.517877e-03
  4831 6.670460e-03
  4834 5.159659e-03
  4841 1.173889e-02
  4887 7.128624e-03
  4913 4.475182e-03
  4920 3.710745e-02
  4931 3.872702e-02
  4944 1.831711e-02
  4965 8.612795e-02
  4977 7.346632e-02
  4996 1.145872e-02
  5006 6.033015e-02
  5019 6.577237e-02
  5021 8.678119e-03
  5022 5.195840e-03
  5025 4.697369e-02
  5061 6.999753e-02
  5062 6.942711e-02
  5104 5.945323e-03
  5113 1.708766e-02
  5143 1.711814e-02
  5167 7.640177e-03
  5179 4.090432e-02
  5196 1.067311e-02
  5209 5.582611e-02
  5216 6.292195e-03
  5273 1.553569e-02
  5286 1.883026e-02
  5295 8.228853e-02
  5318 7.851236e-03
  5348 5.271922e-02
  5351 3.121216e-02
  5463 6.524344e-03
  5479 6.575646e-02
  5494 8.417308e-02
  5523 6.964006e-03
  5565 7.924370e-02
  5574 2.907783e-02
  5614 1.992667e-02
  5627 4.434382e-03
  5649 7.296940e-02
  5699 1.032330e-02
  5712 7.459674e-03
  5736 6.991886e-02
  5765 7.305137e-02
  5769 4.487875e-03
  5781 6.427152e-03
  5792 1.022419e-02
  5818 4.683062e-02
  5823 7.742560e-02
  5850 1.343849e-02
  5888 4.817306e-02
  5926 6.355802e-02
  5930 8.315086e-02
  5982 8.967468e-02
  5995 8.296603e-02
  6010 7.118526e-03
  6032 5.784689e-02
  6080 3.702029e-03
  6138 5.659672e-03
  6168 3.544380e-02
  6179 8.935053e-02
  6203 7.543424e-02
  6234 6.318874e-02
  6253 4.365478e-02
  6258 1.116699e-01
  6285 5.872344e-03
  6299 5.696623e-02
  6415 5.357312e-02
  6432 1.834436e-02
  6443 6.743174e-02
  6456 6.703866e-03
  6515 3.162511e-02
  6529 1.009421e-02
  6531 8.162113e-02
  6556 3.501182e-03
  6564 1.090503e-02
  6595 7.649283e-02
  6617 5.156129e-03
  6632 8.614997e-03
  6712 6.237142e-02
  6791 6.870572e-03
  6798 7.819203e-03
  6801 8.585694e-03
  6805 5.343205e-03
  6826 1.665562e-02
  6988 1.152872e-02
  7036 1.038598e-02
  7297 7.715406e-03
  7334 9.729492e-02
  7366 9.410478e-02
  7368 5.687415e-03
  7517 2.073078e-02
  7524 1.027523e-02
  7565 5.928764e-03
  7636 9.097114e-03
  7721 5.699298e-03
  8095 7.807636e-02
  8263 1.493605e-02
  8287 7.879983e-02
  8502 8.840208e-02
  8751 8.337122e-02
  8904 5.123387e-03
  8917 7.689022e-02
  8935 7.691142e-02
  9074 1.523258e-02
  9426 7.945449e-02
  9624 5.389732e-03
  9778 5.961908e-02
 10819 2.888820e-03
 11698 7.850216e-02
 11755 9.914557e-02
 11790 7.049681e-02
 12307 6.412782e-03
 12342 7.232754e-02
 12471 6.617241e-02
 12839 9.528774e-02
 12855 7.748847e-02
 12924 9.933089e-02
 14213 6.736302e-02
 15620 9.146313e-02
 19723 6.571369e-02


==> data/Peer2Peer-Orig-meta-2.dat <==
#
#
#
#
#
#
#
Degree  Meta
     2 9.434814e-02
     3 7.518002e-02
     4 6.792836e-02
     5 6.298299e-02
     6 5.881734e-02
     7 5.549823e-02
     8 5.265429e-02
     9 5.078132e-02
    10 4.902991e-02
    11 4.720648e-02
    12 4.551678e-02
    13 4.399101e-02
    14 4.281500e-02
    15 4.181582e-02
    16 4.073500e-02
    17 3.999465e-02
    18 3.924852e-02
    19 3.797739e-02
    20 3.777122e-02
    21 3.657351e-02
    22 3.602335e-02
    23 3.526275e-02
    24 3.507844e-02
    25 3.431626e-02
    26 3.481539e-02
    27 3.375495e-02
    28 3.343925e-02
    29 3.262216e-02
    30 3.232867e-02
    31 3.165344e-02
    32 3.109362e-02
    33 3.080249e-02
    34 3.092174e-02
    35 3.032028e-02
    36 3.012697e-02
    37 3.020103e-02
    38 3.022730e-02
    39 2.932077e-02
    40 2.929834e-02
    41 2.892058e-02
    42 2.894368e-02
    43 2.885291e-02
    44 2.875737e-02
    45 2.815340e-02
    46 2.838233e-02
    47 2.814631e-02
    48 2.795010e-02
    49 2.767148e-02
    50 2.734055e-02
    51 2.787685e-02
    52 2.633130e-02
    53 2.663631e-02
    54 2.694256e-02
    55 2.656179e-02
    56 2.574783e-02
    57 2.571037e-02
    58 2.682325e-02
    59 2.633251e-02
    60 2.553063e-02
    61 2.547677e-02
    62 2.478537e-02
    63 2.527681e-02
    64 2.527660e-02
    65 2.519363e-02
    66 2.531255e-02
    67 2.504346e-02
    68 2.355884e-02
    69 2.521726e-02
    70 2.471443e-02
    71 2.555285e-02
    72 2.496687e-02
    73 2.285321e-02
    74 2.461497e-02
    75 2.418035e-02
    76 2.408818e-02
    77 2.575217e-02
    78 2.411011e-02
    79 2.432455e-02
    80 2.328317e-02
    81 2.350604e-02
    82 2.380634e-02
    83 2.390963e-02
    84 2.500671e-02
    85 2.535729e-02
    86 2.444096e-02
    87 2.346397e-02
    88 2.455051e-02
    89 2.338800e-02
    90 2.312441e-02
    91 2.337247e-02
    92 2.357583e-02
    93 2.454795e-02
    94 2.522491e-02
    95 2.260012e-02
    96 2.207746e-02
    97 2.333842e-02
    98 2.526486e-02
    99 2.172408e-02
   100 2.358045e-02
   101 2.296048e-02
   102 2.492355e-02
   103 2.536558e-02
   104 2.478113e-02
   105 2.258162e-02
   106 2.285410e-02
   107 2.435843e-02
   108 2.245690e-02
   109 2.110347e-02
   110 2.465396e-02
   111 2.339633e-02
   112 2.190415e-02
   113 2.367952e-02
   114 2.389022e-02
   115 2.127092e-02
   116 2.534268e-02
   117 2.316147e-02
   118 2.048681e-02
   119 2.468308e-02
   120 2.073706e-02
   121 2.406163e-02
   122 2.460833e-02
   123 1.940645e-02
   124 2.296180e-02
   125 2.222230e-02
   126 1.926734e-02
   127 2.217445e-02
   128 2.058759e-02
   129 2.071300e-02
   130 1.918047e-02
   131 2.218973e-02
   132 2.197051e-02
   133 1.932583e-02
   134 2.253033e-02
   135 2.344453e-02
   136 2.156883e-02
   137 1.968285e-02
   138 2.222922e-02
   139 2.060622e-02
   140 2.153275e-02
   141 2.194536e-02
   142 1.993202e-02
   143 2.181359e-02
   144 2.440724e-02
   145 2.076024e-02
   146 1.938458e-02
   147 2.269047e-02
   148 1.998109e-02
   149 2.259026e-02
   150 2.010834e-02
   151 2.191580e-02
   152 2.214128e-02
   153 2.106068e-02
   154 2.219571e-02
   155 2.166353e-02
   156 2.205325e-02
   157 2.041238e-02
   158 2.132708e-02
   159 1.814978e-02
   160 2.204382e-02
   161 1.759558e-02
   162 2.200444e-02
   163 1.724114e-02
   164 1.864156e-02
   165 1.914594e-02
   166 2.048655e-02
   167 2.194581e-02
   168 1.864397e-02
   169 2.072240e-02
   170 1.829602e-02
   171 2.023870e-02
   172 2.055540e-02
   173 2.101102e-02
   174 2.031031e-02
   175 2.331221e-02
   176 2.112113e-02
   177 2.046386e-02
   178 2.037824e-02
   179 1.930216e-02
   180 1.904689e-02
   181 2.106576e-02
   182 2.415820e-02
   183 1.999178e-02
   184 2.125391e-02
   185 2.344636e-02
   186 1.908216e-02
   187 1.847558e-02
   188 1.701745e-02
   189 2.084522e-02
   190 1.842570e-02
   191 1.975798e-02
   192 1.800005e-02
   193 1.935343e-02
   194 1.797926e-02
   195 1.728333e-02
   196 2.403854e-02
   197 2.359096e-02
   198 1.772673e-02
   199 1.935677e-02
   200 2.419035e-02
   201 2.256608e-02
   202 2.144699e-02
   203 2.155969e-02
   204 1.922004e-02
   205 1.570073e-02
   206 2.222848e-02
   207 1.927972e-02
   208 2.495325e-02
   209 2.335230e-02
   210 2.009692e-02
   211 2.051084e-02
   212 2.010540e-02
   213 1.695267e-02
   214 2.547655e-02
   215 2.719843e-02
   216 1.982826e-02
   217 1.402097e-02
   218 1.852897e-02
   219 2.125492e-02
   220 2.505564e-02
   221 2.086582e-02
   222 2.003486e-02
   223 1.379508e-02
   224 2.007129e-02
   225 2.453169e-02
   226 1.792815e-02
   227 1.385773e-02
   228 1.614615e-02
   229 1.505355e-02
   230 1.469668e-02
   231 2.154624e-02
   232 1.877359e-02
   233 2.652977e-02
   234 1.720535e-02
   235 1.749765e-02
   236 1.707223e-02
   237 1.994443e-02
   238 2.078977e-02
   239 1.691714e-02
   240 2.490766e-02
   241 2.372019e-02
   242 1.672598e-02
   243 1.369082e-02
   244 2.856989e-02
   245 2.460197e-02
   246 2.837437e-02
   247 2.384481e-02
   248 2.238005e-02
   249 1.803576e-02
   250 2.550572e-02
   251 2.475051e-02
   252 1.360962e-02
   253 1.921126e-02
   254 2.337442e-02
   255 2.628129e-02
   256 1.439229e-02
   257 2.212441e-02
   258 2.153273e-02
   259 2.045668e-02
   260 2.177997e-02
   261 1.885651e-02
   262 1.865764e-02
   263 1.650701e-02
   264 2.379298e-02
   265 2.816159e-02
   266 1.273614e-02
   267 1.543380e-02
   268 2.500721e-02
   269 2.552452e-02
   270 1.401284e-02
   271 1.707792e-02
   272 1.382675e-02
   273 1.717043e-02
   274 1.880362e-02
   275 2.106362e-02
   276 1.588764e-02
   277 1.674529e-02
   278 2.198468e-02
   279 2.216952e-02
   280 1.958473e-02
   281 1.249069e-02
   282 1.132233e-02
   283 1.488984e-02
   284 1.852305e-02
   285 1.643463e-02
   286 1.422660e-02
   287 7.303264e-03
   288 2.134689e-02
   289 2.068027e-02
   290 1.640258e-02
   291 1.522707e-02
   292 1.677832e-02
   293 1.804714e-02
   294 2.375136e-02
   295 2.601235e-02
   296 1.900804e-02
   297 1.946339e-02
   298 1.479807e-02
   299 1.537118e-02
   300 2.220295e-02
   301 2.177711e-02
   302 2.222248e-02
   303 2.615745e-02
   304 1.080534e-02
   305 1.698244e-02
   306 1.677634e-02
   307 1.666870e-02
   308 1.099622e-02
   309 1.714192e-02
   310 1.600978e-02
   311 1.763951e-02
   312 2.351283e-02
   313 1.151590e-02
   314 1.229528e-02
   315 1.784537e-02
   316 1.996401e-02
   317 1.699354e-02
   318 1.443687e-02
   319 1.894995e-02
   320 1.061145e-02
   321 3.921989e-02
   322 2.101247e-02
   323 1.898115e-02
   324 7.116130e-03
   325 1.348742e-02
   326 1.923956e-02
   327 2.511023e-02
   328 1.424606e-02
   329 1.457730e-02
   330 2.677962e-02
   331 3.170462e-02
   332 1.694937e-02
   333 2.182377e-02
   334 2.305675e-02
   335 1.639386e-02
   336 2.282024e-02
   337 2.253236e-02
   338 1.543511e-02
   339 1.919900e-02
   340 2.390419e-02
   341 3.155172e-02
   342 2.783676e-02
   343 1.867449e-02
   344 4.240784e-03
   345 1.231723e-02
   346 2.385489e-02
   347 2.447483e-02
   348 2.855000e-02
   349 1.602923e-02
   350 1.942729e-02
   351 1.697072e-02
   352 1.986460e-02
   353 7.746562e-03
   354 1.501854e-02
   355 2.546366e-02
   356 6.889506e-03
   357 2.560305e-02
   358 1.472566e-02
   359 2.621027e-02
   360 1.504423e-02
   361 1.861602e-02
   362 1.404219e-02
   363 3.649681e-02
   364 2.476824e-03
   365 4.372400e-02
   366 1.025236e-02
   367 1.556451e-02
   368 2.874709e-02
   369 1.752442e-02
   370 2.516623e-02
   371 2.247042e-02
   372 1.972872e-02
   373 4.112059e-02
   374 1.728010e-02
   375 1.322070e-02
   376 3.392685e-02
   377 1.728372e-02
   378 1.418680e-02
   379 1.067016e-02
   380 8.136033e-03
   381 1.266356e-02
   382 1.528803e-02
   383 7.373004e-03
   384 1.072446e-02
   385 1.560689e-02
   386 3.183066e-02
   387 2.081053e-02
   388 1.783272e-02
   389 1.335315e-02
   390 1.967387e-02
   391 1.724086e-02
   392 1.998989e-02
   393 7.084746e-03
   394 1.227047e-02
   395 3.103022e-02
   396 5.365008e-03
   397 3.629475e-03
   398 3.191129e-02
   399 7.181027e-03
   400 3.061648e-03
   401 1.513625e-02
   402 2.112856e-02
   403 9.841995e-03
   404 3.403000e-03
   405 1.769014e-02
   406 1.421893e-02
   407 8.705188e-03
   408 1.046169e-02
   409 3.734634e-03
   410 2.161136e-02
   411 1.731932e-02
   412 3.356888e-03
   413 1.437954e-02
   414 1.495942e-02
   415 1.102247e-02
   416 7.010509e-03
   417 5.030630e-03
   418 8.441471e-03
   419 3.535508e-02
   420 1.294605e-02
   421 1.012123e-02
   422 3.853346e-03
   423 2.275182e-02
   424 7.906251e-03
   425 2.766317e-02
   426 3.885726e-02
   427 1.257152e-02
   428 7.634087e-03
   429 2.187514e-02
   430 1.618818e-02
   431 2.464671e-02
   432 1.827232e-02
   433 1.901876e-02
   434 7.942497e-03
   435 1.280679e-02
   436 1.595499e-02
   437 1.450044e-02
   438 2.016531e-02
   439 2.642780e-03
   440 3.198424e-02
   441 2.688677e-02
   442 2.382446e-02
   443 2.796954e-02
   444 4.310613e-02
   445 5.904973e-03
   446 2.953246e-02
   447 1.533033e-02
   448 1.151674e-02
   449 6.599479e-03
   450 2.751675e-02
   451 1.575043e-02
   452 5.290248e-03
   453 2.613709e-02
   454 1.993897e-02
   455 8.602472e-03
   456 2.203978e-02
   457 1.583468e-02
   458 1.461552e-02
   459 4.680636e-03
   460 2.452959e-03
   461 1.516443e-02
   462 3.644123e-02
   463 2.132424e-02
   465 2.338477e-02
   466 1.313750e-02
   467 2.618748e-02
   468 3.110841e-02
   469 9.036197e-03
   470 6.372185e-03
   471 1.067723e-02
   472 7.082046e-03
   473 2.719382e-02
   474 1.809382e-02
   475 3.032402e-03
   476 3.319323e-02
   477 3.982237e-03
   478 7.926544e-03
   479 3.392177e-02
   480 1.010387e-03
   481 1.015712e-02
   482 1.840111e-02
   483 7.303567e-03
   484 3.331534e-03
   485 3.723945e-02
   486 2.043052e-02
   488 6.870205e-02
   489 8.087830e-03
   490 4.669928e-03
   491 2.187903e-02
   492 1.215419e-02
   493 3.105483e-02
   494 9.902975e-03
   495 4.838869e-03
   496 1.563366e-02
   497 1.745937e-03
   498 3.082910e-03
   499 1.647339e-02
   500 2.050110e-02
   502 1.514360e-02
   503 2.634649e-02
   504 1.559332e-02
   505 2.247156e-02
   507 4.219616e-02
   508 2.669439e-02
   509 1.560989e-02
   510 5.139503e-03
   511 1.000246e-02
   512 5.619855e-02
   513 2.110525e-02
   514 2.117812e-03
   515 1.323195e-02
   516 2.616372e-02
   517 3.875474e-03
   518 2.681147e-03
   519 1.459104e-02
   520 7.168709e-02
   521 5.199028e-03
   522 9.464572e-02
   523 4.179914e-02
   524 2.405959e-03
   525 3.022837e-02
   526 1.817612e-02
   527 3.350131e-02
   528 9.430355e-03
   529 2.442366e-02
   530 4.130308e-03
   531 3.115454e-02
   532 3.822438e-03
   533 6.632245e-03
   534 1.779815e-02
   535 5.821778e-03
   536 1.869520e-03
   537 4.366761e-03
   538 3.228215e-02
   539 3.195477e-02
   540 7.114102e-03
   541 9.966664e-03
   542 7.931017e-03
   543 2.709918e-03
   544 1.562031e-02
   545 4.405687e-03
   546 1.001168e-02
   547 1.184720e-02
   548 1.514840e-03
   550 2.509183e-02
   551 3.362712e-03
   552 1.546562e-02
   553 6.660494e-02
   554 2.299120e-02
   555 1.929617e-02
   556 6.208275e-03
   558 6.777047e-03
   561 2.497318e-02
   562 2.103793e-02
   563 1.852937e-02
   564 3.686063e-02
   565 2.939750e-02
   566 2.723969e-03
   567 6.096418e-03
   568 7.180087e-02
   570 1.134910e-02
   571 2.228830e-02
   572 7.546166e-02
   573 1.032590e-02
   574 1.282741e-02
   575 5.597300e-03
   576 4.367055e-02
   577 6.274137e-03
   578 4.004662e-03
   579 7.496316e-03
   580 6.242996e-03
   581 2.262281e-03
   582 8.367391e-03
   583 1.507137e-02
   585 4.961970e-03
   586 2.110597e-02
   587 3.225529e-03
   588 2.612839e-02
   589 4.610301e-03
   590 1.015935e-02
   591 1.461158e-02
   592 1.887111e-02
   593 1.699817e-02
   595 1.161404e-02
   596 9.194275e-03
   597 1.686702e-02
   598 5.924113e-03
   599 2.590388e-02
   600 1.251945e-02
   601 5.666151e-03
   602 9.245800e-03
   603 1.020365e-02
   605 4.322010e-02
   606 4.550675e-03
   607 1.163277e-02
   608 5.180316e-02
   609 9.492918e-03
   610 3.779538e-02
   611 2.450031e-02
   612 7.014440e-03
   613 7.036122e-03
   614 3.462378e-03
   616 1.203871e-02
   617 2.289277e-03
   618 6.118842e-03
   619 6.242259e-03
   621 9.134635e-03
   622 3.906318e-02
   623 2.384382e-03
   624 4.434499e-03
   625 1.339516e-03
   626 2.756854e-03
   627 2.969452e-03
   628 4.789956e-03
   629 3.196179e-02
   630 2.621114e-03
   632 1.261073e-03
   635 2.403393e-02
   636 8.104607e-03
   637 1.188609e-02
   639 2.581124e-02
   641 1.196710e-02
   642 1.074471e-03
   643 2.928957e-02
   644 3.305410e-02
   645 4.850100e-03
   647 1.528643e-03
   648 1.375229e-02
   649 1.799275e-03
   650 2.487952e-03
   652 4.007004e-02
   654 1.416332e-02
   655 6.463541e-03
   656 3.633024e-02
   657 2.787231e-03
   659 2.085196e-02
   660 2.265360e-02
   663 3.217182e-02
   664 5.424431e-03
   665 9.742371e-03
   667 1.037791e-02
   668 3.910644e-02
   669 3.194694e-03
   672 6.961733e-03
   673 2.357671e-03
   674 3.454547e-03
   675 1.958897e-03
   676 3.266922e-03
   677 6.692933e-03
   678 9.689552e-04
   682 6.678329e-03
   683 1.542344e-03
   686 6.834967e-03
   687 9.580731e-02
   691 1.533297e-03
   692 2.873326e-03
   694 4.759026e-02
   696 3.959914e-02
   697 7.367488e-03
   698 4.577569e-03
   699 2.675269e-03
   700 1.728994e-03
   701 1.855200e-02
   702 1.476851e-02
   706 3.365500e-03
   707 7.589023e-04
   708 5.906721e-04
   710 1.250286e-03
   714 1.655299e-03
   715 1.338431e-02
   718 7.625237e-04
   719 4.492107e-03
   721 1.098222e-03
   722 1.002522e-03
   725 3.295351e-03
   729 1.190280e-03
   730 1.935501e-02
   732 1.011817e-02
   734 1.100088e-03
   735 3.108661e-03
   737 3.416598e-02
   738 3.978706e-02
   739 2.307566e-03
   740 2.140547e-03
   741 2.439590e-02
   742 9.531772e-03
   744 8.181604e-03
   745 7.633466e-03
   746 1.945817e-03
   749 1.558543e-03
   750 3.961872e-03
   751 8.832990e-04
   752 4.107438e-03
   756 2.462282e-03
   758 3.402282e-03
   759 9.040543e-03
   761 1.185771e-02
   764 2.266547e-03
   765 2.687066e-03
   766 1.284517e-03
   768 1.743948e-01
   770 3.025175e-03
   771 9.585573e-04
   774 2.445809e-03
   775 2.204611e-03
   776 1.483773e-02
   777 1.547028e-03
   778 6.956840e-04
   779 2.193868e-02
   783 3.586300e-03
   785 3.024540e-03
   786 1.057169e-03
   787 2.607846e-03
   788 2.001037e-03
   790 3.671318e-03
   791 2.138865e-03
   795 1.424941e-03
   796 2.803875e-03
   799 6.886821e-02
   800 4.492307e-03
   801 1.969144e-02
   803 5.386260e-03
   805 2.092868e-03
   807 3.451053e-03
   812 2.997195e-02
   816 2.001745e-03
   817 1.573537e-03
   818 4.142047e-03
   819 1.416982e-03
   822 1.596111e-02
   824 1.496828e-02
   825 2.124158e-03
   827 4.667480e-02
   828 9.781582e-02
   829 3.035928e-03
   831 1.126611e-03
   833 2.739640e-03
   837 1.139212e-03
   838 1.073743e-02
   839 3.128304e-03
   842 2.544651e-02
   844 3.070335e-03
   846 3.740764e-02
   848 1.977192e-03
   849 3.648404e-03
   850 1.346040e-03
   851 5.020682e-04
   852 2.090767e-02
   856 8.791997e-04
   857 8.931072e-04
   858 1.889240e-03
   859 1.249730e-03
   860 1.174438e-02
   862 1.531605e-03
   865 4.805005e-04
   868 8.998986e-03
   869 2.888555e-02
   870 6.737791e-02
   873 2.315021e-03
   875 7.579710e-03
   876 3.173262e-03
   882 8.337923e-02
   884 3.502748e-03
   885 4.883550e-02
   887 6.128928e-03
   899 2.026364e-02
   908 1.343199e-02
   912 9.805776e-03
   917 1.341764e-02
   922 6.648219e-03
   924 4.616199e-03
   932 7.473948e-02
   933 3.698589e-02
   935 9.079463e-04
   936 1.432966e-03
   937 7.679731e-04
   938 2.270198e-02
   953 4.301526e-03
   961 9.266308e-04
   962 1.490422e-02
   963 4.010265e-03
   968 1.458737e-03
   969 5.008664e-04
   970 1.606225e-03
   972 1.148270e-03
   973 1.440844e-03
   975 3.922014e-02
   977 8.220646e-04
   980 1.325094e-03
   989 2.880593e-03
   990 1.655886e-03
   994 3.874394e-02
   999 1.422737e-02
  1003 2.751501e-03
  1007 4.698091e-03
  1016 1.626917e-01
  1020 2.575428e-03
  1021 4.453715e-03
  1023 1.931708e-03
  1024 3.844308e-03
  1029 3.662152e-03
  1030 1.588282e-02
  1032 1.054858e-01
  1036 1.094071e-02
  1037 7.297795e-03
  1046 9.167122e-02
  1049 4.699822e-03
  1055 2.608859e-03
  1058 1.741522e-03
  1071 4.945748e-04
  1086 3.130649e-03
  1091 9.045657e-04
  1092 5.024801e-02
  1093 9.023637e-04
  1110 1.556910e-02
  1114 3.176820e-02
  1121 3.259290e-03
  1125 5.953147e-03
  1131 5.413488e-03
  1136 3.757269e-03
  1140 1.615697e-03
  1152 6.115989e-02
  1154 3.245451e-03
  1157 4.051041e-03
  1172 1.126342e-03
  1173 2.723549e-02
  1182 4.969796e-02
  1193 1.416027e-03
  1194 1.339857e-03
  1201 6.602787e-03
  1213 3.158500e-02
  1216 6.890984e-02
  1218 1.039217e-01
  1225 1.020259e-01
  1233 1.653771e-03
  1236 3.136285e-03
  1239 4.757721e-03
  1251 3.048199e-03
  1252 5.849573e-03
  1260 7.290874e-03
  1261 5.401761e-03
  1279 1.737425e-03
  1282 9.321294e-02
  1322 1.581884e-03
  1337 9.454685e-04
  1356 1.433364e-01
  1363 4.981648e-02
  1380 2.299433e-03
  1382 7.994536e-02
  1410 2.485655e-03
  1424 3.062637e-02
  1450 4.528953e-03
  1461 2.794455e-03
  1480 3.899853e-03
  1485 3.108051e-03
  1505 2.688859e-03
  1510 6.699471e-03
  1535 7.651863e-04
  1546 4.510122e-03
  1547 1.685674e-02
  1558 3.110694e-03
  1567 3.343862e-03
  1569 6.721032e-04
  1583 9.537315e-04
  1592 6.371423e-02
  1624 6.892900e-03
  1640 1.599892e-03
  1655 2.024833e-02
  1666 4.844034e-03
  1719 2.114499e-03
  1749 5.021028e-02
  1786 7.167366e-02
  1794 2.542104e-02
  1893 7.086887e-02
  1920 2.040772e-03
  1956 5.652193e-03
  1958 3.899239e-03
  1973 3.022082e-02
  2125 2.939277e-03
  2261 8.764358e-02
  2473 7.942516e-04
  2674 7.401455e-04
  2853 7.525876e-04
  2922 6.298220e-04
  2971 5.729385e-02
  3077 7.148221e-04
  3272 6.038113e-04
  3412 6.784046e-04

